A Churn for the Better: Localizing Censorship using Network-level Path Churn and Network Tomography

Recent years have seen the Internet become a key vehicle for citizens around the globe to express political opinions and organize protests. This fact has not gone unnoticed, with countries around the world repurposing network management tools (e.g., URL filtering products) and protocols (e.g., BGP, DNS) for censorship. However, repurposing these products can have unintended international impact, which we refer to as "censorship leakage". While there have been anecdotal reports of censorship leakage, there has yet to be a systematic study of censorship leakage at a global scale. In this paper, we combine a global censorship measurement platform (ICLab) with a general-purpose technique -- boolean network tomography -- to identify which AS on a network path is performing censorship. At a high-level, our approach exploits BGP churn to narrow down the set of potential censoring ASes by over 95%. We exactly identify 65 censoring ASes and find that the anomalies introduced by 24 of the 65 censoring ASes have an impact on users located in regions outside the jurisdiction of the censoring AS, resulting in the leaking of regional censorship policies.

==> results/results_dayall.csv <==
,url,anon,start_time,n_sol,n_var,n_dp,n_censors,censors
3479,libero.it,ttl,2016-07-20T02:33:14.214Z,7,3,1,3,"{""48434"":4,""6736"":4,""12637"":4}"
3480,libero.it,ttl,2016-07-21T02:33:14.214Z,3,20,11,2,"{""48434"":2,""6736"":2}"
3481,libero.it,seq,2016-07-24T02:33:14.214Z,1,251,272,1,"{""13591"":1}"
3482,libero.it,block,2016-07-24T02:33:14.214Z,3,257,293,3,"{""48434"":2,""13591"":3,""6736"":2}"
3486,expedia.com,ttl,2016-06-03T02:33:14.214Z,3,75,51,2,"{""35432"":2,""197648"":2}"
3487,expedia.com,ttl,2016-06-27T02:33:14.214Z,3,65,40,2,"{""35432"":2,""197648"":2}"
3488,expedia.com,rst,2016-09-21T02:33:14.214Z,1,259,237,1,"{""197648"":1}"
3489,gearbest.com,ttl,2016-06-27T02:33:14.214Z,3,79,41,2,"{""35432"":2,""197648"":2}"
3496,cntv.cn,ttl,2016-05-11T02:33:14.214Z,63,6,1,6,"{""16322"":32,""4808"":32,""12880"":32,""6453"":32,""4837"":32,""29049"":32}"
3497,cntv.cn,ttl,2016-05-12T02:33:14.214Z,63,6,1,6,"{""16322"":32,""4808"":32,""6762"":32,""12880"":32,""6453"":32,""4837"":32}"
3498,cntv.cn,ttl,2016-05-30T02:33:14.214Z,3,60,32,2,"{""8100"":2,""19174"":2}"
3505,cntv.cn,ttl,2016-06-08T02:33:14.214Z,15,4,1,4,"{""53889"":8,""4808"":8,""4837"":8,""3257"":8}"
3514,cntv.cn,ttl,2016-06-22T02:33:14.214Z,21,123,82,6,"{""13156"":12,""32475"":21,""5626"":12,""50300"":14,""9186"":12,""62217"":14}"
3515,cntv.cn,ttl,2016-06-24T02:33:14.214Z,1,75,49,3,"{""46816"":1,""7473"":1,""56934"":1}"
3517,cntv.cn,ttl,2016-06-27T02:33:14.214Z,3,75,46,2,"{""35432"":2,""197648"":2}"
3521,cntv.cn,ttl,2016-07-03T02:33:14.214Z,1,55,33,3,"{""6830"":1,""7473"":1,""20853"":1}"
3524,cntv.cn,ttl,2016-07-07T02:33:14.214Z,1,48,24,1,"{""4323"":1}"
3527,cntv.cn,ttl,2016-07-21T02:33:14.214Z,31,27,12,5,"{""3320"":16,""197706"":16,""5391"":16,""8585"":16,""21183"":16}"
3529,cntv.cn,ttl,2016-07-23T02:33:14.214Z,3,27,10,2,"{""53340"":2,""36114"":2}"
3530,cntv.cn,ttl,2016-07-25T02:33:14.214Z,7,73,37,3,"{""15555"":4,""56322"":4,""5483"":4}"
3531,cntv.cn,ttl,2016-07-27T02:33:14.214Z,31,5,1,5,"{""4808"":16,""12880"":16,""6762"":16,""4837"":16,""51026"":16}"
3532,cntv.cn,ttl,2016-07-28T02:33:14.214Z,31,5,1,5,"{""4808"":16,""12880"":16,""6762"":16,""4837"":16,""51026"":16}"
3533,cntv.cn,ttl,2016-08-17T02:33:14.214Z,1,21,8,1,"{""26277"":1}"
3534,cntv.cn,ttl,2016-08-18T02:33:14.214Z,1,32,14,1,"{""7473"":1}"
3537,cntv.cn,ttl,2016-08-23T02:33:14.214Z,7,6,2,3,"{""6453"":4,""12880"":4,""51026"":4}"
3538,cntv.cn,ttl,2016-08-24T02:33:14.214Z,7,19,7,3,"{""201011"":4,""1299"":4,""33891"":4}"
3539,cntv.cn,ttl,2016-08-25T02:33:14.214Z,7,66,36,3,"{""6762"":4,""12880"":4,""51026"":4}"
3540,cntv.cn,ttl,2016-08-28T02:33:14.214Z,3,54,25,2,"{""7473"":2,""38001"":2}"
3541,cntv.cn,ttl,2016-08-29T02:33:14.214Z,31,5,1,5,"{""4808"":16,""50613"":16,""174"":16,""30818"":16,""4837"":16}"
3543,cntv.cn,ttl,2016-09-06T02:33:14.214Z,3,17,7,3,"{""20473"":3,""7473"":2,""38001"":2}"
3544,cntv.cn,ttl,2016-09-10T02:33:14.214Z,1,34,18,1,"{""7473"":1}"
3545,cntv.cn,ttl,2016-09-12T02:33:14.214Z,5,17,7,3,"{""7473"":3,""701"":3,""38001"":4}"
3546,cntv.cn,ttl,2016-09-16T02:33:14.214Z,3,31,18,3,"{""30818"":2,""50613"":2,""29073"":3}"
3547,cntv.cn,ttl,2016-09-22T02:33:14.214Z,3,8,3,2,"{""36351"":2,""2914"":2}"
3548,cntv.cn,ttl,2016-09-24T02:33:14.214Z,7,21,7,3,"{""3491"":4,""701"":4,""38001"":4}"
3549,cntv.cn,ttl,2016-09-28T02:33:14.214Z,7,7,2,3,"{""38001"":4,""701"":4,""3491"":4}"
3550,cntv.cn,ttl,2016-09-30T02:33:14.214Z,3,15,6,2,"{""201789"":2,""50673"":2}"
3551,cntv.cn,ttl,2016-10-02T02:33:14.214Z,3,20,8,2,"{""50300"":2,""62217"":2}"
3553,cntv.cn,ttl,2016-10-07T02:33:14.214Z,7,7,2,3,"{""174"":4,""30818"":4,""50613"":4}"
3554,cntv.cn,ttl,2016-10-17T02:33:14.214Z,15,4,1,4,"{""4808"":8,""201011"":8,""1299"":8,""4837"":8}"
3555,cntv.cn,ttl,2016-10-20T02:33:14.214Z,1,21,10,1,"{""4766"":1}"
3559,gfycat.com,ttl,2016-06-21T02:25:53.611Z,3,62,31,2,"{""35432"":2,""197648"":2}"
3561,gfycat.com,dns,2017-02-19T02:25:53.611Z,6,267,290,3,"{""16322"":4,""12880"":4,""29049"":3}"
3562,gfycat.com,rst,2017-02-22T02:25:53.611Z,1,251,226,1,"{""35432"":1}"
3563,gfycat.com,status,2017-02-22T02:25:53.611Z,1,251,226,1,"{""35432"":1}"
3564,nyaa.se,ttl,2016-05-10T02:33:14.214Z,3,93,51,2,"{""35432"":2,""197648"":2}"
3565,nyaa.se,ttl,2016-06-16T02:33:14.214Z,3,121,65,2,"{""35432"":2,""197648"":2}"
3566,nyaa.se,ttl,2016-07-20T02:33:14.214Z,31,5,1,5,"{""12880"":16,""51026"":16,""6762"":16,""13335"":16,""16322"":16}"
3567,nyaa.se,ttl,2016-07-27T02:33:14.214Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
3568,nyaa.se,seq,2016-11-07T02:33:14.214Z,2,263,203,2,"{""55628"":2,""3786"":1}"
3569,nyaa.se,block,2016-11-08T02:33:14.214Z,12,269,231,4,"{""51026"":8,""6762"":6,""12880"":8,""16322"":6}"
3573,kaskus.co.id,ttl,2016-07-27T02:36:35.318Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""3491"":32,""24535"":32,""132164"":32}"
3574,kaskus.co.id,ttl,2016-07-28T02:36:35.318Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""3491"":32,""24535"":32,""132164"":32}"
3575,kaskus.co.id,ttl,2016-08-11T02:36:35.318Z,127,7,1,7,"{""51026"":64,""12880"":64,""3491"":64,""6453"":64,""3356"":64,""24535"":64,""132164"":64}"
3576,kaskus.co.id,ttl,2016-08-17T02:36:35.318Z,7,22,8,3,"{""3356"":4,""12880"":4,""51026"":4}"
3577,kaskus.co.id,ttl,2016-08-22T02:36:35.318Z,7,50,27,3,"{""6453"":4,""12880"":4,""51026"":4}"
3578,kaskus.co.id,ttl,2016-08-25T02:36:35.318Z,7,65,34,3,"{""6762"":4,""12880"":4,""51026"":4}"
3579,kaskus.co.id,block,2017-02-19T02:36:35.318Z,3,273,368,2,"{""12880"":2,""51026"":2}"
3581,kaskus.co.id,rst,2017-02-21T02:36:35.318Z,3,283,337,2,"{""12880"":2,""51026"":2}"
3582,kaskus.co.id,status,2017-02-21T02:36:35.318Z,3,283,337,2,"{""12880"":2,""51026"":2}"
3585,360.com,ttl,2016-06-13T02:34:21.267Z,1,77,47,2,"{""1421"":1,""32489"":1}"
3586,360.com,ttl,2016-06-16T02:34:21.267Z,1,81,56,1,"{""6503"":1}"
3588,360.com,ttl,2016-07-01T02:34:21.267Z,3,63,41,2,"{""6453"":2,""15694"":2}"
3589,360.com,ttl,2016-07-03T02:34:21.267Z,3,38,22,2,"{""50673"":2,""51430"":2}"
3590,360.com,ttl,2016-09-26T02:34:21.267Z,1,54,31,1,"{""36352"":1}"
3591,360.com,ttl,2016-09-30T02:34:21.267Z,3,62,35,3,"{""53889"":3,""199669"":2,""9002"":2}"
3592,360.com,ttl,2016-10-11T02:34:21.267Z,3,6,2,2,"{""47447"":2,""2914"":2}"
3593,360.com,ttl,2016-10-13T02:34:21.267Z,3,7,2,2,"{""47447"":2,""2914"":2}"
3594,360.com,ttl,2016-10-16T02:34:21.267Z,1,49,24,1,"{""33785"":1}"
3596,360.com,ttl,2016-10-20T02:34:21.267Z,1,54,30,1,"{""55720"":1}"
3599,4shared.com,ttl,2016-12-25T02:33:14.214Z,3,7,3,2,"{""7922"":2,""4766"":2}"
3600,4shared.com,ttl,2017-01-17T02:33:14.214Z,3,9,3,2,"{""7922"":2,""4766"":2}"
3602,putlocker.is,ttl,2016-06-13T02:33:14.214Z,3,103,54,2,"{""9498"":2,""56202"":2}"
3603,putlocker.is,ttl,2016-06-16T02:33:14.214Z,9,113,62,4,"{""9498"":6,""56202"":6,""35432"":6,""197648"":6}"
3604,putlocker.is,ttl,2016-06-25T02:33:14.214Z,3,117,62,2,"{""9498"":2,""56202"":2}"
3605,putlocker.is,ttl,2016-06-28T02:33:14.214Z,3,97,54,2,"{""9498"":2,""33480"":2}"
3606,putlocker.is,ttl,2016-07-22T02:33:14.214Z,3,58,30,2,"{""9498"":2,""56202"":2}"
3607,putlocker.is,ttl,2016-07-25T02:33:14.214Z,3,65,34,2,"{""9498"":2,""56202"":2}"
3608,putlocker.is,ttl,2016-07-27T02:33:14.214Z,31,5,1,5,"{""12880"":16,""6453"":16,""6762"":16,""13335"":16,""51026"":16}"
3609,putlocker.is,ttl,2016-07-28T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
3610,putlocker.is,ttl,2016-07-29T02:33:14.214Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
3611,putlocker.is,ttl,2016-07-30T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
3612,putlocker.is,ttl,2016-07-31T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
3613,putlocker.is,ttl,2016-08-16T02:33:14.214Z,7,73,40,3,"{""6762"":4,""12880"":4,""51026"":4}"
3614,putlocker.is,ttl,2016-08-17T02:33:14.214Z,7,17,7,3,"{""6762"":4,""12880"":4,""51026"":4}"
3615,putlocker.is,ttl,2016-08-23T02:33:14.214Z,7,6,2,3,"{""6762"":4,""12880"":4,""51026"":4}"
3618,putlocker.is,rst,2016-11-06T02:33:14.214Z,1,288,253,4,"{""33480"":1,""56202"":1,""35432"":1,""51026"":1}"
3619,putlocker.is,status,2016-11-06T02:33:14.214Z,1,288,253,4,"{""33480"":1,""56202"":1,""35432"":1,""51026"":1}"
3620,apple.com,ttl,2016-06-16T02:33:14.214Z,1,120,80,1,"{""197648"":1}"
3621,apple.com,ttl,2016-06-27T02:33:14.214Z,3,76,41,2,"{""35432"":2,""197648"":2}"
3624,discovercard.com,ttl,2016-07-01T00:00:21.598Z,3,115,120,2,"{""8544"":2,""197648"":2}"
3628,spiegel.de,ttl,2016-05-15T02:33:14.214Z,63,6,1,6,"{""6805"":32,""54334"":32,""63008"":32,""6939"":32,""20773"":32,""61157"":32}"
3629,sabah.com.tr,ttl,2016-05-31T02:25:53.611Z,1,139,99,1,"{""197648"":1}"
3630,sabah.com.tr,ttl,2016-06-12T02:25:53.611Z,15,89,59,4,"{""16322"":8,""6762"":8,""12880"":8,""29049"":8}"
3631,sabah.com.tr,ttl,2016-06-25T02:25:53.611Z,3,131,88,2,"{""35432"":2,""197648"":2}"
3632,sabah.com.tr,ttl,2016-07-20T02:25:53.611Z,127,7,1,7,"{""9121"":64,""16322"":64,""51026"":64,""12880"":64,""6453"":64,""1299"":64,""48737"":64}"
3633,sabah.com.tr,ttl,2016-07-27T02:25:53.611Z,63,6,1,6,"{""9121"":32,""51026"":32,""12880"":32,""6453"":32,""1299"":32,""48737"":32}"
3634,sabah.com.tr,ttl,2016-07-28T02:25:53.611Z,63,6,1,6,"{""9121"":32,""51026"":32,""6762"":32,""12880"":32,""1299"":32,""48737"":32}"
3635,sabah.com.tr,ttl,2016-07-29T02:25:53.611Z,63,6,1,6,"{""9121"":32,""51026"":32,""12880"":32,""6453"":32,""1299"":32,""48737"":32}"
3636,sabah.com.tr,ttl,2016-08-17T02:25:53.611Z,7,16,6,3,"{""6453"":4,""12880"":4,""51026"":4}"
3637,sabah.com.tr,ttl,2016-08-20T02:25:53.611Z,63,6,1,6,"{""9121"":32,""51026"":32,""12880"":32,""6453"":32,""1299"":32,""48737"":32}"
3638,sabah.com.tr,ttl,2016-08-22T02:25:53.611Z,3,51,26,2,"{""12880"":2,""51026"":2}"
3639,sabah.com.tr,ttl,2016-08-23T02:25:53.611Z,63,6,1,6,"{""9121"":32,""51026"":32,""12880"":32,""6453"":32,""1299"":32,""48737"":32}"
3640,sabah.com.tr,ttl,2016-11-15T02:25:53.611Z,3,9,4,2,"{""201011"":2,""33891"":2}"
3641,sabah.com.tr,block,2017-02-21T02:25:53.611Z,6,295,313,3,"{""16322"":3,""12880"":4,""51026"":4}"
3643,flickr.com,ttl,2016-06-03T02:33:14.214Z,3,65,44,2,"{""35432"":2,""197648"":2}"
3645,flickr.com,ttl,2016-07-04T02:33:14.214Z,1,95,55,1,"{""51852"":1}"
3646,flickr.com,ttl,2016-07-24T02:33:14.214Z,3,35,18,2,"{""7473"":2,""38001"":2}"
3647,flickr.com,ttl,2016-08-31T02:33:14.214Z,3,34,18,2,"{""3491"":2,""38001"":2}"
3651,flickr.com,ttl,2016-10-18T02:33:14.214Z,1,22,14,1,"{""4766"":1}"
3652,flickr.com,ttl,2016-10-20T02:33:14.214Z,3,27,12,2,"{""174"":2,""4766"":2}"
3654,flickr.com,ttl,2016-12-11T02:33:14.214Z,7,14,5,3,"{""7643"":4,""45899"":4,""15412"":4}"
3655,flickr.com,ttl,2016-12-29T02:33:14.214Z,1,4,2,1,"{""47447"":1}"
3656,flickr.com,ttl,2017-01-16T02:33:14.214Z,7,11,5,3,"{""3356"":4,""30818"":4,""50613"":4}"
3657,flickr.com,dns,2017-03-12T02:33:14.214Z,12,295,282,4,"{""20485"":6,""29049"":6,""12880"":8,""16322"":8}"
3662,spiegel.de,ttl,2016-06-05T02:33:14.214Z,63,6,1,6,"{""6805"":32,""3257"":32,""3356"":32,""61157"":32,""53889"":32,""20773"":32}"
3665,spiegel.de,ttl,2016-06-10T02:33:14.214Z,3,110,68,2,"{""53889"":2,""3257"":2}"
3672,spiegel.de,ttl,2016-06-22T02:33:14.214Z,7,120,69,4,"{""9186"":4,""13156"":4,""6830"":7,""5626"":4}"
3675,spiegel.de,ttl,2016-06-28T02:33:14.214Z,1,92,61,1,"{""51852"":1}"
3678,spiegel.de,ttl,2016-07-03T02:33:14.214Z,3,44,25,2,"{""3491"":2,""38001"":2}"
3680,spiegel.de,ttl,2016-07-06T02:33:14.214Z,1,53,26,1,"{""20473"":1}"
3686,spiegel.de,ttl,2016-08-28T02:33:14.214Z,3,45,20,2,"{""3491"":2,""38001"":2}"
3687,spiegel.de,ttl,2016-08-30T02:33:14.214Z,31,16,5,5,"{""8585"":16,""5391"":16,""197706"":16,""21183"":16,""8928"":16}"
3688,spiegel.de,ttl,2016-09-03T02:33:14.214Z,15,16,4,4,"{""12956"":8,""3356"":8,""30818"":8,""50613"":8}"
3689,spiegel.de,ttl,2016-09-07T02:33:14.214Z,45,36,15,6,"{""12956"":24,""38001"":30,""3356"":24,""30818"":24,""50613"":24,""3491"":30}"
3690,spiegel.de,ttl,2016-09-16T02:33:14.214Z,7,29,13,3,"{""3356"":4,""30818"":4,""50613"":4}"
3691,spiegel.de,ttl,2016-09-22T02:33:14.214Z,7,19,5,3,"{""39324"":4,""9002"":4,""47605"":4}"
3692,spiegel.de,ttl,2016-09-24T02:33:14.214Z,1,31,12,1,"{""201011"":1}"
3693,spiegel.de,ttl,2016-09-25T02:33:14.214Z,1,6,2,1,"{""47447"":1}"
3697,spiegel.de,ttl,2016-10-04T02:33:14.214Z,9,42,21,5,"{""28877"":6,""197133"":6,""1299"":6,""3462"":9,""51167"":6}"
3698,spiegel.de,ttl,2016-10-06T02:33:14.214Z,3,24,7,3,"{""24724"":2,""49367"":3,""15694"":2}"
3699,spiegel.de,ttl,2016-10-07T02:33:14.214Z,15,9,2,4,"{""12956"":8,""3356"":8,""30818"":8,""50613"":8}"
3700,spiegel.de,ttl,2016-10-09T02:33:14.214Z,1,6,2,1,"{""5413"":1}"
3701,spiegel.de,ttl,2016-10-15T02:33:14.214Z,3,17,6,2,"{""30818"":2,""50613"":2}"
3702,spiegel.de,ttl,2016-10-18T02:33:14.214Z,1,13,5,1,"{""36884"":1}"
3703,spiegel.de,ttl,2016-10-19T02:33:14.214Z,1,10,3,1,"{""47447"":1}"
3705,spiegel.de,ttl,2016-10-27T02:33:14.214Z,3,8,3,2,"{""59564"":2,""9002"":2}"
3706,spiegel.de,ttl,2016-11-01T02:33:14.214Z,3,9,2,2,"{""3491"":2,""38001"":2}"
3707,spiegel.de,ttl,2016-11-21T02:33:14.214Z,1,12,3,1,"{""47447"":1}"
3708,spiegel.de,ttl,2016-11-22T02:33:14.214Z,21,13,4,5,"{""38001"":14,""3356"":12,""30818"":12,""50613"":12,""3491"":14}"
3709,spiegel.de,ttl,2016-11-23T02:33:14.214Z,7,11,2,3,"{""12956"":4,""3356"":4,""49367"":4}"
3710,spiegel.de,ttl,2016-11-26T02:33:14.214Z,45,18,5,6,"{""35753"":24,""3491"":30,""34426"":24,""51975"":24,""38001"":30,""8966"":24}"
3711,spiegel.de,ttl,2016-11-30T02:33:14.214Z,3,11,4,2,"{""174"":2,""8999"":2}"
3712,spiegel.de,ttl,2016-12-02T02:33:14.214Z,21,17,6,5,"{""30818"":12,""3356"":12,""1200"":14,""50613"":12,""29073"":14}"
3713,spiegel.de,ttl,2016-12-05T02:33:14.214Z,1,10,4,1,"{""201011"":1}"
3716,spiegel.de,ttl,2016-12-08T02:33:14.214Z,27,29,13,7,"{""18978"":18,""31122"":27,""24768"":18,""35699"":18,""6453"":18,""59432"":18,""6939"":18}"
3717,spiegel.de,ttl,2016-12-09T02:33:14.214Z,9,27,9,5,"{""2914"":6,""38001"":6,""32097"":6,""201011"":9,""33387"":6}"
3718,spiegel.de,ttl,2016-12-12T02:33:14.214Z,7,14,4,3,"{""3356"":4,""30818"":4,""50613"":4}"
3719,spiegel.de,ttl,2016-12-14T02:33:14.214Z,3,15,6,3,"{""47447"":3,""1239"":2,""4766"":2}"
3720,spiegel.de,ttl,2016-12-16T02:33:14.214Z,3,15,5,2,"{""174"":2,""61317"":2}"
3721,spiegel.de,ttl,2016-12-18T02:33:14.214Z,9,19,6,4,"{""174"":6,""20853"":6,""2914"":6,""38001"":6}"
3722,spiegel.de,ttl,2016-12-20T02:33:14.214Z,1,12,3,1,"{""201011"":1}"
3723,spiegel.de,ttl,2016-12-22T02:33:14.214Z,3,27,11,2,"{""30818"":2,""50613"":2}"
3724,spiegel.de,ttl,2016-12-23T02:33:14.214Z,15,18,7,4,"{""42708"":8,""34989"":8,""49788"":8,""50304"":8}"
3725,spiegel.de,ttl,2016-12-25T02:33:14.214Z,31,13,3,5,"{""42708"":16,""34989"":16,""50304"":16,""1200"":16,""49788"":16}"
3726,spiegel.de,ttl,2016-12-27T02:33:14.214Z,3,11,3,2,"{""38001"":2,""3491"":2}"
3727,spiegel.de,ttl,2016-12-29T02:33:14.214Z,31,5,1,5,"{""3491"":16,""6805"":16,""61157"":16,""20773"":16,""8100"":16}"
3729,spiegel.de,ttl,2017-01-02T02:33:14.214Z,3,10,3,2,"{""8100"":2,""3491"":2}"
3731,spiegel.de,ttl,2017-01-11T02:33:14.214Z,1,14,5,1,"{""201011"":1}"
3732,spiegel.de,ttl,2017-01-12T02:33:14.214Z,279,25,9,9,"{""1221"":186,""42708"":144,""1200"":144,""50304"":144,""30818"":186,""50613"":186,""49788"":144,""36351"":186,""34989"":144}"
3733,spiegel.de,ttl,2017-01-14T02:33:14.214Z,7,17,5,3,"{""3356"":4,""30818"":4,""50613"":4}"
3734,spiegel.de,ttl,2017-01-16T02:33:14.214Z,1,15,6,1,"{""6830"":1}"
3736,spiegel.de,ttl,2017-01-20T02:33:14.214Z,3,26,9,2,"{""6461"":2,""20860"":2}"
3737,spiegel.de,ttl,2017-01-21T02:33:14.214Z,7,18,7,4,"{""16125"":4,""3356"":4,""24940"":7,""13194"":4}"
3738,spiegel.de,ttl,2017-01-22T02:33:14.214Z,3,30,14,3,"{""1239"":2,""24940"":3,""4766"":2}"
3739,spiegel.de,ttl,2017-01-26T02:33:14.214Z,7,26,10,3,"{""8220"":4,""15576"":4,""60311"":4}"
3740,spiegel.de,ttl,2017-01-28T02:33:14.214Z,1,17,7,1,"{""16276"":1}"
3741,spiegel.de,ttl,2017-01-29T02:33:14.214Z,1,21,9,1,"{""20860"":1}"
3742,spiegel.de,ttl,2017-01-31T02:33:14.214Z,21,23,8,5,"{""36351"":12,""4637"":12,""7552"":14,""1221"":12,""3491"":14}"
3745,spiegel.de,ttl,2017-02-04T02:33:14.214Z,45,29,10,6,"{""13156"":24,""5719"":30,""5626"":24,""46887"":30,""9186"":24,""6453"":24}"
3746,spiegel.de,ttl,2017-02-05T02:33:14.214Z,27,23,10,6,"{""2914"":18,""56934"":18,""12321"":18,""3356"":18,""35017"":18,""174"":18}"
3747,spiegel.de,ttl,2017-02-06T02:33:14.214Z,15,12,3,4,"{""39324"":8,""6805"":8,""9002"":8,""47605"":8}"
3748,spiegel.de,ttl,2017-02-07T02:33:14.214Z,1,13,6,1,"{""3491"":1}"
3749,spiegel.de,ttl,2017-02-09T02:33:14.214Z,1,19,7,1,"{""2914"":1}"
3750,spiegel.de,ttl,2017-02-11T02:33:14.214Z,3,14,6,2,"{""199669"":2,""9002"":2}"
3751,spiegel.de,ttl,2017-02-12T02:33:14.214Z,217,25,8,9,"{""199558"":124,""12956"":112,""8100"":217,""13156"":112,""5626"":112,""2588"":124,""9186"":112,""6453"":112,""6939"":124}"
3752,spiegel.de,ttl,2017-02-13T02:33:14.214Z,3,13,4,2,"{""6461"":2,""20860"":2}"
3754,pandora.com,ttl,2016-05-10T02:33:14.214Z,1,122,76,1,"{""197648"":1}"
3755,pandora.com,ttl,2016-07-06T02:33:14.214Z,3,55,34,2,"{""8544"":2,""197648"":2}"
3756,pandora.com,ttl,2016-08-21T02:33:14.214Z,7,21,9,3,"{""6453"":4,""12880"":4,""51026"":4}"
3757,pandora.com,ttl,2016-08-22T02:33:14.214Z,7,43,26,3,"{""6453"":4,""12880"":4,""51026"":4}"
3758,pandora.com,block,2017-02-23T02:33:14.214Z,3,296,508,2,"{""12880"":2,""51026"":2}"
3762,amazon.de,ttl,2016-05-31T02:33:14.214Z,1,72,45,1,"{""201011"":1}"
3763,amazon.de,ttl,2016-06-01T02:33:14.214Z,1,19,9,1,"{""174"":1}"
3764,amazon.de,ttl,2016-06-03T02:33:14.214Z,3,36,24,5,"{""33182"":3,""29889"":3,""6459"":2,""12989"":3,""19916"":2}"
3765,amazon.de,ttl,2016-06-04T02:33:14.214Z,1,56,33,1,"{""63128"":1}"
3766,amazon.de,ttl,2016-06-06T02:33:14.214Z,3,38,21,3,"{""6459"":2,""53889"":3,""19916"":2}"
3767,amazon.de,ttl,2016-06-07T02:33:14.214Z,1,57,37,1,"{""40156"":1}"
3768,uptodown.com,ttl,2016-07-04T02:36:35.318Z,3,100,61,2,"{""8544"":2,""197648"":2}"
3771,amazon.de,ttl,2016-06-12T02:33:14.214Z,1,37,21,1,"{""20853"":1}"
3772,amazon.de,ttl,2016-06-13T02:33:14.214Z,1,49,24,1,"{""12989"":1}"
3774,amazon.de,ttl,2016-06-18T02:33:14.214Z,1,39,24,2,"{""34702"":1,""20853"":1}"
3775,amazon.de,ttl,2016-06-21T02:33:14.214Z,3,35,20,3,"{""40676"":3,""6461"":2,""8100"":2}"
3776,amazon.de,ttl,2016-06-25T02:33:14.214Z,1,50,26,1,"{""40156"":1}"
3777,amazon.de,ttl,2016-06-27T02:33:14.214Z,1,43,22,2,"{""36351"":1,""8999"":1}"
3778,amazon.de,ttl,2016-06-28T02:33:14.214Z,9,48,25,4,"{""34989"":6,""50300"":6,""49788"":6,""62217"":6}"
3779,amazon.de,ttl,2016-06-30T02:33:14.214Z,1,34,16,1,"{""29889"":1}"
3780,amazon.de,ttl,2016-07-03T02:33:14.214Z,1,22,10,1,"{""53889"":1}"
3781,amazon.de,ttl,2016-07-04T02:33:14.214Z,3,50,24,2,"{""47869"":2,""9009"":2}"
3782,amazon.de,ttl,2016-07-09T02:33:14.214Z,1,15,8,1,"{""29073"":1}"
3783,amazon.de,ttl,2016-07-12T02:33:14.214Z,1,19,7,1,"{""43289"":1}"
3784,amazon.de,ttl,2016-07-13T02:33:14.214Z,3,16,8,2,"{""174"":2,""35017"":2}"
3785,amazon.de,ttl,2016-07-22T02:33:14.214Z,3,27,15,2,"{""26277"":2,""6461"":2}"
3786,amazon.de,ttl,2016-08-07T02:33:14.214Z,31,5,1,5,"{""12880"":16,""1299"":16,""6762"":16,""16509"":16,""51026"":16}"
3787,amazon.de,ttl,2016-08-18T02:33:14.214Z,3,11,4,2,"{""53889"":2,""3257"":2}"
3788,amazon.de,ttl,2016-08-19T02:33:14.214Z,3,44,21,3,"{""174"":2,""30693"":3,""29073"":2}"
3789,amazon.de,ttl,2016-08-31T02:33:14.214Z,1,20,8,1,"{""20853"":1}"
3790,amazon.de,ttl,2016-09-07T02:33:14.214Z,1,19,9,1,"{""20853"":1}"
3791,amazon.de,ttl,2016-09-13T02:33:14.214Z,1,14,7,1,"{""20853"":1}"
3792,amazon.de,ttl,2016-09-26T02:33:14.214Z,1,23,11,1,"{""38001"":1}"
3793,amazon.de,ttl,2016-09-30T02:33:14.214Z,1,23,12,1,"{""33785"":1}"
3794,amazon.de,ttl,2016-10-06T02:33:14.214Z,1,10,4,1,"{""33785"":1}"
3795,amazon.de,ttl,2016-10-16T02:33:14.214Z,15,19,9,6,"{""35753"":8,""34426"":8,""24768"":15,""33785"":15,""51975"":8,""8966"":8}"
3797,amazon.de,ttl,2016-10-19T02:33:14.214Z,7,8,3,3,"{""174"":4,""63008"":4,""54334"":4}"
3798,amazon.de,ttl,2016-10-20T02:33:14.214Z,21,18,7,5,"{""3327"":14,""174"":12,""63008"":12,""54334"":12,""34702"":14}"
3799,amazon.de,ttl,2016-10-22T02:33:14.214Z,7,14,5,3,"{""34989"":4,""49788"":4,""50304"":4}"
3800,amazon.de,ttl,2016-10-27T02:33:14.214Z,7,6,2,3,"{""38001"":4,""2914"":4,""3491"":4}"
3801,amazon.de,ttl,2016-11-01T02:33:14.214Z,15,11,3,4,"{""36351"":8,""4637"":8,""1221"":8,""3257"":8}"
3802,amazon.de,ttl,2016-11-15T02:33:14.214Z,1,7,3,1,"{""2914"":1}"
3804,amazon.de,ttl,2016-11-23T02:33:14.214Z,7,3,1,3,"{""2914"":4,""16509"":4,""38001"":4}"
3805,amazon.de,ttl,2016-11-24T02:33:14.214Z,1,13,4,1,"{""2914"":1}"
3807,amazon.de,ttl,2016-11-28T02:33:14.214Z,1,15,5,1,"{""38001"":1}"
3810,amazon.de,ttl,2016-12-10T02:33:14.214Z,1,7,3,1,"{""38001"":1}"
3811,amazon.de,ttl,2016-12-15T02:33:14.214Z,6,7,3,3,"{""38001"":4,""16509"":4,""3491"":3}"
3812,amazon.de,ttl,2016-12-20T02:33:14.214Z,3,7,3,2,"{""2914"":2,""16509"":2}"
3813,amazon.de,ttl,2016-12-21T02:33:14.214Z,7,7,3,4,"{""3257"":4,""4637"":4,""1221"":4,""38001"":7}"
3815,amazon.de,ttl,2016-12-30T02:33:14.214Z,7,10,4,3,"{""174"":4,""63008"":4,""54334"":4}"
3816,amazon.de,ttl,2017-01-12T02:33:14.214Z,7,8,4,3,"{""4637"":4,""1221"":4,""3257"":4}"
3818,amazon.de,ttl,2017-01-14T02:33:14.214Z,3,14,7,3,"{""4637"":2,""35017"":3,""1221"":2}"
3819,amazon.de,ttl,2017-01-18T02:33:14.214Z,3,5,2,2,"{""38001"":2,""3491"":2}"
3820,amazon.de,ttl,2017-01-22T02:33:14.214Z,3,7,5,2,"{""2914"":2,""16509"":2}"
3821,amazon.de,ttl,2017-01-24T02:33:14.214Z,1,12,5,1,"{""38001"":1}"
3822,amazon.de,ttl,2017-01-25T02:33:14.214Z,7,7,2,3,"{""20360"":4,""2914"":4,""63008"":4}"
3823,amazon.de,ttl,2017-01-26T02:33:14.214Z,3,16,8,2,"{""174"":2,""53755"":2}"
3824,amazon.de,ttl,2017-01-27T02:33:14.214Z,7,7,3,3,"{""174"":4,""54334"":4,""63008"":4}"
3825,amazon.de,ttl,2017-01-29T02:33:14.214Z,1,11,6,1,"{""38001"":1}"
3826,amazon.de,ttl,2017-01-30T02:33:14.214Z,1,13,5,1,"{""2914"":1}"
3827,amazon.de,ttl,2017-02-01T02:33:14.214Z,1,9,3,1,"{""2914"":1}"
3828,amazon.de,ttl,2017-02-02T02:33:14.214Z,3,8,3,2,"{""3491"":2,""38001"":2}"
3829,amazon.de,ttl,2017-02-09T02:33:14.214Z,3,8,3,2,"{""3491"":2,""38001"":2}"
3830,amazon.de,ttl,2017-02-11T02:33:14.214Z,3,9,4,2,"{""3491"":2,""38001"":2}"
3831,amazon.de,ttl,2017-02-12T02:33:14.214Z,1,6,3,1,"{""36351"":1}"
3832,amazon.de,ttl,2017-02-20T02:33:14.214Z,7,3,1,3,"{""36351"":4,""2914"":4,""16509"":4}"
3833,amazon.de,block,2017-02-24T02:33:14.214Z,3,195,212,2,"{""12880"":2,""51026"":2}"
3834,amazon.de,rst,2017-03-04T02:33:14.214Z,3,207,192,2,"{""12880"":2,""51026"":2}"
3836,blastingnews.com,ttl,2016-07-06T02:36:35.318Z,3,50,32,2,"{""8544"":2,""197648"":2}"
3838,google.ae,ttl,2016-06-03T02:33:14.214Z,3,61,35,2,"{""35432"":2,""197648"":2}"
3839,google.ae,rst,2017-03-19T02:33:14.214Z,1,297,260,1,"{""35432"":1}"
3840,tudou.com,ttl,2016-06-14T02:33:14.214Z,7,3,1,3,"{""48434"":4,""4808"":4,""6736"":4}"
3841,tudou.com,ttl,2016-07-20T02:33:14.214Z,63,6,1,6,"{""16322"":32,""51026"":32,""4808"":32,""6762"":32,""12880"":32,""4837"":32}"
3842,tudou.com,ttl,2016-07-27T02:33:14.214Z,31,5,1,5,"{""4808"":16,""12880"":16,""6762"":16,""4837"":16,""51026"":16}"
3843,tudou.com,ttl,2016-07-28T02:33:14.214Z,31,5,1,5,"{""4808"":16,""12880"":16,""6762"":16,""4837"":16,""51026"":16}"
3844,tudou.com,ttl,2016-07-29T02:33:14.214Z,31,5,1,5,"{""4808"":16,""12880"":16,""6762"":16,""4837"":16,""51026"":16}"
3845,tudou.com,ttl,2016-08-17T02:33:14.214Z,7,16,6,3,"{""6453"":4,""12880"":4,""51026"":4}"
3846,tudou.com,ttl,2016-08-21T02:33:14.214Z,7,18,7,3,"{""6453"":4,""12880"":4,""51026"":4}"
3847,tudou.com,ttl,2016-08-31T02:33:14.214Z,1,26,15,1,"{""37963"":1}"
3848,tudou.com,ttl,2016-09-09T02:33:14.214Z,1,16,7,1,"{""37963"":1}"
3849,tudou.com,ttl,2016-09-13T02:33:14.214Z,1,37,16,1,"{""37963"":1}"
3850,tudou.com,ttl,2016-09-16T02:33:14.214Z,1,35,17,2,"{""37963"":1,""701"":1}"
3851,tudou.com,ttl,2016-09-22T02:33:14.214Z,1,38,22,1,"{""37963"":1}"
3852,tudou.com,ttl,2016-09-23T02:33:14.214Z,1,26,13,1,"{""37963"":1}"
3853,tudou.com,ttl,2016-09-24T02:33:14.214Z,1,83,47,1,"{""37963"":1}"
3854,tudou.com,ttl,2016-09-26T02:33:14.214Z,1,73,48,1,"{""35017"":1}"
3855,tudou.com,ttl,2016-10-06T02:33:14.214Z,3,39,18,2,"{""36351"":2,""37963"":2}"
3856,tudou.com,ttl,2016-10-08T02:33:14.214Z,7,21,10,3,"{""36351"":4,""37963"":4,""2914"":4}"
3857,tudou.com,ttl,2016-10-12T02:33:14.214Z,7,11,5,3,"{""36351"":4,""37963"":4,""2914"":4}"
3858,tudou.com,ttl,2016-10-16T02:33:14.214Z,1,88,47,1,"{""37963"":1}"
3859,tudou.com,ttl,2016-10-22T02:33:14.214Z,1,35,17,1,"{""37963"":1}"
3860,tudou.com,ttl,2016-10-23T02:33:14.214Z,7,13,5,3,"{""174"":4,""35017"":4,""701"":4}"
3861,tudou.com,ttl,2016-10-24T02:33:14.214Z,1,22,9,1,"{""37963"":1}"
3862,tudou.com,ttl,2016-10-26T02:33:14.214Z,1,14,6,1,"{""37963"":1}"
3863,tudou.com,ttl,2016-10-28T02:33:14.214Z,1,14,8,1,"{""37963"":1}"
3864,tudou.com,ttl,2016-10-29T02:33:14.214Z,49,13,4,6,"{""5580"":28,""50300"":28,""701"":28,""35017"":28,""62217"":28,""174"":28}"
3865,tudou.com,ttl,2016-11-10T02:33:14.214Z,7,10,4,3,"{""36351"":4,""37963"":4,""2914"":4}"
3867,tudou.com,ttl,2016-11-17T02:33:14.214Z,1,28,16,1,"{""37963"":1}"
3868,tudou.com,ttl,2016-11-18T02:33:14.214Z,3,55,30,2,"{""37963"":2,""4134"":2}"
3869,tudou.com,ttl,2016-11-21T02:33:14.214Z,1,42,24,1,"{""37963"":1}"
3870,tudou.com,ttl,2016-12-14T02:33:14.214Z,1,24,14,1,"{""37963"":1}"
3871,tudou.com,block,2017-01-02T02:33:14.214Z,18,304,346,5,"{""48434"":12,""51026"":12,""12880"":12,""6736"":12,""16322"":9}"
3872,tudou.com,dns,2017-01-02T02:33:14.214Z,3,311,361,3,"{""48434"":2,""6736"":2,""51026"":3}"
3875,bloomberg.com,ttl,2016-05-10T02:43:03.931Z,1,59,40,1,"{""63213"":1}"
3878,bloomberg.com,ttl,2016-06-04T02:43:03.931Z,7,79,50,3,"{""24218"":4,""7473"":4,""55720"":4}"
3879,bloomberg.com,ttl,2016-06-06T02:43:03.931Z,3,51,32,2,"{""7552"":2,""6453"":2}"
3883,bloomberg.com,ttl,2016-06-22T02:43:03.931Z,1,77,49,2,"{""43289"":1,""4637"":1}"
3884,bloomberg.com,ttl,2016-06-25T02:43:03.931Z,1,74,50,1,"{""35432"":1}"
3886,bloomberg.com,ttl,2016-06-30T02:43:03.931Z,1,55,39,1,"{""32475"":1}"
3887,bloomberg.com,ttl,2016-07-01T02:43:03.931Z,1,63,39,1,"{""43289"":1}"
3889,bloomberg.com,ttl,2016-07-12T02:43:03.931Z,1,21,8,1,"{""3223"":1}"
3890,bloomberg.com,ttl,2016-10-04T02:43:03.931Z,1,15,9,1,"{""43289"":1}"
3891,bloomberg.com,ttl,2016-10-20T02:43:03.931Z,3,8,4,2,"{""1239"":2,""4766"":2}"
3892,bloomberg.com,ttl,2016-10-26T02:43:03.931Z,15,13,4,4,"{""209"":8,""174"":8,""50673"":8,""51430"":8}"
3893,bloomberg.com,ttl,2016-11-01T02:43:03.931Z,15,4,1,4,"{""6461"":8,""38001"":8,""10361"":8,""3491"":8}"
3894,bloomberg.com,ttl,2016-11-22T02:43:03.931Z,1,9,3,1,"{""4766"":1}"
3895,bloomberg.com,ttl,2016-11-30T02:43:03.931Z,7,17,8,3,"{""3356"":4,""30818"":4,""50613"":4}"
3896,bloomberg.com,ttl,2016-12-02T02:43:03.931Z,7,16,6,3,"{""209"":4,""174"":4,""61317"":4}"
3897,bloomberg.com,ttl,2016-12-03T02:43:03.931Z,1,13,6,1,"{""38001"":1}"
3898,bloomberg.com,ttl,2016-12-06T02:43:03.931Z,21,33,18,5,"{""59564"":12,""9002"":12,""38001"":14,""1200"":12,""3257"":14}"
3899,bloomberg.com,ttl,2016-12-15T02:43:03.931Z,7,11,3,3,"{""2914"":4,""1239"":4,""38001"":4}"
3900,bloomberg.com,ttl,2016-12-18T02:43:03.931Z,3,19,7,4,"{""10026"":3,""174"":2,""20853"":2,""38001"":3}"
3901,bloomberg.com,ttl,2016-12-24T02:43:03.931Z,7,18,6,3,"{""3356"":4,""30818"":4,""50613"":4}"
3903,bloomberg.com,ttl,2017-01-05T02:43:03.931Z,1,20,7,1,"{""38001"":1}"
3904,bloomberg.com,ttl,2017-01-22T02:43:03.931Z,7,24,12,3,"{""3356"":4,""30818"":4,""50613"":4}"
3905,bloomberg.com,ttl,2017-01-26T02:43:03.931Z,7,21,9,3,"{""3356"":4,""30818"":4,""50613"":4}"
3907,secureserver.net,ttl,2016-08-31T02:33:14.214Z,3,36,17,2,"{""38001"":2,""3491"":2}"
3910,2ch.net,ttl,2017-02-09T02:33:14.214Z,1,51,28,1,"{""42831"":1}"
3912,2ch.net,rst,2017-04-17T02:33:14.214Z,1,304,304,1,"{""42831"":1}"
3913,feedly.com,ttl,2016-07-06T02:36:35.318Z,3,54,27,2,"{""8544"":2,""197648"":2}"
3915,feedly.com,rst,2017-04-05T02:36:35.318Z,1,309,312,1,"{""8544"":1}"
3916,feedly.com,status,2017-04-05T02:36:35.318Z,1,309,312,1,"{""8544"":1}"
3917,wordpress.com,ttl,2016-05-11T02:33:14.214Z,63,6,1,6,"{""16322"":32,""2635"":32,""6762"":32,""12880"":32,""1299"":32,""29049"":32}"
3918,wordpress.com,ttl,2016-06-03T02:33:14.214Z,3,66,36,2,"{""35432"":2,""197648"":2}"
3919,wordpress.com,ttl,2016-06-13T02:33:14.214Z,15,113,63,4,"{""6762"":8,""16322"":8,""12880"":8,""29049"":8}"
3920,wordpress.com,block,2017-02-17T02:33:14.214Z,7,274,277,3,"{""29049"":4,""12880"":4,""16322"":4}"
3921,wordpress.com,rst,2017-03-15T02:33:14.214Z,7,259,248,4,"{""16322"":4,""12880"":4,""35432"":7,""29049"":4}"
3922,wordpress.com,status,2017-03-15T02:33:14.214Z,7,259,248,4,"{""16322"":4,""12880"":4,""35432"":7,""29049"":4}"
3923,google.nl,ttl,2016-07-04T02:33:14.214Z,3,85,46,2,"{""8544"":2,""197648"":2}"
3925,gamer.com.tw,ttl,2016-08-11T00:06:42.896Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
3926,gamer.com.tw,ttl,2016-08-17T00:06:42.896Z,7,27,10,3,"{""6453"":4,""12880"":4,""51026"":4}"
3927,gamer.com.tw,ttl,2016-08-21T00:06:42.896Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
3928,gamer.com.tw,ttl,2016-08-22T00:06:42.896Z,7,44,23,3,"{""6762"":4,""12880"":4,""51026"":4}"
3929,gamer.com.tw,ttl,2016-08-24T00:06:42.896Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
3930,gamer.com.tw,ttl,2016-08-25T00:06:42.896Z,7,55,28,3,"{""6453"":4,""12880"":4,""51026"":4}"
3933,gamer.com.tw,rst,2016-09-11T00:06:42.896Z,1,148,110,1,"{""51026"":1}"
3934,gamer.com.tw,status,2016-09-11T00:06:42.896Z,1,148,110,1,"{""51026"":1}"
3935,soundcloud.com,dns,2017-02-23T02:33:14.214Z,3,303,348,2,"{""16322"":2,""12880"":2}"
3937,xhamster.com,ttl,2016-05-10T02:36:35.318Z,3,90,54,2,"{""35432"":2,""197648"":2}"
3938,xhamster.com,ttl,2016-06-16T02:36:35.318Z,3,112,65,2,"{""48434"":2,""6736"":2}"
3939,xhamster.com,ttl,2016-11-19T02:36:35.318Z,1,5,3,1,"{""4766"":1}"
3941,xhamster.com,block,2017-02-17T02:36:35.318Z,45,284,286,7,"{""48434"":30,""199669"":45,""34426"":24,""35753"":24,""6736"":30,""51975"":24,""8966"":24}"
3942,xhamster.com,dns,2017-03-01T02:36:35.318Z,3,296,305,2,"{""16322"":2,""12880"":2}"
3945,surveymonkey.com,ttl,2016-06-04T00:00:25.097Z,3,151,109,2,"{""35432"":2,""197648"":2}"
3946,surveymonkey.com,rst,2016-06-19T00:00:25.097Z,1,216,172,1,"{""197648"":1}"
3947,surveymonkey.com,status,2016-06-19T00:00:25.097Z,1,216,172,1,"{""197648"":1}"
3951,adobe.com,ttl,2016-06-03T02:25:53.611Z,3,64,40,2,"{""35432"":2,""197648"":2}"
3962,adobe.com,ttl,2016-06-22T02:25:53.611Z,1,117,64,1,"{""1421"":1}"
3964,adobe.com,ttl,2016-06-27T02:25:53.611Z,3,63,29,2,"{""6663"":2,""201924"":2}"
3971,adobe.com,ttl,2016-07-23T02:25:53.611Z,3,9,4,2,"{""2914"":2,""55720"":2}"
3972,adobe.com,ttl,2016-08-16T02:25:53.611Z,1,68,37,2,"{""59564"":1,""53889"":1}"
3974,adobe.com,ttl,2016-09-06T02:25:53.611Z,1,14,6,1,"{""40676"":1}"
3975,adobe.com,ttl,2016-09-09T02:25:53.611Z,1,8,3,1,"{""53889"":1}"
3977,adobe.com,ttl,2016-09-30T02:25:53.611Z,3,17,9,3,"{""28717"":2,""33785"":3,""31027"":2}"
3978,adobe.com,ttl,2016-10-02T02:25:53.611Z,3,17,8,2,"{""29889"":2,""33695"":2}"
3979,adobe.com,ttl,2016-10-07T02:25:53.611Z,7,3,1,3,"{""3356"":4,""38001"":4,""3491"":4}"
3982,adobe.com,ttl,2016-10-22T02:25:53.611Z,3,11,4,2,"{""30818"":2,""50613"":2}"
3984,adobe.com,ttl,2016-11-21T02:25:53.611Z,3,5,2,2,"{""36884"":2,""3257"":2}"
3985,adobe.com,ttl,2016-11-22T02:25:53.611Z,7,8,3,3,"{""174"":4,""63008"":4,""54334"":4}"
3986,adobe.com,ttl,2016-12-03T02:25:53.611Z,3,5,2,2,"{""2914"":2,""38001"":2}"
3987,adobe.com,ttl,2016-12-06T02:25:53.611Z,15,20,8,4,"{""39386"":8,""51975"":8,""35753"":8,""34426"":8}"
3988,adobe.com,ttl,2017-01-30T02:25:53.611Z,15,12,4,4,"{""8781"":8,""35753"":8,""34426"":8,""51975"":8}"
3989,adobe.com,ttl,2017-02-06T02:25:53.611Z,15,4,1,4,"{""174"":8,""54334"":8,""63008"":8,""3356"":8}"
3990,adobe.com,ttl,2017-02-13T02:25:53.611Z,7,3,1,3,"{""53889"":4,""3356"":4,""3257"":4}"
3993,xnxx.com,ttl,2016-06-14T02:34:21.267Z,7,3,1,3,"{""48434"":4,""46652"":4,""6736"":4}"
3994,xnxx.com,ttl,2016-07-04T02:34:21.267Z,3,95,64,2,"{""8544"":2,""197648"":2}"
3995,xnxx.com,ttl,2016-07-20T02:34:21.267Z,63,6,1,6,"{""16322"":32,""51026"":32,""12880"":32,""46652"":32,""6453"":32,""1299"":32}"
3996,xnxx.com,ttl,2016-07-27T02:34:21.267Z,31,5,1,5,"{""46652"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
3997,xnxx.com,ttl,2016-07-28T02:34:21.267Z,31,5,1,5,"{""46652"":16,""6453"":16,""1299"":16,""12880"":16,""51026"":16}"
3998,xnxx.com,ttl,2016-07-30T02:34:21.267Z,31,5,1,5,"{""46652"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
3999,xnxx.com,ttl,2016-07-31T02:34:21.267Z,31,5,1,5,"{""46652"":16,""6453"":16,""1299"":16,""12880"":16,""51026"":16}"
4000,xnxx.com,ttl,2016-08-01T02:34:21.267Z,31,5,1,5,"{""46652"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
4001,xnxx.com,ttl,2016-08-16T02:34:21.267Z,7,83,55,3,"{""6762"":4,""12880"":4,""51026"":4}"
4002,xnxx.com,ttl,2016-08-17T02:34:21.267Z,7,20,8,3,"{""6453"":4,""12880"":4,""51026"":4}"
4003,xnxx.com,ttl,2016-08-20T02:34:21.267Z,31,5,1,5,"{""46652"":16,""6453"":16,""1299"":16,""12880"":16,""51026"":16}"
4004,xnxx.com,ttl,2016-08-22T02:34:21.267Z,3,53,34,2,"{""12880"":2,""51026"":2}"
4005,xnxx.com,ttl,2016-08-23T02:34:21.267Z,7,6,2,3,"{""6762"":4,""12880"":4,""51026"":4}"
4006,xnxx.com,ttl,2016-10-04T02:34:21.267Z,3,33,18,2,"{""55628"":2,""4766"":2}"
4007,xnxx.com,ttl,2016-11-22T02:34:21.267Z,1,12,4,1,"{""4766"":1}"
4009,xnxx.com,block,2017-02-18T02:34:21.267Z,252,317,355,9,"{""48434"":168,""16322"":126,""51026"":168,""35753"":144,""12880"":168,""34426"":144,""6736"":168,""8781"":126,""51975"":144}"
4014,sina.com.cn,ttl,2016-06-03T02:34:21.267Z,1,63,42,1,"{""3223"":1}"
4016,sina.com.cn,ttl,2016-06-09T02:34:21.267Z,1,76,44,1,"{""3223"":1}"
4021,sina.com.cn,ttl,2016-06-20T02:34:21.267Z,15,4,1,4,"{""53889"":8,""4808"":8,""4837"":8,""3257"":8}"
4022,sina.com.cn,ttl,2016-06-21T02:34:21.267Z,1,69,40,1,"{""53889"":1}"
4025,sina.com.cn,ttl,2016-06-28T02:34:21.267Z,3,114,75,3,"{""53889"":3,""30818"":2,""50613"":2}"
4027,sina.com.cn,ttl,2016-07-06T02:34:21.267Z,3,55,28,4,"{""8544"":2,""20473"":3,""39122"":3,""197648"":2}"
4029,sina.com.cn,ttl,2016-07-10T02:34:21.267Z,3,30,13,2,"{""8100"":2,""19174"":2}"
4031,sina.com.cn,ttl,2016-07-16T02:34:21.267Z,7,34,16,3,"{""6453"":4,""50673"":4,""51430"":4}"
4034,sina.com.cn,ttl,2016-07-22T02:34:21.267Z,1,58,36,2,"{""40676"":1,""55286"":1}"
4035,sina.com.cn,ttl,2016-07-24T02:34:21.267Z,1,29,15,1,"{""40676"":1}"
4037,sina.com.cn,ttl,2016-08-15T02:34:21.267Z,15,4,1,4,"{""4808"":8,""6461"":8,""8100"":8,""4837"":8}"
4041,sina.com.cn,ttl,2016-08-25T02:34:21.267Z,15,61,32,5,"{""3320"":8,""56322"":8,""5483"":8,""29073"":15,""15555"":8}"
4042,sina.com.cn,ttl,2016-08-28T02:34:21.267Z,3,54,30,2,"{""50673"":2,""51430"":2}"
4043,sina.com.cn,ttl,2016-08-31T02:34:21.267Z,1,31,17,2,"{""32475"":1,""12586"":1}"
4044,sina.com.cn,ttl,2016-09-07T02:34:21.267Z,9,33,19,5,"{""203629"":6,""43578"":9,""59564"":6,""9002"":6,""29695"":6}"
4045,sina.com.cn,ttl,2016-09-12T02:34:21.267Z,3,15,7,2,"{""18978"":2,""6939"":2}"
4046,sina.com.cn,ttl,2016-09-16T02:34:21.267Z,1,37,18,1,"{""35017"":1}"
4047,sina.com.cn,ttl,2016-09-19T02:34:21.267Z,3,18,7,2,"{""1299"":2,""39122"":2}"
4049,sina.com.cn,ttl,2016-10-06T02:34:21.267Z,3,17,9,2,"{""55628"":2,""4766"":2}"
4050,sina.com.cn,ttl,2016-10-08T02:34:21.267Z,1,13,6,1,"{""36351"":1}"
4051,sina.com.cn,ttl,2016-10-12T02:34:21.267Z,7,10,3,3,"{""174"":4,""30818"":4,""50613"":4}"
4052,sina.com.cn,ttl,2016-10-19T02:34:21.267Z,3,9,4,2,"{""36351"":2,""2914"":2}"
4053,sina.com.cn,ttl,2016-11-17T02:34:21.267Z,3,16,7,2,"{""30818"":2,""50613"":2}"
4055,marca.com,ttl,2016-06-03T02:25:53.611Z,3,73,53,2,"{""35432"":2,""197648"":2}"
4056,marca.com,ttl,2016-06-12T02:25:53.611Z,3,89,63,2,"{""35432"":2,""197648"":2}"
4057,marca.com,ttl,2016-06-30T02:25:53.611Z,3,73,44,2,"{""8544"":2,""197648"":2}"
4060,msn.com,ttl,2016-06-16T02:33:14.214Z,3,84,51,2,"{""35432"":2,""197648"":2}"
4061,msn.com,rst,2017-03-17T02:33:14.214Z,1,246,199,1,"{""35432"":1}"
4062,web.de,ttl,2016-06-03T02:25:53.611Z,3,69,42,2,"{""35432"":2,""197648"":2}"
4063,google.com.tw,ttl,2016-06-03T02:34:21.267Z,3,62,35,2,"{""35432"":2,""197648"":2}"
4064,google.com.tw,rst,2017-03-16T02:34:21.267Z,1,304,293,1,"{""35432"":1}"
4065,google.com.tw,status,2017-03-16T02:34:21.267Z,1,304,293,1,"{""35432"":1}"
4068,web.de,rst,2017-04-06T02:25:53.611Z,1,280,266,1,"{""35432"":1}"
4069,about.com,ttl,2016-07-04T02:36:35.318Z,3,73,48,2,"{""8544"":2,""197648"":2}"
4072,adf.ly,ttl,2016-06-03T02:33:14.214Z,3,68,38,2,"{""9498"":2,""56202"":2}"
4073,adf.ly,ttl,2016-06-13T02:33:14.214Z,1,122,62,1,"{""56202"":1}"
4074,adf.ly,ttl,2016-06-16T02:33:14.214Z,3,107,59,2,"{""9498"":2,""56202"":2}"
4075,adf.ly,ttl,2016-06-21T02:33:14.214Z,3,67,33,2,"{""9498"":2,""56202"":2}"
4076,adf.ly,ttl,2016-06-22T02:33:14.214Z,1,113,61,1,"{""33480"":1}"
4077,adf.ly,ttl,2016-06-25T02:33:14.214Z,3,118,62,2,"{""9498"":2,""56202"":2}"
4078,adf.ly,ttl,2016-07-22T02:33:14.214Z,3,75,35,2,"{""9498"":2,""56202"":2}"
4079,adf.ly,ttl,2016-07-25T02:33:14.214Z,1,64,33,1,"{""56202"":1}"
4080,adf.ly,ttl,2016-08-16T02:33:14.214Z,3,69,38,2,"{""9498"":2,""56202"":2}"
4081,adf.ly,ttl,2016-09-19T02:33:14.214Z,3,65,31,2,"{""9498"":2,""56202"":2}"
4084,adf.ly,rst,2017-04-17T02:33:14.214Z,1,311,312,2,"{""56202"":1,""33480"":1}"
4085,urdupoint.com,seq,2016-09-18T00:00:22.670Z,1,202,138,2,"{""53889"":1,""16322"":1}"
4087,onedio.com,ttl,2016-07-27T02:33:14.214Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
4088,onedio.com,ttl,2016-07-28T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
4089,onedio.com,ttl,2016-07-29T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
4090,onedio.com,ttl,2016-07-30T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
4091,onedio.com,ttl,2016-07-31T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
4092,onedio.com,ttl,2016-08-01T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
4093,onedio.com,ttl,2016-08-02T02:33:14.214Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
4094,onedio.com,ttl,2016-08-16T02:33:14.214Z,7,70,38,3,"{""6453"":4,""12880"":4,""51026"":4}"
4095,onedio.com,ttl,2016-08-17T02:33:14.214Z,7,23,9,3,"{""6762"":4,""12880"":4,""51026"":4}"
4096,onedio.com,ttl,2016-08-21T02:33:14.214Z,7,12,4,3,"{""6762"":4,""12880"":4,""51026"":4}"
4097,onedio.com,ttl,2016-08-22T02:33:14.214Z,3,45,24,2,"{""12880"":2,""51026"":2}"
4099,onedio.com,block,2017-02-24T02:33:14.214Z,6,294,295,3,"{""6762"":3,""12880"":4,""51026"":4}"
4100,onedio.com,rst,2017-03-23T02:33:14.214Z,6,290,272,3,"{""6762"":3,""12880"":4,""51026"":4}"
4101,upornia.com,ttl,2016-06-17T02:33:14.214Z,7,3,1,3,"{""48434"":4,""6736"":4,""13335"":4}"
4103,go.com,seq,2017-03-08T02:33:14.214Z,7,3,1,3,"{""47447"":4,""62787"":4,""3356"":4}"
4104,scribd.com,seq,2017-02-15T02:50:18.236Z,3,105,74,2,"{""50300"":2,""62217"":2}"
4105,scribd.com,dns,2017-03-03T02:50:18.236Z,26,121,93,5,"{""29049"":13,""6453"":14,""6762"":14,""12880"":16,""16322"":16}"
4106,scribd.com,rst,2017-03-03T02:50:18.236Z,26,121,93,5,"{""29049"":13,""6453"":14,""6762"":14,""12880"":16,""16322"":16}"
4107,scribd.com,status,2017-03-03T02:50:18.236Z,26,121,93,5,"{""29049"":13,""6453"":14,""6762"":14,""12880"":16,""16322"":16}"
4108,upornia.com,ttl,2016-09-25T02:33:14.214Z,3,37,17,2,"{""55628"":2,""4766"":2}"
4110,upornia.com,block,2017-04-06T02:33:14.214Z,87,304,294,7,"{""48434"":58,""51975"":48,""35753"":48,""34426"":48,""6736"":58,""8781"":45,""8966"":45}"
4111,upornia.com,dns,2017-04-12T02:33:14.214Z,3,314,314,2,"{""16322"":2,""12880"":2}"
4112,upornia.com,rst,2017-04-17T02:33:14.214Z,3,309,302,2,"{""48434"":2,""6736"":2}"
4113,kinogo.co,ttl,2016-07-20T02:33:14.214Z,7,3,1,3,"{""48434"":4,""49681"":4,""6736"":4}"
4116,kinogo.co,rst,2016-07-26T02:33:14.214Z,3,278,339,2,"{""48434"":2,""6736"":2}"
4117,kinogo.co,status,2016-07-26T02:33:14.214Z,3,278,339,2,"{""48434"":2,""6736"":2}"
4118,livejasmin.com,ttl,2016-05-10T02:36:35.318Z,3,110,69,2,"{""35432"":2,""197648"":2}"
4119,livejasmin.com,ttl,2016-05-31T02:36:35.318Z,1,139,100,1,"{""197648"":1}"
4120,livejasmin.com,ttl,2016-06-16T02:36:35.318Z,3,118,78,2,"{""35432"":2,""197648"":2}"
4121,livejasmin.com,ttl,2016-06-27T02:36:35.318Z,3,64,40,2,"{""35432"":2,""197648"":2}"
4122,livejasmin.com,ttl,2016-06-30T02:36:35.318Z,3,58,36,2,"{""8544"":2,""197648"":2}"
4123,livejasmin.com,ttl,2016-07-04T02:36:35.318Z,3,81,53,2,"{""8544"":2,""197648"":2}"
4124,livejasmin.com,ttl,2016-07-27T02:36:35.318Z,63,6,1,6,"{""34655"":32,""51026"":32,""12880"":32,""50144"":32,""6453"":32,""1299"":32}"
4125,livejasmin.com,block,2017-02-26T02:36:35.318Z,87,299,435,7,"{""51975"":48,""51026"":58,""34426"":48,""12880"":58,""35753"":48,""8781"":45,""8966"":45}"
4127,playstation.com,ttl,2016-06-22T00:00:21.598Z,3,149,92,3,"{""36114"":2,""11588"":3,""53340"":2}"
4129,playstation.com,ttl,2016-06-28T00:00:21.598Z,3,141,88,4,"{""46816"":3,""36114"":2,""8100"":3,""53340"":2}"
4130,playstation.com,ttl,2016-07-01T00:00:21.598Z,1,110,67,3,"{""29889"":1,""46816"":1,""8100"":1}"
4131,playstation.com,ttl,2016-07-03T00:00:21.598Z,7,3,1,3,"{""19151"":4,""32787"":4,""8100"":4}"
4132,playstation.com,ttl,2016-07-04T00:00:21.598Z,9,108,65,6,"{""8100"":9,""53340"":6,""197648"":6,""29889"":9,""8544"":6,""36114"":6}"
4134,playstation.com,rst,2017-02-18T00:00:21.598Z,1,229,189,1,"{""8544"":1}"
4135,archive.org,ttl,2016-06-30T02:33:14.214Z,3,62,41,2,"{""8544"":2,""197648"":2}"
4136,archive.org,rst,2017-04-03T02:33:14.214Z,1,314,496,1,"{""8544"":1}"
4137,badoo.com,ttl,2016-06-16T02:33:14.214Z,3,147,106,2,"{""48434"":2,""6736"":2}"
4138,amazon.co.uk,ttl,2016-05-10T02:36:35.318Z,7,61,36,3,"{""23661"":4,""17941"":4,""4713"":4}"
4139,amazon.co.uk,ttl,2016-05-11T02:36:35.318Z,63,6,1,6,"{""12389"":32,""16322"":32,""16509"":32,""6762"":32,""12880"":32,""1299"":32}"
4140,amazon.co.uk,ttl,2016-06-03T02:36:35.318Z,3,48,29,2,"{""9498"":2,""56202"":2}"
4141,amazon.co.uk,ttl,2016-06-06T02:36:35.318Z,3,31,17,3,"{""6453"":2,""30083"":3,""55720"":2}"
4143,amazon.co.uk,ttl,2016-06-15T02:36:35.318Z,3,34,18,2,"{""6459"":2,""19916"":2}"
4144,amazon.co.uk,ttl,2016-06-21T02:36:35.318Z,15,36,19,4,"{""24785"":8,""50673"":8,""20562"":8,""201789"":8}"
4145,amazon.co.uk,ttl,2016-06-22T02:36:35.318Z,3,50,23,2,"{""63128"":2,""3257"":2}"
4146,amazon.co.uk,ttl,2016-06-24T02:36:35.318Z,1,38,19,1,"{""29889"":1}"
4147,amazon.co.uk,ttl,2016-06-27T02:36:35.318Z,5,46,25,5,"{""40676"":3,""53889"":3,""3257"":4,""35017"":5,""3491"":5}"
4148,amazon.co.uk,ttl,2016-06-28T02:36:35.318Z,1,46,26,1,"{""30083"":1}"
4150,amazon.co.uk,ttl,2016-07-01T02:36:35.318Z,7,41,23,3,"{""34989"":4,""49788"":4,""50304"":4}"
4151,amazon.co.uk,ttl,2016-07-03T02:36:35.318Z,1,21,11,1,"{""20853"":1}"
4152,amazon.co.uk,ttl,2016-07-07T02:36:35.318Z,1,21,9,1,"{""174"":1}"
4155,amazon.co.uk,ttl,2016-07-15T02:36:35.318Z,15,4,1,4,"{""38001"":8,""2914"":8,""16509"":8,""3491"":8}"
4156,amazon.co.uk,ttl,2016-07-18T02:36:35.318Z,7,3,1,3,"{""40676"":4,""16509"":4,""3257"":4}"
4157,amazon.co.uk,ttl,2016-07-19T02:36:35.318Z,3,16,7,2,"{""20860"":2,""35662"":2}"
4159,amazon.co.uk,ttl,2016-07-24T02:36:35.318Z,1,17,10,1,"{""40676"":1}"
4160,amazon.co.uk,ttl,2016-08-02T02:36:35.318Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
4161,amazon.co.uk,ttl,2016-08-05T02:36:35.318Z,7,3,1,3,"{""33438"":4,""2914"":4,""16509"":4}"
4162,amazon.co.uk,ttl,2016-08-12T02:36:35.318Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
4163,amazon.co.uk,ttl,2016-08-13T02:36:35.318Z,15,4,1,4,"{""38001"":8,""2914"":8,""16509"":8,""3491"":8}"
4164,amazon.co.uk,ttl,2016-08-16T02:36:35.318Z,1,18,8,2,"{""53889"":1,""59253"":1}"
4165,amazon.co.uk,ttl,2016-08-22T02:36:35.318Z,3,21,10,2,"{""6391"":2,""11831"":2}"
4168,amazon.co.uk,ttl,2016-09-10T02:36:35.318Z,3,15,7,2,"{""20860"":2,""35662"":2}"
4170,amazon.co.uk,ttl,2016-09-30T02:36:35.318Z,1,9,6,1,"{""38001"":1}"
4171,amazon.co.uk,ttl,2016-10-04T02:36:35.318Z,9,15,6,4,"{""6459"":6,""19916"":6,""50300"":6,""62217"":6}"
4172,amazon.co.uk,ttl,2016-10-08T02:36:35.318Z,3,8,3,2,"{""59253"":2,""6453"":2}"
4174,amazon.co.uk,ttl,2016-10-22T02:36:35.318Z,3,5,2,2,"{""38001"":2,""3491"":2}"
4175,amazon.co.uk,ttl,2016-10-27T02:36:35.318Z,7,6,2,3,"{""38001"":4,""2914"":4,""3491"":4}"
4176,amazon.co.uk,ttl,2016-11-15T02:36:35.318Z,15,4,1,4,"{""38001"":8,""2914"":8,""16509"":8,""3491"":8}"
4177,amazon.co.uk,ttl,2016-11-16T02:36:35.318Z,1,6,2,1,"{""4766"":1}"
4178,amazon.co.uk,ttl,2016-11-18T02:36:35.318Z,3,6,3,2,"{""4766"":2,""3257"":2}"
4179,amazon.co.uk,ttl,2016-11-22T02:36:35.318Z,15,10,4,4,"{""51975"":8,""35753"":8,""8966"":8,""34426"":8}"
4180,amazon.co.uk,ttl,2016-11-23T02:36:35.318Z,3,5,2,2,"{""6459"":2,""19916"":2}"
4181,amazon.co.uk,ttl,2016-11-24T02:36:35.318Z,1,7,4,2,"{""35017"":1,""3491"":1}"
4183,amazon.co.uk,ttl,2016-11-28T02:36:35.318Z,7,15,6,3,"{""174"":4,""54334"":4,""63008"":4}"
4185,amazon.co.uk,ttl,2016-12-15T02:36:35.318Z,1,4,2,1,"{""3491"":1}"
4186,amazon.co.uk,ttl,2016-12-20T02:36:35.318Z,7,12,6,4,"{""174"":4,""63008"":4,""54334"":4,""20853"":7}"
4187,amazon.co.uk,ttl,2016-12-22T02:36:35.318Z,1,10,5,1,"{""3491"":1}"
4188,amazon.co.uk,ttl,2017-01-05T02:36:35.318Z,1,5,3,1,"{""3491"":1}"
4190,amazon.co.uk,ttl,2017-01-12T02:36:35.318Z,1,5,3,1,"{""38001"":1}"
4191,amazon.co.uk,ttl,2017-01-13T02:36:35.318Z,1,4,2,1,"{""38001"":1}"
4193,amazon.co.uk,ttl,2017-01-18T02:36:35.318Z,1,7,3,1,"{""3491"":1}"
4195,amazon.co.uk,ttl,2017-01-27T02:36:35.318Z,1,6,4,1,"{""3491"":1}"
4197,amazon.co.uk,ttl,2017-01-31T02:36:35.318Z,1,8,3,1,"{""7552"":1}"
4198,amazon.co.uk,rst,2017-02-26T02:36:35.318Z,1,181,156,1,"{""12389"":1}"
4199,amazon.co.uk,status,2017-02-26T02:36:35.318Z,1,181,156,1,"{""12389"":1}"
4200,badoo.com,block,2016-09-10T02:33:14.214Z,3,287,434,2,"{""48434"":2,""6736"":2}"
4201,badoo.com,dns,2016-09-11T02:33:14.214Z,6,294,443,3,"{""16322"":4,""12880"":4,""29049"":3}"
4202,badoo.com,rst,2016-09-12T02:33:14.214Z,3,284,425,2,"{""48434"":2,""6736"":2}"
4203,badoo.com,status,2016-09-12T02:33:14.214Z,3,284,425,2,"{""48434"":2,""6736"":2}"
4204,fbcdn.net,ttl,2016-05-10T03:06:44.197Z,3,9,3,2,"{""35432"":2,""197648"":2}"
4205,fbcdn.net,ttl,2016-07-17T03:06:44.197Z,63,6,1,6,"{""32934"":32,""2914"":32,""16322"":32,""51026"":32,""6762"":32,""12880"":32}"
4206,fbcdn.net,ttl,2016-07-21T03:06:44.197Z,31,5,1,5,"{""32934"":16,""6461"":16,""6453"":16,""12880"":16,""51026"":16}"
4207,fbcdn.net,ttl,2016-07-24T03:06:44.197Z,31,5,1,5,"{""32934"":16,""6461"":16,""6453"":16,""12880"":16,""51026"":16}"
4208,google.com.hk,ttl,2016-05-10T02:34:21.267Z,3,100,53,2,"{""35432"":2,""197648"":2}"
4209,google.com.hk,rst,2017-03-06T02:34:21.267Z,1,302,296,1,"{""35432"":1}"
4210,google.com.hk,status,2017-03-06T02:34:21.267Z,1,302,296,1,"{""35432"":1}"
4211,kat.cr,ttl,2016-06-19T02:36:35.318Z,3,87,53,2,"{""9498"":2,""56202"":2}"
4212,kat.cr,ttl,2016-06-24T02:36:35.318Z,1,54,33,1,"{""56934"":1}"
4213,kat.cr,ttl,2016-06-28T02:36:35.318Z,3,78,48,2,"{""9498"":2,""33480"":2}"
4214,kat.cr,seq,2016-07-19T02:36:35.318Z,1,248,366,1,"{""56202"":1}"
4220,fbcdn.net,block,2017-02-23T03:06:44.197Z,6,247,481,3,"{""16322"":3,""12880"":4,""51026"":4}"
4228,rambler.ru,ttl,2016-07-27T02:33:14.214Z,31,5,1,5,"{""12389"":16,""24638"":16,""6762"":16,""12880"":16,""51026"":16}"
4229,rambler.ru,ttl,2016-07-28T02:33:14.214Z,31,5,1,5,"{""12389"":16,""6453"":16,""24638"":16,""12880"":16,""51026"":16}"
4230,rambler.ru,ttl,2016-07-30T02:33:14.214Z,31,5,1,5,"{""12389"":16,""24638"":16,""6762"":16,""12880"":16,""51026"":16}"
4231,rambler.ru,ttl,2016-07-31T02:33:14.214Z,31,5,1,5,"{""12389"":16,""24638"":16,""6762"":16,""12880"":16,""51026"":16}"
4232,rambler.ru,ttl,2016-08-01T02:33:14.214Z,31,5,1,5,"{""12389"":16,""24638"":16,""6762"":16,""12880"":16,""51026"":16}"
4233,rambler.ru,ttl,2016-08-02T02:33:14.214Z,31,5,1,5,"{""12389"":16,""24638"":16,""6762"":16,""12880"":16,""51026"":16}"
4234,rambler.ru,ttl,2016-08-03T02:33:14.214Z,31,5,1,5,"{""12389"":16,""24638"":16,""6762"":16,""12880"":16,""51026"":16}"
4235,rambler.ru,ttl,2016-08-16T02:33:14.214Z,7,76,45,3,"{""6762"":4,""12880"":4,""51026"":4}"
4236,rambler.ru,ttl,2016-08-21T02:33:14.214Z,7,20,9,3,"{""6762"":4,""12880"":4,""51026"":4}"
4237,rambler.ru,ttl,2016-08-22T02:33:14.214Z,7,55,31,3,"{""6453"":4,""12880"":4,""51026"":4}"
4238,rambler.ru,ttl,2016-08-23T02:33:14.214Z,7,6,2,3,"{""6453"":4,""12880"":4,""51026"":4}"
4239,rambler.ru,ttl,2016-08-24T02:33:14.214Z,7,22,9,3,"{""6453"":4,""12880"":4,""51026"":4}"
4240,rambler.ru,ttl,2016-08-25T02:33:14.214Z,7,60,34,3,"{""6453"":4,""12880"":4,""51026"":4}"
4241,rambler.ru,block,2017-02-25T02:33:14.214Z,3,296,415,2,"{""12880"":2,""51026"":2}"
4242,rambler.ru,rst,2017-03-11T02:33:14.214Z,3,299,350,2,"{""12880"":2,""51026"":2}"
4244,amazon.in,ttl,2016-05-27T02:33:14.214Z,31,5,1,5,"{""34989"":16,""50304"":16,""1200"":16,""16509"":16,""49788"":16}"
4245,amazon.in,ttl,2016-05-30T02:33:14.214Z,2,40,22,3,"{""34702"":1,""29073"":2,""3327"":2}"
4247,amazon.in,ttl,2016-06-03T02:33:14.214Z,9,39,24,7,"{""9498"":6,""8999"":9,""29889"":9,""40676"":9,""56202"":6,""6459"":6,""19916"":6}"
4249,amazon.in,ttl,2016-06-06T02:33:14.214Z,3,44,24,5,"{""40676"":3,""53889"":3,""6453"":2,""30083"":3,""55720"":2}"
4253,amazon.in,ttl,2016-06-12T02:33:14.214Z,1,44,25,1,"{""40676"":1}"
4255,amazon.in,ttl,2016-06-15T02:33:14.214Z,1,43,23,1,"{""40676"":1}"
4256,amazon.in,ttl,2016-06-16T02:33:14.214Z,1,63,38,3,"{""9299"":1,""49349"":1,""3491"":1}"
4258,amazon.in,ttl,2016-06-19T02:33:14.214Z,15,74,42,7,"{""29405"":15,""34081"":15,""29889"":15,""34426"":8,""35753"":8,""51975"":8,""8966"":8}"
4259,amazon.in,ttl,2016-06-21T02:33:14.214Z,1,46,25,3,"{""20473"":1,""8999"":1,""35017"":1}"
4260,amazon.in,ttl,2016-06-22T02:33:14.214Z,3,66,36,4,"{""6459"":2,""43289"":3,""29073"":3,""19916"":2}"
4261,amazon.in,ttl,2016-06-24T02:33:14.214Z,1,40,24,2,"{""29889"":1,""3491"":1}"
4262,amazon.in,ttl,2016-06-25T02:33:14.214Z,1,65,38,2,"{""49349"":1,""20853"":1}"
4264,amazon.in,ttl,2016-06-28T02:33:14.214Z,3,53,29,3,"{""42708"":2,""30083"":3,""50304"":2}"
4265,amazon.in,ttl,2016-06-30T02:33:14.214Z,3,28,14,2,"{""53889"":2,""3257"":2}"
4266,amazon.in,ttl,2016-07-01T02:33:14.214Z,1,52,30,1,"{""32489"":1}"
4267,amazon.in,ttl,2016-07-03T02:33:14.214Z,3,27,12,2,"{""40676"":2,""3257"":2}"
4268,amazon.in,ttl,2016-07-05T02:33:14.214Z,7,3,1,3,"{""53889"":4,""16509"":4,""3257"":4}"
4269,amazon.in,ttl,2016-07-07T02:33:14.214Z,1,20,8,1,"{""8999"":1}"
4270,amazon.in,ttl,2016-07-09T02:33:14.214Z,7,24,11,5,"{""53889"":7,""174"":4,""56934"":4,""63008"":4,""3491"":7}"
4271,amazon.in,ttl,2016-07-10T02:33:14.214Z,1,8,4,2,"{""43289"":1,""20853"":1}"
4273,amazon.in,ttl,2016-07-16T02:33:14.214Z,3,22,10,4,"{""40676"":2,""20853"":3,""29073"":3,""3257"":2}"
4275,amazon.in,ttl,2016-07-20T02:33:14.214Z,15,4,1,4,"{""174"":8,""2914"":8,""35017"":8,""16509"":8}"
4276,amazon.in,ttl,2016-07-22T02:33:14.214Z,3,25,12,4,"{""40676"":2,""3491"":3,""12989"":3,""3257"":2}"
4277,amazon.in,ttl,2016-07-23T02:33:14.214Z,27,5,2,5,"{""55720"":14,""33438"":15,""2914"":16,""6453"":14,""16509"":16}"
4278,amazon.in,ttl,2016-07-24T02:33:14.214Z,3,19,9,2,"{""40676"":2,""3257"":2}"
4279,amazon.in,ttl,2016-07-25T02:33:14.214Z,1,29,12,1,"{""43289"":1}"
4280,amazon.in,ttl,2016-07-30T02:33:14.214Z,15,4,1,4,"{""6663"":8,""201924"":8,""1200"":8,""16509"":8}"
4282,amazon.in,ttl,2016-08-19T02:33:14.214Z,3,26,12,3,"{""53889"":3,""174"":2,""35017"":2}"
4283,amazon.in,ttl,2016-08-22T02:33:14.214Z,3,17,8,3,"{""174"":2,""35017"":2,""55720"":3}"
4284,amazon.in,ttl,2016-08-25T02:33:14.214Z,7,30,15,3,"{""34989"":4,""49788"":4,""50304"":4}"
4285,amazon.in,ttl,2016-08-26T02:33:14.214Z,15,4,1,4,"{""133752"":8,""6453"":8,""2914"":8,""16509"":8}"
4286,amazon.in,ttl,2016-08-27T02:33:14.214Z,7,8,2,3,"{""3491"":4,""2914"":4,""38001"":4}"
4287,amazon.in,ttl,2016-08-28T02:33:14.214Z,1,19,8,1,"{""53889"":1}"
4288,amazon.in,ttl,2016-08-30T02:33:14.214Z,7,3,1,3,"{""53889"":4,""16509"":4,""3257"":4}"
4289,amazon.in,ttl,2016-08-31T02:33:14.214Z,3,20,9,3,"{""174"":2,""1299"":3,""35017"":2}"
4290,amazon.in,ttl,2016-09-09T02:33:14.214Z,3,6,3,2,"{""53889"":2,""3257"":2}"
4291,amazon.in,ttl,2016-09-10T02:33:14.214Z,1,15,7,1,"{""43289"":1}"
4292,amazon.in,ttl,2016-09-13T02:33:14.214Z,1,18,10,2,"{""53889"":1,""20853"":1}"
4293,amazon.in,ttl,2016-09-15T02:33:14.214Z,15,4,1,4,"{""38001"":8,""2914"":8,""16509"":8,""3491"":8}"
4294,amazon.in,ttl,2016-09-16T02:33:14.214Z,3,11,6,2,"{""53889"":2,""3257"":2}"
4295,amazon.in,ttl,2016-09-19T02:33:14.214Z,7,7,2,3,"{""33438"":4,""1273"":4,""9299"":4}"
4296,amazon.in,ttl,2016-09-21T02:33:14.214Z,3,8,3,2,"{""43289"":2,""2914"":2}"
4297,amazon.in,ttl,2016-09-22T02:33:14.214Z,1,13,6,1,"{""3491"":1}"
4298,amazon.in,ttl,2016-09-24T02:33:14.214Z,3,33,15,3,"{""8218"":2,""8999"":3,""34274"":2}"
4302,amazon.in,ttl,2016-10-02T02:33:14.214Z,105,30,13,8,"{""13156"":60,""5626"":60,""35753"":56,""9186"":60,""34426"":56,""36351"":105,""51975"":56,""8966"":56}"
4303,amazon.in,ttl,2016-10-04T02:33:14.214Z,3,24,11,2,"{""8218"":2,""34274"":2}"
4304,amazon.in,ttl,2016-10-05T02:33:14.214Z,3,11,4,2,"{""59253"":2,""6453"":2}"
4305,amazon.in,ttl,2016-10-06T02:33:14.214Z,3,8,4,2,"{""1299"":2,""15694"":2}"
4306,amazon.in,ttl,2016-10-07T02:33:14.214Z,15,4,1,4,"{""38001"":8,""2914"":8,""16509"":8,""3491"":8}"
4307,amazon.in,ttl,2016-10-12T02:33:14.214Z,1,4,2,1,"{""10026"":1}"
4308,amazon.in,ttl,2016-10-16T02:33:14.214Z,2,30,15,3,"{""33785"":1,""59432"":2,""3491"":2}"
4309,amazon.in,ttl,2016-10-17T02:33:14.214Z,3,8,3,2,"{""38001"":2,""3491"":2}"
4311,amazon.in,ttl,2016-10-19T02:33:14.214Z,3,10,4,2,"{""38001"":2,""3491"":2}"
4313,amazon.in,ttl,2016-10-21T02:33:14.214Z,3,10,4,2,"{""36351"":2,""2914"":2}"
4317,amazon.in,ttl,2016-11-10T02:33:14.214Z,7,6,2,3,"{""9680"":4,""1299"":4,""3462"":4}"
4318,amazon.in,ttl,2016-11-27T02:33:14.214Z,15,4,1,4,"{""33785"":8,""2914"":8,""16509"":8,""3491"":8}"
4319,amazon.in,ttl,2016-11-28T02:33:14.214Z,7,9,4,3,"{""174"":4,""63008"":4,""54334"":4}"
4320,amazon.in,ttl,2016-12-02T02:33:14.214Z,1,12,6,1,"{""3491"":1}"
4325,amazon.in,ttl,2016-12-13T02:33:14.214Z,15,4,1,4,"{""24768"":8,""174"":8,""1299"":8,""16509"":8}"
4326,amazon.in,ttl,2016-12-22T02:33:14.214Z,1,10,5,1,"{""7552"":1}"
4327,amazon.in,ttl,2016-12-23T02:33:14.214Z,3,5,2,2,"{""38001"":2,""3491"":2}"
4328,amazon.in,ttl,2016-12-25T02:33:14.214Z,3,5,2,2,"{""33785"":2,""3491"":2}"
4329,amazon.in,ttl,2017-01-01T02:33:14.214Z,3,8,4,2,"{""3491"":2,""38001"":2}"
4330,amazon.in,ttl,2017-01-11T02:33:14.214Z,1,5,2,1,"{""36351"":1}"
4333,likes.com,ttl,2016-06-13T02:36:35.318Z,7,118,61,3,"{""16322"":4,""12880"":4,""6762"":4}"
4334,likes.com,ttl,2016-06-16T02:36:35.318Z,3,113,61,2,"{""16322"":2,""12880"":2}"
4335,likes.com,ttl,2016-07-27T02:36:35.318Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
4336,likes.com,ttl,2016-07-28T02:36:35.318Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
4337,likes.com,ttl,2016-07-29T02:36:35.318Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
4338,likes.com,ttl,2016-07-30T02:36:35.318Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
4339,likes.com,ttl,2016-07-31T02:36:35.318Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
4340,likes.com,ttl,2016-08-16T02:36:35.318Z,7,67,35,3,"{""6762"":4,""12880"":4,""51026"":4}"
4341,likes.com,ttl,2016-08-17T02:36:35.318Z,7,25,10,3,"{""6453"":4,""12880"":4,""51026"":4}"
4342,likes.com,ttl,2016-08-20T02:36:35.318Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
4343,likes.com,seq,2016-08-21T02:36:35.318Z,15,239,179,5,"{""8781"":8,""34426"":8,""35753"":8,""54334"":15,""51975"":8}"
4344,likes.com,block,2016-08-21T02:36:35.318Z,15,241,180,7,"{""51026"":15,""34426"":8,""6762"":15,""35753"":8,""51975"":8,""8781"":8,""54334"":15}"
4348,wsj.com,ttl,2016-06-03T02:36:35.318Z,3,72,54,2,"{""35432"":2,""197648"":2}"
4349,wsj.com,ttl,2016-06-12T02:36:35.318Z,3,75,60,2,"{""35432"":2,""197648"":2}"
4350,wsj.com,rst,2017-02-26T02:36:35.318Z,1,311,504,1,"{""197648"":1}"
4351,wsj.com,status,2017-02-26T02:36:35.318Z,1,311,504,1,"{""197648"":1}"
4352,vk.com,block,2017-02-19T03:06:04.263Z,29,237,244,5,"{""8781"":15,""39386"":15,""34426"":16,""35753"":16,""51975"":16}"
4353,vk.com,dns,2017-03-09T03:06:04.263Z,6,274,286,3,"{""29049"":3,""12880"":4,""16322"":4}"
4360,hclips.com,block,2017-03-02T02:33:14.214Z,14,289,293,4,"{""35753"":8,""34426"":8,""8781"":7,""51975"":8}"
4361,hclips.com,dns,2017-03-22T02:33:14.214Z,3,299,289,2,"{""16322"":2,""12880"":2}"
4363,yesky.com,ttl,2016-06-08T00:00:31.267Z,31,5,1,5,"{""4808"":16,""54334"":16,""6939"":16,""63008"":16,""4837"":16}"
4364,yesky.com,ttl,2016-06-22T00:00:31.267Z,1,50,29,1,"{""32748"":1}"
4368,torrentz.eu,ttl,2016-07-24T02:34:21.267Z,3,24,11,2,"{""9498"":2,""33480"":2}"
4369,torrentz.eu,ttl,2016-07-25T02:34:21.267Z,3,59,31,2,"{""9498"":2,""56202"":2}"
4370,torrentz.eu,ttl,2016-08-16T02:34:21.267Z,5,58,30,3,"{""9498"":4,""56202"":3,""33480"":3}"
4371,torrentz.eu,ttl,2016-08-19T02:34:21.267Z,3,49,25,2,"{""9498"":2,""56202"":2}"
4372,torrentz.eu,ttl,2016-08-31T02:34:21.267Z,1,36,22,1,"{""9498"":1}"
4373,torrentz.eu,ttl,2016-09-06T02:34:21.267Z,7,3,1,3,"{""9498"":4,""201048"":4,""20773"":4}"
4375,torrentz.eu,seq,2016-09-08T02:34:21.267Z,7,3,1,3,"{""9498"":4,""201048"":4,""20773"":4}"
4376,google.ru,ttl,2016-07-04T02:33:14.214Z,3,84,46,2,"{""8544"":2,""197648"":2}"
4377,google.ru,rst,2017-03-16T02:33:14.214Z,1,295,285,1,"{""8544"":1}"
4378,google.ru,status,2017-03-16T02:33:14.214Z,1,295,285,1,"{""8544"":1}"
4379,thepiratebay.se,ttl,2016-06-03T02:33:14.214Z,3,72,37,2,"{""9498"":2,""56202"":2}"
4380,thepiratebay.se,ttl,2016-06-04T02:33:14.214Z,3,144,76,2,"{""9498"":2,""33480"":2}"
4381,thepiratebay.se,seq,2016-06-07T02:33:14.214Z,5,202,125,3,"{""9498"":4,""56202"":3,""33480"":3}"
4382,thepiratebay.se,block,2016-06-07T02:33:14.214Z,75,202,125,7,"{""33480"":45,""35753"":40,""9498"":60,""34426"":40,""56202"":45,""51975"":40,""8966"":40}"
4383,thepiratebay.se,dns,2016-06-07T02:33:14.214Z,75,202,125,7,"{""33480"":45,""35753"":40,""9498"":60,""34426"":40,""56202"":45,""51975"":40,""8966"":40}"
4384,thepiratebay.se,rst,2016-06-07T02:33:14.214Z,75,202,125,7,"{""33480"":45,""35753"":40,""9498"":60,""34426"":40,""56202"":45,""51975"":40,""8966"":40}"
4385,thepiratebay.se,status,2016-06-07T02:33:14.214Z,75,202,125,7,"{""33480"":45,""35753"":40,""9498"":60,""34426"":40,""56202"":45,""51975"":40,""8966"":40}"
4386,mediafire.com,ttl,2016-05-10T02:36:35.318Z,1,112,72,1,"{""197648"":1}"
4391,mediafire.com,ttl,2016-09-22T02:36:35.318Z,3,18,7,2,"{""53889"":2,""3257"":2}"
4392,mediafire.com,ttl,2016-09-24T02:36:35.318Z,7,27,15,4,"{""54334"":4,""43289"":7,""6939"":4,""63008"":4}"
4394,mediafire.com,ttl,2016-10-12T02:36:35.318Z,1,8,3,1,"{""5413"":1}"
4395,mediafire.com,ttl,2016-12-16T02:36:35.318Z,3,15,6,2,"{""6461"":2,""5413"":2}"
4396,mediafire.com,ttl,2016-12-27T02:36:35.318Z,3,12,5,2,"{""174"":2,""20860"":2}"
4397,mediafire.com,ttl,2016-12-30T02:36:35.318Z,3,16,7,2,"{""42708"":2,""51430"":2}"
4398,mediafire.com,ttl,2016-12-31T02:36:35.318Z,31,19,6,5,"{""24785"":16,""20562"":16,""50673"":16,""1200"":16,""51430"":16}"
4400,mediafire.com,ttl,2017-01-13T02:36:35.318Z,3,5,2,2,"{""5577"":2,""174"":2}"
4401,mediafire.com,ttl,2017-01-14T02:36:35.318Z,1,15,8,1,"{""36352"":1}"
4402,mediafire.com,ttl,2017-02-07T02:36:35.318Z,3,18,7,2,"{""53889"":2,""3257"":2}"
4403,mediafire.com,ttl,2017-02-09T02:36:35.318Z,1,13,6,1,"{""29073"":1}"
4405,torrentz.eu,block,2016-09-08T02:34:21.267Z,1,267,307,1,"{""20773"":1}"
4406,torrentz.eu,dns,2016-09-10T02:34:21.267Z,6,270,316,3,"{""29049"":3,""12880"":4,""16322"":4}"
4408,torrentz.eu,rst,2016-09-14T02:34:21.267Z,7,3,1,3,"{""9498"":4,""201048"":4,""20773"":4}"
4409,torrentz.eu,status,2016-09-14T02:34:21.267Z,7,3,1,3,"{""9498"":4,""201048"":4,""20773"":4}"
4410,imdb.com,ttl,2016-07-06T02:33:14.214Z,3,40,22,2,"{""8544"":2,""197648"":2}"
4411,imdb.com,rst,2017-02-28T02:33:14.214Z,1,242,229,1,"{""8544"":1}"
4412,imdb.com,status,2017-02-28T02:33:14.214Z,1,242,229,1,"{""8544"":1}"
4413,bild.de,ttl,2016-05-11T02:33:14.214Z,127,7,1,7,"{""200757"":64,""16322"":64,""6762"":64,""12880"":64,""8881"":64,""3320"":64,""6453"":64}"
4414,bild.de,ttl,2016-07-20T02:33:14.214Z,127,7,1,7,"{""200757"":64,""16322"":64,""51026"":64,""8881"":64,""12880"":64,""6762"":64,""3320"":64}"
4415,bild.de,ttl,2016-07-27T02:33:14.214Z,31,5,1,5,"{""12880"":16,""200757"":16,""6762"":16,""3356"":16,""51026"":16}"
4416,bild.de,ttl,2016-07-28T02:33:14.214Z,63,6,1,6,"{""200757"":32,""51026"":32,""8881"":32,""12880"":32,""3320"":32,""6453"":32}"
4417,bild.de,block,2016-09-20T02:33:14.214Z,5,257,279,3,"{""16322"":3,""12880"":4,""51026"":3}"
4418,bild.de,rst,2016-09-22T02:33:14.214Z,5,270,291,3,"{""16322"":3,""12880"":4,""51026"":3}"
4419,onet.pl,ttl,2016-06-16T02:33:14.214Z,3,120,75,2,"{""48434"":2,""6736"":2}"
4420,onet.pl,ttl,2016-06-17T02:33:14.214Z,7,3,1,3,"{""48434"":4,""12990"":4,""6736"":4}"
4421,onet.pl,ttl,2016-06-30T02:33:14.214Z,3,65,38,2,"{""8544"":2,""197648"":2}"
4422,onet.pl,ttl,2016-07-04T02:33:14.214Z,3,88,54,2,"{""8544"":2,""197648"":2}"
4423,onet.pl,ttl,2016-07-06T02:33:14.214Z,3,47,27,2,"{""8544"":2,""197648"":2}"
4424,onet.pl,ttl,2016-07-27T02:33:14.214Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""5617"":32,""12990"":32,""1299"":32}"
4425,onet.pl,ttl,2016-07-28T02:33:14.214Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""5617"":32,""12990"":32,""1299"":32}"
4426,onet.pl,ttl,2016-08-23T02:33:14.214Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""5617"":32,""12990"":32,""1299"":32}"
4427,onet.pl,ttl,2016-08-24T02:33:14.214Z,7,21,8,3,"{""6762"":4,""12880"":4,""51026"":4}"
4428,onet.pl,ttl,2016-08-25T02:33:14.214Z,7,66,29,3,"{""6762"":4,""12880"":4,""51026"":4}"
4429,onet.pl,block,2017-02-24T02:33:14.214Z,9,258,282,4,"{""48434"":6,""12880"":6,""6736"":6,""51026"":6}"
4430,onet.pl,rst,2017-03-14T02:33:14.214Z,9,281,274,5,"{""48434"":6,""8544"":9,""12880"":6,""6736"":6,""51026"":6}"
4431,taringa.net,ttl,2016-07-27T02:34:21.267Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
4432,taringa.net,ttl,2016-08-23T02:34:21.267Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
4434,taringa.net,block,2017-02-20T02:34:21.267Z,3,286,308,2,"{""12880"":2,""51026"":2}"
4435,taringa.net,rst,2017-03-13T02:34:21.267Z,1,293,273,1,"{""51026"":1}"
4436,taringa.net,status,2017-03-13T02:34:21.267Z,1,293,273,1,"{""51026"":1}"
4437,webmd.com,ttl,2016-07-06T02:33:14.214Z,3,54,30,2,"{""8544"":2,""197648"":2}"
4438,webmd.com,rst,2017-02-21T02:33:14.214Z,3,292,342,2,"{""8544"":2,""197648"":2}"
4439,webmd.com,status,2017-02-21T02:33:14.214Z,3,292,342,2,"{""8544"":2,""197648"":2}"
4440,nbcnews.com,ttl,2016-07-01T00:00:21.598Z,3,124,85,2,"{""8544"":2,""197648"":2}"
4441,nbcnews.com,ttl,2016-07-07T00:00:21.598Z,3,81,52,2,"{""8544"":2,""197648"":2}"
4444,lifebuzz.com,ttl,2016-06-27T02:25:53.611Z,3,76,36,2,"{""35432"":2,""197648"":2}"
4446,lifebuzz.com,rst,2017-03-15T02:25:53.611Z,1,264,231,1,"{""35432"":1}"
4447,pixiv.net,ttl,2016-07-20T02:33:14.214Z,7,3,1,3,"{""48434"":4,""4694"":4,""6736"":4}"
4448,pixiv.net,block,2016-10-22T02:33:14.214Z,3,218,213,2,"{""48434"":2,""6736"":2}"
4449,pixiv.net,dns,2016-10-23T02:33:14.214Z,3,214,195,2,"{""16322"":2,""12880"":2}"
4450,pixiv.net,rst,2016-10-23T02:33:14.214Z,9,214,195,4,"{""48434"":6,""6736"":6,""16322"":6,""12880"":6}"
4451,pixiv.net,status,2016-10-23T02:33:14.214Z,9,214,195,4,"{""48434"":6,""6736"":6,""16322"":6,""12880"":6}"
4452,t.co,ttl,2016-09-10T02:48:35.961Z,3,5,2,2,"{""2914"":2,""3491"":2}"
4453,t.co,ttl,2016-09-24T02:48:35.961Z,7,48,24,3,"{""9186"":4,""5626"":4,""13156"":4}"
4454,t.co,ttl,2016-09-30T02:48:35.961Z,3,38,19,2,"{""3491"":2,""38001"":2}"
4455,t.co,ttl,2016-12-01T02:48:35.961Z,1,12,7,1,"{""36884"":1}"
4456,t.co,ttl,2016-12-07T02:48:35.961Z,1,18,8,2,"{""43578"":1,""8999"":1}"
4457,t.co,ttl,2017-01-20T02:48:35.961Z,15,18,7,4,"{""8220"":8,""3303"":8,""60311"":8,""15576"":8}"
4458,t.co,ttl,2017-02-08T02:48:35.961Z,3,17,8,2,"{""53340"":2,""36114"":2}"
4461,engadget.com,ttl,2016-05-10T02:33:14.214Z,1,121,82,1,"{""197648"":1}"
4462,engadget.com,ttl,2016-06-16T02:33:14.214Z,3,122,85,2,"{""35432"":2,""197648"":2}"
4463,engadget.com,ttl,2016-06-25T02:33:14.214Z,1,144,100,1,"{""197648"":1}"
4464,engadget.com,ttl,2016-07-06T02:33:14.214Z,3,66,39,2,"{""8544"":2,""197648"":2}"
4465,engadget.com,rst,2016-10-30T02:33:14.214Z,2,289,315,2,"{""8544"":1,""197648"":2}"
4466,engadget.com,status,2016-10-30T02:33:14.214Z,2,289,315,2,"{""8544"":1,""197648"":2}"
4467,outbrain.com,ttl,2016-06-12T02:33:14.214Z,3,97,71,2,"{""35432"":2,""197648"":2}"
4468,outbrain.com,ttl,2016-07-20T02:33:14.214Z,63,6,1,6,"{""16322"":32,""51026"":32,""12880"":32,""6453"":32,""1299"":32,""19024"":32}"
4469,outbrain.com,ttl,2016-07-27T02:33:14.214Z,31,5,1,5,"{""19024"":16,""6453"":16,""1299"":16,""12880"":16,""51026"":16}"
4470,outbrain.com,ttl,2016-07-29T02:33:14.214Z,31,5,1,5,"{""19024"":16,""6453"":16,""1299"":16,""12880"":16,""51026"":16}"
4482,t-online.de,ttl,2016-06-12T02:34:21.267Z,1,94,64,1,"{""7850"":1}"
4483,t-online.de,ttl,2016-06-13T02:34:21.267Z,3,122,79,2,"{""54334"":2,""63008"":2}"
4486,t-online.de,ttl,2016-06-18T02:34:21.267Z,1,86,58,1,"{""3491"":1}"
4494,t-online.de,ttl,2016-06-29T02:34:21.267Z,15,4,1,4,"{""3320"":8,""3356"":8,""30818"":8,""50613"":8}"
4496,t-online.de,ttl,2016-07-02T02:34:21.267Z,7,3,1,3,"{""33182"":4,""3320"":4,""3356"":4}"
4497,t-online.de,ttl,2016-07-04T02:34:21.267Z,3,91,58,2,"{""200761"":2,""12874"":2}"
4503,t-online.de,ttl,2016-08-27T02:34:21.267Z,1,18,11,1,"{""33891"":1}"
4504,t-online.de,ttl,2016-09-07T02:34:21.267Z,3,34,20,2,"{""30818"":2,""50613"":2}"
4505,t-online.de,ttl,2016-09-12T02:34:21.267Z,1,18,10,1,"{""3223"":1}"
4506,t-online.de,ttl,2016-09-13T02:34:21.267Z,1,33,18,1,"{""36351"":1}"
4507,t-online.de,ttl,2016-09-16T02:34:21.267Z,3,33,19,2,"{""53889"":2,""3257"":2}"
4508,t-online.de,ttl,2016-09-21T02:34:21.267Z,3,12,5,2,"{""36351"":2,""4637"":2}"
4509,t-online.de,ttl,2016-09-22T02:34:21.267Z,1,14,7,1,"{""1421"":1}"
4511,t-online.de,ttl,2016-09-25T02:34:21.267Z,15,10,3,4,"{""34989"":8,""174"":8,""49788"":8,""50304"":8}"
4512,t-online.de,ttl,2016-10-15T02:34:21.267Z,1,17,8,1,"{""43289"":1}"
4514,t-online.de,ttl,2016-10-27T02:34:21.267Z,7,3,1,3,"{""3320"":4,""45177"":4,""3356"":4}"
4515,t-online.de,ttl,2016-11-13T02:34:21.267Z,7,3,1,3,"{""3320"":4,""36351"":4,""3491"":4}"
4516,t-online.de,ttl,2016-12-21T02:34:21.267Z,15,4,1,4,"{""4826"":8,""3320"":8,""174"":8,""45671"":8}"
4517,t-online.de,ttl,2017-01-07T02:34:21.267Z,1,18,8,1,"{""15694"":1}"
4519,t-online.de,ttl,2017-01-11T02:34:21.267Z,15,22,12,4,"{""34989"":8,""174"":8,""49788"":8,""50304"":8}"
4520,t-online.de,ttl,2017-01-12T02:34:21.267Z,3,21,10,2,"{""5577"":2,""1299"":2}"
4522,t-online.de,ttl,2017-01-17T02:34:21.267Z,3,9,3,2,"{""35699"":2,""59432"":2}"
4523,t-online.de,ttl,2017-01-20T02:34:21.267Z,1,23,14,1,"{""15003"":1}"
4525,t-online.de,ttl,2017-01-22T02:34:21.267Z,1,26,13,1,"{""15694"":1}"
4527,t-online.de,ttl,2017-01-24T02:34:21.267Z,30,21,11,6,"{""13156"":16,""5626"":16,""9186"":16,""6453"":16,""4637"":15,""36351"":30}"
4528,t-online.de,ttl,2017-01-25T02:34:21.267Z,7,14,6,3,"{""199558"":4,""6939"":4,""2588"":4}"
4529,t-online.de,ttl,2017-01-26T02:34:21.267Z,3,20,9,2,"{""201011"":2,""50673"":2}"
4531,t-online.de,ttl,2017-01-29T02:34:21.267Z,3,22,12,3,"{""6461"":2,""20860"":2,""56934"":3}"
4532,t-online.de,ttl,2017-01-30T02:34:21.267Z,7,23,9,3,"{""201011"":4,""50673"":4,""51430"":4}"
4533,t-online.de,ttl,2017-01-31T02:34:21.267Z,3,23,10,2,"{""6461"":2,""20860"":2}"
4534,t-online.de,ttl,2017-02-01T02:34:21.267Z,315,28,13,10,"{""13156"":168,""42708"":315,""5626"":168,""9186"":168,""35699"":210,""6453"":168,""3356"":180,""59432"":210,""30818"":180,""50613"":180}"
4536,t-online.de,ttl,2017-02-04T02:34:21.267Z,1,27,12,1,"{""29073"":1}"
4537,t-online.de,ttl,2017-02-05T02:34:21.267Z,1,19,9,1,"{""5577"":1}"
4539,t-online.de,ttl,2017-02-08T02:34:21.267Z,3,14,5,2,"{""36351"":2,""2914"":2}"
4542,rediff.com,ttl,2016-06-16T02:33:14.214Z,1,113,84,1,"{""197648"":1}"
4543,rediff.com,ttl,2016-06-30T02:33:14.214Z,3,70,40,2,"{""200761"":2,""12874"":2}"
4544,rediff.com,ttl,2016-07-27T02:33:14.214Z,31,5,1,5,"{""12880"":16,""20940"":16,""6762"":16,""5580"":16,""51026"":16}"
4545,rediff.com,ttl,2016-07-28T02:33:14.214Z,31,5,1,5,"{""20940"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
4546,rediff.com,ttl,2016-07-29T02:33:14.214Z,31,5,1,5,"{""20940"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
4547,rediff.com,ttl,2016-07-30T02:33:14.214Z,31,5,1,5,"{""20940"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
4548,rediff.com,ttl,2016-08-21T02:33:14.214Z,15,21,8,4,"{""6453"":8,""51026"":8,""12880"":8,""3257"":8}"
4549,rediff.com,ttl,2016-08-23T02:33:14.214Z,31,5,1,5,"{""20940"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
4550,rediff.com,ttl,2016-08-24T02:33:14.214Z,15,20,8,4,"{""1299"":8,""6762"":8,""12880"":8,""51026"":8}"
4551,rediff.com,block,2017-02-17T02:33:14.214Z,3,345,1232,2,"{""12880"":2,""51026"":2}"
4553,rdsa2012.com,ttl,2016-06-03T02:33:14.214Z,3,55,31,2,"{""35432"":2,""197648"":2}"
4554,rdsa2012.com,ttl,2016-06-12T02:33:14.214Z,3,64,36,2,"{""35432"":2,""197648"":2}"
4555,rdsa2012.com,rst,2016-06-25T02:33:14.214Z,3,196,133,2,"{""35432"":2,""197648"":2}"
4556,rdsa2012.com,status,2016-06-25T02:33:14.214Z,3,196,133,2,"{""35432"":2,""197648"":2}"
4558,kinopoisk.ru,ttl,2016-06-25T02:33:14.214Z,3,123,78,2,"{""35432"":2,""197648"":2}"
4559,kinopoisk.ru,ttl,2016-07-20T02:33:14.214Z,7,3,1,3,"{""48434"":4,""13238"":4,""6736"":4}"
4561,kinopoisk.ru,block,2017-02-18T02:33:14.214Z,3,282,322,2,"{""48434"":2,""6736"":2}"
4562,kinopoisk.ru,dns,2017-03-11T02:33:14.214Z,1,301,297,1,"{""6762"":1}"
4565,icloud.com,ttl,2016-05-31T02:33:14.214Z,1,124,88,1,"{""197648"":1}"
4566,icloud.com,ttl,2016-06-03T02:33:14.214Z,3,68,42,2,"{""35432"":2,""197648"":2}"
4567,icloud.com,ttl,2016-06-07T02:33:14.214Z,1,142,92,1,"{""197648"":1}"
4568,icloud.com,ttl,2016-06-10T02:33:14.214Z,1,125,78,1,"{""197648"":1}"
4569,icloud.com,ttl,2016-06-12T02:33:14.214Z,3,83,55,2,"{""35432"":2,""197648"":2}"
4570,icloud.com,ttl,2016-06-16T02:33:14.214Z,1,121,80,1,"{""197648"":1}"
4571,icloud.com,ttl,2016-06-21T02:33:14.214Z,3,74,45,2,"{""35432"":2,""197648"":2}"
4572,icloud.com,ttl,2016-06-27T02:33:14.214Z,3,71,40,2,"{""35432"":2,""197648"":2}"
4573,icloud.com,ttl,2016-06-30T02:33:14.214Z,3,58,38,2,"{""8544"":2,""197648"":2}"
4574,icloud.com,ttl,2016-07-04T02:33:14.214Z,3,90,58,2,"{""8544"":2,""197648"":2}"
4575,icloud.com,ttl,2016-07-06T02:33:14.214Z,3,57,32,2,"{""8544"":2,""197648"":2}"
4576,icloud.com,rst,2017-03-05T02:33:14.214Z,2,289,384,2,"{""8544"":1,""197648"":2}"
4577,icloud.com,status,2017-03-05T02:33:14.214Z,2,289,384,2,"{""8544"":1,""197648"":2}"
4580,redtube.com,ttl,2016-06-12T02:33:14.214Z,3,91,63,2,"{""35432"":2,""197648"":2}"
4581,redtube.com,ttl,2016-06-16T02:33:14.214Z,1,129,89,1,"{""197648"":1}"
4582,redtube.com,ttl,2016-07-27T02:33:14.214Z,31,5,1,5,"{""12880"":16,""1299"":16,""6762"":16,""30361"":16,""51026"":16}"
4583,redtube.com,ttl,2017-01-01T02:33:14.214Z,3,6,3,2,"{""4766"":2,""3257"":2}"
4584,redtube.com,seq,2017-02-16T02:33:14.214Z,2,302,336,2,"{""55628"":1,""4766"":2}"
4585,redtube.com,block,2017-02-18T02:33:14.214Z,45,309,393,6,"{""51026"":30,""35753"":24,""12880"":30,""34426"":24,""51975"":24,""8966"":24}"
4587,blogspot.com,dns,2017-03-14T02:33:14.214Z,6,291,273,3,"{""16322"":4,""12880"":4,""29049"":3}"
4588,battle.net,ttl,2016-05-10T02:36:35.318Z,1535,11,5,11,"{""2914"":778,""8100"":799,""36351"":778,""29889"":778,""45899"":804,""57976"":1024,""7643"":804,""33695"":778,""58453"":804,""6461"":960,""15003"":799}"
4589,battle.net,ttl,2016-05-11T02:36:35.318Z,15,4,1,4,"{""6939"":8,""54334"":8,""63008"":8,""57976"":8}"
4590,battle.net,ttl,2016-05-12T02:36:35.318Z,15,4,1,4,"{""6939"":8,""54334"":8,""63008"":8,""57976"":8}"
4591,battle.net,ttl,2016-05-13T02:36:35.318Z,15,4,1,4,"{""6939"":8,""54334"":8,""63008"":8,""57976"":8}"
4592,battle.net,ttl,2016-05-14T02:36:35.318Z,15,4,1,4,"{""6939"":8,""54334"":8,""63008"":8,""57976"":8}"
4593,battle.net,ttl,2016-05-16T02:36:35.318Z,15,4,1,4,"{""6939"":8,""54334"":8,""63008"":8,""57976"":8}"
4594,battle.net,ttl,2016-05-17T02:36:35.318Z,7,3,1,3,"{""132919"":4,""3356"":4,""57976"":4}"
4595,battle.net,ttl,2016-05-19T02:36:35.318Z,15,4,1,4,"{""6939"":8,""54334"":8,""63008"":8,""57976"":8}"
4596,battle.net,ttl,2016-05-21T02:36:35.318Z,7,3,1,3,"{""201011"":4,""6461"":4,""57976"":4}"
4597,battle.net,ttl,2016-05-22T02:36:35.318Z,15,4,1,4,"{""6939"":8,""54334"":8,""63008"":8,""57976"":8}"
4598,battle.net,ttl,2016-05-23T02:36:35.318Z,7,3,1,3,"{""47447"":4,""3356"":4,""57976"":4}"
4599,battle.net,ttl,2016-05-24T02:36:35.318Z,15,4,1,4,"{""6939"":8,""54334"":8,""63008"":8,""57976"":8}"
4600,battle.net,ttl,2016-05-26T02:36:35.318Z,15,4,1,4,"{""6939"":8,""54334"":8,""63008"":8,""57976"":8}"
4601,battle.net,ttl,2016-05-27T02:36:35.318Z,15,4,1,4,"{""6461"":8,""57976"":8,""38001"":8,""3491"":8}"
4602,battle.net,ttl,2016-05-29T02:36:35.318Z,15,4,1,4,"{""6939"":8,""54334"":8,""63008"":8,""57976"":8}"
4603,tianya.cn,ttl,2016-06-16T02:37:56.319Z,1,79,56,1,"{""33438"":1}"
4604,tianya.cn,ttl,2016-06-22T02:37:56.319Z,7,99,63,3,"{""41678"":4,""3356"":4,""701"":4}"
4605,tianya.cn,ttl,2016-07-12T02:37:56.319Z,3,22,11,4,"{""50613"":2,""29073"":3,""3223"":3,""30818"":2}"
4607,tianya.cn,ttl,2016-07-18T02:37:56.319Z,9,10,5,4,"{""53889"":6,""1299"":6,""39122"":6,""3257"":6}"
4608,tianya.cn,ttl,2016-07-19T02:37:56.319Z,3,29,16,4,"{""40676"":3,""36678"":2,""8100"":2,""4766"":3}"
4609,tianya.cn,ttl,2016-09-30T02:37:56.319Z,3,15,6,2,"{""35818"":2,""6830"":2}"
4611,tianya.cn,ttl,2016-10-24T02:37:56.319Z,7,6,2,3,"{""174"":4,""50300"":4,""62217"":4}"
4612,tianya.cn,ttl,2016-11-24T02:37:56.319Z,3,19,8,2,"{""36351"":2,""2914"":2}"
4613,tianya.cn,ttl,2016-12-21T02:37:56.319Z,3,14,8,2,"{""54334"":2,""63008"":2}"
4614,tianya.cn,ttl,2016-12-26T02:37:56.319Z,1,7,4,2,"{""35017"":1,""29073"":1}"
4615,tianya.cn,ttl,2017-01-19T02:37:56.319Z,1,10,6,1,"{""1299"":1}"
4616,tianya.cn,ttl,2017-01-24T02:37:56.319Z,3,12,4,2,"{""36351"":2,""2914"":2}"
4619,google.it,ttl,2016-05-10T02:33:14.214Z,3,86,47,2,"{""35432"":2,""197648"":2}"
4621,wunderground.com,ttl,2016-06-25T00:16:08.901Z,1,17,8,1,"{""35432"":1}"
4622,wunderground.com,ttl,2016-06-28T00:16:08.901Z,3,30,13,2,"{""35432"":2,""197648"":2}"
4628,blackboard.com,ttl,2016-05-10T02:33:14.214Z,1,98,68,1,"{""197648"":1}"
4629,blackboard.com,ttl,2016-06-03T02:33:14.214Z,3,66,48,2,"{""35432"":2,""197648"":2}"
4630,blackboard.com,ttl,2016-09-08T02:33:14.214Z,7,3,1,3,"{""6461"":4,""5413"":4,""22556"":4}"
4633,amazon.com,ttl,2016-05-30T02:33:14.214Z,1,48,25,1,"{""46816"":1}"
4634,amazon.com,ttl,2016-06-06T02:33:14.214Z,3,58,34,2,"{""27956"":2,""11556"":2}"
4636,amazon.com,ttl,2016-06-10T02:33:14.214Z,15,83,49,4,"{""8585"":8,""5391"":8,""197706"":8,""21183"":8}"
4638,amazon.com,ttl,2016-06-16T02:33:14.214Z,15,80,50,4,"{""197706"":8,""5391"":8,""8585"":8,""21183"":8}"
4639,amazon.com,ttl,2016-06-22T02:33:14.214Z,1,90,49,1,"{""46816"":1}"
4640,amazon.com,ttl,2016-06-25T02:33:14.214Z,3,91,53,2,"{""35432"":2,""197648"":2}"
4641,amazon.com,ttl,2016-06-27T02:33:14.214Z,15,49,27,4,"{""197706"":8,""21183"":8,""8585"":8,""5391"":8}"
4642,amazon.com,ttl,2016-06-28T02:33:14.214Z,1,84,48,1,"{""46816"":1}"
4643,amazon.com,ttl,2016-06-30T02:33:14.214Z,45,53,32,6,"{""5391"":24,""197648"":30,""21183"":24,""197706"":24,""8544"":30,""8585"":24}"
4644,amazon.com,ttl,2016-07-03T02:33:14.214Z,1,40,28,1,"{""40676"":1}"
4645,amazon.com,ttl,2016-07-06T02:33:14.214Z,3,41,25,2,"{""9680"":2,""3462"":2}"
4646,amazon.com,ttl,2016-07-22T02:33:14.214Z,15,54,27,4,"{""8585"":8,""21183"":8,""197706"":8,""5391"":8}"
4647,amazon.com,ttl,2016-08-18T02:33:14.214Z,3,22,8,2,"{""40676"":2,""6461"":2}"
4648,amazon.com,ttl,2016-08-19T02:33:14.214Z,31,61,29,5,"{""197706"":16,""5391"":16,""8585"":16,""6762"":16,""21183"":16}"
4649,amazon.com,ttl,2016-10-04T02:33:14.214Z,1,28,12,2,"{""201011"":1,""30496"":1}"
4650,amazon.com,ttl,2016-11-24T02:33:14.214Z,7,19,7,3,"{""4826"":4,""2828"":4,""38220"":4}"
4651,amazon.com,ttl,2016-11-28T02:33:14.214Z,7,19,8,3,"{""4826"":4,""2828"":4,""38220"":4}"
4652,amazon.com,ttl,2017-01-16T02:33:14.214Z,31,21,8,5,"{""197706"":16,""5391"":16,""8585"":16,""6762"":16,""21183"":16}"
4653,amazon.com,ttl,2017-01-31T02:33:14.214Z,3,9,3,2,"{""7552"":2,""3491"":2}"
4654,amazon.com,rst,2017-02-26T02:33:14.214Z,2,253,320,2,"{""8544"":1,""197648"":2}"
4655,amazon.com,status,2017-02-26T02:33:14.214Z,2,253,320,2,"{""8544"":1,""197648"":2}"
4656,daum.net,ttl,2016-07-06T02:36:35.318Z,3,48,31,2,"{""8544"":2,""197648"":2}"
4657,udn.com,ttl,2016-06-07T02:36:35.318Z,1,119,86,1,"{""197648"":1}"
4658,udn.com,ttl,2016-07-04T02:36:35.318Z,3,80,50,2,"{""8544"":2,""197648"":2}"
4659,udn.com,ttl,2016-07-06T02:36:35.318Z,3,55,31,2,"{""8544"":2,""197648"":2}"
4662,dmm.com,ttl,2016-06-17T02:33:14.214Z,7,3,1,3,"{""48434"":4,""38043"":4,""6736"":4}"
4663,dmm.com,ttl,2016-07-25T02:33:14.214Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""38043"":32,""6453"":32,""2516"":32}"
4664,dmm.com,ttl,2016-07-26T02:33:14.214Z,31,5,1,5,"{""38043"":16,""2516"":16,""6762"":16,""12880"":16,""51026"":16}"
4665,dmm.com,ttl,2016-08-09T02:33:14.214Z,31,5,1,5,"{""38043"":16,""2516"":16,""6762"":16,""12880"":16,""51026"":16}"
4666,dmm.com,block,2016-10-04T02:33:14.214Z,21,117,106,5,"{""48434"":14,""6762"":12,""6736"":14,""12880"":12,""51026"":12}"
4667,dmm.com,rst,2016-10-18T02:33:14.214Z,21,125,107,5,"{""48434"":14,""6762"":12,""6736"":14,""12880"":12,""51026"":12}"
4668,dmm.com,status,2016-10-18T02:33:14.214Z,21,125,107,5,"{""48434"":14,""6762"":12,""6736"":14,""12880"":12,""51026"":12}"
4671,popads.net,ttl,2016-12-01T02:36:35.318Z,3,11,4,2,"{""35432"":2,""197648"":2}"
4672,nytimes.com,ttl,2016-06-12T02:33:14.214Z,3,86,68,2,"{""35432"":2,""197648"":2}"
4673,nytimes.com,ttl,2016-06-16T02:33:14.214Z,3,129,105,2,"{""35432"":2,""197648"":2}"
4674,nytimes.com,ttl,2016-06-30T02:33:14.214Z,3,71,50,2,"{""8544"":2,""197648"":2}"
4675,nytimes.com,ttl,2016-07-06T02:33:14.214Z,3,58,38,2,"{""8544"":2,""197648"":2}"
4685,craigslist.org,ttl,2016-05-31T02:25:53.611Z,1,147,109,1,"{""30693"":1}"
4689,craigslist.org,ttl,2016-06-18T02:25:53.611Z,1,80,57,1,"{""34702"":1}"
4690,craigslist.org,ttl,2016-06-19T02:25:53.611Z,1,128,89,1,"{""32748"":1}"
4691,craigslist.org,ttl,2016-06-21T02:25:53.611Z,3,81,48,2,"{""35432"":2,""197648"":2}"
4693,craigslist.org,ttl,2016-07-12T02:25:53.611Z,3,23,9,2,"{""3356"":2,""3223"":2}"
4694,craigslist.org,ttl,2016-07-13T02:25:53.611Z,3,39,20,2,"{""38001"":2,""3491"":2}"
4696,craigslist.org,ttl,2016-10-12T02:25:53.611Z,7,7,2,3,"{""3356"":4,""30818"":4,""50613"":4}"
4697,craigslist.org,ttl,2016-10-14T02:25:53.611Z,3,9,3,2,"{""6461"":2,""5413"":2}"
4698,craigslist.org,ttl,2016-11-25T02:25:53.611Z,3,16,6,2,"{""1421"":2,""6939"":2}"
4699,craigslist.org,ttl,2016-11-28T02:25:53.611Z,1,28,11,1,"{""6830"":1}"
4700,craigslist.org,ttl,2016-12-01T02:25:53.611Z,1,14,6,1,"{""33182"":1}"
4701,craigslist.org,ttl,2017-01-03T02:25:53.611Z,1,8,5,1,"{""5413"":1}"
4702,craigslist.org,ttl,2017-01-12T02:25:53.611Z,1,21,11,2,"{""15003"":1,""8100"":1}"
4703,craigslist.org,ttl,2017-01-13T02:25:53.611Z,6,15,7,4,"{""6461"":3,""47447"":4,""8100"":6,""3356"":4}"
4705,craigslist.org,ttl,2017-01-15T02:25:53.611Z,15,14,6,5,"{""6461"":12,""50300"":10,""15003"":9,""8100"":9,""62217"":10}"
4706,craigslist.org,ttl,2017-01-16T02:25:53.611Z,3,26,13,6,"{""1421"":3,""8100"":3,""20860"":3,""15003"":3,""63008"":2,""54334"":2}"
4707,craigslist.org,ttl,2017-01-17T02:25:53.611Z,44,13,9,8,"{""174"":32,""8100"":44,""20860"":28,""3257"":24,""15003"":44,""35662"":22,""53889"":24,""39451"":22}"
4708,craigslist.org,ttl,2017-01-18T02:25:53.611Z,7,18,8,4,"{""20473"":4,""174"":4,""8100"":7,""3257"":4}"
4709,craigslist.org,ttl,2017-01-19T02:25:53.611Z,1,11,6,1,"{""8100"":1}"
4710,craigslist.org,ttl,2017-01-20T02:25:53.611Z,1,17,9,3,"{""1421"":1,""15003"":1,""8100"":1}"
4711,craigslist.org,ttl,2017-01-21T02:25:53.611Z,169,14,10,9,"{""47869"":86,""8100"":105,""6461"":160,""46475"":89,""20860"":102,""16276"":89,""15003"":89,""174"":134,""9009"":86}"
4712,craigslist.org,ttl,2017-01-22T02:25:53.611Z,3,19,11,5,"{""63213"":3,""20360"":2,""16276"":3,""8100"":3,""63008"":2}"
4713,craigslist.org,ttl,2017-01-23T02:25:53.611Z,15,16,7,5,"{""50673"":8,""15003"":15,""51430"":8,""20562"":8,""24785"":8}"
4714,craigslist.org,ttl,2017-01-24T02:25:53.611Z,195,24,12,11,"{""50673"":104,""8100"":195,""51430"":104,""3257"":120,""24785"":104,""16276"":195,""15003"":195,""53889"":105,""20473"":105,""174"":120,""20562"":104}"
4715,craigslist.org,ttl,2017-01-25T02:25:53.611Z,13,8,5,5,"{""6461"":10,""49453"":8,""174"":10,""15003"":8,""8100"":9}"
4716,craigslist.org,ttl,2017-01-26T02:25:53.611Z,6,18,10,5,"{""36114"":4,""174"":3,""15003"":6,""8100"":6,""53340"":4}"
4718,craigslist.org,ttl,2017-01-28T02:25:53.611Z,4,20,11,3,"{""6461"":4,""16276"":2,""15003"":2}"
4719,craigslist.org,ttl,2017-01-29T02:25:53.611Z,3,20,11,3,"{""6461"":2,""15003"":3,""8100"":2}"
4720,craigslist.org,ttl,2017-01-30T02:25:53.611Z,1,16,7,2,"{""15003"":1,""8100"":1}"
4721,craigslist.org,ttl,2017-01-31T02:25:53.611Z,1,16,10,3,"{""201011"":1,""15003"":1,""8100"":1}"
4722,craigslist.org,ttl,2017-02-01T02:25:53.611Z,1,26,13,3,"{""15003"":1,""20860"":1,""8100"":1}"
4723,craigslist.org,ttl,2017-02-02T02:25:53.611Z,5,13,6,4,"{""174"":4,""15003"":5,""8100"":3,""20860"":3}"
4725,craigslist.org,ttl,2017-02-04T02:25:53.611Z,7,18,10,5,"{""6461"":4,""47869"":4,""15003"":7,""8100"":7,""9009"":4}"
4726,craigslist.org,ttl,2017-02-05T02:25:53.611Z,1,20,10,2,"{""15003"":1,""8100"":1}"
4727,craigslist.org,ttl,2017-02-06T02:25:53.611Z,27,16,9,8,"{""8100"":27,""5580"":18,""47869"":18,""3257"":18,""47447"":18,""15003"":27,""46664"":18,""3356"":18}"
4728,craigslist.org,ttl,2017-02-07T02:25:53.611Z,1,23,15,2,"{""15003"":1,""8100"":1}"
4729,craigslist.org,ttl,2017-02-08T02:25:53.611Z,2,16,9,3,"{""174"":1,""15003"":2,""8100"":2}"
4730,craigslist.org,ttl,2017-02-09T02:25:53.611Z,15,29,16,5,"{""24785"":8,""51430"":8,""50673"":8,""8100"":15,""20562"":8}"
4731,craigslist.org,ttl,2017-02-10T02:25:53.611Z,2,16,9,5,"{""1421"":2,""6461"":1,""40244"":2,""15003"":2,""8100"":2}"
4732,craigslist.org,ttl,2017-02-11T02:25:53.611Z,1,21,13,2,"{""15003"":1,""8100"":1}"
4737,kakaku.com,seq,2017-03-23T02:33:14.214Z,15,4,1,4,"{""6461"":8,""2914"":8,""20860"":8,""4694"":8}"
4738,meetup.com,ttl,2016-07-28T02:23:22.416Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
4739,meetup.com,seq,2016-07-28T02:23:22.416Z,7,73,32,3,"{""6762"":4,""12880"":4,""51026"":4}"
4740,meetup.com,block,2016-07-31T02:23:22.416Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
4741,meetup.com,dns,2016-07-31T02:23:22.416Z,1,74,33,1,"{""51026"":1}"
4742,meetup.com,rst,2016-08-05T02:23:22.416Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
4743,meetup.com,status,2016-08-05T02:23:22.416Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
4744,amazon.fr,ttl,2016-05-10T02:34:21.267Z,3,71,41,2,"{""50300"":2,""62217"":2}"
4745,amazon.fr,ttl,2016-05-21T02:34:21.267Z,15,4,1,4,"{""174"":8,""2914"":8,""35017"":8,""16509"":8}"
4746,amazon.fr,ttl,2016-05-29T02:34:21.267Z,7,3,1,3,"{""50300"":4,""16509"":4,""62217"":4}"
4747,amazon.fr,ttl,2016-05-30T02:34:21.267Z,1,33,19,1,"{""40676"":1}"
4750,amazon.fr,ttl,2016-06-16T02:34:21.267Z,1,50,29,3,"{""36351"":1,""30083"":1,""35662"":1}"
4752,amazon.fr,ttl,2016-06-19T02:34:21.267Z,7,50,26,3,"{""34989"":4,""49788"":4,""50304"":4}"
4753,amazon.fr,ttl,2016-06-21T02:34:21.267Z,1,36,19,1,"{""40156"":1}"
4755,amazon.fr,ttl,2016-07-06T02:34:21.267Z,1,32,16,1,"{""53889"":1}"
4756,amazon.fr,ttl,2016-07-07T02:34:21.267Z,1,20,8,1,"{""174"":1}"
4757,amazon.fr,ttl,2016-07-10T02:34:21.267Z,1,13,6,1,"{""20853"":1}"
4759,amazon.fr,ttl,2016-07-27T02:34:21.267Z,31,5,1,5,"{""12880"":16,""1299"":16,""6762"":16,""16509"":16,""51026"":16}"
4760,amazon.fr,ttl,2016-07-28T02:34:21.267Z,63,6,1,6,"{""16509"":32,""51026"":32,""6762"":32,""12880"":32,""6453"":32,""1299"":32}"
4761,amazon.fr,ttl,2016-08-18T02:34:21.267Z,3,12,6,3,"{""53889"":3,""6391"":2,""11831"":2}"
4762,amazon.fr,ttl,2016-08-25T02:34:21.267Z,1,28,14,1,"{""20853"":1}"
4763,amazon.fr,ttl,2016-08-28T02:34:21.267Z,3,23,10,2,"{""38001"":2,""3491"":2}"
4764,amazon.fr,ttl,2016-09-04T02:34:21.267Z,1,15,7,1,"{""174"":1}"
4766,amazon.fr,ttl,2016-09-22T02:34:21.267Z,3,11,5,2,"{""38001"":2,""3491"":2}"
4768,amazon.fr,ttl,2016-09-28T02:34:21.267Z,7,10,3,3,"{""3491"":4,""2914"":4,""38001"":4}"
4770,amazon.fr,ttl,2016-10-15T02:34:21.267Z,7,6,2,3,"{""38001"":4,""2914"":4,""3491"":4}"
4772,amazon.fr,ttl,2016-11-27T02:34:21.267Z,15,4,1,4,"{""33785"":8,""2914"":8,""16509"":8,""3491"":8}"
4774,amazon.fr,ttl,2016-12-06T02:34:21.267Z,7,15,7,3,"{""174"":4,""54334"":4,""63008"":4}"
4776,amazon.fr,ttl,2016-12-30T02:34:21.267Z,2,8,4,2,"{""38001"":2,""3491"":1}"
4777,amazon.fr,ttl,2017-01-12T02:34:21.267Z,1,6,2,1,"{""2914"":1}"
4778,amazon.fr,ttl,2017-01-18T02:34:21.267Z,1,8,4,1,"{""36351"":1}"
4779,amazon.fr,ttl,2017-01-30T02:34:21.267Z,3,8,3,2,"{""3491"":2,""38001"":2}"
4780,amazon.fr,block,2017-02-20T02:34:21.267Z,7,171,151,3,"{""6762"":4,""12880"":4,""51026"":4}"
4783,walmart.com,ttl,2016-05-10T02:33:14.214Z,1,114,77,1,"{""197648"":1}"
4784,walmart.com,ttl,2016-12-17T02:33:14.214Z,1,18,7,1,"{""5413"":1}"
4792,zendesk.com,ttl,2016-06-07T02:25:53.611Z,1,147,108,3,"{""12321"":1,""36884"":1,""16637"":1}"
4797,zendesk.com,ttl,2016-06-14T02:25:53.611Z,15,4,1,4,"{""53889"":8,""21880"":8,""174"":8,""3257"":8}"
4803,zendesk.com,ttl,2016-06-22T02:25:53.611Z,3,143,98,3,"{""59564"":3,""7552"":2,""3491"":2}"
4804,zendesk.com,ttl,2016-06-24T02:25:53.611Z,1,82,57,2,"{""33182"":1,""16637"":1}"
4805,zendesk.com,ttl,2016-06-25T02:25:53.611Z,1,143,99,1,"{""36884"":1}"
4808,zendesk.com,ttl,2016-07-01T02:25:53.611Z,1,95,64,2,"{""46816"":1,""49367"":1}"
4810,zendesk.com,ttl,2016-07-04T02:25:53.611Z,3,101,66,4,"{""8544"":2,""16637"":3,""12321"":3,""197648"":2}"
4815,zendesk.com,ttl,2016-07-18T02:25:53.611Z,1,20,11,1,"{""53889"":1}"
4820,zendesk.com,ttl,2016-08-19T02:25:53.611Z,3,73,43,2,"{""50673"":2,""51430"":2}"
4822,zendesk.com,ttl,2016-08-28T02:25:53.611Z,3,56,30,2,"{""3491"":2,""38001"":2}"
4823,zendesk.com,ttl,2016-08-30T02:25:53.611Z,3,20,8,2,"{""53889"":2,""3257"":2}"
4826,zendesk.com,ttl,2016-09-23T02:25:53.611Z,15,4,1,4,"{""21880"":8,""36351"":8,""3491"":8,""6461"":8}"
4827,zendesk.com,ttl,2016-09-26T02:25:53.611Z,1,21,10,1,"{""33785"":1}"
4830,zendesk.com,ttl,2016-10-10T02:25:53.611Z,3,10,3,2,"{""38726"":2,""36351"":2}"
4831,zendesk.com,ttl,2016-10-13T02:25:53.611Z,7,8,2,3,"{""3356"":4,""30818"":4,""50613"":4}"
4833,zendesk.com,ttl,2016-10-22T02:25:53.611Z,99,14,6,8,"{""174"":72,""38220"":54,""4826"":54,""3491"":66,""35017"":63,""50613"":66,""38001"":66,""30818"":66}"
4834,zendesk.com,ttl,2016-10-25T02:25:53.611Z,7,3,1,3,"{""21880"":4,""174"":4,""38001"":4}"
4835,zendesk.com,ttl,2016-10-26T02:25:53.611Z,3,10,4,2,"{""6461"":2,""3491"":2}"
4836,zendesk.com,ttl,2016-10-27T02:25:53.611Z,15,4,1,4,"{""21880"":8,""50300"":8,""3356"":8,""62217"":8}"
4837,zendesk.com,ttl,2016-10-28T02:25:53.611Z,117,7,2,7,"{""45671"":60,""4826"":60,""21880"":64,""3356"":64,""30818"":62,""50613"":62,""174"":60}"
4838,zendesk.com,ttl,2016-10-29T02:25:53.611Z,63,9,2,6,"{""50673"":32,""6461"":32,""1200"":32,""51430"":32,""24785"":32,""20562"":32}"
4839,zendesk.com,ttl,2016-10-30T02:25:53.611Z,7,7,2,3,"{""3356"":4,""30818"":4,""50613"":4}"
4840,zendesk.com,ttl,2016-11-01T02:25:53.611Z,111,7,2,7,"{""21880"":64,""6453"":56,""3356"":56,""30818"":56,""50613"":56,""36351"":63,""32787"":64}"
4841,zendesk.com,ttl,2016-11-10T02:25:53.611Z,15,4,1,4,"{""21880"":8,""2914"":8,""32787"":8,""30496"":8}"
4842,zendesk.com,ttl,2016-11-11T02:25:53.611Z,15,9,2,4,"{""6453"":8,""3356"":8,""30818"":8,""50613"":8}"
4843,zendesk.com,ttl,2016-11-13T02:25:53.611Z,15,4,1,4,"{""21880"":8,""2914"":8,""32787"":8,""4766"":8}"
4844,zendesk.com,ttl,2016-11-14T02:25:53.611Z,31,5,1,5,"{""21880"":16,""29032"":16,""32787"":16,""36997"":16,""30844"":16}"
4845,zendesk.com,ttl,2016-11-17T02:25:53.611Z,31,5,1,5,"{""21880"":16,""29032"":16,""32787"":16,""36997"":16,""30844"":16}"
4846,zendesk.com,ttl,2016-11-18T02:25:53.611Z,3,6,2,2,"{""1299"":2,""61317"":2}"
4847,zendesk.com,ttl,2016-11-19T02:25:53.611Z,9,13,5,5,"{""6830"":6,""15399"":9,""1299"":6,""2914"":6,""4766"":6}"
4849,zendesk.com,ttl,2016-11-21T02:25:53.611Z,7,6,2,3,"{""6453"":4,""174"":4,""35017"":4}"
4850,zendesk.com,ttl,2016-11-22T02:25:53.611Z,135,18,7,10,"{""29073"":90,""38001"":135,""6453"":72,""3356"":72,""30818"":72,""50613"":72,""4766"":135,""33785"":90,""3491"":90,""9009"":90}"
4851,zendesk.com,ttl,2016-11-23T02:25:53.611Z,15,4,1,4,"{""21880"":8,""2914"":8,""32787"":8,""38001"":8}"
4852,zendesk.com,ttl,2016-11-25T02:25:53.611Z,57,6,2,6,"{""2914"":30,""3462"":30,""21880"":32,""38726"":30,""36351"":30,""32787"":32}"
4853,zendesk.com,ttl,2016-11-26T02:25:53.611Z,63,14,5,8,"{""2914"":36,""50673"":42,""5413"":63,""3327"":36,""51430"":42,""34702"":36,""36351"":42,""38726"":42}"
4854,zendesk.com,ttl,2016-11-27T02:25:53.611Z,227,8,3,8,"{""8999"":117,""21880"":128,""132919"":117,""51430"":116,""6453"":116,""1299"":124,""174"":116,""32787"":128}"
4855,zendesk.com,ttl,2016-11-28T02:25:53.611Z,105,13,3,7,"{""2914"":60,""34702"":60,""1299"":56,""63008"":56,""3327"":60,""174"":56,""54334"":56}"
4856,zendesk.com,ttl,2016-11-29T02:25:53.611Z,63,6,1,6,"{""21880"":32,""1299"":32,""63008"":32,""174"":32,""32787"":32,""54334"":32}"
4857,zendesk.com,ttl,2016-11-30T02:25:53.611Z,7,9,3,3,"{""3356"":4,""30818"":4,""50613"":4}"
4858,zendesk.com,ttl,2016-12-02T02:25:53.611Z,7,8,2,3,"{""3356"":4,""30818"":4,""50613"":4}"
4859,zendesk.com,ttl,2016-12-03T02:25:53.611Z,9,8,3,4,"{""2914"":6,""29073"":6,""9009"":6,""38001"":6}"
4860,zendesk.com,ttl,2016-12-04T02:25:53.611Z,7,10,3,3,"{""1299"":4,""29073"":4,""9009"":4}"
4861,zendesk.com,ttl,2016-12-05T02:25:53.611Z,7,11,4,3,"{""6453"":4,""50673"":4,""51430"":4}"
4863,zendesk.com,ttl,2016-12-07T02:25:53.611Z,7,17,9,5,"{""201011"":7,""29032"":4,""36997"":4,""30844"":4,""45177"":7}"
4864,zendesk.com,ttl,2016-12-08T02:25:53.611Z,3,9,5,5,"{""59564"":2,""31122"":3,""9002"":2,""15694"":3,""5413"":3}"
4865,zendesk.com,ttl,2016-12-09T02:25:53.611Z,147,19,6,8,"{""30844"":84,""28877"":98,""197133"":98,""3356"":84,""30818"":84,""50613"":84,""29032"":84,""36997"":84}"
4866,zendesk.com,ttl,2016-12-11T02:25:53.611Z,3,7,2,2,"{""8999"":2,""1299"":2}"
4867,zendesk.com,ttl,2016-12-12T02:25:53.611Z,27,5,2,5,"{""21880"":16,""201011"":15,""8999"":14,""32787"":16,""1299"":14}"
4868,zendesk.com,ttl,2016-12-13T02:25:53.611Z,213,8,3,8,"{""8999"":110,""2914"":108,""5413"":117,""21880"":128,""45899"":108,""7643"":108,""1299"":110,""32787"":128}"
4869,zendesk.com,ttl,2016-12-14T02:25:53.611Z,7,13,4,3,"{""3327"":4,""2914"":4,""34702"":4}"
4870,zendesk.com,ttl,2016-12-16T02:25:53.611Z,15,9,2,4,"{""6453"":8,""3356"":8,""30818"":8,""50613"":8}"
4871,zendesk.com,ttl,2016-12-18T02:25:53.611Z,1761,11,4,11,"{""2914"":918,""21880"":1024,""45177"":918,""51430"":894,""38001"":918,""6453"":912,""1299"":918,""20853"":894,""50673"":894,""174"":894,""32787"":1024}"
4872,zendesk.com,ttl,2016-12-19T02:25:53.611Z,1,11,4,1,"{""29405"":1}"
4873,zendesk.com,ttl,2016-12-20T02:25:53.611Z,7,7,2,3,"{""29032"":4,""36997"":4,""30844"":4}"
4874,zendesk.com,ttl,2016-12-21T02:25:53.611Z,55,6,2,6,"{""21880"":32,""1299"":28,""15003"":28,""36351"":31,""174"":28,""32787"":32}"
4875,zendesk.com,ttl,2016-12-22T02:25:53.611Z,1,7,4,2,"{""36351"":1,""38001"":1}"
4876,zendesk.com,ttl,2016-12-23T02:25:53.611Z,7,3,1,3,"{""21880"":4,""32787"":4,""5413"":4}"
4877,zendesk.com,ttl,2016-12-26T02:25:53.611Z,7,8,3,3,"{""6453"":4,""174"":4,""35017"":4}"
4878,zendesk.com,ttl,2016-12-28T02:25:53.611Z,15,4,1,4,"{""59564"":8,""21880"":8,""32787"":8,""9002"":8}"
4879,zendesk.com,ttl,2016-12-29T02:25:53.611Z,119,7,2,7,"{""21880"":64,""1299"":64,""15003"":63,""63008"":60,""174"":60,""32787"":64,""54334"":60}"
4880,zendesk.com,ttl,2016-12-30T02:25:53.611Z,3,5,2,2,"{""2914"":2,""38001"":2}"
4881,zendesk.com,ttl,2016-12-31T02:25:53.611Z,3,10,3,2,"{""199669"":2,""9002"":2}"
4882,zendesk.com,ttl,2017-01-01T02:25:53.611Z,7,8,3,3,"{""42708"":4,""1299"":4,""51430"":4}"
4883,zendesk.com,ttl,2017-01-02T02:25:53.611Z,15,9,3,4,"{""12552"":8,""24862"":8,""49788"":8,""34989"":8}"
4884,zendesk.com,ttl,2017-01-03T02:25:53.611Z,7,8,2,3,"{""42708"":4,""1299"":4,""51430"":4}"
4885,zendesk.com,ttl,2017-01-04T02:25:53.611Z,7,3,1,3,"{""21880"":4,""36351"":4,""32787"":4}"
4886,zendesk.com,ttl,2017-01-05T02:25:53.611Z,1,4,2,1,"{""201011"":1}"
4887,zendesk.com,ttl,2017-01-06T02:25:53.611Z,7,11,5,3,"{""29032"":4,""36997"":4,""30844"":4}"
4888,zendesk.com,ttl,2017-01-07T02:25:53.611Z,15,8,2,4,"{""174"":8,""1299"":8,""63008"":8,""54334"":8}"
4889,zendesk.com,ttl,2017-01-08T02:25:53.611Z,31,5,1,5,"{""21880"":16,""29032"":16,""32787"":16,""36997"":16,""30844"":16}"
4890,zendesk.com,ttl,2017-01-11T02:25:53.611Z,15,4,1,4,"{""21880"":8,""2914"":8,""32787"":8,""4766"":8}"
4891,zendesk.com,ttl,2017-01-12T02:25:53.611Z,7,9,3,3,"{""29032"":4,""36997"":4,""30844"":4}"
4892,zendesk.com,ttl,2017-01-13T02:25:53.611Z,63,6,1,6,"{""21880"":32,""35753"":32,""34426"":32,""51975"":32,""32787"":32,""8966"":32}"
4893,zendesk.com,ttl,2017-01-14T02:25:53.611Z,3,8,3,2,"{""19151"":2,""8100"":2}"
4894,zendesk.com,ttl,2017-01-15T02:25:53.611Z,3,8,3,3,"{""6453"":2,""15003"":3,""15694"":2}"
4895,zendesk.com,ttl,2017-01-16T02:25:53.611Z,1,6,3,1,"{""47447"":1}"
4896,zendesk.com,ttl,2017-01-17T02:25:53.611Z,53,6,2,6,"{""2914"":28,""8100"":30,""21880"":32,""32787"":28,""4766"":28,""19151"":30}"
4897,zendesk.com,ttl,2017-01-18T02:25:53.611Z,3,10,4,3,"{""36351"":3,""2914"":2,""38001"":2}"
4898,zendesk.com,ttl,2017-01-19T02:25:53.611Z,9,13,5,4,"{""201011"":6,""1299"":6,""63008"":6,""6461"":6}"
4899,zendesk.com,ttl,2017-01-20T02:25:53.611Z,7,3,1,3,"{""21880"":4,""47447"":4,""32787"":4}"
4900,zendesk.com,ttl,2017-01-21T02:25:53.611Z,237,8,2,8,"{""2914"":126,""16125"":120,""55720"":126,""13194"":120,""3320"":120,""21880"":128,""1299"":120,""32787"":128}"
4901,zendesk.com,ttl,2017-01-22T02:25:53.611Z,3,11,4,2,"{""2914"":2,""4766"":2}"
4902,zendesk.com,ttl,2017-02-01T02:25:53.611Z,3,10,4,2,"{""42708"":2,""1299"":2}"
4903,zendesk.com,ttl,2017-02-04T02:25:53.611Z,3,8,2,2,"{""2914"":2,""38001"":2}"
4904,zendesk.com,ttl,2017-02-09T02:25:53.611Z,1,8,4,1,"{""38001"":1}"
4907,ask.com,ttl,2016-05-30T02:36:35.318Z,1,60,33,1,"{""5626"":1}"
4910,ask.com,ttl,2016-06-06T02:36:35.318Z,1,70,45,2,"{""49367"":1,""3491"":1}"
4911,ask.com,ttl,2016-06-13T02:36:35.318Z,1,113,71,1,"{""51167"":1}"
4914,ask.com,ttl,2016-06-27T02:36:35.318Z,1,65,42,1,"{""30693"":1}"
4915,ask.com,ttl,2016-06-28T02:36:35.318Z,1,92,67,1,"{""12321"":1}"
4917,ask.com,ttl,2016-07-01T02:36:35.318Z,1,74,48,2,"{""1421"":1,""12321"":1}"
4921,ask.com,ttl,2016-07-22T02:36:35.318Z,3,66,41,2,"{""38001"":2,""3491"":2}"
4924,ask.com,ttl,2016-08-27T02:36:35.318Z,3,19,10,2,"{""53889"":2,""3257"":2}"
4927,ask.com,ttl,2016-09-06T02:36:35.318Z,1,14,7,1,"{""20473"":1}"
4928,ask.com,ttl,2016-09-13T02:36:35.318Z,1,33,15,1,"{""35017"":1}"
4930,ask.com,ttl,2016-09-16T02:36:35.318Z,7,28,14,3,"{""59564"":4,""1200"":4,""9002"":4}"
4931,ask.com,ttl,2016-09-22T02:36:35.318Z,7,3,1,3,"{""10026"":4,""36351"":4,""16798"":4}"
4932,ask.com,ttl,2016-09-26T02:36:35.318Z,3,17,8,2,"{""6830"":2,""1200"":2}"
4933,ask.com,ttl,2016-10-02T02:36:35.318Z,1,32,14,1,"{""20860"":1}"
4934,ask.com,ttl,2016-10-03T02:36:35.318Z,7,7,2,3,"{""42708"":4,""60778"":4,""1299"":4}"
4935,ask.com,ttl,2016-10-04T02:36:35.318Z,3,24,11,6,"{""3238"":3,""50300"":2,""41678"":3,""43289"":3,""62217"":2,""201011"":3}"
4936,ask.com,ttl,2016-10-07T02:36:35.318Z,7,7,2,3,"{""6461"":4,""38001"":4,""3491"":4}"
4937,ask.com,ttl,2016-10-12T02:36:35.318Z,7,7,2,3,"{""6461"":4,""38001"":4,""3491"":4}"
4938,ask.com,ttl,2016-10-29T02:36:35.318Z,15,4,1,4,"{""6461"":8,""38001"":8,""16798"":8,""3491"":8}"
4939,ask.com,ttl,2016-10-30T02:36:35.318Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""16798"":8}"
4940,ask.com,ttl,2016-11-30T02:36:35.318Z,3,7,2,2,"{""30818"":2,""50613"":2}"
4941,ask.com,ttl,2016-12-06T02:36:35.318Z,1,15,6,1,"{""20860"":1}"
4942,ask.com,ttl,2017-01-04T02:36:35.318Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""16798"":8}"
4943,ask.com,ttl,2017-01-10T02:36:35.318Z,3,6,2,2,"{""5577"":2,""174"":2}"
4944,ask.com,ttl,2017-01-21T02:36:35.318Z,15,7,2,4,"{""174"":8,""3356"":8,""54334"":8,""63008"":8}"
4945,ask.com,ttl,2017-01-25T02:36:35.318Z,7,3,1,3,"{""43289"":4,""16798"":4,""3356"":4}"
4948,tmall.com,ttl,2016-07-02T02:41:11.754Z,15,4,1,4,"{""33182"":8,""2914"":8,""37963"":8,""4134"":8}"
4949,tmall.com,ttl,2016-08-19T02:41:11.754Z,3,11,4,2,"{""36351"":2,""3356"":2}"
4950,tmall.com,ttl,2016-09-06T02:41:11.754Z,31,5,1,5,"{""50613"":16,""37963"":16,""4134"":16,""30818"":16,""3356"":16}"
4952,tmall.com,ttl,2016-10-16T02:41:11.754Z,7,18,6,3,"{""58461"":4,""3356"":4,""5413"":4}"
4953,tmall.com,ttl,2016-10-20T02:41:11.754Z,3,18,7,2,"{""1421"":2,""2914"":2}"
4954,tmall.com,ttl,2016-10-26T02:41:11.754Z,3,7,2,2,"{""38001"":2,""3491"":2}"
4955,tmall.com,ttl,2016-10-28T02:41:11.754Z,7,13,4,3,"{""10026"":4,""36351"":4,""4766"":4}"
4956,tmall.com,ttl,2016-11-18T02:41:11.754Z,7,19,6,3,"{""3491"":4,""58461"":4,""38001"":4}"
4957,tmall.com,ttl,2016-11-20T02:41:11.754Z,3,7,2,2,"{""4134"":2,""4766"":2}"
4958,tmall.com,ttl,2016-12-07T02:41:11.754Z,1,20,6,1,"{""3462"":1}"
4959,tmall.com,ttl,2016-12-08T02:41:11.754Z,3,13,5,2,"{""38001"":2,""3491"":2}"
4960,tmall.com,ttl,2016-12-21T02:41:11.754Z,1,11,5,1,"{""12321"":1}"
4961,tmall.com,ttl,2016-12-29T02:41:11.754Z,7,7,2,3,"{""47869"":4,""4134"":4,""1299"":4}"
4962,tmall.com,ttl,2016-12-30T02:41:11.754Z,7,21,9,3,"{""59564"":4,""4812"":4,""9002"":4}"
4963,tmall.com,ttl,2017-01-12T02:41:11.754Z,3,11,4,2,"{""59564"":2,""9002"":2}"
4964,tmall.com,ttl,2017-01-24T02:41:11.754Z,3,8,3,2,"{""50673"":2,""51430"":2}"
4966,tmall.com,ttl,2017-02-14T02:41:11.754Z,63,6,1,6,"{""29032"":32,""30844"":32,""58461"":32,""4134"":32,""37963"":32,""36997"":32}"
4970,cnet.com,ttl,2016-07-06T02:33:14.214Z,7,36,24,3,"{""8544"":4,""174"":4,""197648"":4}"
4971,cnet.com,rst,2017-03-11T02:33:14.214Z,1,312,463,1,"{""8544"":1}"
4972,cnet.com,status,2017-03-11T02:33:14.214Z,1,312,463,1,"{""8544"":1}"
4973,ruten.com.tw,ttl,2016-05-10T02:36:35.318Z,1,99,65,1,"{""197648"":1}"
4974,ruten.com.tw,ttl,2016-10-12T02:36:35.318Z,1,11,4,1,"{""7473"":1}"
4975,ruten.com.tw,ttl,2016-10-14T02:36:35.318Z,1,7,3,1,"{""7473"":1}"
4978,wordreference.com,ttl,2016-06-12T02:33:14.214Z,3,84,54,2,"{""35432"":2,""197648"":2}"
4979,wordreference.com,ttl,2016-06-30T02:33:14.214Z,3,69,41,2,"{""8544"":2,""197648"":2}"
4980,telegraph.co.uk,ttl,2016-06-03T02:33:14.214Z,3,74,53,2,"{""35432"":2,""197648"":2}"
4981,telegraph.co.uk,ttl,2016-06-07T02:33:14.214Z,3,127,92,2,"{""35432"":2,""197648"":2}"
4983,macys.com,ttl,2016-07-06T02:33:14.214Z,3,28,15,2,"{""8544"":2,""197648"":2}"
4984,macys.com,ttl,2016-07-22T02:33:14.214Z,7,36,19,3,"{""48434"":4,""6762"":4,""6736"":4}"
4985,macys.com,ttl,2016-07-28T02:33:14.214Z,31,5,1,5,"{""12880"":16,""20940"":16,""6762"":16,""5580"":16,""51026"":16}"
4986,macys.com,ttl,2016-07-29T02:33:14.214Z,15,4,1,4,"{""3320"":8,""6762"":8,""12880"":8,""51026"":8}"
4987,macys.com,ttl,2016-08-06T02:33:14.214Z,31,5,1,5,"{""6453"":16,""51026"":16,""20940"":16,""12880"":16,""9002"":16}"
4988,macys.com,ttl,2016-08-17T02:33:14.214Z,15,8,2,4,"{""12880"":8,""6762"":8,""5580"":8,""51026"":8}"
4989,macys.com,ttl,2016-08-20T02:33:14.214Z,31,5,1,5,"{""20940"":16,""2914"":16,""6762"":16,""12880"":16,""51026"":16}"
4990,macys.com,ttl,2016-08-22T02:33:14.214Z,3,22,11,2,"{""12880"":2,""51026"":2}"
4991,macys.com,ttl,2016-08-23T02:33:14.214Z,15,8,2,4,"{""6453"":8,""9002"":8,""12880"":8,""51026"":8}"
4992,macys.com,ttl,2016-08-25T02:33:14.214Z,3,22,11,2,"{""12880"":2,""51026"":2}"
4994,macys.com,rst,2017-01-16T02:33:14.214Z,3,234,500,4,"{""48434"":2,""8544"":3,""6736"":2,""51026"":3}"
4995,macys.com,status,2017-01-16T02:33:14.214Z,3,234,500,4,"{""48434"":2,""8544"":3,""6736"":2,""51026"":3}"
4997,olx.pl,ttl,2016-05-22T02:34:21.267Z,15,4,1,4,"{""42656"":8,""174"":8,""38001"":8,""3491"":8}"
5002,olx.pl,ttl,2016-06-09T02:34:21.267Z,3,70,46,4,"{""5626"":3,""50300"":2,""56934"":3,""62217"":2}"
5003,olx.pl,ttl,2016-06-10T02:34:21.267Z,3,110,79,2,"{""50300"":2,""62217"":2}"
5005,olx.pl,ttl,2016-06-15T02:34:21.267Z,1,72,48,2,"{""30693"":1,""30900"":1}"
5009,olx.pl,ttl,2016-06-21T02:34:21.267Z,9,61,40,4,"{""50300"":6,""54334"":6,""63008"":6,""62217"":6}"
5011,olx.pl,ttl,2016-06-24T02:34:21.267Z,1,83,57,1,"{""6830"":1}"
5016,olx.pl,ttl,2016-07-09T02:34:21.267Z,1,37,18,1,"{""55286"":1}"
5017,olx.pl,ttl,2016-07-13T02:34:21.267Z,3,20,10,3,"{""36352"":2,""3491"":3,""55286"":2}"
5018,olx.pl,ttl,2016-07-22T02:34:21.267Z,3,86,52,2,"{""59564"":2,""35297"":2}"
5019,olx.pl,ttl,2016-07-23T02:34:21.267Z,1,17,8,1,"{""42831"":1}"
5021,olx.pl,ttl,2016-08-30T02:34:21.267Z,7,21,7,3,"{""59564"":4,""35297"":4,""47872"":4}"
5022,olx.pl,ttl,2016-08-31T02:34:21.267Z,1,35,19,1,"{""43289"":1}"
5023,olx.pl,ttl,2016-09-06T02:34:21.267Z,7,20,9,3,"{""174"":4,""20860"":4,""35662"":4}"
5024,olx.pl,ttl,2016-09-07T02:34:21.267Z,3,38,19,2,"{""36351"":2,""2914"":2}"
5026,olx.pl,seq,2016-09-13T02:34:21.267Z,15,262,263,4,"{""51026"":8,""6762"":8,""12880"":8,""16322"":8}"
5028,ifeng.com,ttl,2016-06-17T02:41:11.754Z,7,3,1,3,"{""48434"":4,""9929"":4,""6736"":4}"
5029,ifeng.com,ttl,2016-07-28T02:41:11.754Z,15,4,1,4,"{""174"":8,""4134"":8,""29073"":8,""23650"":8}"
5030,ifeng.com,ttl,2016-07-29T02:41:11.754Z,7,3,1,3,"{""174"":4,""4134"":4,""20853"":4}"
5031,ifeng.com,ttl,2016-07-30T02:41:11.754Z,31,5,1,5,"{""9929"":16,""6453"":16,""701"":16,""12880"":16,""51026"":16}"
5032,ifeng.com,ttl,2016-08-20T02:41:11.754Z,15,4,1,4,"{""9929"":8,""6453"":8,""12880"":8,""51026"":8}"
5033,ifeng.com,ttl,2016-08-25T02:41:11.754Z,3,41,23,2,"{""12880"":2,""51026"":2}"
5034,ifeng.com,block,2017-02-14T02:41:11.754Z,9,241,214,4,"{""48434"":6,""12880"":6,""6736"":6,""51026"":6}"
5038,directrev.com,ttl,2016-05-19T02:33:14.214Z,7,3,1,3,"{""47869"":4,""2914"":4,""16509"":4}"
5041,directrev.com,ttl,2016-06-01T02:33:14.214Z,3,16,7,2,"{""6461"":2,""15003"":2}"
5055,directrev.com,ttl,2016-06-22T02:33:14.214Z,420,107,60,12,"{""132597"":420,""1273"":240,""1221"":210,""9299"":240,""34426"":224,""8966"":224,""35753"":224,""4637"":210,""36351"":420,""33438"":240,""39122"":420,""51975"":224}"
5056,directrev.com,ttl,2016-06-24T02:33:14.214Z,81,54,32,10,"{""63213"":54,""49367"":81,""12874"":54,""3462"":54,""1221"":54,""51167"":81,""4637"":54,""200761"":54,""9680"":54,""174"":54}"
5060,directrev.com,ttl,2016-06-29T02:33:14.214Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""16509"":8}"
5063,directrev.com,ttl,2016-07-02T02:33:14.214Z,7,3,1,3,"{""6461"":4,""8100"":4,""16509"":4}"
5069,directrev.com,ttl,2016-07-10T02:33:14.214Z,1,27,12,1,"{""43289"":1}"
5070,directrev.com,ttl,2016-07-12T02:33:14.214Z,1,16,8,2,"{""36351"":1,""29073"":1}"
5072,directrev.com,ttl,2016-07-15T02:33:14.214Z,3,15,7,2,"{""38001"":2,""3491"":2}"
5076,directrev.com,ttl,2016-07-21T02:33:14.214Z,3,23,9,2,"{""133752"":2,""6453"":2}"
5078,directrev.com,ttl,2016-07-24T02:33:14.214Z,1,29,15,2,"{""9009"":1,""20853"":1}"
5080,directrev.com,ttl,2016-08-04T02:33:14.214Z,7,3,1,3,"{""3356"":4,""39122"":4,""16509"":4}"
5081,directrev.com,ttl,2016-08-16T02:33:14.214Z,45,44,22,6,"{""1221"":24,""209"":24,""38001"":30,""4637"":24,""33438"":24,""3491"":30}"
5082,directrev.com,ttl,2016-08-17T02:33:14.214Z,7,6,2,3,"{""33438"":4,""1273"":4,""9299"":4}"
5083,directrev.com,ttl,2016-08-19T02:33:14.214Z,75,50,24,9,"{""8100"":45,""35753"":40,""38001"":45,""34426"":40,""39122"":75,""29073"":75,""51975"":40,""3491"":60,""8966"":40}"
5084,directrev.com,ttl,2016-08-22T02:33:14.214Z,3,35,14,3,"{""40676"":2,""6461"":2,""9009"":3}"
5085,directrev.com,ttl,2016-08-25T02:33:14.214Z,31,34,15,7,"{""5391"":16,""21183"":16,""197706"":16,""6762"":16,""24940"":31,""8585"":16,""12586"":31}"
5086,directrev.com,ttl,2016-08-31T02:33:14.214Z,1,28,12,2,"{""32475"":1,""12586"":1}"
5087,directrev.com,ttl,2016-09-03T02:33:14.214Z,1,9,4,1,"{""29073"":1}"
5089,directrev.com,ttl,2016-09-07T02:33:14.214Z,93,25,12,8,"{""5391"":48,""21183"":48,""197706"":48,""6762"":48,""30818"":62,""50613"":62,""8585"":48,""9009"":93}"
5090,directrev.com,ttl,2016-09-09T02:33:14.214Z,1,10,4,1,"{""3327"":1}"
5091,directrev.com,ttl,2016-09-10T02:33:14.214Z,93,25,10,7,"{""5391"":48,""21183"":48,""197706"":48,""6762"":48,""30818"":62,""50613"":62,""8585"":48}"
5092,directrev.com,ttl,2016-09-12T02:33:14.214Z,3,10,5,2,"{""3491"":2,""38001"":2}"
5093,directrev.com,ttl,2016-09-13T02:33:14.214Z,93,29,11,7,"{""5391"":48,""21183"":48,""197706"":48,""6762"":48,""38001"":62,""3491"":62,""8585"":48}"
5094,directrev.com,ttl,2016-09-14T02:33:14.214Z,7,3,1,3,"{""38001"":4,""16509"":4,""3491"":4}"
5095,directrev.com,ttl,2016-09-16T02:33:14.214Z,3,28,12,2,"{""36351"":2,""3491"":2}"
5096,directrev.com,ttl,2016-09-20T02:33:14.214Z,7,3,1,3,"{""38001"":4,""16509"":4,""3491"":4}"
5097,directrev.com,ttl,2016-09-22T02:33:14.214Z,15,4,1,4,"{""54334"":8,""6939"":8,""63008"":8,""16509"":8}"
5098,directrev.com,ttl,2016-09-25T02:33:14.214Z,3,6,2,2,"{""43289"":2,""8928"":2}"
5099,directrev.com,ttl,2016-09-26T02:33:14.214Z,7,11,4,3,"{""3238"":4,""3356"":4,""3549"":4}"
5100,directrev.com,ttl,2016-09-28T02:33:14.214Z,7,3,1,3,"{""38001"":4,""16509"":4,""3491"":4}"
5101,directrev.com,ttl,2016-09-30T02:33:14.214Z,5,6,3,3,"{""7552"":3,""38001"":3,""3491"":4}"
5102,directrev.com,ttl,2016-10-04T02:33:14.214Z,9,13,6,5,"{""3491"":6,""201011"":9,""47447"":6,""1299"":6,""38001"":6}"
5103,directrev.com,ttl,2016-10-06T02:33:14.214Z,1,4,2,1,"{""38001"":1}"
5104,directrev.com,ttl,2016-10-14T02:33:14.214Z,7,3,1,3,"{""38001"":4,""16509"":4,""3491"":4}"
5105,directrev.com,ttl,2016-10-20T02:33:14.214Z,15,4,1,4,"{""39324"":8,""3356"":8,""16509"":8,""47605"":8}"
5106,directrev.com,ttl,2016-10-23T02:33:14.214Z,7,3,1,3,"{""38001"":4,""16509"":4,""3491"":4}"
5108,directrev.com,ttl,2016-10-27T02:33:14.214Z,7,3,1,3,"{""38001"":4,""16509"":4,""3491"":4}"
5109,directrev.com,ttl,2016-10-29T02:33:14.214Z,31,5,1,5,"{""51430"":16,""174"":16,""50673"":16,""1299"":16,""16509"":16}"
5110,directrev.com,ttl,2016-10-30T02:33:14.214Z,7,3,1,3,"{""38001"":4,""16509"":4,""3491"":4}"
5111,directrev.com,ttl,2016-11-06T02:33:14.214Z,31,5,1,5,"{""51975"":16,""34426"":16,""35753"":16,""16509"":16,""8966"":16}"
5112,directrev.com,ttl,2016-11-12T02:33:14.214Z,7,3,1,3,"{""12321"":4,""3356"":4,""16509"":4}"
5113,directrev.com,ttl,2016-11-15T02:33:14.214Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""16509"":8}"
5114,directrev.com,ttl,2016-11-17T02:33:14.214Z,7,3,1,3,"{""8999"":4,""1299"":4,""16509"":4}"
5115,directrev.com,ttl,2016-11-24T02:33:14.214Z,7,3,1,3,"{""47447"":4,""1299"":4,""16509"":4}"
5116,directrev.com,ttl,2016-11-26T02:33:14.214Z,7,3,1,3,"{""47447"":4,""1299"":4,""16509"":4}"
5117,directrev.com,ttl,2016-11-29T02:33:14.214Z,7,3,1,3,"{""24971"":4,""1299"":4,""16509"":4}"
5118,directrev.com,ttl,2016-11-30T02:33:14.214Z,7,3,1,3,"{""36351"":4,""16509"":4,""3491"":4}"
5119,directrev.com,ttl,2016-12-07T02:33:14.214Z,1,4,2,1,"{""8999"":1}"
5120,directrev.com,ttl,2016-12-18T02:33:14.214Z,3,6,2,2,"{""1299"":2,""56934"":2}"
5121,directrev.com,ttl,2016-12-19T02:33:14.214Z,7,3,1,3,"{""201011"":4,""1299"":4,""16509"":4}"
5122,directrev.com,ttl,2016-12-22T02:33:14.214Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""16509"":8}"
5123,directrev.com,ttl,2016-12-26T02:33:14.214Z,7,3,1,3,"{""36351"":4,""16509"":4,""3491"":4}"
5124,directrev.com,ttl,2016-12-30T02:33:14.214Z,15,4,1,4,"{""7643"":8,""1273"":8,""45899"":8,""16509"":8}"
5125,directrev.com,ttl,2017-01-01T02:33:14.214Z,15,4,1,4,"{""35699"":8,""59432"":8,""2914"":8,""16509"":8}"
5126,directrev.com,ttl,2017-01-05T02:33:14.214Z,7,3,1,3,"{""6830"":4,""16509"":4,""3257"":4}"
5127,directrev.com,ttl,2017-01-19T02:33:14.214Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""16509"":8}"
5128,directrev.com,ttl,2017-01-20T02:33:14.214Z,63,6,1,6,"{""13156"":32,""16509"":32,""5626"":32,""3257"":32,""9186"":32,""6453"":32}"
5129,directrev.com,ttl,2017-01-23T02:33:14.214Z,7,3,1,3,"{""12321"":4,""3356"":4,""16509"":4}"
5130,directrev.com,ttl,2017-01-28T02:33:14.214Z,15,4,1,4,"{""59564"":8,""9002"":8,""16509"":8,""3257"":8}"
5133,wordreference.com,rst,2017-02-28T02:33:14.214Z,2,293,296,2,"{""8544"":1,""197648"":2}"
5134,wordreference.com,status,2017-02-28T02:33:14.214Z,2,293,296,2,"{""8544"":1,""197648"":2}"
5135,youm7.com,ttl,2016-06-12T02:36:35.318Z,3,92,49,2,"{""35432"":2,""197648"":2}"
5136,youm7.com,ttl,2016-06-30T02:36:35.318Z,3,57,29,2,"{""8544"":2,""197648"":2}"
5140,weebly.com,ttl,2016-07-06T02:33:14.214Z,3,50,31,2,"{""8544"":2,""197648"":2}"
5141,weebly.com,ttl,2016-07-27T02:33:14.214Z,31,5,1,5,"{""51026"":16,""27647"":16,""1299"":16,""12880"":16,""6762"":16}"
5142,weebly.com,ttl,2016-07-28T02:33:14.214Z,31,5,1,5,"{""6453"":16,""27647"":16,""1299"":16,""12880"":16,""51026"":16}"
5143,weebly.com,ttl,2016-07-29T02:33:14.214Z,31,5,1,5,"{""51026"":16,""27647"":16,""1299"":16,""12880"":16,""6762"":16}"
5144,weebly.com,ttl,2016-07-30T02:33:14.214Z,31,5,1,5,"{""51026"":16,""27647"":16,""1299"":16,""12880"":16,""6762"":16}"
5145,weebly.com,ttl,2016-07-31T02:33:14.214Z,31,5,1,5,"{""51026"":16,""27647"":16,""1299"":16,""12880"":16,""6762"":16}"
5146,weebly.com,ttl,2016-08-01T02:33:14.214Z,31,5,1,5,"{""6453"":16,""27647"":16,""1299"":16,""12880"":16,""51026"":16}"
5147,weebly.com,ttl,2016-08-16T02:33:14.214Z,3,92,52,2,"{""12880"":2,""51026"":2}"
5148,weebly.com,ttl,2016-08-20T02:33:14.214Z,31,5,1,5,"{""51026"":16,""27647"":16,""1299"":16,""12880"":16,""6762"":16}"
5149,weebly.com,ttl,2016-08-22T02:33:14.214Z,7,47,27,3,"{""6762"":4,""12880"":4,""51026"":4}"
5150,weebly.com,ttl,2016-08-23T02:33:14.214Z,31,5,1,5,"{""6453"":16,""27647"":16,""1299"":16,""12880"":16,""51026"":16}"
5151,samsung.com,ttl,2016-05-31T02:33:14.214Z,3,146,102,3,"{""20360"":3,""36114"":2,""53340"":2}"
5152,samsung.com,ttl,2016-06-04T02:33:14.214Z,1,147,96,1,"{""32097"":1}"
5154,samsung.com,ttl,2016-06-10T02:33:14.214Z,1,122,78,1,"{""54455"":1}"
5155,samsung.com,ttl,2016-06-12T02:33:14.214Z,1,81,55,1,"{""33182"":1}"
5158,samsung.com,ttl,2016-06-21T02:33:14.214Z,1,70,42,1,"{""32475"":1}"
5159,samsung.com,ttl,2016-06-24T02:33:14.214Z,1,70,43,2,"{""30693"":1,""12586"":1}"
5160,samsung.com,ttl,2016-06-25T02:33:14.214Z,1,125,79,1,"{""53889"":1}"
5161,samsung.com,ttl,2016-06-27T02:33:14.214Z,1,75,43,1,"{""4657"":1}"
5162,samsung.com,ttl,2016-07-18T02:33:14.214Z,7,17,9,3,"{""59564"":4,""3786"":4,""9002"":4}"
5164,samsung.com,ttl,2016-08-22T02:33:14.214Z,3,39,21,2,"{""38726"":2,""38001"":2}"
5165,samsung.com,ttl,2016-08-30T02:33:14.214Z,3,15,6,2,"{""38726"":2,""38001"":2}"
5166,samsung.com,ttl,2016-09-07T02:33:14.214Z,3,28,15,2,"{""201011"":2,""33891"":2}"
5167,samsung.com,ttl,2016-09-30T02:33:14.214Z,1,15,7,1,"{""36351"":1}"
5168,samsung.com,ttl,2016-10-20T02:33:14.214Z,3,12,5,2,"{""39324"":2,""47605"":2}"
5169,samsung.com,ttl,2016-12-05T02:33:14.214Z,1,7,3,1,"{""47447"":1}"
5170,samsung.com,ttl,2016-12-12T02:33:14.214Z,3,6,2,2,"{""7643"":2,""45899"":2}"
5171,samsung.com,ttl,2016-12-28T02:33:14.214Z,7,3,1,3,"{""6619"":4,""19151"":4,""8100"":4}"
5172,samsung.com,ttl,2017-01-07T02:33:14.214Z,7,3,1,3,"{""6619"":4,""2914"":4,""55720"":4}"
5174,weebly.com,ttl,2016-10-02T02:33:14.214Z,1,39,21,1,"{""51430"":1}"
5175,weebly.com,ttl,2016-12-25T02:33:14.214Z,1,9,4,1,"{""5413"":1}"
5176,weebly.com,block,2017-02-24T02:33:14.214Z,3,303,382,2,"{""12880"":2,""51026"":2}"
5179,bhaskar.com,ttl,2016-05-10T02:25:53.611Z,3,120,81,2,"{""35432"":2,""197648"":2}"
5180,bhaskar.com,ttl,2016-06-26T02:25:53.611Z,63,6,1,6,"{""16322"":32,""51026"":32,""20940"":32,""6762"":32,""12880"":32,""1299"":32}"
5183,pixnet.net,ttl,2016-07-20T02:33:14.214Z,63,6,1,6,"{""2914"":32,""16322"":32,""51026"":32,""12880"":32,""6453"":32,""9924"":32}"
5184,pixnet.net,ttl,2016-07-27T02:33:14.214Z,31,5,1,5,"{""51026"":16,""9924"":16,""6762"":16,""12880"":16,""3491"":16}"
5185,pixnet.net,ttl,2016-07-28T02:33:14.214Z,31,5,1,5,"{""51026"":16,""9924"":16,""6762"":16,""12880"":16,""3491"":16}"
5186,pixnet.net,ttl,2016-07-29T02:33:14.214Z,31,5,1,5,"{""51026"":16,""9924"":16,""6762"":16,""12880"":16,""3491"":16}"
5187,pixnet.net,ttl,2016-07-30T02:33:14.214Z,31,5,1,5,"{""51026"":16,""9924"":16,""6762"":16,""12880"":16,""3491"":16}"
5188,pixnet.net,ttl,2016-07-31T02:33:14.214Z,31,5,1,5,"{""51026"":16,""9924"":16,""6762"":16,""12880"":16,""3491"":16}"
5189,pixnet.net,ttl,2016-08-16T02:33:14.214Z,7,88,48,3,"{""6762"":4,""12880"":4,""51026"":4}"
5190,pixnet.net,ttl,2016-08-20T02:33:14.214Z,31,5,1,5,"{""51026"":16,""9924"":16,""6762"":16,""12880"":16,""3491"":16}"
5191,pixnet.net,ttl,2016-08-22T02:33:14.214Z,7,57,26,3,"{""6762"":4,""12880"":4,""51026"":4}"
5192,pixnet.net,ttl,2016-08-25T02:33:14.214Z,7,66,37,3,"{""6762"":4,""12880"":4,""51026"":4}"
5193,pixnet.net,block,2017-02-22T02:33:14.214Z,6,274,327,3,"{""16322"":3,""12880"":4,""51026"":4}"
5194,pixnet.net,rst,2017-03-13T02:33:14.214Z,1,290,331,1,"{""51026"":1}"
5195,pixnet.net,status,2017-03-13T02:33:14.214Z,1,290,331,1,"{""51026"":1}"
5196,google.com.au,ttl,2016-05-10T02:34:21.267Z,3,84,46,2,"{""35432"":2,""197648"":2}"
5199,naukri.com,ttl,2016-06-03T02:41:11.754Z,3,40,26,2,"{""35432"":2,""197648"":2}"
5200,amazon.co.jp,ttl,2016-06-12T02:51:01.673Z,3,17,9,2,"{""35432"":2,""197648"":2}"
5201,amazon.co.jp,ttl,2016-06-25T02:51:01.673Z,3,15,8,2,"{""35432"":2,""197648"":2}"
5203,amazon.co.jp,ttl,2016-08-19T02:51:01.673Z,15,4,1,4,"{""201011"":8,""1299"":8,""51852"":8,""16509"":8}"
5204,amazon.co.jp,ttl,2016-08-25T02:51:01.673Z,1,17,7,1,"{""33891"":1}"
5205,amazon.co.jp,ttl,2016-09-26T02:51:01.673Z,63,6,1,6,"{""16509"":32,""45177"":32,""2764"":32,""9942"":32,""2828"":32,""7545"":32}"
5206,amazon.co.jp,ttl,2016-10-04T02:51:01.673Z,7,8,3,3,"{""8218"":4,""6461"":4,""34274"":4}"
5216,google.de,ttl,2016-05-10T02:33:14.214Z,3,89,48,2,"{""35432"":2,""197648"":2}"
5217,gmx.net,ttl,2016-07-20T02:25:53.611Z,63,6,1,6,"{""16322"":32,""51026"":32,""6762"":32,""12880"":32,""1299"":32,""8560"":32}"
5218,gmx.net,ttl,2016-07-27T02:25:53.611Z,31,5,1,5,"{""51026"":16,""1299"":16,""6762"":16,""12880"":16,""8560"":16}"
5219,gmx.net,ttl,2016-07-28T02:25:53.611Z,31,5,1,5,"{""51026"":16,""6453"":16,""1299"":16,""12880"":16,""8560"":16}"
5220,gmx.net,ttl,2016-07-29T02:25:53.611Z,31,5,1,5,"{""51026"":16,""1299"":16,""6762"":16,""12880"":16,""8560"":16}"
5221,gmx.net,ttl,2016-08-16T02:25:53.611Z,3,82,43,2,"{""12880"":2,""51026"":2}"
5222,gmx.net,ttl,2016-08-23T02:25:53.611Z,31,5,1,5,"{""51026"":16,""1299"":16,""6762"":16,""12880"":16,""8560"":16}"
5223,gmx.net,block,2017-02-22T02:25:53.611Z,12,262,260,4,"{""51026"":8,""6762"":6,""12880"":8,""16322"":6}"
5224,gmx.net,rst,2017-02-28T02:25:53.611Z,1,292,285,1,"{""51026"":1}"
5225,gmx.net,status,2017-02-28T02:25:53.611Z,1,292,285,1,"{""51026"":1}"
5226,google.de,rst,2017-03-09T02:33:14.214Z,1,303,289,1,"{""35432"":1}"
5227,google.de,status,2017-03-09T02:33:14.214Z,1,303,289,1,"{""35432"":1}"
5228,thesportbible.com,ttl,2016-06-30T02:25:53.611Z,3,51,25,2,"{""8544"":2,""197648"":2}"
5229,thesportbible.com,rst,2016-07-29T02:25:53.611Z,1,240,180,1,"{""8544"":1}"
5230,thesportbible.com,status,2016-07-29T02:25:53.611Z,1,240,180,1,"{""8544"":1}"
5231,reddit.com,ttl,2016-06-16T02:25:53.611Z,3,126,67,2,"{""35432"":2,""197648"":2}"
5232,reddit.com,dns,2017-02-28T02:25:53.611Z,6,281,266,3,"{""16322"":4,""12880"":4,""29049"":3}"
5233,reddit.com,rst,2017-02-28T02:25:53.611Z,6,281,266,4,"{""29049"":3,""35432"":6,""12880"":4,""16322"":4}"
5234,reddit.com,status,2017-02-28T02:25:53.611Z,6,281,266,4,"{""29049"":3,""35432"":6,""12880"":4,""16322"":4}"
5235,wittyfeed.com,ttl,2016-05-11T02:25:53.611Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
5236,wittyfeed.com,ttl,2016-06-03T02:25:53.611Z,3,57,31,2,"{""35432"":2,""197648"":2}"
5238,wittyfeed.com,rst,2017-02-28T02:25:53.611Z,3,282,263,3,"{""35432"":3,""16322"":2,""12880"":2}"
5239,wittyfeed.com,status,2017-02-28T02:25:53.611Z,3,282,263,3,"{""35432"":3,""16322"":2,""12880"":2}"
5241,1688.com,ttl,2016-06-30T02:41:11.754Z,1,24,11,1,"{""49597"":1}"
5242,1688.com,ttl,2016-07-22T02:41:11.754Z,1,51,22,1,"{""38001"":1}"
5243,1688.com,ttl,2016-08-05T02:41:11.754Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
5244,1688.com,ttl,2016-09-03T02:41:11.754Z,31,5,1,5,"{""174"":16,""37963"":16,""4134"":16,""20860"":16,""35662"":16}"
5245,1688.com,ttl,2016-09-10T02:41:11.754Z,3,7,2,2,"{""32475"":2,""3356"":2}"
5248,1688.com,ttl,2016-10-03T02:41:11.754Z,7,7,2,3,"{""4134"":4,""2914"":4,""51852"":4}"
5249,1688.com,ttl,2016-10-09T02:41:11.754Z,7,7,2,3,"{""58461"":4,""3356"":4,""5413"":4}"
5250,1688.com,ttl,2016-11-19T02:41:11.754Z,1,10,3,1,"{""4766"":1}"
5251,1688.com,ttl,2016-11-20T02:41:11.754Z,1,8,3,1,"{""4766"":1}"
5252,1688.com,ttl,2016-12-30T02:41:11.754Z,3,15,8,2,"{""3491"":2,""38001"":2}"
5253,1688.com,ttl,2017-01-19T02:41:11.754Z,1,12,4,1,"{""4766"":1}"
5254,1688.com,ttl,2017-01-24T02:41:11.754Z,3,16,5,2,"{""3491"":2,""38001"":2}"
5257,bbc.com,ttl,2016-07-17T04:02:35.016Z,7,3,1,3,"{""48434"":4,""2818"":4,""6736"":4}"
5258,bbc.com,block,2017-02-16T04:02:35.016Z,3,73,55,2,"{""48434"":2,""6736"":2}"
5259,bbc.com,rst,2017-02-23T04:02:35.016Z,3,65,45,2,"{""48434"":2,""6736"":2}"
5260,bbc.com,status,2017-02-23T04:02:35.016Z,3,65,45,2,"{""48434"":2,""6736"":2}"
5261,mega.nz,ttl,2016-05-10T02:25:53.611Z,9,87,50,4,"{""9498"":6,""33480"":6,""35432"":6,""197648"":6}"
5262,mega.nz,ttl,2016-05-11T02:25:53.611Z,31,5,1,5,"{""29049"":16,""174"":16,""6762"":16,""12880"":16,""16322"":16}"
5263,mega.nz,ttl,2016-05-12T02:25:53.611Z,15,4,1,4,"{""174"":8,""16322"":8,""12880"":8,""29049"":8}"
5264,mega.nz,ttl,2016-05-31T02:25:53.611Z,3,134,77,2,"{""9498"":2,""56202"":2}"
5265,mega.nz,ttl,2016-06-09T02:25:53.611Z,3,68,38,2,"{""9498"":2,""56202"":2}"
5266,mega.nz,ttl,2016-06-10T02:25:53.611Z,3,107,58,2,"{""9498"":2,""33480"":2}"
5267,mega.nz,ttl,2016-06-13T02:25:53.611Z,5,113,65,3,"{""9498"":4,""56202"":3,""33480"":3}"
5268,mega.nz,ttl,2016-06-16T02:25:53.611Z,3,94,57,2,"{""9498"":2,""56202"":2}"
5269,mega.nz,ttl,2016-06-17T02:25:53.611Z,7,3,1,3,"{""48434"":4,""174"":4,""6736"":4}"
5270,mega.nz,ttl,2016-06-21T02:25:53.611Z,3,58,30,2,"{""9498"":2,""56202"":2}"
5271,mega.nz,ttl,2016-07-06T02:25:53.611Z,3,41,22,2,"{""8544"":2,""197648"":2}"
5272,mega.nz,ttl,2016-07-20T02:25:53.611Z,109,7,2,7,"{""48434"":62,""16322"":56,""51026"":56,""6762"":56,""12880"":56,""6736"":62,""174"":64}"
5273,mega.nz,ttl,2016-07-27T02:25:53.611Z,31,5,1,5,"{""6453"":16,""174"":16,""6762"":16,""12880"":16,""51026"":16}"
5274,mega.nz,ttl,2016-08-16T02:25:53.611Z,3,67,36,2,"{""9498"":2,""56202"":2}"
5275,mega.nz,ttl,2016-08-17T02:25:53.611Z,7,7,2,3,"{""6762"":4,""12880"":4,""51026"":4}"
5276,mega.nz,ttl,2016-08-19T02:25:53.611Z,3,61,33,2,"{""9498"":2,""56202"":2}"
5277,mega.nz,ttl,2016-08-23T02:25:53.611Z,15,4,1,4,"{""174"":8,""6762"":8,""12880"":8,""51026"":8}"
5278,mega.nz,ttl,2016-08-25T02:25:53.611Z,7,56,26,3,"{""6762"":4,""12880"":4,""51026"":4}"
5283,files.wordpress.com,ttl,2016-07-06T02:33:14.214Z,3,40,21,2,"{""8544"":2,""197648"":2}"
5284,files.wordpress.com,ttl,2016-12-07T02:33:14.214Z,1,19,9,1,"{""46475"":1}"
5285,files.wordpress.com,dns,2017-02-25T02:33:14.214Z,3,275,277,2,"{""16322"":2,""12880"":2}"
5288,indiatimes.com,ttl,2016-07-21T02:36:35.318Z,3,33,15,2,"{""48434"":2,""6736"":2}"
5289,indiatimes.com,ttl,2016-07-27T02:36:35.318Z,31,5,1,5,"{""6453"":16,""51026"":16,""4755"":16,""12880"":16,""6762"":16}"
5290,indiatimes.com,ttl,2016-07-28T02:36:35.318Z,15,4,1,4,"{""6453"":8,""4755"":8,""12880"":8,""51026"":8}"
5291,indiatimes.com,ttl,2016-07-29T02:36:35.318Z,31,5,1,5,"{""6453"":16,""51026"":16,""4755"":16,""12880"":16,""6762"":16}"
5292,indiatimes.com,ttl,2016-07-30T02:36:35.318Z,31,5,1,5,"{""6453"":16,""51026"":16,""4755"":16,""12880"":16,""6762"":16}"
5293,indiatimes.com,ttl,2016-08-02T02:36:35.318Z,31,5,1,5,"{""6453"":16,""51026"":16,""4755"":16,""12880"":16,""6762"":16}"
5294,indiatimes.com,ttl,2016-08-03T02:36:35.318Z,31,5,1,5,"{""6453"":16,""51026"":16,""4755"":16,""12880"":16,""6762"":16}"
5295,indiatimes.com,block,2017-02-17T02:36:35.318Z,9,283,314,4,"{""48434"":6,""12880"":6,""6736"":6,""51026"":6}"
5296,indiatimes.com,rst,2017-02-23T02:36:35.318Z,18,266,259,5,"{""48434"":12,""12880"":12,""6762"":9,""6736"":12,""51026"":12}"
5297,indiatimes.com,status,2017-02-23T02:36:35.318Z,18,266,259,5,"{""48434"":12,""12880"":12,""6762"":9,""6736"":12,""51026"":12}"
5299,medium.com,dns,2017-02-26T02:25:53.611Z,12,310,328,4,"{""29049"":6,""16322"":8,""12880"":8,""6762"":6}"
5300,milliyet.com.tr,ttl,2016-05-11T02:25:53.611Z,31,5,1,5,"{""9121"":16,""1299"":16,""16322"":16,""12880"":16,""6762"":16}"
5301,milliyet.com.tr,ttl,2016-05-12T02:25:53.611Z,63,6,1,6,"{""9121"":32,""16322"":32,""6762"":32,""12880"":32,""6453"":32,""1299"":32}"
5302,milliyet.com.tr,ttl,2016-06-12T02:25:53.611Z,45,92,63,6,"{""16322"":24,""197648"":30,""6762"":24,""12880"":24,""29049"":24,""35432"":30}"
5303,milliyet.com.tr,ttl,2016-06-13T02:25:53.611Z,7,112,74,3,"{""16322"":4,""12880"":4,""6762"":4}"
5304,milliyet.com.tr,ttl,2016-06-15T02:25:53.611Z,9,79,54,5,"{""34274"":6,""8218"":6,""51167"":9,""1239"":6,""3462"":6}"
5305,milliyet.com.tr,ttl,2016-06-16T02:25:53.611Z,7,138,92,3,"{""16322"":4,""12880"":4,""29049"":4}"
5306,milliyet.com.tr,ttl,2016-06-22T02:25:53.611Z,1,146,96,1,"{""36352"":1}"
5307,milliyet.com.tr,ttl,2016-07-06T02:25:53.611Z,3,58,37,2,"{""8544"":2,""197648"":2}"
5308,milliyet.com.tr,ttl,2016-07-19T02:25:53.611Z,1,33,18,1,"{""55286"":1}"
5309,milliyet.com.tr,ttl,2016-07-22T02:25:53.611Z,3,57,36,5,"{""3327"":3,""6830"":2,""20860"":3,""56934"":3,""30900"":2}"
5311,milliyet.com.tr,ttl,2016-07-27T02:25:53.611Z,31,5,1,5,"{""9121"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
5312,milliyet.com.tr,ttl,2016-08-13T02:25:53.611Z,31,5,1,5,"{""9121"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
5315,milliyet.com.tr,rst,2016-09-26T02:25:53.611Z,4,279,258,5,"{""8544"":2,""29049"":4,""51026"":2,""6762"":4,""197648"":4}"
5316,milliyet.com.tr,status,2016-09-26T02:25:53.611Z,4,279,258,5,"{""8544"":2,""29049"":4,""51026"":2,""6762"":4,""197648"":4}"
5317,theladbible.com,ttl,2016-07-04T02:25:53.611Z,3,77,42,2,"{""8544"":2,""197648"":2}"
5318,theladbible.com,ttl,2016-07-28T02:25:53.611Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
5319,theladbible.com,ttl,2016-08-22T02:25:53.611Z,3,44,22,2,"{""12880"":2,""51026"":2}"
5320,theladbible.com,ttl,2016-08-23T02:25:53.611Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
5321,theladbible.com,ttl,2016-08-24T02:25:53.611Z,7,20,8,3,"{""6453"":4,""12880"":4,""51026"":4}"
5322,theladbible.com,ttl,2016-08-25T02:25:53.611Z,3,40,23,2,"{""12880"":2,""51026"":2}"
5323,theladbible.com,block,2017-02-27T02:25:53.611Z,3,301,294,2,"{""12880"":2,""51026"":2}"
5325,theladbible.com,rst,2017-02-28T02:25:53.611Z,3,298,281,3,"{""8544"":3,""12880"":2,""51026"":2}"
5326,theladbible.com,status,2017-02-28T02:25:53.611Z,3,298,281,3,"{""8544"":3,""12880"":2,""51026"":2}"
5327,doublepimp.com,ttl,2016-07-05T04:29:35.772Z,7,3,1,3,"{""48434"":4,""558"":4,""6736"":4}"
5328,doublepimp.com,ttl,2016-07-12T04:29:35.772Z,31,5,1,5,"{""51026"":16,""2914"":16,""558"":16,""12880"":16,""6762"":16}"
5329,doublepimp.com,ttl,2016-07-13T04:29:35.772Z,31,5,1,5,"{""6461"":16,""6453"":16,""558"":16,""12880"":16,""51026"":16}"
5330,doublepimp.com,ttl,2016-07-21T04:29:35.772Z,31,5,1,5,"{""6461"":16,""6453"":16,""558"":16,""12880"":16,""51026"":16}"
5331,doublepimp.com,ttl,2016-07-22T04:29:35.772Z,31,5,1,5,"{""6461"":16,""6453"":16,""558"":16,""12880"":16,""51026"":16}"
5332,doublepimp.com,block,2017-02-14T04:29:35.772Z,135,318,398,8,"{""48434"":90,""51026"":90,""34426"":72,""12880"":90,""35753"":72,""6736"":90,""51975"":72,""8966"":72}"
5333,doublepimp.com,rst,2017-02-27T04:29:35.772Z,9,127,82,4,"{""48434"":6,""6736"":6,""12880"":6,""51026"":6}"
5334,doublepimp.com,status,2017-02-27T04:29:35.772Z,9,127,82,4,"{""48434"":6,""6736"":6,""12880"":6,""51026"":6}"
5335,fc2.com,ttl,2016-07-27T03:42:45.232Z,31,5,1,5,"{""6453"":16,""1299"":16,""12880"":16,""16509"":16,""51026"":16}"
5336,fc2.com,ttl,2016-08-18T03:42:45.232Z,31,5,1,5,"{""6453"":16,""1299"":16,""12880"":16,""16509"":16,""51026"":16}"
5337,fc2.com,ttl,2016-08-22T03:42:45.232Z,7,13,4,3,"{""6453"":4,""12880"":4,""51026"":4}"
5338,fc2.com,ttl,2016-08-24T03:42:45.232Z,31,5,1,5,"{""6453"":16,""1299"":16,""12880"":16,""16509"":16,""51026"":16}"
5339,fc2.com,block,2017-02-19T03:42:45.232Z,7,81,49,3,"{""6453"":4,""12880"":4,""51026"":4}"
5340,fc2.com,rst,2017-02-22T03:42:45.232Z,7,78,48,3,"{""6453"":4,""12880"":4,""51026"":4}"
5341,fc2.com,status,2017-02-22T03:42:45.232Z,7,78,48,3,"{""6453"":4,""12880"":4,""51026"":4}"
5342,google.cn,ttl,2016-06-03T02:34:21.267Z,3,69,39,2,"{""35432"":2,""197648"":2}"
5343,google.cn,ttl,2016-06-27T02:34:21.267Z,3,83,40,2,"{""35432"":2,""197648"":2}"
5344,google.cn,rst,2017-03-04T02:34:21.267Z,1,272,237,1,"{""35432"":1}"
5345,google.cn,status,2017-03-04T02:34:21.267Z,1,272,237,1,"{""35432"":1}"
5346,detik.com,ttl,2016-06-16T02:36:35.318Z,3,115,68,2,"{""35432"":2,""197648"":2}"
5350,jabong.com,ttl,2016-06-03T02:33:14.214Z,3,72,60,2,"{""35432"":2,""197648"":2}"
5353,messenger.com,seq,2017-02-18T03:55:53.462Z,1,190,192,1,"{""46816"":1}"
5354,google.cz,ttl,2016-06-03T02:33:14.214Z,3,64,37,2,"{""35432"":2,""197648"":2}"
5355,google.cz,rst,2017-03-10T02:33:14.214Z,1,297,270,1,"{""35432"":1}"
5356,espncricinfo.com,ttl,2016-06-03T02:37:56.319Z,3,62,37,2,"{""35432"":2,""197648"":2}"
5357,espncricinfo.com,rst,2017-02-20T02:37:56.319Z,1,256,262,1,"{""35432"":1}"
5358,espncricinfo.com,status,2017-02-20T02:37:56.319Z,1,256,262,1,"{""35432"":1}"
5359,youku.com,ttl,2016-06-07T02:36:35.318Z,3,97,75,2,"{""35432"":2,""197648"":2}"
5360,youku.com,ttl,2016-06-16T02:36:35.318Z,3,92,60,2,"{""35432"":2,""197648"":2}"
5361,youku.com,ttl,2016-06-30T02:36:35.318Z,3,50,31,2,"{""8544"":2,""197648"":2}"
5362,youku.com,ttl,2016-07-20T02:36:35.318Z,441,9,2,9,"{""48434"":252,""16322"":224,""9808"":252,""4808"":224,""51026"":224,""6762"":224,""4837"":224,""12880"":224,""6736"":252}"
5363,youku.com,ttl,2016-07-27T02:36:35.318Z,31,5,1,5,"{""4134"":16,""6453"":16,""58466"":16,""12880"":16,""51026"":16}"
5364,youku.com,ttl,2016-08-05T02:36:35.318Z,31,5,1,5,"{""4134"":16,""6453"":16,""58466"":16,""12880"":16,""51026"":16}"
5365,youku.com,ttl,2016-08-20T02:36:35.318Z,31,5,1,5,"{""4134"":16,""6453"":16,""58466"":16,""12880"":16,""51026"":16}"
5366,addthis.com,ttl,2016-06-16T02:33:14.214Z,3,113,63,2,"{""35432"":2,""197648"":2}"
5367,addthis.com,rst,2016-12-06T02:33:14.214Z,1,269,218,1,"{""35432"":1}"
5368,addthis.com,status,2016-12-06T02:33:14.214Z,1,269,218,1,"{""35432"":1}"
5370,cnzz.com,ttl,2016-06-03T02:41:11.754Z,1,28,14,1,"{""1421"":1}"
5371,cnzz.com,ttl,2016-06-09T02:41:11.754Z,3,35,18,2,"{""1299"":2,""3223"":2}"
5372,cnzz.com,ttl,2016-07-01T02:41:11.754Z,3,29,15,2,"{""38001"":2,""3491"":2}"
5373,cnzz.com,ttl,2016-09-04T02:41:11.754Z,1,13,5,1,"{""36351"":1}"
5374,cnzz.com,ttl,2016-10-04T02:41:11.754Z,3,29,14,2,"{""3491"":2,""38001"":2}"
5375,cnzz.com,ttl,2016-10-18T02:41:11.754Z,1,10,4,1,"{""4766"":1}"
5376,cnzz.com,ttl,2016-12-06T02:41:11.754Z,1,23,12,1,"{""4766"":1}"
5377,cnzz.com,ttl,2016-12-08T02:41:11.754Z,3,9,3,2,"{""38001"":2,""3491"":2}"
5378,cnzz.com,ttl,2016-12-18T02:41:11.754Z,3,11,4,2,"{""3491"":2,""38001"":2}"
5381,youku.com,block,2017-02-19T02:36:35.318Z,18,240,531,5,"{""48434"":12,""16322"":9,""6736"":12,""12880"":12,""51026"":12}"
5384,kohls.com,ttl,2016-05-10T02:33:14.214Z,1,110,76,1,"{""197648"":1}"
5386,kompas.com,ttl,2016-05-31T02:37:19.855Z,1,125,101,1,"{""12321"":1}"
5388,kompas.com,ttl,2016-07-09T02:37:19.855Z,7,30,19,3,"{""38001"":4,""7473"":4,""3491"":4}"
5389,kompas.com,ttl,2016-07-16T02:37:19.855Z,7,32,20,3,"{""7473"":4,""38001"":4,""3491"":4}"
5391,kompas.com,ttl,2016-10-30T02:37:19.855Z,15,10,2,4,"{""3491"":8,""18365"":8,""7473"":8,""38001"":8}"
5393,kompas.com,ttl,2016-11-23T02:37:19.855Z,15,9,2,4,"{""55825"":8,""6453"":8,""2914"":8,""38001"":8}"
5395,kompas.com,ttl,2016-12-08T02:37:19.855Z,1,28,15,1,"{""36352"":1}"
5396,kompas.com,ttl,2016-12-09T02:37:19.855Z,3,20,8,2,"{""2914"":2,""38001"":2}"
5398,kompas.com,ttl,2017-01-14T02:37:19.855Z,1,25,12,1,"{""4766"":1}"
5399,kompas.com,ttl,2017-01-22T02:37:19.855Z,1,25,9,1,"{""4766"":1}"
5402,tribunnews.com,ttl,2016-05-10T02:34:21.267Z,1,57,38,1,"{""197648"":1}"
5403,tribunnews.com,ttl,2016-07-04T02:34:21.267Z,3,12,4,2,"{""8544"":2,""197648"":2}"
5406,thesaurus.com,ttl,2016-05-10T02:36:35.318Z,1,100,63,1,"{""58443"":1}"
5409,thesaurus.com,ttl,2016-06-09T02:36:35.318Z,1,74,47,1,"{""6830"":1}"
5410,thesaurus.com,ttl,2016-06-10T02:36:35.318Z,9,120,73,4,"{""3238"":6,""38001"":6,""3549"":6,""3491"":6}"
5413,thesaurus.com,ttl,2016-06-16T02:36:35.318Z,3,110,71,3,"{""62370"":2,""33891"":3,""49544"":2}"
5419,thesaurus.com,ttl,2016-07-01T02:36:35.318Z,1,79,52,1,"{""34702"":1}"
5423,thesaurus.com,ttl,2016-07-15T02:36:35.318Z,3,20,9,2,"{""53889"":2,""3257"":2}"
5424,thesaurus.com,ttl,2016-07-16T02:36:35.318Z,1,37,17,1,"{""55286"":1}"
5425,thesaurus.com,ttl,2016-07-24T02:36:35.318Z,1,25,16,1,"{""5580"":1}"
5426,thesaurus.com,ttl,2016-08-16T02:36:35.318Z,9,80,44,4,"{""9498"":6,""38001"":6,""56202"":6,""3491"":6}"
5428,thesaurus.com,ttl,2016-09-07T02:36:35.318Z,3,42,20,2,"{""38001"":2,""3491"":2}"
5429,thesaurus.com,ttl,2016-09-13T02:36:35.318Z,1,29,14,1,"{""29073"":1}"
5430,thesaurus.com,ttl,2016-09-23T02:36:35.318Z,7,3,1,3,"{""10026"":4,""36351"":4,""16798"":4}"
5431,thesaurus.com,ttl,2016-09-24T02:36:35.318Z,53,18,6,6,"{""2914"":28,""16125"":30,""34702"":28,""13194"":30,""3356"":32,""3327"":28}"
5432,thesaurus.com,ttl,2016-09-30T02:36:35.318Z,3,17,7,2,"{""10026"":2,""36351"":2}"
5433,thesaurus.com,ttl,2016-10-02T02:36:35.318Z,3,14,7,2,"{""8218"":2,""34274"":2}"
5434,thesaurus.com,ttl,2016-10-03T02:36:35.318Z,1,9,4,1,"{""20860"":1}"
5435,thesaurus.com,ttl,2016-10-04T02:36:35.318Z,1,14,7,1,"{""34081"":1}"
5436,thesaurus.com,ttl,2016-10-13T02:36:35.318Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""16798"":8}"
5437,thesaurus.com,ttl,2016-10-17T02:36:35.318Z,7,11,3,3,"{""3327"":4,""2914"":4,""34702"":4}"
5438,thesaurus.com,ttl,2016-11-28T02:36:35.318Z,15,4,1,4,"{""29485"":8,""3356"":8,""16798"":8,""15994"":8}"
5439,thesaurus.com,ttl,2016-12-06T02:36:35.318Z,3,22,10,2,"{""4323"":2,""3549"":2}"
5440,thesaurus.com,ttl,2016-12-07T02:36:35.318Z,1,17,7,1,"{""45177"":1}"
5441,thesaurus.com,ttl,2016-12-21T02:36:35.318Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""16798"":8}"
5442,thesaurus.com,ttl,2016-12-23T02:36:35.318Z,7,3,1,3,"{""10026"":4,""36351"":4,""16798"":4}"
5443,thesaurus.com,ttl,2017-01-17T02:36:35.318Z,3,5,2,2,"{""6461"":2,""15003"":2}"
5444,thesaurus.com,ttl,2017-02-06T02:36:35.318Z,3,5,2,2,"{""1299"":2,""36884"":2}"
5445,thesaurus.com,ttl,2017-02-08T02:36:35.318Z,7,3,1,3,"{""10026"":4,""36351"":4,""16798"":4}"
5448,wp.pl,ttl,2016-06-13T02:33:14.214Z,3,118,73,2,"{""48434"":2,""1273"":2}"
5449,wp.pl,ttl,2016-07-27T02:33:14.214Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""3257"":32,""1299"":32,""12827"":32}"
5450,wp.pl,ttl,2016-07-28T02:33:14.214Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""3257"":32,""1299"":32,""12827"":32}"
5451,wp.pl,ttl,2016-08-22T02:33:14.214Z,3,45,25,2,"{""12880"":2,""51026"":2}"
5452,wp.pl,ttl,2016-08-24T02:33:14.214Z,15,23,8,4,"{""6453"":8,""1299"":8,""12880"":8,""51026"":8}"
5453,wp.pl,block,2017-02-23T02:33:14.214Z,9,293,496,4,"{""48434"":6,""1273"":6,""12880"":6,""51026"":6}"
5454,wp.pl,rst,2017-03-19T02:33:14.214Z,9,298,407,4,"{""48434"":6,""1273"":6,""12880"":6,""51026"":6}"
5455,livedoor.com,ttl,2016-07-20T02:36:35.318Z,63,6,1,6,"{""16322"":32,""51026"":32,""12880"":32,""17707"":32,""6453"":32,""2497"":32}"
5456,livedoor.com,ttl,2016-07-27T02:36:35.318Z,31,5,1,5,"{""17707"":16,""2516"":16,""6762"":16,""12880"":16,""51026"":16}"
5457,livedoor.com,ttl,2016-07-28T02:36:35.318Z,31,5,1,5,"{""17707"":16,""6453"":16,""12880"":16,""2497"":16,""51026"":16}"
5460,livedoor.com,rst,2016-10-23T02:36:35.318Z,1,272,263,1,"{""51026"":1}"
5461,livedoor.com,status,2016-10-23T02:36:35.318Z,1,272,263,1,"{""51026"":1}"
5462,office.com,ttl,2016-05-31T02:33:14.214Z,3,83,49,2,"{""30818"":2,""50613"":2}"
5464,office.com,ttl,2016-06-09T02:33:14.214Z,1,54,30,1,"{""5626"":1}"
5465,office.com,ttl,2016-06-10T02:33:14.214Z,1,82,48,2,"{""29889"":1,""12321"":1}"
5467,office.com,ttl,2016-06-15T02:33:14.214Z,1,61,33,1,"{""8999"":1}"
5468,office.com,ttl,2016-06-16T02:33:14.214Z,7,90,50,3,"{""53055"":4,""18881"":4,""53087"":4}"
5469,office.com,ttl,2016-06-18T02:33:14.214Z,1,61,32,1,"{""40244"":1}"
5470,office.com,ttl,2016-06-22T02:33:14.214Z,3,78,44,2,"{""63008"":2,""54334"":2}"
5472,office.com,ttl,2016-06-30T02:33:14.214Z,1,52,27,1,"{""5580"":1}"
5474,office.com,ttl,2016-07-06T02:33:14.214Z,3,37,19,2,"{""32097"":2,""33387"":2}"
5475,office.com,ttl,2016-07-09T02:33:14.214Z,1,23,11,1,"{""55286"":1}"
5476,office.com,ttl,2016-07-13T02:33:14.214Z,3,24,11,2,"{""174"":2,""35017"":2}"
5477,office.com,ttl,2016-07-16T02:33:14.214Z,15,36,16,4,"{""19844"":8,""19531"":8,""25780"":8,""5580"":8}"
5478,office.com,ttl,2016-07-22T02:33:14.214Z,1,57,26,1,"{""55286"":1}"
5479,office.com,ttl,2016-08-31T02:33:14.214Z,3,29,15,2,"{""14828"":2,""9286"":2}"
5480,office.com,ttl,2016-09-06T02:33:14.214Z,3,15,7,2,"{""20860"":2,""35662"":2}"
5482,office.com,ttl,2016-09-10T02:33:14.214Z,9,36,16,4,"{""14828"":6,""9286"":6,""20860"":6,""35662"":6}"
5483,office.com,ttl,2016-09-26T02:33:14.214Z,3,12,6,2,"{""9186"":2,""5626"":2}"
5484,office.com,ttl,2016-10-01T02:33:14.214Z,7,6,2,3,"{""14828"":4,""9286"":4,""38001"":4}"
5485,office.com,ttl,2016-10-02T02:33:14.214Z,3,18,7,3,"{""29889"":3,""1299"":2,""51167"":2}"
5486,office.com,ttl,2016-10-04T02:33:14.214Z,21,28,12,5,"{""3491"":14,""8218"":12,""33785"":14,""57734"":12,""34274"":12}"
5491,google.hu,ttl,2016-06-03T02:33:14.214Z,3,65,36,2,"{""35432"":2,""197648"":2}"
5492,google.hu,rst,2017-03-09T02:33:14.214Z,1,302,271,1,"{""35432"":1}"
5494,comcast.net,ttl,2016-05-12T02:33:14.214Z,7,3,1,3,"{""174"":4,""7922"":4,""20853"":4}"
5495,comcast.net,ttl,2016-05-13T02:33:14.214Z,15,4,1,4,"{""6939"":8,""7922"":8,""54334"":8,""63008"":8}"
5496,comcast.net,ttl,2016-05-14T02:33:14.214Z,7,3,1,3,"{""2914"":4,""42831"":4,""7922"":4}"
5497,comcast.net,ttl,2016-05-15T02:33:14.214Z,15,4,1,4,"{""6939"":8,""7922"":8,""54334"":8,""63008"":8}"
5498,comcast.net,ttl,2016-05-16T02:33:14.214Z,7,3,1,3,"{""174"":4,""7922"":4,""57172"":4}"
5499,comcast.net,ttl,2016-05-17T02:33:14.214Z,15,4,1,4,"{""6939"":8,""7922"":8,""54334"":8,""63008"":8}"
5500,comcast.net,ttl,2016-05-19T02:33:14.214Z,15,4,1,4,"{""6939"":8,""7922"":8,""54334"":8,""63008"":8}"
5501,comcast.net,ttl,2016-05-20T02:33:14.214Z,7,3,1,3,"{""53889"":4,""7922"":4,""3257"":4}"
5502,comcast.net,ttl,2016-05-22T02:33:14.214Z,7,3,1,3,"{""2914"":4,""47869"":4,""7922"":4}"
5503,comcast.net,ttl,2016-05-23T02:33:14.214Z,15,4,1,4,"{""6939"":8,""7922"":8,""54334"":8,""63008"":8}"
5504,comcast.net,ttl,2016-05-25T02:33:14.214Z,15,4,1,4,"{""201011"":8,""6453"":8,""1299"":8,""7922"":8}"
5505,comcast.net,ttl,2016-05-26T02:33:14.214Z,15,4,1,4,"{""6939"":8,""7922"":8,""54334"":8,""63008"":8}"
5506,comcast.net,ttl,2016-05-27T02:33:14.214Z,15,4,1,4,"{""6939"":8,""7922"":8,""54334"":8,""63008"":8}"
5507,comcast.net,ttl,2016-05-28T02:33:14.214Z,7,3,1,3,"{""174"":4,""7922"":4,""38001"":4}"
5508,comcast.net,ttl,2016-05-29T02:33:14.214Z,63,6,1,6,"{""7922"":32,""41079"":32,""6453"":32,""12831"":32,""1299"":32,""13293"":32}"
5513,amazon.it,ttl,2016-05-31T02:34:21.267Z,9,55,37,4,"{""28717"":6,""133752"":6,""6453"":6,""31027"":6}"
5517,amazon.it,ttl,2016-06-07T02:34:21.267Z,3,56,34,3,"{""63128"":3,""6461"":2,""26277"":2}"
5518,amazon.it,ttl,2016-06-09T02:34:21.267Z,15,35,18,5,"{""40676"":15,""8966"":8,""35753"":8,""34426"":8,""51975"":8}"
5519,amazon.it,ttl,2016-06-10T02:34:21.267Z,315,53,29,9,"{""48031"":180,""15626"":180,""34426"":168,""35320"":180,""35753"":168,""6459"":210,""51975"":168,""8966"":168,""19916"":210}"
5520,amazon.it,ttl,2016-06-12T02:34:21.267Z,3,33,18,2,"{""133752"":2,""6453"":2}"
5521,amazon.it,ttl,2016-06-13T02:34:21.267Z,3,51,24,4,"{""6453"":2,""30083"":3,""55720"":2,""3491"":3}"
5524,amazon.it,ttl,2016-06-18T02:34:21.267Z,3,43,24,3,"{""6453"":2,""55720"":2,""20853"":3}"
5525,amazon.it,ttl,2016-06-19T02:34:21.267Z,63,52,27,8,"{""48031"":36,""15626"":36,""35320"":36,""51430"":63,""9498"":42,""56202"":42,""6459"":42,""19916"":42}"
5528,amazon.it,ttl,2016-06-30T02:34:21.267Z,1,26,15,2,"{""53889"":1,""3491"":1}"
5529,amazon.it,ttl,2016-07-01T02:34:21.267Z,3,40,21,3,"{""53889"":2,""4657"":3,""3257"":2}"
5536,amazon.it,ttl,2016-07-18T02:34:21.267Z,25,5,2,5,"{""40676"":14,""3257"":14,""2914"":14,""16509"":16,""20853"":14}"
5538,amazon.it,ttl,2016-07-22T02:34:21.267Z,135,29,15,9,"{""33438"":90,""35753"":72,""3257"":90,""40676"":90,""34426"":72,""1299"":90,""34702"":135,""51975"":72,""8966"":72}"
5539,amazon.it,ttl,2016-07-24T02:34:21.267Z,3,12,5,2,"{""40676"":2,""3257"":2}"
5540,amazon.it,ttl,2016-07-25T02:34:21.267Z,7,24,12,4,"{""34989"":4,""3491"":7,""49788"":4,""50304"":4}"
5541,amazon.it,ttl,2016-08-01T02:34:21.267Z,15,4,1,4,"{""38001"":8,""2914"":8,""16509"":8,""3491"":8}"
5542,amazon.it,ttl,2016-08-03T02:34:21.267Z,7,3,1,3,"{""53889"":4,""16509"":4,""3257"":4}"
5543,amazon.it,ttl,2016-08-14T02:34:21.267Z,7,3,1,3,"{""63128"":4,""16509"":4,""3257"":4}"
5544,amazon.it,ttl,2016-08-16T02:34:21.267Z,3,27,13,2,"{""6391"":2,""11831"":2}"
5545,amazon.it,ttl,2016-08-24T02:34:21.267Z,15,9,2,4,"{""1299"":8,""6762"":8,""12880"":8,""51026"":8}"
5546,amazon.it,ttl,2016-08-25T02:34:21.267Z,1,26,14,1,"{""53889"":1}"
5547,amazon.it,ttl,2016-08-28T02:34:21.267Z,1,20,9,1,"{""63128"":1}"
5548,amazon.it,ttl,2016-09-04T02:34:21.267Z,1,18,8,1,"{""53889"":1}"
5550,amazon.it,ttl,2016-09-10T02:34:21.267Z,3,14,8,4,"{""3491"":2,""36351"":3,""38001"":2,""20853"":3}"
5551,amazon.it,ttl,2016-09-12T02:34:21.267Z,1,9,4,1,"{""20853"":1}"
5552,amazon.it,ttl,2016-09-16T02:34:21.267Z,1,18,8,1,"{""20853"":1}"
5553,amazon.it,ttl,2016-09-19T02:34:21.267Z,7,8,2,3,"{""33438"":4,""1273"":4,""9299"":4}"
5554,amazon.it,ttl,2016-09-22T02:34:21.267Z,1,6,3,1,"{""20853"":1}"
5555,amazon.it,ttl,2016-09-26T02:34:21.267Z,1,16,8,1,"{""38001"":1}"
5556,amazon.it,ttl,2016-09-28T02:34:21.267Z,15,4,1,4,"{""38001"":8,""2914"":8,""16509"":8,""3491"":8}"
5557,amazon.it,ttl,2016-09-30T02:34:21.267Z,1,16,9,1,"{""4766"":1}"
5558,amazon.it,ttl,2016-10-04T02:34:21.267Z,3,11,5,2,"{""38001"":2,""3491"":2}"
5559,amazon.it,ttl,2016-10-05T02:34:21.267Z,3,9,3,2,"{""38001"":2,""3491"":2}"
5561,amazon.it,ttl,2016-10-09T02:34:21.267Z,15,4,1,4,"{""38001"":8,""2914"":8,""16509"":8,""3491"":8}"
5562,amazon.it,ttl,2016-10-14T02:34:21.267Z,11,8,3,4,"{""59253"":6,""6453"":6,""2914"":8,""3491"":7}"
5563,amazon.it,ttl,2016-10-15T02:34:21.267Z,31,5,1,5,"{""53087"":16,""12956"":16,""53055"":16,""18881"":16,""16509"":16}"
5564,amazon.it,ttl,2016-10-18T02:34:21.267Z,1,12,5,1,"{""3491"":1}"
5565,amazon.it,ttl,2016-10-20T02:34:21.267Z,7,11,4,3,"{""174"":4,""54334"":4,""63008"":4}"
5566,amazon.it,ttl,2016-10-26T02:34:21.267Z,3,6,2,2,"{""2914"":2,""3491"":2}"
5567,amazon.it,ttl,2016-11-17T02:34:21.267Z,7,3,1,3,"{""36351"":4,""2914"":4,""16509"":4}"
5568,amazon.it,ttl,2016-11-22T02:34:21.267Z,1,10,6,1,"{""33785"":1}"
5570,amazon.it,ttl,2016-11-25T02:34:21.267Z,3,7,3,2,"{""33785"":2,""3491"":2}"
5571,amazon.it,ttl,2016-11-27T02:34:21.267Z,7,8,3,3,"{""33785"":4,""2914"":4,""3491"":4}"
5573,amazon.it,ttl,2016-12-24T02:34:21.267Z,3,5,2,2,"{""2914"":2,""38001"":2}"
5574,amazon.it,ttl,2016-12-27T02:34:21.267Z,1,6,3,1,"{""55720"":1}"
5575,amazon.it,ttl,2017-01-07T02:34:21.267Z,1,9,5,1,"{""55720"":1}"
5576,amazon.it,ttl,2017-01-16T02:34:21.267Z,1,7,3,1,"{""38001"":1}"
5578,amazon.it,ttl,2017-01-20T02:34:21.267Z,1,7,4,1,"{""36351"":1}"
5579,amazon.it,ttl,2017-01-28T02:34:21.267Z,3,5,2,2,"{""174"":2,""53755"":2}"
5581,amazon.it,block,2017-02-21T02:34:21.267Z,7,177,157,3,"{""6762"":4,""12880"":4,""51026"":4}"
5585,xfinity.com,ttl,2016-06-07T02:33:14.214Z,1,136,95,1,"{""197648"":1}"
5586,xfinity.com,ttl,2016-06-30T02:33:14.214Z,3,68,42,2,"{""8544"":2,""197648"":2}"
5587,microsoft.com,ttl,2016-06-03T02:33:14.214Z,3,52,31,2,"{""35432"":2,""197648"":2}"
5588,microsoft.com,ttl,2016-06-16T02:33:14.214Z,3,83,50,2,"{""35432"":2,""197648"":2}"
5589,microsoft.com,rst,2017-02-28T02:33:14.214Z,1,245,205,1,"{""35432"":1}"
5590,microsoft.com,status,2017-02-28T02:33:14.214Z,1,245,205,1,"{""35432"":1}"
5593,bet365.com,ttl,2016-06-16T02:33:14.214Z,1,106,65,1,"{""197648"":1}"
5594,bet365.com,ttl,2016-06-17T02:33:14.214Z,7,3,1,3,"{""48434"":4,""34587"":4,""6736"":4}"
5595,bet365.com,ttl,2016-09-24T02:33:14.214Z,1,35,17,1,"{""47447"":1}"
5596,bet365.com,ttl,2016-11-22T02:33:14.214Z,7,18,5,3,"{""174"":4,""63008"":4,""54334"":4}"
5598,bet365.com,dns,2017-03-09T02:33:14.214Z,3,256,256,2,"{""16322"":2,""12880"":2}"
5601,globo.com,ttl,2016-06-10T02:51:01.673Z,1,50,26,1,"{""132597"":1}"
5603,globo.com,ttl,2016-07-20T02:51:01.673Z,31,5,1,5,"{""16322"":16,""51026"":16,""28604"":16,""12880"":16,""6762"":16}"
5604,globo.com,ttl,2016-10-06T02:51:01.673Z,15,4,1,4,"{""1421"":8,""6939"":8,""2914"":8,""28604"":8}"
5605,globo.com,ttl,2017-01-10T02:51:01.673Z,7,24,8,3,"{""36351"":4,""4637"":4,""1221"":4}"
5607,globo.com,ttl,2017-01-30T02:51:01.673Z,1,24,12,1,"{""201011"":1}"
5610,globo.com,ttl,2017-02-07T02:51:01.673Z,1,37,18,1,"{""50673"":1}"
5613,nownews.com,ttl,2016-07-20T02:33:14.214Z,63,6,1,6,"{""16322"":32,""51026"":32,""12880"":32,""6453"":32,""1299"":32,""3462"":32}"
5614,nownews.com,ttl,2016-07-27T02:33:14.214Z,31,5,1,5,"{""6453"":16,""1299"":16,""3462"":16,""12880"":16,""51026"":16}"
5615,nownews.com,ttl,2016-07-28T02:33:14.214Z,31,5,1,5,"{""9680"":16,""51026"":16,""3462"":16,""12880"":16,""6762"":16}"
5616,nownews.com,ttl,2016-07-29T02:33:14.214Z,31,5,1,5,"{""9680"":16,""51026"":16,""3462"":16,""12880"":16,""6762"":16}"
5617,nownews.com,ttl,2016-07-30T02:33:14.214Z,31,5,1,5,"{""9680"":16,""51026"":16,""3462"":16,""12880"":16,""6762"":16}"
5618,nownews.com,ttl,2016-07-31T02:33:14.214Z,31,5,1,5,"{""9680"":16,""51026"":16,""3462"":16,""12880"":16,""6762"":16}"
5619,nownews.com,ttl,2016-08-01T02:33:14.214Z,31,5,1,5,"{""9680"":16,""51026"":16,""3462"":16,""12880"":16,""6762"":16}"
5620,nownews.com,ttl,2016-08-23T02:33:14.214Z,7,6,2,3,"{""6762"":4,""12880"":4,""51026"":4}"
5621,nownews.com,ttl,2016-08-25T02:33:14.214Z,3,42,21,2,"{""12880"":2,""51026"":2}"
5622,nownews.com,block,2017-02-24T02:33:14.214Z,6,234,282,3,"{""16322"":3,""12880"":4,""51026"":4}"
5623,nownews.com,rst,2017-02-28T02:33:14.214Z,6,281,341,3,"{""16322"":3,""12880"":4,""51026"":4}"
5624,nownews.com,status,2017-02-28T02:33:14.214Z,6,281,341,3,"{""16322"":3,""12880"":4,""51026"":4}"
5626,hao123.com,ttl,2016-05-16T02:33:14.214Z,15,4,1,4,"{""4808"":8,""47869"":8,""4837"":8,""3257"":8}"
5627,hao123.com,ttl,2016-05-21T02:33:14.214Z,31,5,1,5,"{""4808"":16,""34274"":16,""8218"":16,""4837"":16,""6461"":16}"
5628,hao123.com,ttl,2016-05-22T02:33:14.214Z,127,7,1,7,"{""5391"":64,""4808"":64,""21183"":64,""197706"":64,""6762"":64,""4837"":64,""8585"":64}"
5634,hao123.com,ttl,2016-06-06T02:33:14.214Z,1008,51,29,16,"{""27956"":672,""34081"":504,""2914"":672,""51167"":1008,""5577"":504,""701"":1008,""3223"":1008,""3491"":504,""40676"":1008,""4826"":576,""43289"":672,""2828"":576,""33891"":1008,""38220"":576,""11556"":672,""38001"":504}"
5636,hao123.com,ttl,2016-06-08T02:33:14.214Z,15,4,1,4,"{""53889"":8,""4808"":8,""4837"":8,""3257"":8}"
5649,hao123.com,ttl,2016-06-26T02:33:14.214Z,63,6,1,6,"{""2914"":32,""4808"":32,""1239"":32,""4837"":32,""9002"":32,""59564"":32}"
5656,hao123.com,ttl,2016-07-06T02:33:14.214Z,15,22,8,5,"{""8544"":8,""23724"":8,""4134"":8,""38001"":15,""197648"":8}"
5657,hao123.com,ttl,2016-07-07T02:33:14.214Z,63,28,13,8,"{""1421"":42,""13156"":36,""6830"":63,""5626"":36,""3257"":42,""9186"":36,""1299"":42,""201011"":42}"
5658,hao123.com,ttl,2016-07-09T02:33:14.214Z,141,20,9,8,"{""4134"":72,""56934"":72,""38001"":94,""4657"":94,""63008"":72,""20853"":93,""174"":96,""23724"":72}"
5659,hao123.com,ttl,2016-07-10T02:33:14.214Z,3,12,5,2,"{""1239"":2,""20853"":2}"
5660,51.la,ttl,2016-07-27T02:33:14.214Z,15,4,1,4,"{""4134"":8,""6762"":8,""12880"":8,""51026"":8}"
5661,51.la,ttl,2016-08-11T02:33:14.214Z,15,4,1,4,"{""6453"":8,""4134"":8,""12880"":8,""51026"":8}"
5662,twitter.com,ttl,2016-08-06T03:42:45.232Z,15,4,1,4,"{""38001"":8,""2914"":8,""13414"":8,""3491"":8}"
5663,twitter.com,ttl,2016-08-17T03:42:45.232Z,7,3,1,3,"{""18403"":4,""13414"":4,""38001"":4}"
5664,twitter.com,ttl,2016-08-21T03:42:45.232Z,7,3,1,3,"{""36351"":4,""18403"":4,""13414"":4}"
5665,twitter.com,ttl,2016-08-28T03:42:45.232Z,7,3,1,3,"{""36351"":4,""18403"":4,""13414"":4}"
5666,twitter.com,ttl,2016-09-24T03:42:45.232Z,31,5,1,5,"{""5577"":16,""46786"":16,""51430"":16,""1200"":16,""13414"":16}"
5667,twitter.com,ttl,2016-09-26T03:42:45.232Z,7,3,1,3,"{""31122"":4,""1200"":4,""13414"":4}"
5668,twitter.com,ttl,2016-09-30T03:42:45.232Z,7,3,1,3,"{""20860"":4,""13414"":4,""39451"":4}"
5669,twitter.com,ttl,2016-10-12T03:42:45.232Z,63,6,1,6,"{""13156"":32,""5626"":32,""9186"":32,""1299"":32,""13414"":32,""174"":32}"
5670,twitter.com,ttl,2016-10-21T03:42:45.232Z,7,3,1,3,"{""1299"":4,""36884"":4,""13414"":4}"
5671,twitter.com,ttl,2016-11-12T03:42:45.232Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""13414"":8}"
5672,twitter.com,ttl,2016-11-16T03:42:45.232Z,63,6,1,6,"{""13156"":32,""5626"":32,""9186"":32,""1299"":32,""13414"":32,""174"":32}"
5673,twitter.com,ttl,2016-11-18T03:42:45.232Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""13414"":8}"
5674,twitter.com,ttl,2016-12-01T03:42:45.232Z,7,3,1,3,"{""1200"":4,""13414"":4,""29073"":4}"
5675,twitter.com,ttl,2016-12-04T03:42:45.232Z,1,11,5,1,"{""29073"":1}"
5676,twitter.com,ttl,2016-12-07T03:42:45.232Z,1,15,6,1,"{""8999"":1}"
5677,twitter.com,ttl,2016-12-12T03:42:45.232Z,1,10,3,1,"{""8999"":1}"
5678,twitter.com,ttl,2016-12-14T03:42:45.232Z,7,6,2,3,"{""3356"":4,""30818"":4,""50613"":4}"
5679,twitter.com,ttl,2016-12-15T03:42:45.232Z,63,6,1,6,"{""13156"":32,""5626"":32,""9186"":32,""1299"":32,""13414"":32,""174"":32}"
5680,twitter.com,ttl,2016-12-17T03:42:45.232Z,3,6,2,2,"{""8999"":2,""1299"":2}"
5681,twitter.com,ttl,2016-12-21T03:42:45.232Z,7,6,2,3,"{""3356"":4,""30818"":4,""50613"":4}"
5682,twitter.com,ttl,2017-01-18T03:42:45.232Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""13414"":8}"
5683,twitter.com,ttl,2017-01-30T03:42:45.232Z,7,7,2,3,"{""3356"":4,""30818"":4,""50613"":4}"
5684,twitter.com,ttl,2017-02-01T03:42:45.232Z,7,9,3,3,"{""38001"":4,""2914"":4,""3491"":4}"
5685,twitter.com,ttl,2017-02-03T03:42:45.232Z,1,9,3,1,"{""6830"":1}"
5686,twitter.com,ttl,2017-02-05T03:42:45.232Z,7,9,3,3,"{""38001"":4,""2914"":4,""3491"":4}"
5687,twitter.com,dns,2017-02-16T03:42:45.232Z,3,130,103,2,"{""16322"":2,""12880"":2}"
5690,hao123.com,ttl,2016-07-13T02:33:14.214Z,1953,30,12,14,"{""5391"":1008,""50673"":1116,""8100"":1302,""55286"":1953,""6663"":1302,""21183"":1008,""197706"":1008,""6762"":1008,""51430"":1116,""6453"":1116,""201924"":1302,""36351"":1953,""8585"":1008,""19174"":1302}"
5691,hao123.com,ttl,2016-07-16T02:33:14.214Z,9,24,10,4,"{""32475"":6,""6663"":6,""201924"":6,""6461"":6}"
5692,hao123.com,ttl,2016-07-18T02:33:14.214Z,3,8,3,2,"{""6939"":2,""63008"":2}"
5693,hao123.com,ttl,2016-07-19T02:33:14.214Z,837,34,12,11,"{""5391"":432,""2914"":558,""21183"":432,""20853"":558,""197706"":432,""20860"":558,""6762"":432,""1239"":558,""35662"":558,""36351"":558,""8585"":432}"
5694,hao123.com,ttl,2016-07-21T02:33:14.214Z,7,15,4,3,"{""201011"":4,""1299"":4,""33891"":4}"
5695,billdesk.com,ttl,2016-05-10T02:33:14.214Z,3,80,54,2,"{""35432"":2,""197648"":2}"
5697,51.la,block,2016-12-28T02:33:14.214Z,3,272,294,2,"{""12880"":2,""51026"":2}"
5699,51.la,rst,2016-12-30T02:33:14.214Z,6,278,269,3,"{""6762"":3,""12880"":4,""51026"":4}"
5700,avito.ru,ttl,2016-06-03T02:33:14.214Z,3,71,47,2,"{""35432"":2,""197648"":2}"
5701,avito.ru,ttl,2016-06-16T02:33:14.214Z,1,129,83,1,"{""197648"":1}"
5705,google.gr,ttl,2016-06-03T02:33:14.214Z,3,59,33,2,"{""35432"":2,""197648"":2}"
5706,google.gr,ttl,2016-08-22T02:33:14.214Z,3,43,22,2,"{""36962"":2,""16637"":2}"
5707,google.gr,rst,2017-02-28T02:33:14.214Z,3,296,271,3,"{""36962"":2,""16637"":2,""35432"":3}"
5708,google.gr,status,2017-02-28T02:33:14.214Z,3,296,271,3,"{""36962"":2,""16637"":2,""35432"":3}"
5709,softonic.com,ttl,2016-05-10T02:33:14.214Z,1,114,71,1,"{""197648"":1}"
5710,softonic.com,ttl,2016-05-31T02:33:14.214Z,3,118,92,2,"{""35432"":2,""197648"":2}"
5711,softonic.com,ttl,2016-06-03T02:33:14.214Z,3,73,52,2,"{""35432"":2,""197648"":2}"
5712,softonic.com,ttl,2016-06-04T02:33:14.214Z,1,129,89,1,"{""12321"":1}"
5713,softonic.com,ttl,2016-06-07T02:33:14.214Z,1,126,94,1,"{""197648"":1}"
5714,softonic.com,ttl,2016-06-10T02:33:14.214Z,3,131,88,2,"{""35432"":2,""197648"":2}"
5715,softonic.com,ttl,2016-06-12T02:33:14.214Z,3,94,60,2,"{""35432"":2,""197648"":2}"
5716,softonic.com,ttl,2016-06-16T02:33:14.214Z,1,126,89,1,"{""197648"":1}"
5717,softonic.com,ttl,2016-06-21T02:33:14.214Z,3,77,47,2,"{""35432"":2,""197648"":2}"
5718,softonic.com,ttl,2016-06-25T02:33:14.214Z,3,130,87,2,"{""35432"":2,""197648"":2}"
5719,softonic.com,ttl,2016-06-27T02:33:14.214Z,3,73,42,2,"{""35432"":2,""197648"":2}"
5720,softonic.com,ttl,2016-10-04T02:33:14.214Z,3,41,21,2,"{""3491"":2,""38001"":2}"
5722,realtor.com,ttl,2016-06-12T02:33:14.214Z,3,85,60,2,"{""35432"":2,""197648"":2}"
5723,realtor.com,ttl,2016-06-27T02:33:14.214Z,3,79,50,2,"{""35432"":2,""197648"":2}"
5724,realtor.com,ttl,2016-07-04T02:33:14.214Z,3,100,66,2,"{""8544"":2,""197648"":2}"
5731,goo.ne.jp,ttl,2016-05-31T02:33:14.214Z,3,152,93,3,"{""53889"":3,""53340"":2,""36114"":2}"
5734,goo.ne.jp,ttl,2016-06-06T02:33:14.214Z,7,66,40,3,"{""39819"":4,""43727"":4,""29061"":4}"
5742,goo.ne.jp,ttl,2016-06-25T02:33:14.214Z,3,128,81,4,"{""34594"":3,""6939"":2,""32097"":2,""38001"":3}"
5746,goo.ne.jp,ttl,2016-07-06T02:33:14.214Z,1,52,29,1,"{""30083"":1}"
5747,goo.ne.jp,ttl,2016-07-07T02:33:14.214Z,1,49,29,1,"{""35662"":1}"
5751,goo.ne.jp,ttl,2016-08-12T02:33:14.214Z,15,4,1,4,"{""2914"":8,""6762"":8,""12880"":8,""51026"":8}"
5753,goo.ne.jp,ttl,2016-08-22T02:33:14.214Z,7,48,23,3,"{""6762"":4,""12880"":4,""51026"":4}"
5754,goo.ne.jp,ttl,2016-08-24T02:33:14.214Z,7,15,5,3,"{""6762"":4,""12880"":4,""51026"":4}"
5755,goo.ne.jp,ttl,2016-09-22T02:33:14.214Z,1,12,5,1,"{""29073"":1}"
5756,goo.ne.jp,ttl,2016-09-24T02:33:14.214Z,7,41,18,4,"{""34989"":4,""31122"":7,""49788"":4,""50304"":4}"
5758,goo.ne.jp,ttl,2016-10-16T02:33:14.214Z,7,31,14,5,"{""48900"":4,""33785"":7,""49505"":7,""9070"":4,""8928"":4}"
5759,goo.ne.jp,ttl,2016-10-24T02:33:14.214Z,7,9,3,3,"{""174"":4,""56934"":4,""63008"":4}"
5760,goo.ne.jp,ttl,2016-10-27T02:33:14.214Z,3,10,4,2,"{""38001"":2,""3491"":2}"
5761,goo.ne.jp,ttl,2016-11-19T02:33:14.214Z,1,12,6,1,"{""35017"":1}"
5762,goo.ne.jp,block,2017-02-27T02:33:14.214Z,3,282,280,2,"{""12880"":2,""51026"":2}"
5766,goodreads.com,ttl,2016-05-10T02:33:14.214Z,1,94,55,1,"{""197648"":1}"
5767,goodreads.com,ttl,2016-06-03T02:33:14.214Z,3,44,29,2,"{""35432"":2,""197648"":2}"
5769,goodreads.com,ttl,2016-07-06T02:33:14.214Z,3,38,20,2,"{""8544"":2,""197648"":2}"
5770,live.com,ttl,2016-05-21T03:07:54.067Z,7,3,1,3,"{""40676"":4,""8075"":4,""3257"":4}"
5773,live.com,ttl,2016-06-13T03:07:54.067Z,3,35,17,2,"{""36884"":2,""3257"":2}"
5775,live.com,ttl,2016-06-21T03:07:54.067Z,7,20,8,3,"{""14828"":4,""9286"":4,""38001"":4}"
5776,live.com,ttl,2016-06-28T03:07:54.067Z,3,29,11,2,"{""9186"":2,""5626"":2}"
5777,live.com,ttl,2016-07-02T03:07:54.067Z,31,5,1,5,"{""197706"":16,""21183"":16,""8585"":16,""5391"":16,""8075"":16}"
5778,live.com,ttl,2016-07-04T03:07:54.067Z,3,21,9,2,"{""12321"":2,""3356"":2}"
5779,live.com,ttl,2016-07-07T03:07:54.067Z,1,6,3,1,"{""30693"":1}"
5780,live.com,ttl,2016-07-16T03:07:54.067Z,3,11,4,2,"{""174"":2,""35017"":2}"
5781,live.com,ttl,2016-08-25T03:07:54.067Z,3,13,6,2,"{""14828"":2,""9286"":2}"
5782,live.com,ttl,2016-09-20T03:07:54.067Z,3,9,3,2,"{""38726"":2,""38001"":2}"
5783,live.com,ttl,2016-09-24T03:07:54.067Z,3,32,14,2,"{""200761"":2,""12874"":2}"
5784,live.com,ttl,2016-09-26T03:07:54.067Z,9,31,15,4,"{""9186"":6,""5626"":6,""1299"":6,""51167"":6}"
5785,live.com,ttl,2016-10-02T03:07:54.067Z,21,26,11,5,"{""1421"":14,""50673"":12,""2914"":14,""1200"":12,""201789"":12}"
5786,live.com,ttl,2016-10-04T03:07:54.067Z,189,32,15,9,"{""1421"":126,""8218"":108,""2914"":126,""51167"":126,""34274"":108,""57734"":108,""1299"":126,""43289"":126,""39107"":126}"
5787,live.com,ttl,2016-10-07T03:07:54.067Z,3,6,2,2,"{""38726"":2,""38001"":2}"
5788,live.com,ttl,2016-10-16T03:07:54.067Z,15,19,6,4,"{""197706"":8,""21183"":8,""8585"":8,""5391"":8}"
5789,live.com,ttl,2016-10-18T03:07:54.067Z,9,15,6,4,"{""59564"":6,""5626"":6,""9186"":6,""9002"":6}"
5791,live.com,ttl,2016-10-23T03:07:54.067Z,15,4,1,4,"{""14828"":8,""9286"":8,""8075"":8,""38001"":8}"
5794,xvideos.com,ttl,2016-05-10T02:33:14.214Z,3,126,85,2,"{""35432"":2,""197648"":2}"
5795,xvideos.com,ttl,2016-05-11T02:33:14.214Z,31,5,1,5,"{""46652"":16,""1299"":16,""16322"":16,""12880"":16,""29049"":16}"
5796,xvideos.com,ttl,2016-05-12T02:33:14.214Z,63,6,1,6,"{""16322"":32,""6762"":32,""12880"":32,""46652"":32,""1299"":32,""29049"":32}"
5797,xvideos.com,ttl,2016-06-16T02:33:14.214Z,3,125,83,2,"{""48434"":2,""6736"":2}"
5798,xvideos.com,ttl,2016-07-06T02:33:14.214Z,3,54,35,2,"{""8544"":2,""197648"":2}"
5799,xvideos.com,ttl,2016-07-27T02:33:14.214Z,31,5,1,5,"{""46652"":16,""6453"":16,""1299"":16,""12880"":16,""51026"":16}"
5800,xvideos.com,ttl,2016-07-28T02:33:14.214Z,31,5,1,5,"{""46652"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
5801,xvideos.com,ttl,2016-07-29T02:33:14.214Z,31,5,1,5,"{""46652"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
5802,xvideos.com,ttl,2016-08-17T02:33:14.214Z,7,20,8,3,"{""6762"":4,""12880"":4,""51026"":4}"
5803,xvideos.com,ttl,2016-08-21T02:33:14.214Z,7,21,11,3,"{""6453"":4,""12880"":4,""51026"":4}"
5804,xvideos.com,ttl,2016-08-23T02:33:14.214Z,7,6,2,3,"{""6453"":4,""12880"":4,""51026"":4}"
5805,xvideos.com,ttl,2016-09-11T02:33:14.214Z,31,5,1,5,"{""46652"":16,""55628"":16,""174"":16,""1299"":16,""4766"":16}"
5806,xvideos.com,ttl,2016-10-04T02:33:14.214Z,7,28,14,3,"{""55628"":4,""3786"":4,""701"":4}"
5807,xvideos.com,ttl,2016-10-07T02:33:14.214Z,15,8,2,4,"{""55628"":8,""174"":8,""1299"":8,""4766"":8}"
5808,xvideos.com,ttl,2017-01-25T02:33:14.214Z,15,4,1,4,"{""46652"":8,""7850"":8,""174"":8,""1299"":8}"
5812,xvideos.com,block,2017-02-16T02:33:14.214Z,957,309,347,11,"{""48434"":638,""16322"":522,""51026"":609,""34426"":528,""12880"":696,""51975"":528,""35753"":528,""29049"":522,""6736"":638,""8781"":495,""8966"":495}"
5815,theguardian.com,ttl,2016-07-04T03:55:53.462Z,7,10,4,3,"{""8544"":4,""174"":4,""197648"":4}"
5816,google.com.sa,ttl,2016-05-10T02:33:14.214Z,3,90,45,2,"{""35432"":2,""197648"":2}"
5817,livedoor.jp,ttl,2016-07-20T02:36:35.318Z,7,3,1,3,"{""48434"":4,""17707"":4,""6736"":4}"
5818,livedoor.jp,ttl,2016-07-22T02:36:35.318Z,3,74,39,2,"{""48434"":2,""6736"":2}"
5819,livedoor.jp,ttl,2016-07-27T02:36:35.318Z,31,5,1,5,"{""17707"":16,""6453"":16,""12880"":16,""2497"":16,""51026"":16}"
5820,wikimedia.org,ttl,2016-07-06T02:25:53.611Z,3,68,40,2,"{""8544"":2,""197648"":2}"
5821,wikimedia.org,rst,2017-02-28T02:25:53.611Z,1,297,299,1,"{""8544"":1}"
5822,wikimedia.org,status,2017-02-28T02:25:53.611Z,1,297,299,1,"{""8544"":1}"
5823,foxnews.com,ttl,2016-07-27T02:36:35.318Z,31,5,1,5,"{""12880"":16,""20940"":16,""6762"":16,""5580"":16,""51026"":16}"
5824,foxnews.com,ttl,2016-07-28T02:36:35.318Z,31,5,1,5,"{""12880"":16,""20940"":16,""6762"":16,""5580"":16,""51026"":16}"
5825,foxnews.com,ttl,2016-07-29T02:36:35.318Z,31,5,1,5,"{""12880"":16,""20940"":16,""6762"":16,""5580"":16,""51026"":16}"
5826,foxnews.com,ttl,2016-07-30T02:36:35.318Z,31,5,1,5,"{""20940"":16,""2914"":16,""6762"":16,""12880"":16,""51026"":16}"
5827,foxnews.com,ttl,2016-07-31T02:36:35.318Z,31,5,1,5,"{""20940"":16,""2914"":16,""6762"":16,""12880"":16,""51026"":16}"
5828,foxnews.com,ttl,2016-08-01T02:36:35.318Z,31,5,1,5,"{""6453"":16,""51026"":16,""20940"":16,""12880"":16,""3257"":16}"
5829,foxnews.com,ttl,2016-08-16T02:36:35.318Z,3,89,54,2,"{""12880"":2,""51026"":2}"
5830,foxnews.com,ttl,2016-08-20T02:36:35.318Z,31,5,1,5,"{""6453"":16,""2914"":16,""20940"":16,""12880"":16,""51026"":16}"
5831,foxnews.com,ttl,2016-08-22T02:36:35.318Z,7,62,28,3,"{""6453"":4,""12880"":4,""51026"":4}"
5832,foxnews.com,ttl,2016-08-23T02:36:35.318Z,31,5,1,5,"{""6453"":16,""51026"":16,""20940"":16,""12880"":16,""3257"":16}"
5833,foxnews.com,ttl,2016-08-24T02:36:35.318Z,7,26,11,3,"{""6762"":4,""12880"":4,""51026"":4}"
5834,foxnews.com,block,2017-02-14T02:36:35.318Z,3,381,1260,2,"{""12880"":2,""51026"":2}"
5835,foxnews.com,rst,2017-02-27T02:36:35.318Z,3,341,779,2,"{""12880"":2,""51026"":2}"
5836,foxnews.com,status,2017-02-27T02:36:35.318Z,3,341,779,2,"{""12880"":2,""51026"":2}"
5837,theguardian.com,seq,2017-02-18T03:55:53.462Z,1,113,88,1,"{""13591"":1}"
5838,theguardian.com,rst,2017-02-23T03:55:53.462Z,3,114,89,2,"{""8544"":2,""197648"":2}"
5839,theguardian.com,status,2017-02-23T03:55:53.462Z,3,114,89,2,"{""8544"":2,""197648"":2}"
5840,google.com.sa,rst,2017-02-28T02:33:14.214Z,1,294,292,1,"{""35432"":1}"
5841,google.com.sa,status,2017-02-28T02:33:14.214Z,1,294,292,1,"{""35432"":1}"
5842,livedoor.jp,block,2017-02-21T02:36:35.318Z,9,284,315,4,"{""48434"":6,""12880"":6,""6736"":6,""51026"":6}"
5843,livedoor.jp,rst,2017-02-26T02:36:35.318Z,9,285,281,4,"{""48434"":6,""12880"":6,""6736"":6,""51026"":6}"
5844,livedoor.jp,status,2017-02-26T02:36:35.318Z,9,285,281,4,"{""48434"":6,""12880"":6,""6736"":6,""51026"":6}"
5845,ci123.com,ttl,2016-07-04T00:12:59.850Z,3,11,4,2,"{""8544"":2,""197648"":2}"
5846,babytree.com,ttl,2016-07-01T02:33:14.214Z,3,25,12,2,"{""7473"":2,""38001"":2}"
5848,google.com.sg,ttl,2016-05-10T02:25:53.611Z,3,91,48,2,"{""35432"":2,""197648"":2}"
5852,amazon.es,ttl,2016-05-31T02:33:14.214Z,1,58,35,1,"{""13739"":1}"
5853,amazon.es,ttl,2016-06-03T02:33:14.214Z,3,30,19,2,"{""6459"":2,""19916"":2}"
5856,amazon.es,ttl,2016-06-07T02:33:14.214Z,1,64,39,1,"{""63128"":1}"
5858,amazon.es,ttl,2016-06-10T02:33:14.214Z,15,60,31,5,"{""29889"":15,""51975"":8,""35753"":8,""34426"":8,""8966"":8}"
5859,amazon.es,ttl,2016-06-13T02:33:14.214Z,3,49,23,2,"{""38001"":2,""3491"":2}"
5861,amazon.es,ttl,2016-06-18T02:33:14.214Z,1,41,24,1,"{""20853"":1}"
5862,amazon.es,ttl,2016-06-19T02:33:14.214Z,21,49,26,6,"{""49788"":12,""3257"":14,""26277"":21,""53889"":14,""34989"":12,""50304"":12}"
5864,amazon.es,ttl,2016-06-22T02:33:14.214Z,6,54,28,5,"{""40676"":6,""6461"":4,""34702"":3,""26277"":4,""3327"":6}"
5865,amazon.es,ttl,2016-06-23T02:33:14.214Z,7,3,1,3,"{""40676"":4,""16509"":4,""3257"":4}"
5866,amazon.es,ttl,2016-06-25T02:33:14.214Z,1,53,30,1,"{""32489"":1}"
5870,amazon.es,ttl,2016-07-01T02:33:14.214Z,1,44,22,2,"{""3491"":1,""20853"":1}"
5872,amazon.es,ttl,2016-07-05T02:33:14.214Z,7,3,1,3,"{""53889"":4,""16509"":4,""3257"":4}"
5873,amazon.es,ttl,2016-07-06T02:33:14.214Z,1,22,11,1,"{""40676"":1}"
5875,amazon.es,ttl,2016-07-13T02:33:14.214Z,1,15,8,2,"{""3491"":1,""20853"":1}"
5877,amazon.es,ttl,2016-07-19T02:33:14.214Z,3,14,7,4,"{""40676"":2,""4657"":3,""3257"":2,""20853"":3}"
5878,amazon.es,ttl,2016-07-22T02:33:14.214Z,9,23,12,6,"{""6461"":6,""3257"":6,""40676"":6,""26277"":6,""3491"":9,""12989"":9}"
5879,amazon.es,ttl,2016-07-24T02:33:14.214Z,1,11,6,1,"{""9009"":1}"
5880,amazon.es,ttl,2016-07-25T02:33:14.214Z,7,20,10,4,"{""34989"":4,""20853"":7,""49788"":4,""50304"":4}"
5881,amazon.es,ttl,2016-08-07T02:33:14.214Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
5882,amazon.es,ttl,2016-08-12T02:33:14.214Z,7,3,1,3,"{""63128"":4,""16509"":4,""3257"":4}"
5883,amazon.es,ttl,2016-08-14T02:33:14.214Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
5885,amazon.es,ttl,2016-08-17T02:33:14.214Z,21,8,3,5,"{""6461"":14,""33438"":12,""1273"":12,""26277"":14,""9299"":12}"
5886,amazon.es,ttl,2016-08-18T02:33:14.214Z,1,13,5,1,"{""53889"":1}"
5887,amazon.es,ttl,2016-08-19T02:33:14.214Z,1,34,18,2,"{""40676"":1,""55720"":1}"
5888,amazon.es,ttl,2016-08-22T02:33:14.214Z,3,19,9,4,"{""63128"":3,""6391"":2,""55720"":3,""11831"":2}"
5890,amazon.es,ttl,2016-08-28T02:33:14.214Z,15,18,8,6,"{""63128"":15,""49788"":8,""1200"":8,""53889"":15,""34989"":8,""50304"":8}"
5891,amazon.es,ttl,2016-09-07T02:33:14.214Z,1,18,8,1,"{""3491"":1}"
5892,amazon.es,ttl,2016-09-12T02:33:14.214Z,1,7,3,1,"{""20853"":1}"
5893,amazon.es,ttl,2016-09-14T02:33:14.214Z,15,4,1,4,"{""38001"":8,""2914"":8,""16509"":8,""3491"":8}"
5894,amazon.es,ttl,2016-09-16T02:33:14.214Z,1,12,7,1,"{""20853"":1}"
5896,amazon.es,ttl,2016-09-29T02:33:14.214Z,15,10,3,4,"{""35753"":8,""34426"":8,""8966"":8,""51975"":8}"
5898,amazon.es,ttl,2016-10-02T02:33:14.214Z,1,12,6,1,"{""3491"":1}"
5899,amazon.es,ttl,2016-10-08T02:33:14.214Z,7,8,3,3,"{""4657"":4,""1200"":4,""38001"":4}"
5901,amazon.es,ttl,2016-10-17T02:33:14.214Z,3,5,2,2,"{""38001"":2,""3491"":2}"
5904,amazon.es,ttl,2016-10-21T02:33:14.214Z,3,6,2,2,"{""36351"":2,""2914"":2}"
5906,amazon.es,ttl,2016-10-30T02:33:14.214Z,7,6,2,3,"{""3491"":4,""2914"":4,""38001"":4}"
5909,amazon.es,ttl,2016-11-28T02:33:14.214Z,7,11,4,3,"{""174"":4,""63008"":4,""54334"":4}"
5911,amazon.es,ttl,2016-12-03T02:33:14.214Z,1,6,3,1,"{""3491"":1}"
5913,amazon.es,ttl,2016-12-09T02:33:14.214Z,7,3,1,3,"{""2914"":4,""16509"":4,""38001"":4}"
5914,amazon.es,ttl,2016-12-31T02:33:14.214Z,3,9,3,2,"{""3491"":2,""38001"":2}"
5916,amazon.es,ttl,2017-01-22T02:33:14.214Z,3,8,3,2,"{""3491"":2,""38001"":2}"
5917,amazon.es,ttl,2017-01-28T02:33:14.214Z,1,5,3,1,"{""7552"":1}"
5921,seznam.cz,ttl,2016-05-10T02:33:14.214Z,1,117,78,1,"{""62217"":1}"
5923,seznam.cz,ttl,2016-06-03T02:33:14.214Z,1,70,49,1,"{""6503"":1}"
5931,seznam.cz,ttl,2016-06-15T02:33:14.214Z,3,86,55,3,"{""5577"":2,""7552"":3,""46786"":2}"
5938,seznam.cz,ttl,2016-06-27T02:33:14.214Z,3,71,44,2,"{""200761"":2,""12874"":2}"
5939,seznam.cz,ttl,2016-06-28T02:33:14.214Z,3,110,75,2,"{""12310"":2,""38935"":2}"
5941,seznam.cz,ttl,2016-07-04T02:33:14.214Z,1,91,57,1,"{""51852"":1}"
5943,seznam.cz,ttl,2016-08-19T02:33:14.214Z,3,81,51,2,"{""50673"":2,""51430"":2}"
5948,seznam.cz,ttl,2016-09-13T02:33:14.214Z,7,46,20,3,"{""3356"":4,""30818"":4,""50613"":4}"
5949,seznam.cz,ttl,2016-09-20T02:33:14.214Z,3,7,2,2,"{""29208"":2,""35432"":2}"
5950,seznam.cz,ttl,2016-09-21T02:33:14.214Z,15,4,1,4,"{""5577"":8,""46786"":8,""29208"":8,""43037"":8}"
5951,seznam.cz,ttl,2016-09-22T02:33:14.214Z,3,22,8,2,"{""24724"":2,""15694"":2}"
5952,seznam.cz,ttl,2016-09-24T02:33:14.214Z,3,40,21,2,"{""54334"":2,""63008"":2}"
5953,seznam.cz,ttl,2016-09-29T02:33:14.214Z,1,7,3,1,"{""6830"":1}"
5957,seznam.cz,ttl,2016-10-18T02:33:14.214Z,3,32,15,2,"{""39324"":2,""47605"":2}"
5958,seznam.cz,ttl,2016-10-20T02:33:14.214Z,1,32,13,1,"{""49367"":1}"
5959,seznam.cz,ttl,2016-10-22T02:33:14.214Z,31,22,8,5,"{""16150"":16,""12552"":16,""31283"":16,""49788"":16,""34989"":16}"
5960,seznam.cz,ttl,2016-11-13T02:33:14.214Z,15,4,1,4,"{""29208"":8,""8999"":8,""1299"":8,""43037"":8}"
5961,seznam.cz,ttl,2016-11-30T02:33:14.214Z,63,6,1,6,"{""1299"":32,""54334"":32,""63008"":32,""29208"":32,""174"":32,""43037"":32}"
5965,seznam.cz,ttl,2017-01-12T02:33:14.214Z,1,18,9,1,"{""201011"":1}"
5966,seznam.cz,ttl,2017-01-14T02:33:14.214Z,7,18,10,3,"{""3356"":4,""30818"":4,""50613"":4}"
5970,yahoo.com,ttl,2016-05-27T02:33:14.214Z,15,4,1,4,"{""10310"":8,""38001"":8,""36646"":8,""3491"":8}"
5984,yahoo.com,ttl,2016-06-17T02:33:14.214Z,31,5,1,5,"{""53889"":16,""10310"":16,""3356"":16,""36646"":16,""3257"":16}"
5993,yahoo.com,ttl,2016-06-29T02:33:14.214Z,31,5,1,5,"{""10310"":16,""3356"":16,""36646"":16,""30818"":16,""50613"":16}"
5994,yahoo.com,ttl,2016-06-30T02:33:14.214Z,1215,56,46,12,"{""13156"":648,""199669"":810,""38001"":810,""5626"":648,""3491"":810,""9186"":648,""43289"":810,""201924"":810,""9002"":810,""6663"":810,""174"":648,""8928"":810}"
6002,yahoo.com,ttl,2016-07-12T02:33:14.214Z,27,22,11,7,"{""50613"":18,""1200"":18,""9002"":18,""29073"":18,""59564"":18,""36351"":27,""30818"":18}"
6004,yahoo.com,ttl,2016-07-15T02:33:14.214Z,27,23,10,6,"{""38001"":18,""9002"":18,""50613"":18,""59564"":18,""3491"":18,""30818"":18}"
6008,yahoo.com,ttl,2016-07-21T02:33:14.214Z,837,31,14,12,"{""5391"":432,""56308"":558,""21183"":432,""197706"":432,""6762"":432,""45634"":558,""30818"":558,""50613"":558,""59564"":558,""36351"":837,""8585"":432,""9002"":558}"
6010,yahoo.com,ttl,2016-07-23T02:33:14.214Z,1,27,10,1,"{""36351"":1}"
6014,yahoo.com,ttl,2016-08-18T02:33:14.214Z,21,33,19,6,"{""19531"":12,""19844"":12,""25780"":12,""9002"":14,""59564"":14,""7473"":21}"
6016,yahoo.com,ttl,2016-08-21T02:33:14.214Z,1,16,8,1,"{""7473"":1}"
6017,yahoo.com,ttl,2016-08-22T02:33:14.214Z,9,57,32,5,"{""40676"":6,""10026"":6,""6461"":6,""133752"":6,""35662"":9}"
6018,yahoo.com,ttl,2016-08-24T02:33:14.214Z,3,23,10,3,"{""59564"":2,""36351"":3,""9002"":2}"
6020,yahoo.com,ttl,2016-08-26T02:33:14.214Z,15,4,1,4,"{""10026"":8,""133752"":8,""36646"":8,""10310"":8}"
6021,yahoo.com,ttl,2016-08-27T02:33:14.214Z,7,24,11,4,"{""53889"":4,""18978"":7,""1299"":4,""3257"":4}"
6023,yahoo.com,ttl,2016-08-30T02:33:14.214Z,49,21,6,6,"{""56934"":28,""9002"":28,""63008"":28,""59564"":28,""174"":28,""36646"":28}"
6025,yahoo.com,ttl,2016-09-03T02:33:14.214Z,3,17,7,2,"{""43289"":2,""8928"":2}"
6028,yahoo.com,ttl,2016-09-09T02:33:14.214Z,6,13,6,4,"{""36351"":6,""174"":4,""36646"":3,""20853"":4}"
6030,yahoo.com,ttl,2016-09-12T02:33:14.214Z,21,17,7,5,"{""174"":12,""1299"":12,""38001"":14,""20853"":12,""3491"":14}"
6034,yahoo.com,ttl,2016-09-21T02:33:14.214Z,95,19,7,8,"{""5391"":48,""21183"":48,""197706"":48,""6762"":48,""42473"":63,""201011"":95,""8585"":48,""36647"":64}"
6036,yahoo.com,ttl,2016-09-23T02:33:14.214Z,9,12,6,4,"{""36351"":6,""36646"":6,""26101"":6,""201011"":6}"
6038,yahoo.com,ttl,2016-09-25T02:33:14.214Z,1,16,7,1,"{""34702"":1}"
6040,yahoo.com,ttl,2016-09-28T02:33:14.214Z,27,8,3,5,"{""4657"":14,""3491"":16,""36647"":15,""26101"":14,""38001"":16}"
6041,yahoo.com,ttl,2016-09-29T02:33:14.214Z,3,22,11,5,"{""59564"":2,""36351"":3,""6830"":3,""9002"":2,""42473"":3}"
6045,yahoo.com,ttl,2016-10-03T02:33:14.214Z,1,19,8,1,"{""6830"":1}"
6050,yahoo.com,ttl,2016-10-08T02:33:14.214Z,15,8,3,4,"{""3356"":8,""36647"":8,""50613"":8,""30818"":8}"
6051,yahoo.com,ttl,2016-10-09T02:33:14.214Z,7,6,2,3,"{""38001"":4,""36647"":4,""3491"":4}"
6052,yahoo.com,ttl,2016-10-10T02:33:14.214Z,190,8,4,8,"{""10310"":128,""47447"":102,""30818"":96,""50613"":96,""36351"":110,""36646"":112,""26101"":103,""3356"":96}"
6053,yahoo.com,ttl,2016-10-11T02:33:14.214Z,1,6,4,1,"{""36351"":1}"
6055,yahoo.com,ttl,2016-10-13T02:33:14.214Z,7,12,6,4,"{""174"":4,""5413"":7,""1299"":4,""4766"":4}"
6056,yahoo.com,ttl,2016-10-14T02:33:14.214Z,3,10,4,2,"{""3491"":2,""38001"":2}"
6061,yahoo.com,ttl,2016-10-19T02:33:14.214Z,57,18,7,7,"{""3491"":38,""38001"":38,""24768"":30,""1299"":30,""36351"":33,""26101"":48,""47447"":33}"
6065,yahoo.com,ttl,2016-10-24T02:33:14.214Z,7,12,7,4,"{""3356"":4,""36647"":7,""50613"":4,""30818"":4}"
6070,yahoo.com,ttl,2016-11-03T02:33:14.214Z,3,9,3,2,"{""36351"":2,""26101"":2}"
6073,yahoo.com,ttl,2016-11-13T02:33:14.214Z,7,3,1,3,"{""18978"":4,""10310"":4,""26101"":4}"
6074,yahoo.com,ttl,2016-11-14T02:33:14.214Z,7,13,5,4,"{""36351"":7,""50673"":4,""1200"":4,""51430"":4}"
6079,yahoo.com,ttl,2016-11-19T02:33:14.214Z,3,25,14,5,"{""36351"":3,""6830"":3,""30818"":2,""50613"":2,""4766"":3}"
6083,yahoo.com,ttl,2016-11-23T02:33:14.214Z,7,12,5,4,"{""36351"":7,""34989"":4,""49788"":4,""50304"":4}"
6087,yahoo.com,ttl,2016-11-27T02:33:14.214Z,7,16,9,5,"{""3223"":7,""34989"":4,""49788"":4,""51430"":7,""50304"":4}"
6089,yahoo.com,ttl,2016-11-29T02:33:14.214Z,3,16,9,4,"{""199669"":3,""47447"":3,""36647"":2,""15694"":2}"
6091,yahoo.com,ttl,2016-12-01T02:33:14.214Z,7,16,8,3,"{""50673"":4,""1200"":4,""51430"":4}"
6092,google.pl,ttl,2016-07-04T02:33:14.214Z,3,82,45,2,"{""8544"":2,""197648"":2}"
6095,yahoo.com,ttl,2016-12-02T02:33:14.214Z,1269,31,15,14,"{""9186"":648,""6830"":1269,""2914"":846,""13156"":648,""5626"":648,""50300"":846,""56934"":837,""47605"":846,""39324"":846,""1299"":864,""62217"":846,""36351"":1269,""174"":648,""38001"":846}"
6097,yahoo.com,ttl,2016-12-04T02:33:14.214Z,1,26,16,2,"{""36351"":1,""15694"":1}"
6102,yahoo.com,ttl,2016-12-09T02:33:14.214Z,93,30,11,7,"{""13156"":48,""2914"":62,""5626"":48,""38001"":62,""9186"":48,""1299"":48,""174"":48}"
6104,yahoo.com,ttl,2016-12-11T02:33:14.214Z,3,16,7,2,"{""7643"":2,""45899"":2}"
6105,yahoo.com,ttl,2016-12-12T02:33:14.214Z,3,24,12,4,"{""36351"":3,""2914"":3,""30818"":2,""50613"":2}"
6106,yahoo.com,ttl,2016-12-13T02:33:14.214Z,1,10,5,1,"{""47447"":1}"
6108,yahoo.com,ttl,2016-12-15T02:33:14.214Z,3,14,6,2,"{""38001"":2,""3491"":2}"
6109,yahoo.com,ttl,2016-12-16T02:33:14.214Z,15,31,17,6,"{""199669"":9,""4323"":10,""3549"":10,""9002"":12,""59564"":9,""36351"":15}"
6110,yahoo.com,ttl,2016-12-17T02:33:14.214Z,3,14,9,2,"{""24971"":2,""9002"":2}"
6112,yahoo.com,ttl,2016-12-19T02:33:14.214Z,1,16,6,1,"{""6830"":1}"
6116,yahoo.com,ttl,2016-12-23T02:33:14.214Z,147,29,17,9,"{""199669"":98,""6830"":147,""16125"":84,""49788"":84,""50304"":84,""3356"":84,""9002"":98,""34989"":84,""13194"":84}"
6119,yahoo.com,ttl,2016-12-26T02:33:14.214Z,1,26,11,1,"{""36351"":1}"
6121,yahoo.com,ttl,2016-12-29T02:33:14.214Z,7,16,6,3,"{""34989"":4,""49788"":4,""50304"":4}"
6127,yahoo.com,ttl,2017-01-04T02:33:14.214Z,15,10,3,4,"{""29032"":8,""36997"":8,""30844"":8,""26101"":8}"
6131,yahoo.com,ttl,2017-01-08T02:33:14.214Z,7,6,2,3,"{""29032"":4,""36997"":4,""30844"":4}"
6132,yahoo.com,ttl,2017-01-10T02:33:14.214Z,1,28,19,1,"{""56934"":1}"
6141,yahoo.com,ttl,2017-01-19T02:33:14.214Z,7,31,14,5,"{""174"":4,""47447"":7,""6830"":7,""1299"":4,""4766"":4}"
6148,yahoo.com,ttl,2017-01-26T02:33:14.214Z,1323,23,12,13,"{""43289"":882,""50300"":882,""24724"":882,""15694"":882,""38001"":756,""4657"":756,""1299"":756,""30818"":756,""50613"":756,""62217"":882,""36351"":1323,""3356"":756,""8928"":882}"
6150,yahoo.com,ttl,2017-01-28T02:33:14.214Z,217,31,15,10,"{""199558"":124,""5391"":112,""21183"":112,""197706"":112,""6762"":112,""2588"":124,""36351"":217,""6939"":124,""8585"":112,""9009"":217}"
6156,yahoo.com,ttl,2017-02-03T02:33:14.214Z,147,32,12,10,"{""6830"":147,""3491"":84,""49788"":84,""50304"":84,""4657"":84,""1299"":98,""36351"":147,""34989"":84,""174"":98,""38001"":84}"
6163,yahoo.com,ttl,2017-02-10T02:33:14.214Z,7,16,7,4,"{""29032"":4,""47447"":7,""36997"":4,""30844"":4}"
6166,yahoo.com,ttl,2017-02-13T02:33:14.214Z,6,21,10,4,"{""36351"":6,""4657"":3,""3491"":4,""38001"":4}"
6169,tube8.com,ttl,2016-07-27T02:33:14.214Z,127,7,1,7,"{""11019"":64,""51026"":64,""6762"":64,""12880"":64,""6453"":64,""1299"":64,""30361"":64}"
6170,tube8.com,ttl,2016-07-28T02:33:14.214Z,63,6,1,6,"{""11019"":32,""51026"":32,""6762"":32,""12880"":32,""1299"":32,""30361"":32}"
6171,tube8.com,ttl,2016-07-29T02:33:14.214Z,63,6,1,6,"{""11019"":32,""51026"":32,""6762"":32,""12880"":32,""1299"":32,""30361"":32}"
6172,tube8.com,ttl,2016-08-10T02:33:14.214Z,127,7,1,7,"{""11019"":64,""51026"":64,""6762"":64,""12880"":64,""6453"":64,""1299"":64,""30361"":64}"
6173,tube8.com,block,2017-02-11T02:33:14.214Z,45,261,264,6,"{""51026"":30,""34426"":24,""12880"":30,""35753"":24,""51975"":24,""8966"":24}"
6174,tube8.com,rst,2017-02-14T02:33:14.214Z,3,272,248,2,"{""12880"":2,""51026"":2}"
6175,tube8.com,status,2017-02-14T02:33:14.214Z,3,272,248,2,"{""12880"":2,""51026"":2}"
6176,sahibinden.com,ttl,2016-05-10T02:33:14.214Z,1,106,73,1,"{""197648"":1}"
6177,sahibinden.com,ttl,2016-07-04T02:33:14.214Z,3,91,60,2,"{""8544"":2,""197648"":2}"
6180,lifehacker.com,seq,2016-08-26T03:55:53.462Z,1,62,39,1,"{""13591"":1}"
6182,weather.com,ttl,2016-06-10T02:25:53.611Z,1,138,84,1,"{""197648"":1}"
6185,blogger.com,ttl,2016-06-12T02:33:14.214Z,3,82,43,2,"{""35432"":2,""197648"":2}"
6186,blogger.com,ttl,2016-06-16T02:33:14.214Z,3,102,59,2,"{""48434"":2,""6736"":2}"
6187,xuite.net,ttl,2016-05-31T02:33:14.214Z,1,109,74,1,"{""63213"":1}"
6193,txxx.com,ttl,2016-05-11T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
6194,txxx.com,ttl,2016-07-27T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
6195,txxx.com,ttl,2016-07-28T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
6196,txxx.com,ttl,2016-07-29T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
6197,txxx.com,ttl,2016-07-30T02:33:14.214Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
6198,txxx.com,ttl,2016-07-31T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
6199,txxx.com,ttl,2016-08-16T02:33:14.214Z,7,67,39,3,"{""6453"":4,""12880"":4,""51026"":4}"
6200,txxx.com,ttl,2016-08-17T02:33:14.214Z,7,24,9,3,"{""6453"":4,""12880"":4,""51026"":4}"
6201,txxx.com,ttl,2016-08-20T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
6202,txxx.com,ttl,2016-08-22T02:33:14.214Z,3,35,20,2,"{""12880"":2,""51026"":2}"
6203,txxx.com,ttl,2016-08-23T02:33:14.214Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
6204,txxx.com,ttl,2016-08-24T02:33:14.214Z,7,20,8,3,"{""6762"":4,""12880"":4,""51026"":4}"
6205,txxx.com,ttl,2016-08-25T02:33:14.214Z,3,56,26,2,"{""12880"":2,""51026"":2}"
6207,txxx.com,block,2017-02-21T02:33:14.214Z,70,279,277,7,"{""16322"":42,""51026"":42,""35753"":40,""12880"":56,""34426"":40,""8781"":35,""51975"":40}"
6208,txxx.com,rst,2017-02-28T02:33:14.214Z,10,285,259,4,"{""16322"":6,""6762"":5,""12880"":8,""51026"":6}"
6209,txxx.com,status,2017-02-28T02:33:14.214Z,10,285,259,4,"{""16322"":6,""6762"":5,""12880"":8,""51026"":6}"
6210,blogger.com,block,2017-02-19T02:33:14.214Z,3,283,298,2,"{""48434"":2,""6736"":2}"
6211,blogger.com,dns,2017-02-28T02:33:14.214Z,3,282,267,2,"{""16322"":2,""12880"":2}"
6212,blogger.com,rst,2017-02-28T02:33:14.214Z,9,282,267,5,"{""6736"":6,""48434"":6,""12880"":6,""16322"":6,""35432"":9}"
6213,blogger.com,status,2017-02-28T02:33:14.214Z,9,282,267,5,"{""6736"":6,""48434"":6,""12880"":6,""16322"":6,""35432"":9}"
6214,facebook.com,ttl,2016-07-03T04:29:35.772Z,3,13,5,2,"{""8544"":2,""197648"":2}"
6215,facebook.com,dns,2017-02-26T04:29:35.772Z,3,302,400,2,"{""16322"":2,""12880"":2}"
6216,facebook.com,rst,2017-02-26T04:29:35.772Z,3,302,400,3,"{""8544"":3,""16322"":2,""12880"":2}"
6217,facebook.com,status,2017-02-26T04:29:35.772Z,3,302,400,3,"{""8544"":3,""16322"":2,""12880"":2}"
6218,etsy.com,seq,2017-02-16T02:33:14.214Z,1,210,177,1,"{""3238"":1}"
6219,deviantart.com,ttl,2016-07-06T02:34:21.267Z,7,23,8,3,"{""8544"":4,""1299"":4,""197648"":4}"
6220,deviantart.com,rst,2017-02-20T02:34:21.267Z,1,162,141,1,"{""8544"":1}"
6221,deviantart.com,status,2017-02-20T02:34:21.267Z,1,162,141,1,"{""8544"":1}"
6222,ebay-kleinanzeigen.de,ttl,2016-05-10T02:36:35.318Z,2835,101,58,18,"{""198310"":1890,""40676"":2835,""12695"":1890,""43727"":1620,""197648"":1890,""29061"":1620,""57127"":1512,""16016"":1512,""12644"":1512,""2588"":1890,""41828"":1512,""35432"":1890,""39819"":1620,""22676"":2835,""43082"":2835,""49349"":2835,""54334"":2835,""199558"":1890}"
6223,ebay-kleinanzeigen.de,ttl,2016-05-19T02:36:35.318Z,15,4,1,4,"{""54334"":8,""6939"":8,""63008"":8,""41552"":8}"
6224,ebay-kleinanzeigen.de,ttl,2016-05-27T02:36:35.318Z,31,5,1,5,"{""36351"":16,""20562"":16,""1200"":16,""41552"":16,""24785"":16}"
6230,ebay-kleinanzeigen.de,ttl,2016-06-05T02:36:35.318Z,31,5,1,5,"{""53889"":16,""3356"":16,""262914"":16,""41552"":16,""3257"":16}"
6241,ebay-kleinanzeigen.de,ttl,2016-06-20T02:36:35.318Z,31,5,1,5,"{""53889"":16,""3356"":16,""262914"":16,""41552"":16,""3257"":16}"
6244,ebay-kleinanzeigen.de,ttl,2016-06-24T02:36:35.318Z,81,81,53,11,"{""199558"":54,""12874"":54,""50673"":54,""55286"":81,""6503"":54,""2588"":54,""33182"":54,""54334"":81,""200761"":54,""201789"":54,""10026"":81}"
6248,ebay-kleinanzeigen.de,ttl,2016-06-29T02:36:35.318Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""41552"":8}"
6253,ebay-kleinanzeigen.de,ttl,2016-07-06T02:36:35.318Z,405,59,33,12,"{""5391"":216,""6830"":270,""197706"":216,""21183"":216,""32097"":270,""53264"":405,""33387"":270,""35818"":270,""9002"":270,""59564"":270,""20473"":405,""8585"":216}"
6255,ebay-kleinanzeigen.de,ttl,2016-07-09T02:36:35.318Z,9,35,18,5,"{""10026"":6,""36351"":6,""33891"":6,""9009"":9,""201011"":6}"
6256,ebay-kleinanzeigen.de,ttl,2016-07-10T02:36:35.318Z,15,29,13,4,"{""8585"":8,""5391"":8,""197706"":8,""21183"":8}"
6257,ebay-kleinanzeigen.de,ttl,2016-07-12T02:36:35.318Z,3,27,11,3,"{""53889"":3,""30818"":2,""50613"":2}"
6259,ebay-kleinanzeigen.de,ttl,2016-07-14T02:36:35.318Z,7,3,1,3,"{""36352"":4,""2828"":4,""41552"":4}"
6260,ebay-kleinanzeigen.de,ttl,2016-07-15T02:36:35.318Z,1,21,9,1,"{""53889"":1}"
6266,ebay-kleinanzeigen.de,ttl,2016-07-25T02:36:35.318Z,1,75,35,1,"{""52048"":1}"
6269,ebay-kleinanzeigen.de,ttl,2016-08-19T02:36:35.318Z,45,79,39,9,"{""41828"":24,""57127"":24,""3491"":30,""12644"":24,""44515"":45,""43289"":45,""16016"":24,""38001"":30,""9009"":45}"
6271,ebay-kleinanzeigen.de,ttl,2016-08-24T02:36:35.318Z,7,19,8,4,"{""24785"":4,""43289"":7,""20562"":4,""36351"":4}"
6273,ebay-kleinanzeigen.de,ttl,2016-08-27T02:36:35.318Z,3,16,7,2,"{""59564"":2,""9002"":2}"
6274,ebay-kleinanzeigen.de,ttl,2016-08-28T02:36:35.318Z,27,52,25,7,"{""24768"":18,""6453"":18,""11588"":18,""33891"":18,""10026"":27,""201011"":18,""12989"":18}"
6275,ebay-kleinanzeigen.de,ttl,2016-08-31T02:36:35.318Z,1,28,15,1,"{""55286"":1}"
6276,ebay-kleinanzeigen.de,ttl,2016-09-03T02:36:35.318Z,7,18,7,3,"{""24785"":4,""20562"":4,""36351"":4}"
6278,ebay-kleinanzeigen.de,ttl,2016-09-06T02:36:35.318Z,3,20,8,2,"{""20473"":2,""2828"":2}"
6280,ebay-kleinanzeigen.de,ttl,2016-09-09T02:36:35.318Z,7,9,3,3,"{""38001"":4,""2828"":4,""3491"":4}"
6282,ebay-kleinanzeigen.de,ttl,2016-09-13T02:36:35.318Z,3,37,18,2,"{""59564"":2,""9002"":2}"
6284,ebay-kleinanzeigen.de,ttl,2016-09-21T02:36:35.318Z,15,7,2,4,"{""200761"":8,""12874"":8,""262914"":8,""3356"":8}"
6287,ebay-kleinanzeigen.de,ttl,2016-09-26T02:36:35.318Z,3,38,19,2,"{""39324"":2,""47605"":2}"
6288,ebay-kleinanzeigen.de,ttl,2016-09-28T02:36:35.318Z,7,7,2,3,"{""38001"":4,""2828"":4,""3491"":4}"
6289,ebay-kleinanzeigen.de,ttl,2016-09-30T02:36:35.318Z,27,34,16,6,"{""1421"":18,""2914"":18,""51167"":18,""62370"":18,""8767"":18,""49544"":18}"
6290,ebay-kleinanzeigen.de,ttl,2016-10-02T02:36:35.318Z,3,22,8,2,"{""59564"":2,""9002"":2}"
6291,ebay-kleinanzeigen.de,ttl,2016-10-04T02:36:35.318Z,3,38,20,2,"{""29889"":2,""33695"":2}"
6292,ebay-kleinanzeigen.de,ttl,2016-10-05T02:36:35.318Z,7,10,3,3,"{""174"":4,""63008"":4,""54334"":4}"
6293,ebay-kleinanzeigen.de,ttl,2016-10-11T02:36:35.318Z,63,6,1,6,"{""262914"":32,""3356"":32,""41552"":32,""63008"":32,""174"":32,""54334"":32}"
6294,ebay-kleinanzeigen.de,ttl,2016-10-12T02:36:35.318Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""41552"":8}"
6295,ebay-kleinanzeigen.de,ttl,2016-10-13T02:36:35.318Z,7,7,2,3,"{""3356"":4,""30818"":4,""50613"":4}"
6296,ebay-kleinanzeigen.de,ttl,2016-10-14T02:36:35.318Z,15,4,1,4,"{""38001"":8,""2828"":8,""41552"":8,""3491"":8}"
6297,ebay-kleinanzeigen.de,ttl,2016-10-16T02:36:35.318Z,315,40,14,9,"{""1421"":180,""5391"":168,""2914"":180,""21183"":168,""197706"":168,""8551"":210,""199267"":210,""6939"":180,""8585"":168}"
6298,ebay-kleinanzeigen.de,ttl,2016-10-17T02:36:35.318Z,49,12,4,6,"{""3491"":28,""38001"":28,""2828"":28,""63008"":28,""174"":28,""54334"":28}"
6299,ebay-kleinanzeigen.de,ttl,2016-10-18T02:36:35.318Z,45,22,9,6,"{""9942"":24,""45177"":24,""2764"":24,""3320"":30,""4766"":30,""7545"":24}"
6300,ebay-kleinanzeigen.de,ttl,2016-10-19T02:36:35.318Z,3,8,3,2,"{""3491"":2,""38001"":2}"
6301,ebay-kleinanzeigen.de,ttl,2016-10-20T02:36:35.318Z,27,24,10,6,"{""63008"":18,""3320"":18,""30818"":18,""50613"":18,""4766"":18,""54334"":18}"
6302,ebay-kleinanzeigen.de,ttl,2016-10-22T02:36:35.318Z,525,16,6,10,"{""38220"":294,""4826"":294,""1200"":300,""3491"":294,""2828"":336,""30818"":350,""50613"":350,""10026"":300,""36351"":300,""38001"":294}"
6303,ebay-kleinanzeigen.de,ttl,2016-10-24T02:36:35.318Z,15,11,3,4,"{""53889"":8,""3356"":8,""262914"":8,""3257"":8}"
6304,ebay-kleinanzeigen.de,ttl,2016-10-26T02:36:35.318Z,49,12,4,6,"{""1200"":28,""3356"":28,""30818"":28,""50613"":28,""10026"":28,""36351"":28}"
6305,ebay-kleinanzeigen.de,ttl,2016-10-28T02:36:35.318Z,7,10,3,3,"{""3356"":4,""30818"":4,""50613"":4}"
6306,ebay-kleinanzeigen.de,ttl,2016-10-30T02:36:35.318Z,7,7,2,3,"{""3356"":4,""30818"":4,""50613"":4}"
6307,ebay-kleinanzeigen.de,ttl,2016-11-01T02:36:35.318Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""41552"":8}"
6309,ebay-kleinanzeigen.de,ttl,2016-11-13T02:36:35.318Z,7,3,1,3,"{""43289"":4,""41552"":4,""8928"":4}"
6310,ebay-kleinanzeigen.de,ttl,2016-11-14T02:36:35.318Z,15,4,1,4,"{""3320"":8,""7473"":8,""41552"":8,""38001"":8}"
6311,ebay-kleinanzeigen.de,ttl,2016-11-17T02:36:35.318Z,49,10,3,6,"{""38001"":28,""3320"":28,""3356"":28,""30818"":28,""50613"":28,""7473"":28}"
6313,ebay-kleinanzeigen.de,ttl,2016-11-20T02:36:35.318Z,7,15,5,3,"{""36351"":4,""2828"":4,""3491"":4}"
6314,ebay-kleinanzeigen.de,ttl,2016-11-22T02:36:35.318Z,3,22,8,3,"{""15994"":2,""45671"":3,""29485"":2}"
6315,ebay-kleinanzeigen.de,ttl,2016-11-24T02:36:35.318Z,3,23,10,3,"{""30818"":2,""50613"":2,""3491"":3}"
6316,ebay-kleinanzeigen.de,ttl,2016-11-28T02:36:35.318Z,525,24,10,10,"{""50673"":294,""63008"":350,""4826"":300,""1200"":336,""51430"":294,""2828"":300,""38220"":300,""10026"":294,""36351"":294,""54334"":350}"
6317,ebay-kleinanzeigen.de,ttl,2016-12-03T02:36:35.318Z,3,14,6,2,"{""174"":2,""8999"":2}"
6318,ebay-kleinanzeigen.de,ttl,2016-12-04T02:36:35.318Z,21,22,9,6,"{""8999"":14,""45671"":21,""30844"":12,""1299"":14,""29032"":12,""36997"":12}"
6321,ebay-kleinanzeigen.de,ttl,2016-12-08T02:36:35.318Z,1,20,9,1,"{""24768"":1}"
6322,ebay-kleinanzeigen.de,ttl,2016-12-12T02:36:35.318Z,1,16,5,1,"{""2914"":1}"
6323,ebay-kleinanzeigen.de,ttl,2016-12-13T02:36:35.318Z,7,13,4,3,"{""6830"":4,""3356"":4,""262914"":4}"
6324,ebay-kleinanzeigen.de,ttl,2016-12-15T02:36:35.318Z,3,12,3,2,"{""54334"":2,""63008"":2}"
6325,ebay-kleinanzeigen.de,ttl,2016-12-19T02:36:35.318Z,7,10,3,3,"{""29032"":4,""36997"":4,""30844"":4}"
6326,ebay-kleinanzeigen.de,ttl,2016-12-20T02:36:35.318Z,7,14,5,4,"{""34989"":4,""5413"":7,""49788"":4,""50304"":4}"
6327,ebay-kleinanzeigen.de,ttl,2016-12-22T02:36:35.318Z,1,23,10,1,"{""16276"":1}"
6328,ebay-kleinanzeigen.de,ttl,2016-12-23T02:36:35.318Z,1,11,4,1,"{""5413"":1}"
6329,ebay-kleinanzeigen.de,ttl,2016-12-26T02:36:35.318Z,3,13,4,2,"{""2914"":2,""38001"":2}"
6331,ebay-kleinanzeigen.de,ttl,2017-01-06T02:36:35.318Z,3,22,9,2,"{""3320"":2,""4766"":2}"
6332,ebay-kleinanzeigen.de,ttl,2017-01-07T02:36:35.318Z,7,19,6,3,"{""9186"":4,""13156"":4,""5626"":4}"
6333,ebay-kleinanzeigen.de,ttl,2017-01-10T02:36:35.318Z,53,6,2,6,"{""34702"":30,""3491"":28,""2828"":28,""3327"":30,""38001"":28,""41552"":32}"
6335,ebay-kleinanzeigen.de,ttl,2017-01-17T02:36:35.318Z,1,10,4,1,"{""16276"":1}"
6336,ebay-kleinanzeigen.de,ttl,2017-01-18T02:36:35.318Z,1,21,8,1,"{""16276"":1}"
6337,ebay-kleinanzeigen.de,ttl,2017-01-20T02:36:35.318Z,7,17,6,3,"{""29032"":4,""36997"":4,""30844"":4}"
6338,ebay-kleinanzeigen.de,ttl,2017-01-21T02:36:35.318Z,7,6,2,3,"{""10026"":4,""36351"":4,""1200"":4}"
6339,ebay-kleinanzeigen.de,ttl,2017-01-22T02:36:35.318Z,1,15,5,1,"{""47447"":1}"
6340,ebay-kleinanzeigen.de,ttl,2017-01-24T02:36:35.318Z,41,15,5,6,"{""1200"":32,""35699"":22,""16276"":25,""59432"":22,""10026"":22,""36351"":22}"
6341,ebay-kleinanzeigen.de,ttl,2017-01-26T02:36:35.318Z,1,26,10,1,"{""18978"":1}"
6342,ebay-kleinanzeigen.de,ttl,2017-01-27T02:36:35.318Z,3,9,3,2,"{""10026"":2,""36351"":2}"
6345,ebay-kleinanzeigen.de,ttl,2017-02-03T02:36:35.318Z,675,25,9,10,"{""5391"":360,""50673"":450,""262914"":360,""21183"":360,""197706"":360,""51430"":450,""63008"":360,""174"":360,""8585"":360,""54334"":360}"
6346,ebay-kleinanzeigen.de,ttl,2017-02-05T02:36:35.318Z,315,21,7,9,"{""12578"":210,""262914"":168,""1200"":180,""51430"":180,""3356"":168,""56934"":168,""8285"":210,""46786"":180,""174"":168}"
6347,ebay-kleinanzeigen.de,ttl,2017-02-07T02:36:35.318Z,7,14,6,3,"{""42708"":4,""1200"":4,""51430"":4}"
6348,ebay-kleinanzeigen.de,ttl,2017-02-08T02:36:35.318Z,7,11,4,3,"{""34989"":4,""49788"":4,""50304"":4}"
6349,ebay-kleinanzeigen.de,ttl,2017-02-09T02:36:35.318Z,7,9,3,3,"{""10026"":4,""36351"":4,""1200"":4}"
6350,ebay-kleinanzeigen.de,ttl,2017-02-12T02:36:35.318Z,7,11,4,3,"{""199558"":4,""6939"":4,""2588"":4}"
6351,ebay-kleinanzeigen.de,ttl,2017-02-13T02:36:35.318Z,3,12,4,2,"{""3356"":2,""3257"":2}"
6353,ebay-kleinanzeigen.de,seq,2017-02-22T02:36:35.318Z,7,3,1,3,"{""10026"":4,""36351"":4,""41552"":4}"
6358,siteadvisor.com,ttl,2016-06-16T02:33:14.214Z,1,123,98,1,"{""197648"":1}"
6359,siteadvisor.com,rst,2017-01-31T02:33:14.214Z,1,285,421,1,"{""197648"":1}"
6360,siteadvisor.com,status,2017-01-31T02:33:14.214Z,1,285,421,1,"{""197648"":1}"
6361,aol.com,ttl,2016-06-03T02:33:14.214Z,3,73,56,2,"{""35432"":2,""197648"":2}"
6362,aol.com,ttl,2016-06-12T02:33:14.214Z,3,89,63,2,"{""35432"":2,""197648"":2}"
6363,aol.com,ttl,2016-06-16T02:33:14.214Z,3,128,88,2,"{""35432"":2,""197648"":2}"
6364,aol.com,ttl,2016-06-30T02:33:14.214Z,3,67,43,2,"{""8544"":2,""197648"":2}"
6365,aol.com,ttl,2016-07-04T02:33:14.214Z,3,93,64,2,"{""8544"":2,""197648"":2}"
6366,aol.com,ttl,2016-07-06T02:33:14.214Z,3,65,42,2,"{""8544"":2,""197648"":2}"
6369,avg.com,ttl,2016-06-03T02:25:53.611Z,3,70,59,2,"{""35432"":2,""197648"":2}"
6372,rakuten.co.jp,ttl,2016-05-10T02:33:14.214Z,3,108,75,2,"{""35432"":2,""197648"":2}"
6373,rakuten.co.jp,ttl,2016-05-31T02:33:14.214Z,1,139,109,1,"{""197648"":1}"
6374,rakuten.co.jp,ttl,2016-06-03T02:33:14.214Z,3,78,56,2,"{""35432"":2,""197648"":2}"
6376,rakuten.co.jp,ttl,2016-06-07T02:33:14.214Z,1,131,103,1,"{""197648"":1}"
6377,rakuten.co.jp,ttl,2016-06-10T02:33:14.214Z,1,124,84,1,"{""197648"":1}"
6378,rakuten.co.jp,ttl,2016-06-12T02:33:14.214Z,3,92,63,2,"{""35432"":2,""197648"":2}"
6379,rakuten.co.jp,ttl,2016-06-25T02:33:14.214Z,3,148,102,2,"{""35432"":2,""197648"":2}"
6380,rakuten.co.jp,ttl,2016-06-27T02:33:14.214Z,3,81,51,2,"{""35432"":2,""197648"":2}"
6381,rakuten.co.jp,ttl,2016-11-15T02:33:14.214Z,3,9,4,3,"{""3491"":2,""35017"":3,""38001"":2}"
6382,rakuten.co.jp,ttl,2016-11-16T02:33:14.214Z,7,12,5,3,"{""201011"":4,""2516"":4,""3356"":4}"
6383,rakuten.co.jp,ttl,2016-11-18T02:33:14.214Z,1,22,7,1,"{""30496"":1}"
6384,rakuten.co.jp,ttl,2016-11-22T02:33:14.214Z,3,23,9,2,"{""54334"":2,""63008"":2}"
6385,rakuten.co.jp,ttl,2016-11-25T02:33:14.214Z,7,17,8,3,"{""2516"":4,""3356"":4,""12321"":4}"
6386,rakuten.co.jp,ttl,2016-11-28T02:33:14.214Z,3,16,7,3,"{""50673"":2,""3462"":3,""51430"":2}"
6389,rakuten.co.jp,ttl,2016-12-07T02:33:14.214Z,1,47,22,1,"{""29889"":1}"
6390,rakuten.co.jp,ttl,2016-12-08T02:33:14.214Z,1,25,13,3,"{""24768"":1,""8999"":1,""30496"":1}"
6391,rakuten.co.jp,ttl,2016-12-09T02:33:14.214Z,15,21,8,4,"{""12552"":8,""24862"":8,""49788"":8,""34989"":8}"
6392,rakuten.co.jp,ttl,2016-12-16T02:33:14.214Z,15,17,6,4,"{""2516"":8,""3356"":8,""30818"":8,""50613"":8}"
6393,rakuten.co.jp,ttl,2016-12-20T02:33:14.214Z,1,22,10,1,"{""55720"":1}"
6394,rakuten.co.jp,ttl,2016-12-22T02:33:14.214Z,1,18,9,1,"{""42831"":1}"
6395,rakuten.co.jp,ttl,2016-12-23T02:33:14.214Z,3,7,3,2,"{""6830"":2,""1200"":2}"
6396,rakuten.co.jp,ttl,2016-12-30T02:33:14.214Z,9,23,10,4,"{""35699"":6,""1299"":6,""59432"":6,""15694"":6}"
6397,rakuten.co.jp,ttl,2016-12-31T02:33:14.214Z,3,11,5,2,"{""38001"":2,""3491"":2}"
6398,rakuten.co.jp,ttl,2017-01-01T02:33:14.214Z,3,9,4,3,"{""42708"":2,""1299"":2,""4766"":3}"
6399,rakuten.co.jp,ttl,2017-01-02T02:33:14.214Z,1,7,4,2,"{""43289"":1,""47447"":1}"
6400,rakuten.co.jp,ttl,2017-01-04T02:33:14.214Z,7,3,1,3,"{""23820"":4,""36351"":4,""2914"":4}"
6401,rakuten.co.jp,ttl,2017-01-05T02:33:14.214Z,31,18,6,5,"{""3320"":16,""8585"":16,""5391"":16,""197706"":16,""21183"":16}"
6402,rakuten.co.jp,ttl,2017-01-06T02:33:14.214Z,1,14,6,1,"{""4766"":1}"
6403,rakuten.co.jp,ttl,2017-01-15T02:33:14.214Z,3,14,6,2,"{""3491"":2,""38001"":2}"
6405,rakuten.co.jp,ttl,2017-01-17T02:33:14.214Z,1,11,4,1,"{""36351"":1}"
6406,rakuten.co.jp,ttl,2017-01-18T02:33:14.214Z,1,25,11,1,"{""35017"":1}"
6407,rakuten.co.jp,ttl,2017-01-20T02:33:14.214Z,1,28,12,1,"{""55720"":1}"
6408,rakuten.co.jp,ttl,2017-01-23T02:33:14.214Z,1,12,6,1,"{""38001"":1}"
6409,rakuten.co.jp,ttl,2017-01-24T02:33:14.214Z,3,17,7,2,"{""29405"":2,""1299"":2}"
6410,rakuten.co.jp,ttl,2017-01-26T02:33:14.214Z,15,22,10,4,"{""2516"":8,""3356"":8,""30818"":8,""50613"":8}"
6412,rakuten.co.jp,ttl,2017-02-01T02:33:14.214Z,3,24,11,2,"{""50673"":2,""51430"":2}"
6415,amazonaws.com,ttl,2016-05-10T02:33:14.214Z,3,95,56,2,"{""35432"":2,""197648"":2}"
6416,amazonaws.com,ttl,2016-06-03T02:33:14.214Z,3,51,33,2,"{""35432"":2,""197648"":2}"
6417,amazonaws.com,ttl,2016-06-16T02:33:14.214Z,3,80,46,2,"{""35432"":2,""197648"":2}"
6418,amazonaws.com,ttl,2016-07-06T02:33:14.214Z,9,43,24,4,"{""8544"":6,""197648"":6,""3462"":6,""9680"":6}"
6421,newegg.com,ttl,2016-07-07T00:00:22.976Z,3,68,47,2,"{""8544"":2,""197648"":2}"
6425,iqiyi.com,ttl,2016-08-19T02:33:14.214Z,7,45,23,3,"{""4808"":4,""37963"":4,""4837"":4}"
6426,iqiyi.com,ttl,2016-08-28T02:33:14.214Z,15,29,12,4,"{""4808"":8,""37963"":8,""2914"":8,""4837"":8}"
6427,iqiyi.com,ttl,2016-08-31T02:33:14.214Z,7,27,11,3,"{""4808"":4,""37963"":4,""4837"":4}"
6428,iqiyi.com,ttl,2016-09-09T02:33:14.214Z,7,12,4,3,"{""4808"":4,""37963"":4,""4837"":4}"
6429,iqiyi.com,ttl,2016-09-13T02:33:14.214Z,31,18,6,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
6430,iqiyi.com,ttl,2016-09-16T02:33:14.214Z,7,27,11,3,"{""4808"":4,""37963"":4,""4837"":4}"
6431,iqiyi.com,ttl,2016-09-22T02:33:14.214Z,7,23,8,3,"{""4808"":4,""37963"":4,""4837"":4}"
6432,iqiyi.com,ttl,2016-09-24T02:33:14.214Z,7,33,13,3,"{""4808"":4,""37963"":4,""4837"":4}"
6433,iqiyi.com,ttl,2016-10-04T02:33:14.214Z,15,27,11,4,"{""4808"":8,""36351"":8,""37963"":8,""4837"":8}"
6434,iqiyi.com,ttl,2016-10-06T02:33:14.214Z,31,19,6,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
6435,iqiyi.com,ttl,2016-10-08T02:33:14.214Z,31,9,2,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
6436,iqiyi.com,ttl,2016-10-12T02:33:14.214Z,31,5,1,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
6437,iqiyi.com,ttl,2016-10-21T02:33:14.214Z,31,5,1,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
6438,iqiyi.com,ttl,2016-10-23T02:33:14.214Z,15,4,1,4,"{""4812"":8,""174"":8,""4134"":8,""35017"":8}"
6439,iqiyi.com,ttl,2016-10-24T02:33:14.214Z,31,11,3,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
6440,iqiyi.com,ttl,2016-10-28T02:33:14.214Z,31,11,3,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
6441,iqiyi.com,ttl,2016-10-29T02:33:14.214Z,15,4,1,4,"{""4812"":8,""174"":8,""4134"":8,""35017"":8}"
6442,iqiyi.com,ttl,2016-10-31T02:33:14.214Z,31,5,1,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
6443,iqiyi.com,ttl,2016-11-09T02:33:14.214Z,31,5,1,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
6444,iqiyi.com,ttl,2016-11-10T02:33:14.214Z,15,9,3,4,"{""4808"":8,""36351"":8,""37963"":8,""4837"":8}"
6445,iqiyi.com,ttl,2016-11-15T02:33:14.214Z,15,20,8,4,"{""4808"":8,""36351"":8,""2914"":8,""4837"":8}"
6446,iqiyi.com,ttl,2016-11-17T02:33:14.214Z,31,5,1,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
6447,iqiyi.com,ttl,2016-11-21T02:33:14.214Z,31,17,6,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
6449,iqiyi.com,ttl,2016-12-16T02:33:14.214Z,7,7,2,3,"{""36351"":4,""37963"":4,""2914"":4}"
6451,imgur.com,ttl,2016-05-11T03:55:53.462Z,31,5,1,5,"{""6762"":16,""1299"":16,""54113"":16,""12880"":16,""16322"":16}"
6452,imgur.com,ttl,2016-06-14T03:55:53.462Z,109,7,2,7,"{""48434"":62,""16322"":56,""12880"":56,""6453"":56,""1299"":56,""54113"":64,""6736"":62}"
6453,imgur.com,ttl,2016-07-26T03:55:53.462Z,31,5,1,5,"{""51026"":16,""1299"":16,""54113"":16,""12880"":16,""6762"":16}"
6454,imgur.com,ttl,2016-08-09T03:55:53.462Z,31,5,1,5,"{""51026"":16,""1299"":16,""54113"":16,""12880"":16,""6762"":16}"
6456,imgur.com,block,2017-02-24T03:55:53.462Z,33,173,192,6,"{""48434"":22,""16322"":21,""51026"":18,""6762"":18,""12880"":24,""6736"":22}"
6457,imgur.com,rst,2017-02-28T03:55:53.462Z,15,190,202,5,"{""6736"":10,""48434"":10,""16322"":9,""12880"":12,""51026"":9}"
6458,imgur.com,status,2017-02-28T03:55:53.462Z,15,190,202,5,"{""6736"":10,""48434"":10,""16322"":9,""12880"":12,""51026"":9}"
6459,youtube-mp3.org,ttl,2016-07-28T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
6460,youtube-mp3.org,ttl,2016-07-29T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
6461,youtube-mp3.org,ttl,2016-08-16T02:33:14.214Z,7,73,39,3,"{""6762"":4,""12880"":4,""51026"":4}"
6462,youtube-mp3.org,ttl,2016-08-17T02:33:14.214Z,7,18,7,3,"{""6762"":4,""12880"":4,""51026"":4}"
6463,youtube-mp3.org,ttl,2016-08-24T02:33:14.214Z,7,20,8,3,"{""6762"":4,""12880"":4,""51026"":4}"
6464,youtube-mp3.org,ttl,2016-08-25T02:33:14.214Z,7,60,29,3,"{""6762"":4,""12880"":4,""51026"":4}"
6466,youtube-mp3.org,block,2017-02-14T02:33:14.214Z,3,301,313,2,"{""12880"":2,""51026"":2}"
6467,youtube-mp3.org,rst,2017-02-28T02:33:14.214Z,3,264,218,2,"{""12880"":2,""51026"":2}"
6468,google.be,ttl,2016-07-04T02:33:14.214Z,3,80,44,2,"{""8544"":2,""197648"":2}"
6469,youtube-mp3.org,status,2017-02-28T02:33:14.214Z,3,264,218,2,"{""12880"":2,""51026"":2}"
6472,pornhub.com,ttl,2016-09-16T02:33:14.214Z,3,34,18,2,"{""55628"":2,""4766"":2}"
6473,pornhub.com,ttl,2016-12-14T02:33:14.214Z,1,18,9,1,"{""4766"":1}"
6476,pornhub.com,dns,2017-02-28T02:33:14.214Z,3,321,543,2,"{""16322"":2,""12880"":2}"
6477,pornhub.com,rst,2017-02-28T02:33:14.214Z,3,321,543,2,"{""16322"":2,""12880"":2}"
6478,pornhub.com,status,2017-02-28T02:33:14.214Z,3,321,543,2,"{""16322"":2,""12880"":2}"
6479,usatoday.com,ttl,2016-05-10T02:33:14.214Z,3,98,60,2,"{""6830"":2,""1200"":2}"
6482,usatoday.com,ttl,2016-06-06T02:33:14.214Z,1,65,42,1,"{""38001"":1}"
6483,usatoday.com,ttl,2016-06-09T02:33:14.214Z,9,62,40,4,"{""4826"":6,""36351"":6,""4637"":6,""38220"":6}"
6484,usatoday.com,ttl,2016-06-10T02:33:14.214Z,1,89,59,3,"{""16637"":1,""36884"":1,""12321"":1}"
6485,usatoday.com,ttl,2016-06-12T02:33:14.214Z,1,67,42,1,"{""33182"":1}"
6487,usatoday.com,ttl,2016-06-15T02:33:14.214Z,3,59,38,3,"{""7850"":3,""30818"":2,""50613"":2}"
6488,usatoday.com,ttl,2016-06-16T02:33:14.214Z,3,86,58,5,"{""4826"":2,""46816"":3,""12321"":3,""38220"":2,""38001"":3}"
6491,usatoday.com,ttl,2016-06-21T02:33:14.214Z,3,49,29,3,"{""7850"":2,""174"":2,""38001"":3}"
6495,usatoday.com,ttl,2016-06-27T02:33:14.214Z,1,53,34,2,"{""30693"":1,""38001"":1}"
6496,usatoday.com,ttl,2016-06-28T02:33:14.214Z,1,83,53,1,"{""16637"":1}"
6497,usatoday.com,ttl,2016-06-30T02:33:14.214Z,1,55,32,1,"{""4637"":1}"
6499,usatoday.com,ttl,2016-07-03T02:33:14.214Z,1,42,26,1,"{""4637"":1}"
6501,usatoday.com,ttl,2016-07-06T02:33:14.214Z,7,41,23,4,"{""174"":4,""8544"":4,""38001"":7,""197648"":4}"
6502,usatoday.com,ttl,2016-07-07T02:33:14.214Z,3,36,21,2,"{""30818"":2,""50613"":2}"
6503,usatoday.com,ttl,2016-07-10T02:33:14.214Z,15,28,14,4,"{""25780"":8,""19531"":8,""19844"":8,""6453"":8}"
6504,usatoday.com,ttl,2016-07-12T02:33:14.214Z,3,17,7,2,"{""30818"":2,""50613"":2}"
6507,usatoday.com,ttl,2016-07-22T02:33:14.214Z,3,49,24,2,"{""3491"":2,""38001"":2}"
6508,usatoday.com,ttl,2016-08-05T02:33:14.214Z,15,4,1,4,"{""3491"":8,""2828"":8,""38001"":8,""21735"":8}"
6510,usatoday.com,ttl,2016-08-18T02:33:14.214Z,1,20,9,1,"{""4657"":1}"
6511,usatoday.com,ttl,2016-08-22T02:33:14.214Z,3,39,18,2,"{""4657"":2,""38001"":2}"
6514,usatoday.com,ttl,2016-08-27T02:33:14.214Z,1,23,11,1,"{""3491"":1}"
6516,usatoday.com,ttl,2016-08-29T02:33:14.214Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""21735"":8}"
6517,usatoday.com,ttl,2016-08-30T02:33:14.214Z,3,13,6,2,"{""4657"":2,""38001"":2}"
6518,usatoday.com,ttl,2016-08-31T02:33:14.214Z,5,29,17,3,"{""4657"":3,""38001"":4,""3491"":3}"
6519,usatoday.com,ttl,2016-09-03T02:33:14.214Z,9,15,8,4,"{""4657"":6,""30818"":6,""50613"":6,""38001"":6}"
6521,usatoday.com,ttl,2016-09-07T02:33:14.214Z,2,25,16,2,"{""4657"":1,""38001"":2}"
6522,usatoday.com,ttl,2016-09-10T02:33:14.214Z,2,25,16,2,"{""4657"":1,""38001"":2}"
6523,usatoday.com,ttl,2016-09-13T02:33:14.214Z,3,27,14,2,"{""36351"":2,""2914"":2}"
6524,usatoday.com,ttl,2016-09-15T02:33:14.214Z,7,11,5,3,"{""3491"":4,""2828"":4,""38001"":4}"
6525,usatoday.com,ttl,2016-09-19T02:33:14.214Z,15,4,1,4,"{""3491"":8,""2828"":8,""38001"":8,""21735"":8}"
6527,usatoday.com,ttl,2016-09-23T02:33:14.214Z,7,6,2,3,"{""36351"":4,""2828"":4,""3491"":4}"
6528,usatoday.com,ttl,2016-09-24T02:33:14.214Z,3,23,12,3,"{""3491"":2,""30496"":3,""38001"":2}"
6529,usatoday.com,ttl,2016-09-26T02:33:14.214Z,3,18,9,3,"{""36351"":2,""2914"":2,""51167"":3}"
6532,usatoday.com,ttl,2016-10-01T02:33:14.214Z,7,6,2,3,"{""3491"":4,""2828"":4,""38001"":4}"
6533,usatoday.com,ttl,2016-10-02T02:33:14.214Z,117,15,8,9,"{""30496"":117,""36884"":78,""3491"":72,""3257"":78,""2828"":72,""30818"":78,""50613"":78,""36351"":63,""38001"":63}"
6534,usatoday.com,ttl,2016-10-04T02:33:14.214Z,135,33,17,12,"{""8220"":72,""36884"":135,""4826"":90,""15694"":135,""60311"":72,""3491"":90,""15576"":72,""38220"":90,""36351"":135,""201011"":135,""38001"":90,""3303"":72}"
6535,usatoday.com,ttl,2016-10-06T02:33:14.214Z,3,17,7,2,"{""36351"":2,""2914"":2}"
6536,usatoday.com,ttl,2016-10-07T02:33:14.214Z,7,7,2,3,"{""38001"":4,""2828"":4,""3491"":4}"
6537,usatoday.com,ttl,2016-10-09T02:33:14.214Z,27,5,2,5,"{""5413"":15,""21735"":16,""2828"":16,""38001"":14,""3491"":14}"
6538,usatoday.com,ttl,2016-10-10T02:33:14.214Z,13,8,3,4,"{""2828"":8,""2914"":7,""36351"":8,""3491"":7}"
6539,usatoday.com,ttl,2016-10-11T02:33:14.214Z,7,6,2,3,"{""38001"":4,""2828"":4,""3491"":4}"
6540,usatoday.com,ttl,2016-10-12T02:33:14.214Z,1,9,4,1,"{""3491"":1}"
6542,usatoday.com,ttl,2016-10-15T02:33:14.214Z,3,10,4,2,"{""30818"":2,""50613"":2}"
6544,usatoday.com,ttl,2016-10-18T02:33:14.214Z,9,18,9,5,"{""36351"":6,""2914"":6,""30818"":6,""50613"":6,""4766"":9}"
6545,usatoday.com,ttl,2016-10-19T02:33:14.214Z,1,6,3,1,"{""36351"":1}"
6546,usatoday.com,ttl,2016-10-20T02:33:14.214Z,9,23,11,5,"{""36351"":6,""3491"":6,""2914"":6,""4766"":9,""38001"":6}"
6547,usatoday.com,ttl,2016-10-22T02:33:14.214Z,3,8,4,3,"{""12321"":2,""3356"":2,""38001"":3}"
6549,usatoday.com,ttl,2016-10-26T02:33:14.214Z,3,9,3,2,"{""3491"":2,""38001"":2}"
6550,usatoday.com,ttl,2016-10-27T02:33:14.214Z,15,4,1,4,"{""3491"":8,""2828"":8,""38001"":8,""21735"":8}"
6551,usatoday.com,ttl,2016-10-28T02:33:14.214Z,1,7,3,1,"{""36351"":1}"
6552,usatoday.com,ttl,2016-10-29T02:33:14.214Z,15,4,1,4,"{""3491"":8,""2828"":8,""38001"":8,""21735"":8}"
6554,usatoday.com,ttl,2016-11-01T02:33:14.214Z,113,7,2,7,"{""38001"":60,""3491"":60,""3356"":60,""2828"":60,""30818"":60,""50613"":60,""21735"":64}"
6555,usatoday.com,ttl,2016-11-11T02:33:14.214Z,7,7,2,3,"{""2828"":4,""2914"":4,""36351"":4}"
6556,usatoday.com,ttl,2016-11-14T02:33:14.214Z,15,4,1,4,"{""2914"":8,""38001"":8,""2828"":8,""21735"":8}"
6557,usatoday.com,ttl,2016-11-15T02:33:14.214Z,15,4,1,4,"{""3491"":8,""2828"":8,""38001"":8,""21735"":8}"
6558,usatoday.com,ttl,2016-11-16T02:33:14.214Z,1,17,6,1,"{""4766"":1}"
6559,usatoday.com,ttl,2016-11-18T02:33:14.214Z,3,6,2,2,"{""2828"":2,""4766"":2}"
6560,usatoday.com,ttl,2016-11-19T02:33:14.214Z,1,7,3,1,"{""5413"":1}"
6561,usatoday.com,ttl,2016-11-20T02:33:14.214Z,1,9,4,2,"{""2914"":1,""4766"":1}"
6562,usatoday.com,ttl,2016-11-22T02:33:14.214Z,9,17,6,4,"{""6830"":6,""30818"":6,""50613"":6,""1200"":6}"
6563,usatoday.com,ttl,2016-11-23T02:33:14.214Z,1,13,5,1,"{""38001"":1}"
6565,usatoday.com,ttl,2016-11-25T02:33:14.214Z,7,9,4,4,"{""36351"":4,""12321"":7,""2828"":4,""3491"":4}"
6566,usatoday.com,ttl,2016-11-26T02:33:14.214Z,3,12,3,2,"{""30818"":2,""50613"":2}"
6567,usatoday.com,ttl,2016-11-27T02:33:14.214Z,7,3,1,3,"{""12321"":4,""3356"":4,""21735"":4}"
6568,usatoday.com,ttl,2016-11-28T02:33:14.214Z,3,14,6,3,"{""4826"":2,""29073"":3,""38220"":2}"
6570,usatoday.com,ttl,2016-12-02T02:33:14.214Z,1,11,5,1,"{""29073"":1}"
6571,usatoday.com,ttl,2016-12-03T02:33:14.214Z,1,12,7,3,"{""45177"":1,""2914"":1,""29073"":1}"
6572,usatoday.com,ttl,2016-12-05T02:33:14.214Z,47,15,8,8,"{""18978"":26,""2914"":25,""6461"":26,""3491"":25,""47447"":47,""2828"":32,""201011"":47,""38001"":28}"
6574,usatoday.com,ttl,2016-12-07T02:33:14.214Z,9,28,16,7,"{""18978"":9,""4826"":6,""45177"":9,""38220"":6,""20853"":6,""201011"":9,""174"":6}"
6575,usatoday.com,ttl,2016-12-08T02:33:14.214Z,21,13,6,6,"{""38001"":12,""31122"":14,""3491"":12,""2828"":12,""201011"":21,""174"":14}"
6576,usatoday.com,ttl,2016-12-09T02:33:14.214Z,7,11,5,3,"{""2828"":4,""2914"":4,""38001"":4}"
6577,usatoday.com,ttl,2016-12-10T02:33:14.214Z,7,6,2,3,"{""2828"":4,""2914"":4,""36351"":4}"
6578,usatoday.com,ttl,2016-12-11T02:33:14.214Z,147,12,4,8,"{""8999"":84,""2914"":84,""45899"":84,""3491"":98,""7643"":84,""1299"":84,""38001"":98,""3356"":84}"
6579,usatoday.com,ttl,2016-12-12T02:33:14.214Z,9,11,4,4,"{""36351"":6,""3491"":6,""2914"":6,""38001"":6}"
6580,usatoday.com,ttl,2016-12-13T02:33:14.214Z,1,4,2,1,"{""45177"":1}"
6581,usatoday.com,ttl,2016-12-14T02:33:14.214Z,3,10,4,2,"{""30818"":2,""50613"":2}"
6582,usatoday.com,ttl,2016-12-16T02:33:14.214Z,1,8,3,1,"{""36351"":1}"
6584,usatoday.com,ttl,2016-12-21T02:33:14.214Z,1,9,3,1,"{""12321"":1}"
6585,usatoday.com,ttl,2016-12-22T02:33:14.214Z,9,11,4,4,"{""7552"":6,""4637"":6,""55720"":6,""3491"":6}"
6586,usatoday.com,ttl,2016-12-25T02:33:14.214Z,3,5,2,2,"{""36351"":2,""2914"":2}"
6587,usatoday.com,ttl,2016-12-31T02:33:14.214Z,15,4,1,4,"{""2914"":8,""36351"":8,""2828"":8,""21735"":8}"
6588,usatoday.com,ttl,2017-01-05T02:33:14.214Z,15,4,1,4,"{""2914"":8,""38001"":8,""2828"":8,""21735"":8}"
6589,usatoday.com,ttl,2017-01-06T02:33:14.214Z,7,3,1,3,"{""4766"":4,""2828"":4,""21735"":4}"
6590,usatoday.com,ttl,2017-01-09T02:33:14.214Z,15,4,1,4,"{""2914"":8,""36351"":8,""2828"":8,""21735"":8}"
6591,usatoday.com,ttl,2017-01-10T02:33:14.214Z,15,4,1,4,"{""2914"":8,""36351"":8,""2828"":8,""21735"":8}"
6592,usatoday.com,ttl,2017-01-19T02:33:14.214Z,15,4,1,4,"{""42708"":8,""1299"":8,""3356"":8,""21735"":8}"
6593,usatoday.com,ttl,2017-01-22T02:33:14.214Z,7,3,1,3,"{""4766"":4,""2828"":4,""21735"":4}"
6594,usatoday.com,ttl,2017-01-30T02:33:14.214Z,7,3,1,3,"{""4766"":4,""2828"":4,""21735"":4}"
6596,usatoday.com,ttl,2017-02-04T02:33:14.214Z,1,11,5,1,"{""38001"":1}"
6597,usatoday.com,ttl,2017-02-05T02:33:14.214Z,9,15,6,4,"{""36351"":6,""3491"":6,""2914"":6,""38001"":6}"
6598,usatoday.com,ttl,2017-02-06T02:33:14.214Z,15,8,2,4,"{""174"":8,""3356"":8,""63008"":8,""54334"":8}"
6600,usatoday.com,ttl,2017-02-09T02:33:14.214Z,2,12,6,2,"{""38001"":2,""3491"":1}"
6601,usatoday.com,ttl,2017-02-10T02:33:14.214Z,15,4,1,4,"{""2914"":8,""36351"":8,""2828"":8,""21735"":8}"
6606,giphy.com,ttl,2016-05-10T02:33:14.214Z,3,100,57,2,"{""35432"":2,""197648"":2}"
6607,giphy.com,ttl,2016-06-14T02:33:14.214Z,7,3,1,3,"{""48434"":4,""6736"":4,""13335"":4}"
6609,giphy.com,block,2017-02-20T02:33:14.214Z,3,292,336,2,"{""48434"":2,""6736"":2}"
6610,giphy.com,dns,2017-02-21T02:33:14.214Z,3,310,367,2,"{""16322"":2,""12880"":2}"
6613,google.com,ttl,2016-06-03T02:36:35.318Z,3,62,34,2,"{""35432"":2,""197648"":2}"
6614,google.com,rst,2017-02-28T02:36:35.318Z,1,295,264,1,"{""35432"":1}"
6615,google.com,status,2017-02-28T02:36:35.318Z,1,295,264,1,"{""35432"":1}"
6616,google.pt,ttl,2016-05-10T02:33:14.214Z,3,90,49,2,"{""35432"":2,""197648"":2}"
6619,blogspot.com.br,dns,2017-02-19T00:00:25.097Z,6,276,272,3,"{""16322"":4,""12880"":4,""29049"":3}"
6620,blogspot.com.br,rst,2017-02-19T00:00:25.097Z,6,276,272,3,"{""16322"":4,""12880"":4,""29049"":3}"
6621,blogspot.com.br,status,2017-02-19T00:00:25.097Z,6,276,272,3,"{""16322"":4,""12880"":4,""29049"":3}"
6622,aliexpress.com,ttl,2016-12-30T02:36:35.318Z,1,9,3,1,"{""43289"":1}"
6623,aliexpress.com,rst,2017-02-28T02:36:35.318Z,1,118,107,1,"{""43289"":1}"
6624,aliexpress.com,status,2017-02-28T02:36:35.318Z,1,118,107,1,"{""43289"":1}"
6625,huffingtonpost.com,ttl,2016-05-10T02:33:14.214Z,1,122,83,1,"{""197648"":1}"
6626,huffingtonpost.com,ttl,2016-06-04T02:33:14.214Z,1,140,99,1,"{""43289"":1}"
6627,huffingtonpost.com,ttl,2016-06-07T02:33:14.214Z,3,140,103,2,"{""35432"":2,""197648"":2}"
6628,huffingtonpost.com,ttl,2016-06-12T02:33:14.214Z,3,95,67,2,"{""35432"":2,""197648"":2}"
6629,huffingtonpost.com,ttl,2016-06-16T02:33:14.214Z,1,130,94,1,"{""197648"":1}"
6630,huffingtonpost.com,ttl,2016-07-06T02:33:14.214Z,3,64,39,2,"{""8544"":2,""197648"":2}"
6631,bongacams.com,ttl,2016-06-30T02:33:14.214Z,3,64,43,2,"{""8544"":2,""197648"":2}"
6632,bongacams.com,seq,2017-02-16T02:33:14.214Z,1,295,311,1,"{""4766"":1}"
6633,bongacams.com,block,2017-02-17T02:33:14.214Z,7,290,339,3,"{""35753"":4,""34426"":4,""51975"":4}"
6634,bongacams.com,dns,2017-02-27T02:33:14.214Z,12,310,360,4,"{""16322"":8,""29049"":6,""12880"":8,""6762"":6}"
6638,oracle.com,ttl,2016-12-29T02:34:21.267Z,7,3,1,3,"{""6830"":4,""792"":4,""3257"":4}"
6643,youporn.com,ttl,2016-07-22T02:33:14.214Z,3,75,43,2,"{""48434"":2,""6736"":2}"
6644,youporn.com,ttl,2017-02-03T02:33:14.214Z,1,12,6,1,"{""4766"":1}"
6645,youporn.com,seq,2017-02-14T02:33:14.214Z,3,293,370,3,"{""55628"":2,""3786"":2,""4766"":3}"
6647,youporn.com,dns,2017-02-27T02:33:14.214Z,3,299,402,2,"{""16322"":2,""12880"":2}"
6648,youporn.com,rst,2017-02-27T02:33:14.214Z,9,299,402,4,"{""48434"":6,""12880"":6,""16322"":6,""6736"":6}"
6649,youporn.com,status,2017-02-27T02:33:14.214Z,9,299,402,4,"{""48434"":6,""12880"":6,""16322"":6,""6736"":6}"
6651,mercadolivre.com.br,ttl,2016-06-14T02:50:18.236Z,7,3,1,3,"{""48434"":4,""53387"":4,""6736"":4}"
6652,mercadolivre.com.br,ttl,2016-08-24T02:50:18.236Z,7,8,2,3,"{""6762"":4,""12880"":4,""51026"":4}"
6653,mercadolivre.com.br,block,2017-02-15T02:50:18.236Z,9,257,345,4,"{""48434"":6,""6736"":6,""12880"":6,""51026"":6}"
6655,mercadolivre.com.br,rst,2017-02-20T02:50:18.236Z,9,244,249,4,"{""48434"":6,""12880"":6,""6736"":6,""51026"":6}"
6656,mercadolivre.com.br,status,2017-02-20T02:50:18.236Z,9,244,249,4,"{""48434"":6,""12880"":6,""6736"":6,""51026"":6}"
6661,shutterstock.com,ttl,2016-06-15T02:41:11.754Z,3,35,20,3,"{""7850"":3,""3491"":2,""38001"":2}"
6673,chaturbate.com,ttl,2016-07-06T02:33:14.214Z,3,47,25,2,"{""8544"":2,""197648"":2}"
6674,chaturbate.com,ttl,2017-02-09T02:33:14.214Z,7,17,6,3,"{""42831"":4,""1299"":4,""2914"":4}"
6676,chaturbate.com,block,2017-02-17T02:33:14.214Z,29,294,299,5,"{""8781"":15,""51975"":16,""35753"":16,""34426"":16,""8966"":15}"
6677,chaturbate.com,dns,2017-03-07T02:33:14.214Z,6,314,318,3,"{""16322"":4,""12880"":4,""29049"":3}"
6678,chaturbate.com,rst,2017-03-18T02:33:14.214Z,1,278,228,2,"{""8544"":1,""42831"":1}"
6679,chaturbate.com,status,2017-03-18T02:33:14.214Z,1,278,228,2,"{""8544"":1,""42831"":1}"
6680,steamcommunity.com,ttl,2016-07-27T02:33:14.214Z,63,6,1,6,"{""9121"":32,""51026"":32,""42910"":32,""12880"":32,""6453"":32,""1299"":32}"
6682,asos.com,ttl,2016-08-15T03:00:13.557Z,31,5,1,5,"{""51026"":16,""1299"":16,""6762"":16,""12880"":16,""34922"":16}"
6683,asos.com,ttl,2017-02-11T03:00:13.557Z,3,11,5,2,"{""174"":2,""35017"":2}"
6684,asos.com,block,2017-02-20T03:00:13.557Z,7,236,303,3,"{""6762"":4,""12880"":4,""51026"":4}"
6687,steamcommunity.com,rst,2017-02-28T02:33:14.214Z,1,375,1425,1,"{""51026"":1}"
6688,steamcommunity.com,status,2017-02-28T02:33:14.214Z,1,375,1425,1,"{""51026"":1}"
6689,dmm.co.jp,ttl,2016-07-22T02:33:14.214Z,7,3,1,3,"{""48434"":4,""38043"":4,""6736"":4}"
6690,dmm.co.jp,seq,2017-02-14T02:33:14.214Z,3,130,123,2,"{""55628"":2,""3786"":2}"
6691,google.co.jp,ttl,2016-05-10T02:33:14.214Z,3,78,44,2,"{""35432"":2,""197648"":2}"
6692,google.co.jp,ttl,2016-06-03T02:33:14.214Z,3,64,37,2,"{""35432"":2,""197648"":2}"
6693,google.co.jp,rst,2017-02-28T02:33:14.214Z,1,290,271,1,"{""35432"":1}"
6694,google.co.jp,status,2017-02-28T02:33:14.214Z,1,290,271,1,"{""35432"":1}"
6695,dmm.co.jp,block,2017-02-16T02:33:14.214Z,3,150,159,2,"{""48434"":2,""6736"":2}"
6696,dmm.co.jp,rst,2017-02-19T02:33:14.214Z,3,130,123,2,"{""48434"":2,""6736"":2}"
6697,loading-delivery2.com,ttl,2016-06-03T02:33:14.214Z,3,75,55,2,"{""35432"":2,""197648"":2}"
6698,loading-delivery2.com,ttl,2016-07-06T02:33:14.214Z,3,54,35,2,"{""8544"":2,""197648"":2}"
6699,loading-delivery2.com,rst,2016-09-04T02:33:14.214Z,2,279,258,2,"{""8544"":1,""197648"":2}"
6700,loading-delivery2.com,status,2016-09-04T02:33:14.214Z,2,279,258,2,"{""8544"":1,""197648"":2}"
6701,imzog.com,ttl,2016-05-10T02:34:21.267Z,3,92,48,2,"{""35432"":2,""197648"":2}"
6702,imzog.com,ttl,2016-05-11T02:34:21.267Z,31,5,1,5,"{""12880"":16,""6453"":16,""16322"":16,""13335"":16,""6762"":16}"
6703,imzog.com,ttl,2016-06-12T02:34:21.267Z,15,86,45,4,"{""29049"":8,""6762"":8,""12880"":8,""16322"":8}"
6705,imzog.com,block,2016-07-28T02:34:21.267Z,406,222,170,9,"{""16322"":232,""34426"":224,""12880"":232,""6762"":232,""8966"":210,""35753"":224,""29049"":203,""8781"":210,""51975"":224}"
6707,fedex.com,ttl,2016-06-10T02:34:21.267Z,1,39,23,1,"{""18978"":1}"
6710,ettoday.net,ttl,2016-07-27T02:37:19.855Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""9505"":32,""1299"":32,""18182"":32}"
6711,ettoday.net,ttl,2016-07-28T02:37:19.855Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""9505"":32,""1299"":32,""18182"":32}"
6712,ettoday.net,ttl,2016-07-29T02:37:19.855Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""9505"":32,""1299"":32,""18182"":32}"
6713,ettoday.net,ttl,2016-08-24T02:37:19.855Z,7,12,3,3,"{""6762"":4,""12880"":4,""51026"":4}"
6714,ettoday.net,block,2017-02-20T02:37:19.855Z,3,247,284,2,"{""12880"":2,""51026"":2}"
6715,ettoday.net,rst,2017-02-25T02:37:19.855Z,3,264,280,2,"{""12880"":2,""51026"":2}"
6716,ettoday.net,status,2017-02-25T02:37:19.855Z,3,264,280,2,"{""12880"":2,""51026"":2}"
6717,wix.com,ttl,2016-05-10T02:33:14.214Z,1,113,78,1,"{""197648"":1}"
6718,wix.com,ttl,2016-07-06T02:33:14.214Z,3,58,38,2,"{""8544"":2,""197648"":2}"
6719,alibaba.com,ttl,2016-06-07T02:36:35.318Z,7,13,6,4,"{""7643"":4,""45899"":4,""59432"":7,""3491"":4}"
6720,alibaba.com,ttl,2016-06-19T02:36:35.318Z,3,17,10,2,"{""199267"":2,""8551"":2}"
6721,alibaba.com,ttl,2016-06-25T02:36:35.318Z,3,16,8,3,"{""4134"":2,""47869"":2,""59432"":3}"
6722,alibaba.com,ttl,2016-07-03T02:36:35.318Z,3,6,2,2,"{""50673"":2,""51430"":2}"
6723,alibaba.com,ttl,2016-07-06T02:36:35.318Z,15,4,1,4,"{""3238"":8,""174"":8,""45102"":8,""3356"":8}"
6724,alibaba.com,ttl,2016-07-09T02:36:35.318Z,31,5,1,5,"{""174"":16,""2914"":16,""56934"":16,""63008"":16,""45102"":16}"
6725,alibaba.com,ttl,2016-07-13T02:36:35.318Z,31,5,1,5,"{""50673"":16,""174"":16,""2914"":16,""45102"":16,""51430"":16}"
6726,alibaba.com,ttl,2016-07-19T02:36:35.318Z,15,4,1,4,"{""174"":8,""2914"":8,""45102"":8,""29073"":8}"
6727,alibaba.com,ttl,2016-07-22T02:36:35.318Z,7,17,5,3,"{""33438"":4,""4637"":4,""1221"":4}"
6728,alibaba.com,ttl,2016-09-11T02:36:35.318Z,31,5,1,5,"{""200761"":16,""6453"":16,""12874"":16,""1299"":16,""45102"":16}"
6729,alibaba.com,ttl,2016-09-21T02:36:35.318Z,15,4,1,4,"{""38001"":8,""2914"":8,""45102"":8,""3491"":8}"
6730,alibaba.com,ttl,2016-09-28T02:36:35.318Z,7,3,1,3,"{""2914"":4,""45102"":4,""30496"":4}"
6732,alibaba.com,ttl,2016-10-04T02:36:35.318Z,49,12,4,6,"{""50673"":28,""4134"":28,""3356"":28,""30818"":28,""50613"":28,""201789"":28}"
6733,alibaba.com,ttl,2016-10-07T02:36:35.318Z,31,5,1,5,"{""6453"":16,""3356"":16,""30818"":16,""50613"":16,""45102"":16}"
6734,alibaba.com,ttl,2016-10-09T02:36:35.318Z,7,3,1,3,"{""6453"":4,""45102"":4,""38001"":4}"
6735,alibaba.com,ttl,2016-10-13T02:36:35.318Z,15,7,2,4,"{""6453"":8,""3356"":8,""30818"":8,""50613"":8}"
6736,alibaba.com,ttl,2016-10-16T02:36:35.318Z,7,3,1,3,"{""6453"":4,""45102"":4,""38001"":4}"
6737,alibaba.com,ttl,2016-10-18T02:36:35.318Z,1,7,3,1,"{""38001"":1}"
6738,alibaba.com,ttl,2016-10-19T02:36:35.318Z,31,5,1,5,"{""9186"":16,""5626"":16,""6453"":16,""45102"":16,""13156"":16}"
6739,alibaba.com,ttl,2016-11-11T02:36:35.318Z,31,5,1,5,"{""6453"":16,""3356"":16,""30818"":16,""50613"":16,""45102"":16}"
6740,alibaba.com,ttl,2016-11-12T02:36:35.318Z,15,4,1,4,"{""6453"":8,""174"":8,""45102"":8,""61317"":8}"
6741,alibaba.com,ttl,2016-11-14T02:36:35.318Z,15,4,1,4,"{""6453"":8,""3356"":8,""49367"":8,""45102"":8}"
6742,alibaba.com,ttl,2016-11-24T02:36:35.318Z,63,11,4,7,"{""50673"":42,""51430"":42,""1299"":42,""30818"":36,""50613"":36,""3223"":42,""3356"":36}"
6743,alibaba.com,ttl,2016-11-29T02:36:35.318Z,7,3,1,3,"{""6453"":4,""45102"":4,""15694"":4}"
6744,alibaba.com,ttl,2016-11-30T02:36:35.318Z,31,5,1,5,"{""6453"":16,""3356"":16,""30818"":16,""50613"":16,""45102"":16}"
6745,alibaba.com,ttl,2016-12-04T02:36:35.318Z,117,7,2,7,"{""8999"":62,""6453"":64,""1299"":62,""30818"":60,""50613"":60,""45102"":64,""3356"":60}"
6746,alibaba.com,ttl,2016-12-06T02:36:35.318Z,3,6,2,2,"{""42831"":2,""2914"":2}"
6747,alibaba.com,ttl,2016-12-07T02:36:35.318Z,3,12,3,2,"{""50673"":2,""51430"":2}"
6748,alibaba.com,ttl,2016-12-08T02:36:35.318Z,9,9,4,4,"{""36352"":6,""1299"":6,""2914"":6,""30496"":6}"
6749,alibaba.com,ttl,2016-12-10T02:36:35.318Z,15,4,1,4,"{""59564"":8,""6453"":8,""9002"":8,""45102"":8}"
6750,alibaba.com,ttl,2016-12-13T02:36:35.318Z,15,4,1,4,"{""7643"":8,""2914"":8,""45102"":8,""3491"":8}"
6751,alibaba.com,ttl,2016-12-14T02:36:35.318Z,63,6,1,6,"{""35753"":32,""39386"":32,""34426"":32,""6453"":32,""51975"":32,""45102"":32}"
6752,alibaba.com,ttl,2016-12-20T02:36:35.318Z,1,4,2,1,"{""20853"":1}"
6753,alibaba.com,ttl,2016-12-22T02:36:35.318Z,31,5,1,5,"{""36351"":16,""6453"":16,""4637"":16,""45102"":16,""1221"":16}"
6754,alibaba.com,ttl,2017-01-01T02:36:35.318Z,1,6,2,1,"{""174"":1}"
6755,alibaba.com,ttl,2017-01-07T02:36:35.318Z,7,6,2,3,"{""9186"":4,""13156"":4,""5626"":4}"
6756,alibaba.com,ttl,2017-01-12T02:36:35.318Z,3,7,2,2,"{""59564"":2,""9002"":2}"
6757,alibaba.com,ttl,2017-01-14T02:36:35.318Z,31,5,1,5,"{""36351"":16,""6453"":16,""4637"":16,""45102"":16,""1221"":16}"
6758,alibaba.com,ttl,2017-01-16T02:36:35.318Z,7,7,2,3,"{""36351"":4,""4637"":4,""1221"":4}"
6759,alibaba.com,ttl,2017-01-18T02:36:35.318Z,3,7,2,2,"{""59564"":2,""9002"":2}"
6760,alibaba.com,ttl,2017-01-20T02:36:35.318Z,63,6,1,6,"{""49788"":32,""50304"":32,""6453"":32,""34989"":32,""174"":32,""45102"":32}"
6761,alibaba.com,ttl,2017-01-21T02:36:35.318Z,117,7,2,7,"{""1221"":60,""49505"":62,""6453"":64,""4637"":60,""9002"":62,""36351"":60,""45102"":64}"
6762,alibaba.com,ttl,2017-01-23T02:36:35.318Z,3,9,3,2,"{""42708"":2,""51430"":2}"
6763,alibaba.com,ttl,2017-01-24T02:36:35.318Z,15,4,1,4,"{""7643"":8,""2914"":8,""45102"":8,""3491"":8}"
6764,alibaba.com,ttl,2017-01-27T02:36:35.318Z,7,9,3,3,"{""36351"":4,""4637"":4,""1221"":4}"
6765,alibaba.com,ttl,2017-01-29T02:36:35.318Z,63,6,1,6,"{""49788"":32,""50304"":32,""6453"":32,""34989"":32,""174"":32,""45102"":32}"
6766,alibaba.com,ttl,2017-01-31T02:36:35.318Z,31,5,1,5,"{""36351"":16,""6453"":16,""4637"":16,""45102"":16,""1221"":16}"
6767,alibaba.com,ttl,2017-02-02T02:36:35.318Z,15,9,2,4,"{""39386"":8,""51975"":8,""34426"":8,""35753"":8}"
6768,alibaba.com,ttl,2017-02-03T02:36:35.318Z,15,11,3,4,"{""39386"":8,""51975"":8,""34426"":8,""35753"":8}"
6769,alibaba.com,ttl,2017-02-04T02:36:35.318Z,7,8,2,3,"{""36351"":4,""4637"":4,""1221"":4}"
6770,alibaba.com,ttl,2017-02-05T02:36:35.318Z,31,5,1,5,"{""42708"":16,""6453"":16,""1299"":16,""45102"":16,""51430"":16}"
6772,alibaba.com,ttl,2017-02-13T02:36:35.318Z,7,3,1,3,"{""2914"":4,""45102"":4,""9009"":4}"
6775,dropbox.com,ttl,2016-07-06T03:07:54.067Z,3,8,3,2,"{""8544"":2,""197648"":2}"
6776,dropbox.com,rst,2017-02-17T03:07:54.067Z,1,91,61,1,"{""8544"":1}"
6777,dropbox.com,status,2017-02-17T03:07:54.067Z,1,91,61,1,"{""8544"":1}"
6780,360.cn,ttl,2016-06-04T02:33:14.214Z,3,91,60,2,"{""45634"":2,""56308"":2}"
6783,360.cn,ttl,2016-06-24T02:33:14.214Z,1,52,32,1,"{""40676"":1}"
6785,360.cn,ttl,2016-07-25T02:33:14.214Z,1,36,20,1,"{""20853"":1}"
6788,360.cn,ttl,2016-10-03T02:33:14.214Z,3,12,4,2,"{""2914"":2,""51852"":2}"
6789,360.cn,ttl,2016-11-19T02:33:14.214Z,1,18,10,1,"{""15694"":1}"
6791,360.cn,ttl,2016-12-06T02:33:14.214Z,1,20,11,1,"{""3223"":1}"
6793,360.cn,ttl,2016-12-12T02:33:14.214Z,1,14,10,1,"{""29073"":1}"
6794,360.cn,ttl,2017-01-01T02:33:14.214Z,1,26,17,1,"{""32475"":1}"
6795,360.cn,ttl,2017-01-02T02:33:14.214Z,3,28,13,2,"{""201011"":2,""3356"":2}"
6796,360.cn,ttl,2017-01-11T02:33:14.214Z,1,39,21,1,"{""42831"":1}"
6798,360.cn,ttl,2017-02-03T02:33:14.214Z,1,42,26,1,"{""53889"":1}"
6799,360.cn,ttl,2017-02-14T02:33:14.214Z,31,5,1,5,"{""29032"":16,""4134"":16,""36997"":16,""30844"":16,""134764"":16}"
6802,blogspot.in,ttl,2016-05-10T02:33:14.214Z,3,89,50,2,"{""35432"":2,""197648"":2}"
6803,blogspot.in,ttl,2016-05-11T02:33:14.214Z,15,4,1,4,"{""15169"":8,""16322"":8,""12880"":8,""6762"":8}"
6804,blogspot.in,ttl,2016-06-14T02:33:14.214Z,7,3,1,3,"{""48434"":4,""15169"":4,""6736"":4}"
6805,blogspot.in,ttl,2016-07-31T02:33:14.214Z,15,4,1,4,"{""15169"":8,""6762"":8,""12880"":8,""51026"":8}"
6806,blogspot.in,ttl,2016-08-01T02:33:14.214Z,15,4,1,4,"{""15169"":8,""6762"":8,""12880"":8,""51026"":8}"
6807,blogspot.in,ttl,2016-08-02T02:33:14.214Z,15,4,1,4,"{""15169"":8,""6762"":8,""12880"":8,""51026"":8}"
6808,blogspot.in,ttl,2016-08-16T02:33:14.214Z,7,83,43,3,"{""6762"":4,""12880"":4,""51026"":4}"
6809,blogspot.in,ttl,2016-08-22T02:33:14.214Z,7,57,25,3,"{""6762"":4,""12880"":4,""51026"":4}"
6810,blogspot.in,ttl,2016-08-24T02:33:14.214Z,7,21,8,3,"{""6762"":4,""12880"":4,""51026"":4}"
6811,blogspot.in,ttl,2016-12-16T02:33:14.214Z,3,10,4,2,"{""20294"":2,""16637"":2}"
6812,blogspot.in,block,2017-02-20T02:33:14.214Z,15,302,306,5,"{""6736"":10,""48434"":10,""16322"":9,""12880"":12,""51026"":9}"
6815,baidu.com,ttl,2016-05-12T04:01:14.341Z,15,4,1,4,"{""4808"":8,""36351"":8,""2914"":8,""4837"":8}"
6816,baidu.com,ttl,2016-05-21T04:01:14.341Z,31,5,1,5,"{""4826"":16,""4808"":16,""45671"":16,""4837"":16,""3257"":16}"
6817,baidu.com,ttl,2016-05-22T04:01:14.341Z,31,5,1,5,"{""4808"":16,""54334"":16,""6939"":16,""63008"":16,""4837"":16}"
6818,baidu.com,ttl,2016-05-26T04:01:14.341Z,15,4,1,4,"{""4808"":8,""36351"":8,""2914"":8,""4837"":8}"
6819,baidu.com,ttl,2016-06-03T04:01:14.341Z,7,3,1,3,"{""3491"":4,""38001"":4,""9808"":4}"
6820,baidu.com,ttl,2016-06-05T04:01:14.341Z,15,4,1,4,"{""4808"":8,""36352"":8,""1299"":8,""4837"":8}"
6821,baidu.com,ttl,2016-06-28T04:01:14.341Z,15,4,1,4,"{""39324"":8,""4808"":8,""1299"":8,""47605"":8}"
6822,baidu.com,ttl,2016-07-25T04:01:14.341Z,31,5,1,5,"{""4808"":16,""54334"":16,""6939"":16,""63008"":16,""4837"":16}"
6823,baidu.com,ttl,2016-07-26T04:01:14.341Z,7,3,1,3,"{""4766"":4,""4134"":4,""23724"":4}"
6824,baidu.com,ttl,2016-08-23T04:01:14.341Z,63,6,1,6,"{""45671"":32,""9808"":32,""4826"":32,""3491"":32,""3356"":32,""58453"":32}"
6825,baidu.com,ttl,2016-08-31T04:01:14.341Z,7,3,1,3,"{""3491"":4,""4766"":4,""9808"":4}"
6826,baidu.com,ttl,2016-09-14T04:01:14.341Z,15,4,1,4,"{""4808"":8,""36351"":8,""2914"":8,""4837"":8}"
6827,baidu.com,ttl,2016-09-16T04:01:14.341Z,15,4,1,4,"{""18978"":8,""4808"":8,""6939"":8,""4837"":8}"
6828,baidu.com,ttl,2016-10-13T04:01:14.341Z,15,4,1,4,"{""4808"":8,""36351"":8,""2914"":8,""4837"":8}"
6829,baidu.com,ttl,2016-10-18T04:01:14.341Z,15,4,1,4,"{""4808"":8,""174"":8,""4837"":8,""61317"":8}"
6830,baidu.com,ttl,2016-10-28T04:01:14.341Z,15,4,1,4,"{""18978"":8,""4808"":8,""6939"":8,""4837"":8}"
6832,baidu.com,seq,2016-11-10T04:01:14.341Z,63,6,1,6,"{""45671"":32,""9808"":32,""4826"":32,""3491"":32,""3356"":32,""58453"":32}"
6833,baidu.com,seq,2016-11-12T04:01:14.341Z,7,3,1,3,"{""3491"":4,""4766"":4,""9808"":4}"
6834,baidu.com,seq,2016-11-13T04:01:14.341Z,31,5,1,5,"{""4808"":16,""6453"":16,""50673"":16,""51430"":16,""4837"":16}"
6835,baidu.com,seq,2016-11-18T04:01:14.341Z,15,4,1,4,"{""4808"":8,""1299"":8,""30693"":8,""4837"":8}"
6836,baidu.com,seq,2016-12-01T04:01:14.341Z,31,5,1,5,"{""4826"":16,""4808"":16,""174"":16,""45671"":16,""4837"":16}"
6838,google.co.il,ttl,2016-05-11T02:34:21.267Z,31,5,1,5,"{""15169"":16,""6453"":16,""16322"":16,""12880"":16,""29049"":16}"
6839,google.co.il,ttl,2016-06-03T02:34:21.267Z,3,66,37,2,"{""35432"":2,""197648"":2}"
6840,google.co.il,ttl,2016-06-16T02:34:21.267Z,7,108,64,3,"{""16322"":4,""12880"":4,""6762"":4}"
6841,google.co.il,ttl,2016-07-20T02:34:21.267Z,31,5,1,5,"{""15169"":16,""6453"":16,""16322"":16,""12880"":16,""51026"":16}"
6842,google.co.il,ttl,2016-08-02T02:34:21.267Z,15,4,1,4,"{""15169"":8,""6762"":8,""12880"":8,""51026"":8}"
6843,google.co.il,ttl,2016-08-23T02:34:21.267Z,15,4,1,4,"{""15169"":8,""6453"":8,""12880"":8,""51026"":8}"
6844,google.co.il,ttl,2016-08-25T02:34:21.267Z,3,52,25,2,"{""12880"":2,""51026"":2}"
6845,google.co.il,block,2017-02-19T02:34:21.267Z,10,307,324,4,"{""51026"":6,""29049"":5,""12880"":8,""16322"":6}"
6850,google.com.eg,ttl,2016-06-03T02:33:14.214Z,3,52,31,2,"{""35432"":2,""197648"":2}"
6851,google.com.eg,rst,2017-02-28T02:33:14.214Z,1,293,268,1,"{""35432"":1}"
6852,google.com.eg,status,2017-02-28T02:33:14.214Z,1,293,268,1,"{""35432"":1}"
6854,google.co.il,rst,2017-02-28T02:34:21.267Z,10,292,274,5,"{""12880"":8,""16322"":6,""29049"":5,""35432"":10,""51026"":6}"
6855,google.co.il,status,2017-02-28T02:34:21.267Z,10,292,274,5,"{""12880"":8,""16322"":6,""29049"":5,""35432"":10,""51026"":6}"
6857,media.tumblr.com,dns,2017-02-21T02:34:21.267Z,3,192,189,2,"{""16322"":2,""12880"":2}"
6858,google.co.in,ttl,2016-05-10T02:34:21.267Z,3,85,46,2,"{""35432"":2,""197648"":2}"
6861,amazon.ca,ttl,2016-05-31T02:33:14.214Z,7,106,70,3,"{""4768"":4,""24466"":4,""4637"":4}"
6862,amazon.ca,ttl,2016-06-07T02:33:14.214Z,7,101,62,3,"{""4826"":4,""132347"":4,""132692"":4}"
6863,amazon.ca,ttl,2016-06-12T02:33:14.214Z,3,64,41,2,"{""35432"":2,""197648"":2}"
6864,amazon.ca,ttl,2016-06-13T02:33:14.214Z,7,72,43,3,"{""29049"":4,""12880"":4,""16322"":4}"
6865,amazon.ca,ttl,2016-06-15T02:33:14.214Z,7,56,35,3,"{""45413"":4,""4651"":4,""9931"":4}"
6866,amazon.ca,ttl,2016-06-16T02:33:14.214Z,3,91,54,2,"{""35432"":2,""197648"":2}"
6867,amazon.ca,ttl,2016-07-13T02:33:14.214Z,31,27,11,5,"{""8585"":16,""21183"":16,""197706"":16,""6762"":16,""5391"":16}"
6868,amazon.ca,ttl,2016-07-27T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""16509"":8,""51026"":8}"
6869,amazon.ca,ttl,2016-07-28T02:33:14.214Z,15,4,1,4,"{""6453"":8,""12880"":8,""16509"":8,""51026"":8}"
6870,amazon.ca,ttl,2016-08-22T02:33:14.214Z,3,47,22,2,"{""12880"":2,""51026"":2}"
6871,amazon.ca,ttl,2016-08-23T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""16509"":8,""51026"":8}"
6872,amazon.ca,ttl,2016-08-24T02:33:14.214Z,7,12,5,3,"{""6453"":4,""12880"":4,""51026"":4}"
6873,amazon.ca,ttl,2016-09-04T02:33:14.214Z,31,26,10,5,"{""197706"":16,""21183"":16,""8585"":16,""6762"":16,""5391"":16}"
6874,amazon.ca,ttl,2016-10-12T02:33:14.214Z,1,10,5,1,"{""5413"":1}"
6875,amazon.ca,ttl,2016-11-27T02:33:14.214Z,1,9,4,1,"{""132919"":1}"
6876,amazon.ca,block,2017-02-22T02:33:14.214Z,22,241,278,5,"{""29049"":12,""16322"":12,""20485"":11,""12880"":16,""51026"":14}"
6880,onlinesbi.com,ttl,2016-06-30T03:29:07.393Z,3,13,5,2,"{""8544"":2,""197648"":2}"
6881,ontests.me,ttl,2016-06-12T02:33:14.214Z,3,69,37,2,"{""35432"":2,""197648"":2}"
6890,taobao.com,ttl,2016-06-06T04:59:24.381Z,3,25,10,2,"{""32475"":2,""3356"":2}"
6891,taobao.com,ttl,2016-06-24T04:59:24.381Z,1,23,10,1,"{""53889"":1}"
6892,taobao.com,ttl,2016-09-13T04:59:24.381Z,9,16,5,4,"{""3491"":6,""3327"":6,""2914"":6,""38001"":6}"
6893,taobao.com,ttl,2016-09-23T04:59:24.381Z,7,10,3,3,"{""10026"":4,""36351"":4,""4766"":4}"
6894,taobao.com,ttl,2016-10-04T04:59:24.381Z,21,19,5,5,"{""34274"":12,""33785"":14,""6461"":12,""8218"":12,""3491"":14}"
6895,taobao.com,ttl,2016-10-17T04:59:24.381Z,1,5,2,1,"{""4766"":1}"
6896,taobao.com,ttl,2016-10-20T04:59:24.381Z,3,10,3,2,"{""38001"":2,""3491"":2}"
6897,taobao.com,ttl,2016-10-26T04:59:24.381Z,31,5,1,5,"{""17621"":16,""37963"":16,""1299"":16,""4837"":16,""5413"":16}"
6898,taobao.com,ttl,2016-12-15T04:59:24.381Z,31,5,1,5,"{""4812"":16,""37963"":16,""4134"":16,""38001"":16,""3491"":16}"
6899,taobao.com,ttl,2016-12-20T04:59:24.381Z,3,7,2,2,"{""174"":2,""31122"":2}"
6900,taobao.com,ttl,2017-01-07T04:59:24.381Z,3,10,3,2,"{""58461"":2,""5413"":2}"
6901,taobao.com,ttl,2017-02-04T04:59:24.381Z,1,27,12,1,"{""51430"":1}"
6902,taobao.com,ttl,2017-02-07T04:59:24.381Z,3,11,4,2,"{""6461"":2,""8100"":2}"
6904,taobao.com,seq,2017-02-27T04:59:24.381Z,31,5,1,5,"{""174"":16,""37963"":16,""4134"":16,""20860"":16,""58461"":16}"
6906,google.co.id,ttl,2016-07-04T02:33:14.214Z,3,87,48,2,"{""8544"":2,""197648"":2}"
6907,kapanlagi.com,ttl,2016-08-24T02:51:01.673Z,3,17,6,2,"{""12880"":2,""51026"":2}"
6908,kapanlagi.com,block,2017-02-05T02:51:01.673Z,3,196,260,2,"{""12880"":2,""51026"":2}"
6909,kapanlagi.com,rst,2017-02-21T02:51:01.673Z,3,154,161,2,"{""12880"":2,""51026"":2}"
6910,kapanlagi.com,status,2017-02-21T02:51:01.673Z,3,154,161,2,"{""12880"":2,""51026"":2}"
6913,zol.com.cn,ttl,2016-06-30T02:36:35.318Z,3,23,8,2,"{""7473"":2,""38001"":2}"
6914,zol.com.cn,ttl,2016-07-03T02:36:35.318Z,1,15,6,1,"{""6830"":1}"
6915,dailymotion.com,dns,2017-02-15T06:42:32.400Z,52,51,32,6,"{""16322"":32,""6762"":28,""12880"":32,""9498"":26,""29049"":28,""200612"":26}"
6916,citi.com,ttl,2016-06-19T00:40:53.603Z,63,6,1,6,"{""13156"":32,""5626"":32,""9186"":32,""3356"":32,""25883"":32,""174"":32}"
6917,citi.com,rst,2016-10-31T00:40:53.603Z,15,14,5,4,"{""9186"":8,""13156"":8,""174"":8,""5626"":8}"
6918,citi.com,status,2016-10-31T00:40:53.603Z,15,14,5,4,"{""9186"":8,""13156"":8,""174"":8,""5626"":8}"
6920,tumblr.com,ttl,2016-06-16T04:02:35.016Z,3,11,5,2,"{""48434"":2,""6736"":2}"
6921,tumblr.com,block,2017-02-22T04:02:35.016Z,3,261,459,2,"{""48434"":2,""6736"":2}"
6922,tumblr.com,dns,2017-03-06T04:02:35.016Z,3,251,274,2,"{""16322"":2,""12880"":2}"
6923,tumblr.com,rst,2017-03-08T04:02:35.016Z,3,233,225,2,"{""48434"":2,""6736"":2}"
6924,godaddy.com,ttl,2016-07-24T03:34:57.337Z,15,4,1,4,"{""209"":8,""2828"":8,""36352"":8,""26496"":8}"
6926,roblox.com,ttl,2016-06-04T02:37:19.855Z,7,21,10,3,"{""7643"":4,""45899"":4,""3491"":4}"
6928,roblox.com,ttl,2016-06-08T02:37:19.855Z,15,4,1,4,"{""60311"":8,""15576"":8,""19324"":8,""3257"":8}"
6929,roblox.com,ttl,2016-06-09T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
6930,roblox.com,ttl,2016-06-10T02:37:19.855Z,7,20,10,3,"{""24238"":4,""7545"":4,""24130"":4}"
6932,roblox.com,ttl,2016-06-13T02:37:19.855Z,49,18,6,6,"{""53340"":28,""16125"":28,""6461"":28,""13194"":28,""3320"":28,""36114"":28}"
6934,roblox.com,ttl,2016-06-16T02:37:19.855Z,3,18,8,2,"{""3327"":2,""34702"":2}"
6935,roblox.com,ttl,2016-06-19T02:37:19.855Z,3,13,5,2,"{""16637"":2,""3356"":2}"
6936,roblox.com,ttl,2016-06-21T02:37:19.855Z,7,14,5,3,"{""6461"":4,""36114"":4,""53340"":4}"
6937,roblox.com,ttl,2016-06-22T02:37:19.855Z,3,16,7,2,"{""16637"":2,""3356"":2}"
6938,roblox.com,ttl,2016-06-24T02:37:19.855Z,3,10,4,2,"{""36351"":2,""4637"":2}"
6939,roblox.com,ttl,2016-06-25T02:37:19.855Z,3,22,9,2,"{""36351"":2,""4637"":2}"
6942,roblox.com,ttl,2016-06-29T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
6943,roblox.com,ttl,2016-07-01T02:37:19.855Z,1,15,6,1,"{""34702"":1}"
6944,roblox.com,ttl,2016-07-04T02:37:19.855Z,3,9,4,3,"{""42831"":3,""47869"":2,""3257"":2}"
6945,roblox.com,ttl,2016-07-07T02:37:19.855Z,15,8,2,4,"{""19531"":8,""25780"":8,""6453"":8,""19844"":8}"
6946,roblox.com,ttl,2016-07-18T02:37:19.855Z,15,4,1,4,"{""60311"":8,""15576"":8,""19324"":8,""3257"":8}"
6947,roblox.com,ttl,2016-07-19T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
6948,roblox.com,ttl,2016-08-02T02:37:19.855Z,15,4,1,4,"{""7643"":8,""6453"":8,""45899"":8,""19324"":8}"
6949,roblox.com,ttl,2016-08-03T02:37:19.855Z,63,6,1,6,"{""19324"":32,""3257"":32,""6453"":32,""3356"":32,""30818"":32,""50613"":32}"
6950,roblox.com,ttl,2016-08-08T02:37:19.855Z,15,4,1,4,"{""60311"":8,""15576"":8,""19324"":8,""3257"":8}"
6951,roblox.com,ttl,2016-08-11T02:37:19.855Z,63,6,1,6,"{""19324"":32,""3257"":32,""6453"":32,""3356"":32,""30818"":32,""50613"":32}"
6952,roblox.com,ttl,2016-08-21T02:37:19.855Z,15,4,1,4,"{""60311"":8,""15576"":8,""19324"":8,""3257"":8}"
6953,roblox.com,ttl,2016-08-23T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
6954,roblox.com,ttl,2016-09-04T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
6955,roblox.com,ttl,2016-09-10T02:37:19.855Z,15,4,1,4,"{""6461"":8,""30496"":8,""19324"":8,""3257"":8}"
6956,roblox.com,ttl,2016-09-11T02:37:19.855Z,31,5,1,5,"{""45177"":16,""6453"":16,""7545"":16,""19324"":16,""2764"":16}"
6957,roblox.com,ttl,2016-09-12T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
6958,roblox.com,ttl,2016-09-16T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
6959,roblox.com,ttl,2016-09-18T02:37:19.855Z,31,5,1,5,"{""50613"":16,""6453"":16,""3356"":16,""30818"":16,""19324"":16}"
6960,roblox.com,ttl,2016-09-19T02:37:19.855Z,31,5,1,5,"{""50613"":16,""6453"":16,""3356"":16,""30818"":16,""19324"":16}"
6961,roblox.com,ttl,2016-09-20T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
6962,roblox.com,ttl,2016-09-21T02:37:19.855Z,15,4,1,4,"{""1299"":8,""5413"":8,""19324"":8,""3257"":8}"
6963,roblox.com,ttl,2016-09-23T02:37:19.855Z,31,5,1,5,"{""50613"":16,""6453"":16,""3356"":16,""30818"":16,""19324"":16}"
6964,roblox.com,ttl,2016-09-27T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
6965,roblox.com,ttl,2016-09-28T02:37:19.855Z,31,5,1,5,"{""50613"":16,""6453"":16,""3356"":16,""30818"":16,""19324"":16}"
6966,roblox.com,ttl,2016-09-29T02:37:19.855Z,31,5,1,5,"{""30844"":16,""6453"":16,""29032"":16,""36997"":16,""19324"":16}"
6967,roblox.com,ttl,2016-09-30T02:37:19.855Z,15,4,1,4,"{""6453"":8,""50673"":8,""51430"":8,""19324"":8}"
6968,roblox.com,ttl,2016-10-04T02:37:19.855Z,7,3,1,3,"{""6453"":4,""19324"":4,""20853"":4}"
6969,roblox.com,ttl,2016-10-07T02:37:19.855Z,63,6,1,6,"{""19324"":32,""3257"":32,""6453"":32,""3356"":32,""30818"":32,""50613"":32}"
6970,roblox.com,ttl,2016-10-10T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
6971,roblox.com,ttl,2016-10-11T02:37:19.855Z,7,3,1,3,"{""6453"":4,""19324"":4,""20853"":4}"
6972,roblox.com,ttl,2016-10-13T02:37:19.855Z,15,4,1,4,"{""6453"":8,""2914"":8,""19324"":8,""38001"":8}"
6973,roblox.com,ttl,2016-10-17T02:37:19.855Z,7,3,1,3,"{""6453"":4,""19324"":4,""20853"":4}"
6974,roblox.com,ttl,2016-10-18T02:37:19.855Z,15,4,1,4,"{""6453"":8,""2914"":8,""19324"":8,""38001"":8}"
6975,roblox.com,ttl,2016-10-19T02:37:19.855Z,7,3,1,3,"{""6453"":4,""19324"":4,""20853"":4}"
6976,roblox.com,ttl,2016-10-20T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
6977,roblox.com,ttl,2016-10-21T02:37:19.855Z,15,4,1,4,"{""6453"":8,""2914"":8,""19324"":8,""38001"":8}"
6978,roblox.com,ttl,2016-10-24T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
6979,roblox.com,ttl,2016-10-30T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
6980,roblox.com,ttl,2016-11-03T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
6981,roblox.com,ttl,2016-11-06T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
6982,roblox.com,ttl,2016-11-07T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
6983,roblox.com,ttl,2016-11-12T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
6984,roblox.com,ttl,2016-11-17T02:37:19.855Z,31,5,1,5,"{""16125"":16,""3320"":16,""13194"":16,""19324"":16,""3257"":16}"
6985,roblox.com,ttl,2016-11-18T02:37:19.855Z,15,4,1,4,"{""7643"":8,""6453"":8,""45899"":8,""19324"":8}"
6986,roblox.com,ttl,2016-11-20T02:37:19.855Z,15,4,1,4,"{""7643"":8,""6453"":8,""45899"":8,""19324"":8}"
6987,roblox.com,ttl,2016-11-22T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
6988,roblox.com,ttl,2016-11-26T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
6989,roblox.com,ttl,2016-11-27T02:37:19.855Z,15,4,1,4,"{""7643"":8,""6453"":8,""45899"":8,""19324"":8}"
6990,roblox.com,ttl,2016-11-29T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
6991,roblox.com,ttl,2016-12-04T02:37:19.855Z,15,4,1,4,"{""6453"":8,""2914"":8,""19324"":8,""38001"":8}"
6992,roblox.com,ttl,2016-12-06T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""2914"":8,""19324"":8}"
6993,roblox.com,ttl,2016-12-10T02:37:19.855Z,15,4,1,4,"{""6453"":8,""2914"":8,""19324"":8,""38001"":8}"
6994,roblox.com,ttl,2016-12-11T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
6995,roblox.com,ttl,2016-12-12T02:37:19.855Z,15,4,1,4,"{""6453"":8,""2914"":8,""19324"":8,""38001"":8}"
6996,roblox.com,ttl,2016-12-15T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
6997,roblox.com,ttl,2016-12-16T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""2914"":8,""19324"":8}"
6998,roblox.com,ttl,2016-12-17T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
7002,zhihu.com,seq,2017-01-14T02:36:35.318Z,3,95,63,2,"{""6663"":2,""201924"":2}"
7003,wikia.com,ttl,2016-05-11T03:55:53.462Z,31,5,1,5,"{""6762"":16,""1299"":16,""54113"":16,""12880"":16,""16322"":16}"
7005,wikia.com,block,2017-02-19T03:55:53.462Z,7,131,131,3,"{""16322"":4,""12880"":4,""6762"":4}"
7008,businessinsider.com,ttl,2016-06-07T03:55:53.462Z,3,20,10,2,"{""36351"":2,""13591"":2}"
7009,businessinsider.com,rst,2017-02-26T03:55:53.462Z,1,91,64,1,"{""13591"":1}"
7010,businessinsider.com,status,2017-02-26T03:55:53.462Z,1,91,64,1,"{""13591"":1}"
7016,sohu.com,ttl,2016-07-25T04:02:35.016Z,15,4,1,4,"{""15399"":8,""4134"":8,""6453"":8,""23724"":8}"
7017,orange.fr,ttl,2016-12-13T03:00:10.533Z,7,3,1,3,"{""36351"":4,""4637"":4,""8891"":4}"
7018,orange.fr,ttl,2016-12-30T03:00:10.533Z,7,3,1,3,"{""36351"":4,""4637"":4,""8891"":4}"
7022,netflix.com,ttl,2016-06-14T03:00:10.533Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
7023,netflix.com,ttl,2016-06-16T03:00:10.533Z,7,7,2,3,"{""48434"":4,""14618"":4,""6736"":4}"
7024,netflix.com,block,2017-02-17T03:00:10.533Z,3,91,83,2,"{""48434"":2,""6736"":2}"
7025,netflix.com,dns,2017-02-20T03:00:10.533Z,6,106,91,3,"{""6762"":3,""12880"":4,""16322"":4}"
7026,netflix.com,rst,2017-02-20T03:00:10.533Z,18,106,91,5,"{""6736"":12,""48434"":12,""6762"":9,""12880"":12,""16322"":12}"
7027,netflix.com,status,2017-02-20T03:00:10.533Z,18,106,91,5,"{""6736"":12,""48434"":12,""6762"":9,""12880"":12,""16322"":12}"
7028,eksisozluk.com,ttl,2016-06-17T04:16:55.390Z,7,3,1,3,"{""48434"":4,""42926"":4,""6736"":4}"
7029,1905.com,block,2016-11-10T03:22:56.975Z,3,67,55,2,"{""48434"":2,""6736"":2}"
7033,chaoshi.tmall.com,ttl,2016-08-21T04:06:35.351Z,31,5,1,5,"{""32475"":16,""4812"":16,""37963"":16,""4134"":16,""3356"":16}"
7034,chaoshi.tmall.com,ttl,2016-10-24T04:06:35.351Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
7036,chaoshi.tmall.com,ttl,2016-10-28T04:06:35.351Z,1,5,2,1,"{""4812"":1}"
7037,chaoshi.tmall.com,ttl,2016-11-07T04:06:35.351Z,15,4,1,4,"{""12321"":8,""3356"":8,""4134"":8,""37963"":8}"
7038,chaoshi.tmall.com,ttl,2016-12-04T04:06:35.351Z,7,11,4,3,"{""1299"":4,""47447"":4,""4837"":4}"
7039,chaoshi.tmall.com,ttl,2016-12-07T04:06:35.351Z,31,5,1,5,"{""2914"":16,""37963"":16,""4134"":16,""34702"":16,""3327"":16}"
7040,chaoshi.tmall.com,ttl,2016-12-23T04:06:35.351Z,3,12,4,2,"{""6453"":2,""15399"":2}"
7041,chaoshi.tmall.com,ttl,2016-12-26T04:06:35.351Z,3,14,5,2,"{""6453"":2,""15399"":2}"
7042,chaoshi.tmall.com,ttl,2016-12-28T04:06:35.351Z,7,12,3,3,"{""1299"":4,""47447"":4,""4837"":4}"
7043,chaoshi.tmall.com,ttl,2017-01-19T04:06:35.351Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
7044,chaoshi.tmall.com,ttl,2017-01-21T04:06:35.351Z,7,9,2,3,"{""16125"":4,""3320"":4,""13194"":4}"
7045,chaoshi.tmall.com,ttl,2017-01-28T04:06:35.351Z,113,7,2,7,"{""38001"":60,""4134"":60,""4837"":60,""3491"":60,""47447"":60,""37963"":64,""1299"":60}"
7046,chaoshi.tmall.com,ttl,2017-01-30T04:06:35.351Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
7047,pinterest.com,ttl,2016-06-30T03:31:57.670Z,3,9,4,2,"{""8544"":2,""197648"":2}"
7048,pinterest.com,ttl,2016-07-22T03:31:57.670Z,7,3,1,3,"{""48434"":4,""54113"":4,""6736"":4}"
7049,pinterest.com,block,2017-02-20T03:31:57.670Z,3,132,127,2,"{""48434"":2,""6736"":2}"
7050,pinterest.com,dns,2017-03-02T03:31:57.670Z,12,117,93,4,"{""29049"":6,""16322"":8,""12880"":8,""6762"":6}"
7051,pinterest.com,rst,2017-03-02T03:31:57.670Z,36,117,93,7,"{""48434"":24,""16322"":24,""6762"":18,""12880"":24,""29049"":18,""6736"":24,""8544"":36}"
7052,pinterest.com,status,2017-03-02T03:31:57.670Z,36,117,93,7,"{""48434"":24,""16322"":24,""6762"":18,""12880"":24,""29049"":18,""6736"":24,""8544"":36}"
7053,naver.jp,block,2017-01-17T02:51:01.673Z,3,17,6,2,"{""48434"":2,""6736"":2}"
7054,eksisozluk.com,block,2016-12-04T04:16:55.390Z,3,125,111,2,"{""48434"":2,""6736"":2}"
7055,eksisozluk.com,dns,2016-12-05T04:16:55.390Z,3,128,114,2,"{""16322"":2,""12880"":2}"
7056,eksisozluk.com,rst,2016-12-06T04:16:55.390Z,3,119,92,2,"{""48434"":2,""6736"":2}"
7057,eksisozluk.com,status,2016-12-06T04:16:55.390Z,3,119,92,2,"{""48434"":2,""6736"":2}"
7058,adidas.tmall.com,ttl,2016-08-24T00:06:36.795Z,31,5,1,5,"{""4812"":16,""37963"":16,""4134"":16,""38001"":16,""3491"":16}"
7059,adidas.tmall.com,ttl,2016-08-31T00:06:36.795Z,31,5,1,5,"{""4637"":16,""33438"":16,""37963"":16,""4134"":16,""1221"":16}"
7060,adidas.tmall.com,ttl,2016-09-18T00:06:36.795Z,31,5,1,5,"{""4812"":16,""37963"":16,""4134"":16,""38001"":16,""3491"":16}"
7061,adidas.tmall.com,ttl,2016-09-27T00:06:36.795Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
7062,adidas.tmall.com,ttl,2016-10-05T00:06:36.795Z,15,4,1,4,"{""33785"":8,""37963"":8,""4134"":8,""3491"":8}"
7063,adidas.tmall.com,ttl,2016-10-15T00:06:36.795Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
7064,adidas.tmall.com,ttl,2016-10-25T00:06:36.795Z,31,5,1,5,"{""17621"":16,""6461"":16,""37963"":16,""4837"":16,""30496"":16}"
7065,adidas.tmall.com,ttl,2016-11-04T00:06:36.795Z,31,5,1,5,"{""59564"":16,""4812"":16,""37963"":16,""4134"":16,""9002"":16}"
7066,adidas.tmall.com,ttl,2016-11-14T00:06:36.795Z,15,4,1,4,"{""201011"":8,""37963"":8,""1299"":8,""4837"":8}"
7067,adidas.tmall.com,ttl,2016-11-24T00:06:36.795Z,15,4,1,4,"{""33785"":8,""37963"":8,""4134"":8,""3491"":8}"
7068,adidas.tmall.com,ttl,2016-12-09T00:06:36.795Z,7,13,4,3,"{""17621"":4,""39324"":4,""47605"":4}"
7069,adidas.tmall.com,ttl,2016-12-16T00:06:36.795Z,7,7,2,3,"{""47447"":4,""1299"":4,""4837"":4}"
7070,adidas.tmall.com,ttl,2016-12-17T00:06:36.795Z,31,9,2,5,"{""4812"":16,""4134"":16,""34702"":16,""2914"":16,""3327"":16}"
7071,adidas.tmall.com,ttl,2016-12-20T00:06:36.795Z,3,7,3,2,"{""174"":2,""20853"":2}"
7072,adidas.tmall.com,ttl,2016-12-22T00:06:36.795Z,63,6,1,6,"{""17621"":32,""4837"":32,""47605"":32,""39324"":32,""1299"":32,""37963"":32}"
7073,adidas.tmall.com,ttl,2016-12-25T00:06:36.795Z,237,8,2,8,"{""17621"":120,""37963"":128,""50673"":120,""51430"":120,""47447"":126,""4837"":128,""174"":120,""1299"":126}"
7074,adidas.tmall.com,ttl,2016-12-28T00:06:36.795Z,15,10,3,4,"{""37963"":8,""38001"":8,""4134"":8,""3491"":8}"
7075,adidas.tmall.com,ttl,2017-01-05T00:06:36.795Z,1,10,4,1,"{""35017"":1}"
7081,nih.gov,seq,2017-02-12T06:42:32.400Z,1,15,6,1,"{""33182"":1}"
7082,chaoshi.tmall.com,ttl,2017-02-04T04:06:35.351Z,473,9,2,9,"{""4812"":240,""12956"":252,""37963"":256,""30844"":240,""3327"":252,""4134"":240,""34702"":252,""29032"":240,""36997"":240}"
7083,chaoshi.tmall.com,ttl,2017-02-08T04:06:35.351Z,63,6,1,6,"{""4812"":32,""29032"":32,""30844"":32,""4134"":32,""37963"":32,""36997"":32}"
7084,chaoshi.tmall.com,ttl,2017-02-09T04:06:35.351Z,3,11,3,2,"{""174"":2,""9009"":2}"
7088,youth.cn,ttl,2016-05-10T05:47:56.508Z,7,3,1,3,"{""133752"":4,""3491"":4,""23724"":4}"
7089,youth.cn,ttl,2016-05-12T05:47:56.508Z,31,5,1,5,"{""198310"":16,""29076"":16,""4134"":16,""1299"":16,""23724"":16}"
7090,youth.cn,ttl,2016-05-24T05:47:56.508Z,31,5,1,5,"{""4808"":16,""174"":16,""4134"":16,""12989"":16,""23724"":16}"
7091,youth.cn,ttl,2016-06-24T05:47:56.508Z,31,5,1,5,"{""10026"":16,""36351"":16,""4766"":16,""4134"":16,""23724"":16}"
7092,youth.cn,ttl,2016-06-27T05:47:56.508Z,63,6,1,6,"{""8220"":32,""4134"":32,""60311"":32,""15576"":32,""3303"":32,""23724"":32}"
7093,youth.cn,ttl,2016-06-30T05:47:56.508Z,63,6,1,6,"{""8220"":32,""4134"":32,""60311"":32,""15576"":32,""3303"":32,""23724"":32}"
7094,youth.cn,ttl,2016-07-09T05:47:56.508Z,15,4,1,4,"{""4657"":8,""38001"":8,""4134"":8,""23724"":8}"
7095,youth.cn,ttl,2016-07-16T05:47:56.508Z,63,6,1,6,"{""8220"":32,""4134"":32,""60311"":32,""15576"":32,""3303"":32,""23724"":32}"
7096,youth.cn,ttl,2016-07-17T05:47:56.508Z,15,4,1,4,"{""4657"":8,""38001"":8,""4134"":8,""23724"":8}"
7097,youth.cn,ttl,2016-07-20T05:47:56.508Z,15,4,1,4,"{""18978"":8,""6939"":8,""4134"":8,""23724"":8}"
7098,youth.cn,ttl,2016-07-25T05:47:56.508Z,15,4,1,4,"{""20473"":8,""174"":8,""4134"":8,""23724"":8}"
7099,youth.cn,ttl,2016-07-26T05:47:56.508Z,7,3,1,3,"{""2914"":4,""35017"":4,""23724"":4}"
7100,youth.cn,ttl,2016-07-27T05:47:56.508Z,31,5,1,5,"{""10026"":16,""36351"":16,""4766"":16,""4134"":16,""23724"":16}"
7101,youth.cn,ttl,2016-08-01T05:47:56.508Z,31,5,1,5,"{""10026"":16,""36351"":16,""4766"":16,""4134"":16,""23724"":16}"
7102,youth.cn,ttl,2016-08-08T05:47:56.508Z,31,5,1,5,"{""10026"":16,""36351"":16,""4766"":16,""4134"":16,""23724"":16}"
7103,youth.cn,ttl,2016-08-11T05:47:56.508Z,31,5,1,5,"{""10026"":16,""36351"":16,""4766"":16,""4134"":16,""23724"":16}"
7104,youth.cn,ttl,2016-08-26T05:47:56.508Z,31,5,1,5,"{""10026"":16,""36351"":16,""4766"":16,""4134"":16,""23724"":16}"
7105,youth.cn,ttl,2016-09-11T05:47:56.508Z,31,5,1,5,"{""10026"":16,""36351"":16,""4766"":16,""4134"":16,""23724"":16}"
7106,youth.cn,ttl,2016-09-12T05:47:56.508Z,15,4,1,4,"{""2914"":8,""7552"":8,""4134"":8,""23724"":8}"
7107,youth.cn,ttl,2016-09-26T05:47:56.508Z,31,5,1,5,"{""10026"":16,""36351"":16,""4766"":16,""4134"":16,""23724"":16}"
7108,youth.cn,ttl,2016-10-14T05:47:56.508Z,7,3,1,3,"{""47447"":4,""1299"":4,""23724"":4}"
7109,youth.cn,ttl,2016-10-17T05:47:56.508Z,7,3,1,3,"{""4766"":4,""4134"":4,""23724"":4}"
7110,youth.cn,ttl,2016-10-18T05:47:56.508Z,31,5,1,5,"{""10026"":16,""36351"":16,""4766"":16,""4134"":16,""23724"":16}"
7111,youth.cn,ttl,2016-10-20T05:47:56.508Z,7,3,1,3,"{""4766"":4,""4134"":4,""23724"":4}"
7112,youth.cn,ttl,2016-11-26T05:47:56.508Z,7,3,1,3,"{""174"":4,""35017"":4,""23724"":4}"
7113,youth.cn,ttl,2016-11-28T05:47:56.508Z,27,5,2,5,"{""36351"":14,""4134"":16,""2914"":14,""3462"":15,""23724"":16}"
7114,youth.cn,ttl,2016-11-29T05:47:56.508Z,31,5,1,5,"{""12578"":16,""174"":16,""4134"":16,""8285"":16,""23724"":16}"
7115,youth.cn,ttl,2016-12-01T05:47:56.508Z,245,8,2,8,"{""50673"":126,""4134"":128,""49788"":124,""51430"":126,""50304"":124,""34989"":124,""174"":128,""23724"":128}"
7116,youth.cn,ttl,2016-12-14T05:47:56.508Z,15,4,1,4,"{""2914"":8,""36351"":8,""4134"":8,""23724"":8}"
7117,youth.cn,ttl,2016-12-25T05:47:56.508Z,15,4,1,4,"{""2914"":8,""36351"":8,""4134"":8,""23724"":8}"
7118,youth.cn,ttl,2017-01-04T05:47:56.508Z,15,4,1,4,"{""2914"":8,""36351"":8,""4134"":8,""23724"":8}"
7119,youth.cn,ttl,2017-01-06T05:47:56.508Z,7,3,1,3,"{""36678"":4,""8100"":4,""23724"":4}"
7120,youth.cn,ttl,2017-01-07T05:47:56.508Z,7,3,1,3,"{""36678"":4,""8100"":4,""23724"":4}"
7121,youth.cn,ttl,2017-01-12T05:47:56.508Z,59,6,2,6,"{""2914"":32,""4134"":32,""35699"":30,""59432"":30,""36351"":31,""23724"":32}"
7122,youth.cn,ttl,2017-01-13T05:47:56.508Z,15,4,1,4,"{""174"":8,""4134"":8,""20853"":8,""23724"":8}"
7123,youth.cn,ttl,2017-01-15T05:47:56.508Z,15,4,1,4,"{""2914"":8,""36351"":8,""4134"":8,""23724"":8}"
7124,youth.cn,ttl,2017-01-18T05:47:56.508Z,15,4,1,4,"{""36678"":8,""4134"":8,""8100"":8,""23724"":8}"
7125,youth.cn,ttl,2017-01-19T05:47:56.508Z,15,4,1,4,"{""36678"":8,""4134"":8,""8100"":8,""23724"":8}"
7126,youth.cn,ttl,2017-01-20T05:47:56.508Z,15,4,1,4,"{""2914"":8,""36351"":8,""4134"":8,""23724"":8}"
7127,youth.cn,ttl,2017-01-21T05:47:56.508Z,15,4,1,4,"{""2914"":8,""36351"":8,""4134"":8,""23724"":8}"
7128,youth.cn,ttl,2017-02-07T05:47:56.508Z,15,4,1,4,"{""2914"":8,""36351"":8,""4134"":8,""23724"":8}"
7129,youth.cn,ttl,2017-02-08T05:47:56.508Z,15,4,1,4,"{""2914"":8,""36351"":8,""4134"":8,""23724"":8}"
7130,youth.cn,ttl,2017-02-11T05:47:56.508Z,15,4,1,4,"{""2914"":8,""36351"":8,""4134"":8,""23724"":8}"
7133,vimeo.com,ttl,2016-05-11T03:55:53.462Z,63,6,1,6,"{""16322"":32,""6762"":32,""12880"":32,""6453"":32,""1299"":32,""54113"":32}"
7134,vimeo.com,block,2017-02-24T03:55:53.462Z,7,130,204,3,"{""16322"":4,""12880"":4,""6762"":4}"
7135,vimeo.com,rst,2017-03-22T03:55:53.462Z,7,130,171,3,"{""16322"":4,""12880"":4,""6762"":4}"
7136,icicibank.com,ttl,2016-07-02T06:42:32.400Z,15,4,1,4,"{""9498"":8,""8544"":8,""17436"":8,""197648"":8}"
7137,icicibank.com,ttl,2016-07-06T06:42:32.400Z,15,4,1,4,"{""9498"":8,""8544"":8,""17436"":8,""197648"":8}"
7138,icicibank.com,rst,2017-02-18T06:42:32.400Z,3,51,31,2,"{""8544"":2,""197648"":2}"
7139,google.sk,ttl,2016-05-10T02:33:14.214Z,3,93,49,2,"{""35432"":2,""197648"":2}"
7140,google.sk,rst,2017-02-28T02:33:14.214Z,1,294,270,1,"{""35432"":1}"
7141,google.sk,status,2017-02-28T02:33:14.214Z,1,294,270,1,"{""35432"":1}"
7143,uol.com.br,ttl,2016-05-14T02:33:14.214Z,15,4,1,4,"{""7162"":8,""6939"":8,""54334"":8,""63008"":8}"
7151,uol.com.br,ttl,2016-06-09T02:33:14.214Z,105,93,60,9,"{""13156"":60,""5391"":56,""5580"":105,""5626"":60,""21183"":56,""197706"":56,""24940"":105,""9186"":60,""8585"":56}"
7159,uol.com.br,ttl,2016-06-20T02:33:14.214Z,15,4,1,4,"{""53889"":8,""7162"":8,""12989"":8,""3257"":8}"
7165,uol.com.br,ttl,2016-06-28T02:33:14.214Z,3,122,84,4,"{""28717"":2,""7552"":3,""42831"":3,""31027"":2}"
7168,uol.com.br,ttl,2016-07-03T02:33:14.214Z,3,54,37,5,"{""29405"":3,""6830"":2,""2828"":2,""60778"":3,""62217"":3}"
7170,uol.com.br,ttl,2016-07-07T02:33:14.214Z,7,49,28,4,"{""1421"":7,""33182"":4,""6503"":4,""3549"":4}"
7171,uol.com.br,ttl,2016-07-09T02:33:14.214Z,1,33,17,1,"{""3491"":1}"
7172,uol.com.br,ttl,2016-07-10T02:33:14.214Z,31,35,16,5,"{""59564"":16,""12956"":16,""10429"":16,""9002"":16,""27699"":16}"
7174,uol.com.br,ttl,2016-07-15T02:33:14.214Z,7,23,10,3,"{""59564"":4,""2914"":4,""9002"":4}"
7175,uol.com.br,ttl,2016-07-16T02:33:14.214Z,7,41,22,3,"{""59564"":4,""2914"":4,""9002"":4}"
7179,uol.com.br,ttl,2016-07-26T02:33:14.214Z,1,13,6,1,"{""31034"":1}"
7181,uol.com.br,ttl,2016-08-18T02:33:14.214Z,3,30,15,2,"{""53889"":2,""3257"":2}"
7183,uol.com.br,ttl,2016-08-22T02:33:14.214Z,1,66,35,1,"{""24940"":1}"
7184,uol.com.br,ttl,2016-08-24T02:33:14.214Z,1,23,10,1,"{""31042"":1}"
7186,uol.com.br,ttl,2016-08-27T02:33:14.214Z,1,19,11,1,"{""3491"":1}"
7188,uol.com.br,ttl,2016-08-31T02:33:14.214Z,1,35,19,1,"{""12586"":1}"
7191,uol.com.br,ttl,2016-09-13T02:33:14.214Z,3,42,21,2,"{""30818"":2,""50613"":2}"
7192,uol.com.br,ttl,2016-09-16T02:33:14.214Z,3,44,21,2,"{""50673"":2,""51430"":2}"
7196,uol.com.br,ttl,2016-09-29T02:33:14.214Z,1,23,11,1,"{""47447"":1}"
7199,uol.com.br,ttl,2016-10-03T02:33:14.214Z,3,21,10,3,"{""49367"":3,""63008"":2,""56934"":2}"
7201,uol.com.br,ttl,2016-10-07T02:33:14.214Z,1,6,3,1,"{""3491"":1}"
7205,uol.com.br,ttl,2016-10-19T02:33:14.214Z,1,11,4,1,"{""20853"":1}"
7206,uol.com.br,ttl,2016-10-20T02:33:14.214Z,3,50,26,2,"{""54334"":2,""63008"":2}"
7207,uol.com.br,ttl,2016-10-22T02:33:14.214Z,3,16,8,2,"{""1299"":2,""15694"":2}"
7208,uol.com.br,ttl,2016-10-24T02:33:14.214Z,1,10,5,1,"{""3491"":1}"
7210,uol.com.br,ttl,2016-10-26T02:33:14.214Z,7,10,4,3,"{""3356"":4,""30818"":4,""50613"":4}"
7211,uol.com.br,ttl,2016-10-27T02:33:14.214Z,7,15,5,3,"{""201011"":4,""33891"":4,""12989"":4}"
7212,uol.com.br,ttl,2016-11-10T02:33:14.214Z,3,5,2,2,"{""3462"":2,""6762"":2}"
7213,uol.com.br,ttl,2016-11-16T02:33:14.214Z,1,21,11,1,"{""3491"":1}"
7214,uol.com.br,ttl,2016-11-17T02:33:14.214Z,135,15,7,8,"{""6939"":72,""30844"":72,""30818"":90,""50613"":90,""201011"":90,""29032"":72,""36997"":72,""12989"":90}"
7215,uol.com.br,ttl,2016-11-18T02:33:14.214Z,1,23,13,1,"{""45177"":1}"
7216,uol.com.br,ttl,2016-11-19T02:33:14.214Z,3,20,12,2,"{""30818"":2,""50613"":2}"
7218,uol.com.br,ttl,2016-11-21T02:33:14.214Z,3,18,9,3,"{""201011"":2,""35017"":3,""12989"":2}"
7219,uol.com.br,ttl,2016-11-23T02:33:14.214Z,1,13,6,1,"{""8999"":1}"
7221,uol.com.br,ttl,2016-11-26T02:33:14.214Z,105,22,10,8,"{""13156"":60,""5626"":60,""34426"":56,""15694"":105,""9186"":60,""35753"":56,""51975"":56,""8966"":56}"
7222,uol.com.br,ttl,2016-11-27T02:33:14.214Z,3,15,9,2,"{""201011"":2,""12989"":2}"
7224,uol.com.br,ttl,2016-12-01T02:33:14.214Z,1,15,9,1,"{""24971"":1}"
7225,uol.com.br,ttl,2016-12-04T02:33:14.214Z,7,20,9,4,"{""6830"":4,""2828"":4,""1200"":4,""8999"":7}"
7226,uol.com.br,ttl,2016-12-06T02:33:14.214Z,7,45,27,5,"{""29485"":4,""8447"":4,""30083"":7,""24940"":7,""15994"":4}"
7228,uol.com.br,ttl,2016-12-08T02:33:14.214Z,3,23,14,5,"{""201011"":2,""24768"":3,""8999"":3,""20860"":3,""12989"":2}"
7229,uol.com.br,ttl,2016-12-09T02:33:14.214Z,3,33,14,2,"{""26615"":2,""24971"":2}"
7230,uol.com.br,ttl,2016-12-14T02:33:14.214Z,1,12,6,1,"{""6830"":1}"
7231,uol.com.br,ttl,2016-12-15T02:33:14.214Z,1,16,7,1,"{""45177"":1}"
7232,uol.com.br,ttl,2016-12-17T02:33:14.214Z,1,8,4,1,"{""8999"":1}"
7233,uol.com.br,ttl,2016-12-19T02:33:14.214Z,7,12,7,3,"{""6939"":4,""36114"":4,""53340"":4}"
7234,uol.com.br,ttl,2016-12-20T02:33:14.214Z,3,18,9,2,"{""63008"":2,""54334"":2}"
7235,uol.com.br,ttl,2016-12-21T02:33:14.214Z,3,15,8,2,"{""50300"":2,""62217"":2}"
7236,uol.com.br,ttl,2016-12-22T02:33:14.214Z,3,31,14,2,"{""30818"":2,""50613"":2}"
7237,uol.com.br,ttl,2016-12-23T02:33:14.214Z,3,14,8,2,"{""36351"":2,""26615"":2}"
7243,uol.com.br,ttl,2017-01-05T02:33:14.214Z,7,26,11,3,"{""34989"":4,""49788"":4,""50304"":4}"
7244,uol.com.br,ttl,2017-01-06T02:33:14.214Z,1,22,15,1,"{""201011"":1}"
7245,uol.com.br,ttl,2017-01-10T02:33:14.214Z,1,28,17,1,"{""47447"":1}"
7246,uol.com.br,ttl,2017-01-11T02:33:14.214Z,3,29,14,3,"{""5577"":3,""4637"":2,""55720"":2}"
7254,uol.com.br,ttl,2017-01-23T02:33:14.214Z,7,25,13,3,"{""34989"":4,""49788"":4,""50304"":4}"
7255,uol.com.br,ttl,2017-01-24T02:33:14.214Z,7,29,13,3,"{""201011"":4,""1299"":4,""51191"":4}"
7256,uol.com.br,ttl,2017-01-26T02:33:14.214Z,1,38,21,2,"{""201011"":1,""3491"":1}"
7259,uol.com.br,ttl,2017-02-01T02:33:14.214Z,1,50,26,1,"{""15003"":1}"
7261,uol.com.br,ttl,2017-02-03T02:33:14.214Z,7,38,22,3,"{""34989"":4,""49788"":4,""50304"":4}"
7264,uol.com.br,ttl,2017-02-06T02:33:14.214Z,1,29,14,1,"{""26615"":1}"
7265,uol.com.br,ttl,2017-02-09T02:33:14.214Z,3,19,14,2,"{""50673"":2,""51430"":2}"
7266,uol.com.br,ttl,2017-02-10T02:33:14.214Z,15,11,4,4,"{""30844"":8,""29032"":8,""36997"":8,""6939"":8}"
7267,uol.com.br,ttl,2017-02-11T02:33:14.214Z,1,26,13,1,"{""61317"":1}"
7268,uol.com.br,ttl,2017-02-12T02:33:14.214Z,7,16,6,3,"{""199558"":4,""6939"":4,""2588"":4}"
7269,uol.com.br,ttl,2017-02-13T02:33:14.214Z,3,19,10,3,"{""26615"":2,""9009"":3,""36351"":2}"
7272,bbc.co.uk,ttl,2016-06-13T03:00:10.533Z,3,15,5,2,"{""7552"":2,""4637"":2}"
7273,bbc.co.uk,dns,2017-02-22T03:00:10.533Z,7,71,55,3,"{""6762"":4,""12880"":4,""16322"":4}"
7274,bbc.co.uk,rst,2017-02-22T03:00:10.533Z,7,71,55,4,"{""7552"":7,""6762"":4,""12880"":4,""16322"":4}"
7275,bbc.co.uk,status,2017-02-22T03:00:10.533Z,7,71,55,4,"{""7552"":7,""6762"":4,""12880"":4,""16322"":4}"
7276,chinadaily.com.cn,ttl,2016-12-06T04:01:14.341Z,15,4,1,4,"{""2914"":8,""36351"":8,""4847"":8,""4134"":8}"
7277,chinadaily.com.cn,ttl,2016-12-07T04:01:14.341Z,7,3,1,3,"{""4847"":4,""4134"":4,""3462"":4}"
7278,chinadaily.com.cn,ttl,2017-01-21T04:01:14.341Z,7,3,1,3,"{""4847"":4,""4134"":4,""4766"":4}"
7279,chinadaily.com.cn,ttl,2017-01-22T04:01:14.341Z,15,4,1,4,"{""2914"":8,""36351"":8,""4847"":8,""4134"":8}"
7280,chinadaily.com.cn,ttl,2017-01-31T04:01:14.341Z,15,4,1,4,"{""4847"":8,""4134"":8,""8100"":8,""36678"":8}"
7282,google.com.pe,ttl,2016-05-10T02:33:14.214Z,3,87,46,2,"{""35432"":2,""197648"":2}"
7285,quora.com,ttl,2016-07-17T09:37:19.900Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
7286,quora.com,block,2017-02-02T09:37:19.900Z,3,39,24,2,"{""48434"":2,""6736"":2}"
7287,quora.com,dns,2017-02-13T09:37:19.900Z,28,50,26,5,"{""12880"":16,""29049"":14,""16322"":16,""20485"":14,""6762"":16}"
7288,quora.com,rst,2017-02-17T09:37:19.900Z,3,36,17,2,"{""48434"":2,""6736"":2}"
7290,cnnic.cn,ttl,2016-10-06T02:36:35.318Z,1,31,19,1,"{""29889"":1}"
7291,cnnic.cn,ttl,2016-10-18T02:36:35.318Z,1,37,21,1,"{""29073"":1}"
7294,hootsuite.com,ttl,2016-07-22T23:50:33.944Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
7295,hootsuite.com,block,2016-11-26T23:50:33.944Z,3,12,5,2,"{""48434"":2,""6736"":2}"
7296,hootsuite.com,dns,2016-11-26T23:50:33.944Z,3,12,5,2,"{""48434"":2,""6736"":2}"
7297,hootsuite.com,rst,2016-11-26T23:50:33.944Z,3,12,5,2,"{""48434"":2,""6736"":2}"
7298,hootsuite.com,status,2016-11-26T23:50:33.944Z,3,12,5,2,"{""48434"":2,""6736"":2}"
7299,watsons.tmall.com,ttl,2016-09-25T06:08:21.590Z,1,16,7,1,"{""5413"":1}"
7303,watsons.tmall.com,ttl,2016-10-20T06:08:21.590Z,15,9,2,4,"{""33182"":8,""4812"":8,""3356"":8,""4134"":8}"
7305,watsons.tmall.com,ttl,2016-10-27T06:08:21.590Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
7306,watsons.tmall.com,ttl,2016-11-13T06:08:21.590Z,15,4,1,4,"{""1299"":8,""37963"":8,""47447"":8,""4837"":8}"
7307,watsons.tmall.com,ttl,2016-11-14T06:08:21.590Z,15,4,1,4,"{""37963"":8,""39122"":8,""1299"":8,""4837"":8}"
7308,watsons.tmall.com,ttl,2016-11-19T06:08:21.590Z,3,12,5,2,"{""59564"":2,""4812"":2}"
7309,watsons.tmall.com,ttl,2016-11-22T06:08:21.590Z,15,9,3,4,"{""17621"":8,""1299"":8,""47447"":8,""4837"":8}"
7310,watsons.tmall.com,ttl,2016-11-24T06:08:21.590Z,1,8,3,1,"{""17621"":1}"
7311,watsons.tmall.com,ttl,2016-12-05T06:08:21.590Z,3,11,3,2,"{""3491"":2,""38001"":2}"
7312,watsons.tmall.com,ttl,2016-12-06T06:08:21.590Z,3,7,2,2,"{""33785"":2,""3491"":2}"
7313,watsons.tmall.com,ttl,2016-12-08T06:08:21.590Z,7,10,3,3,"{""59564"":4,""4812"":4,""9002"":4}"
7314,watsons.tmall.com,ttl,2016-12-09T06:08:21.590Z,7,9,2,3,"{""201011"":4,""1299"":4,""4837"":4}"
7315,watsons.tmall.com,ttl,2016-12-11T06:08:21.590Z,117,7,2,7,"{""37963"":64,""4323"":60,""4134"":64,""3549"":60,""38001"":62,""3356"":60,""3491"":62}"
7316,watsons.tmall.com,ttl,2016-12-12T06:08:21.590Z,7,12,4,3,"{""17621"":4,""174"":4,""20853"":4}"
7317,watsons.tmall.com,ttl,2016-12-13T06:08:21.590Z,15,9,3,5,"{""8218"":8,""197133"":8,""47447"":15,""4134"":8,""28877"":8}"
7318,watsons.tmall.com,ttl,2016-12-16T06:08:21.590Z,1,15,5,1,"{""47447"":1}"
7319,watsons.tmall.com,ttl,2016-12-17T06:08:21.590Z,15,8,2,4,"{""4812"":8,""3491"":8,""4134"":8,""38001"":8}"
7320,watsons.tmall.com,ttl,2016-12-19T06:08:21.590Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
7321,watsons.tmall.com,ttl,2016-12-22T06:08:21.590Z,31,5,1,5,"{""59564"":16,""4812"":16,""37963"":16,""4134"":16,""9002"":16}"
7322,watsons.tmall.com,ttl,2016-12-24T06:08:21.590Z,3,6,2,2,"{""3491"":2,""38001"":2}"
7328,vice.com,ttl,2016-07-18T06:42:32.400Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
7329,vice.com,block,2017-02-17T06:42:32.400Z,3,36,22,2,"{""48434"":2,""6736"":2}"
7331,vice.com,rst,2017-02-21T06:42:32.400Z,3,31,19,2,"{""48434"":2,""6736"":2}"
7332,vice.com,status,2017-02-21T06:42:32.400Z,3,31,19,2,"{""48434"":2,""6736"":2}"
7333,weibo.com,ttl,2016-06-19T05:57:03.059Z,1,43,21,1,"{""201011"":1}"
7334,weibo.com,ttl,2016-06-22T05:57:03.059Z,3,51,28,2,"{""6503"":2,""33182"":2}"
7335,weibo.com,ttl,2016-06-28T05:57:03.059Z,1,50,24,1,"{""47447"":1}"
7336,weibo.com,ttl,2016-06-30T05:57:03.059Z,1,77,45,1,"{""4657"":1}"
7337,weibo.com,ttl,2016-07-01T05:57:03.059Z,1,42,25,1,"{""201789"":1}"
7338,weibo.com,ttl,2016-07-06T05:57:03.059Z,1,56,34,1,"{""13739"":1}"
7340,weibo.com,ttl,2016-09-30T05:57:03.059Z,7,17,6,3,"{""38001"":4,""701"":4,""3491"":4}"
7341,weibo.com,ttl,2016-10-03T05:57:03.059Z,1,9,4,1,"{""201011"":1}"
7342,weibo.com,ttl,2016-10-20T05:57:03.059Z,1,12,5,1,"{""201011"":1}"
7343,weibo.com,ttl,2016-12-23T05:57:03.059Z,1,13,5,1,"{""15003"":1}"
7345,weibo.com,ttl,2017-01-07T05:57:03.059Z,3,11,4,2,"{""4637"":2,""55720"":2}"
7346,weibo.com,ttl,2017-01-14T05:57:03.059Z,3,18,7,2,"{""8100"":2,""19174"":2}"
7347,weibo.com,ttl,2017-01-30T05:57:03.059Z,1,9,4,1,"{""15003"":1}"
7348,weibo.com,ttl,2017-02-01T05:57:03.059Z,45,12,4,6,"{""6461"":30,""20860"":30,""50304"":24,""49788"":24,""34989"":24,""174"":24}"
7349,weibo.com,ttl,2017-02-13T05:57:03.059Z,7,7,2,3,"{""174"":4,""54334"":4,""63008"":4}"
7350,php.net,seq,2016-11-13T02:08:22.019Z,3,85,51,2,"{""42708"":2,""60778"":2}"
7356,163.com,ttl,2016-05-12T02:36:35.318Z,31,5,1,5,"{""54334"":16,""45062"":16,""6939"":16,""63008"":16,""4837"":16}"
7357,163.com,ttl,2016-05-13T02:36:35.318Z,63,6,1,6,"{""56030"":32,""132919"":32,""4837"":32,""45062"":32,""4637"":32,""4768"":32}"
7358,163.com,ttl,2016-05-16T02:36:35.318Z,15,4,1,4,"{""45062"":8,""1299"":8,""4837"":8,""32748"":8}"
7359,163.com,ttl,2016-05-17T02:36:35.318Z,15,4,1,4,"{""36351"":8,""45062"":8,""7922"":8,""4837"":8}"
7360,163.com,ttl,2016-05-19T02:36:35.318Z,31,5,1,5,"{""34274"":16,""45062"":16,""4134"":16,""8218"":16,""6461"":16}"
7361,163.com,ttl,2016-05-20T02:36:35.318Z,15,4,1,4,"{""53889"":8,""45062"":8,""4837"":8,""3257"":8}"
7362,163.com,ttl,2016-05-21T02:36:35.318Z,15,4,1,4,"{""53889"":8,""45062"":8,""4837"":8,""3257"":8}"
7363,163.com,ttl,2016-05-22T02:36:35.318Z,31,5,1,5,"{""201011"":16,""45062"":16,""1299"":16,""33891"":16,""4837"":16}"
7364,163.com,ttl,2016-05-23T02:36:35.318Z,31,5,1,5,"{""45062"":16,""174"":16,""4134"":16,""40156"":16,""58461"":16}"
7365,163.com,ttl,2016-05-24T02:36:35.318Z,31,5,1,5,"{""54334"":16,""45062"":16,""6939"":16,""63008"":16,""4837"":16}"
7366,163.com,ttl,2016-05-25T02:36:35.318Z,15,4,1,4,"{""53889"":8,""45062"":8,""4837"":8,""3257"":8}"
7367,163.com,ttl,2016-05-28T02:36:35.318Z,31,5,1,5,"{""54334"":16,""45062"":16,""6939"":16,""63008"":16,""4837"":16}"
7368,163.com,ttl,2016-05-29T02:36:35.318Z,31,5,1,5,"{""54334"":16,""45062"":16,""6939"":16,""63008"":16,""4837"":16}"
7369,163.com,ttl,2016-05-30T02:36:35.318Z,6615,28,13,18,"{""13156"":3528,""40676"":4410,""3462"":6615,""5580"":6615,""5626"":3528,""4134"":3780,""60311"":3780,""3257"":4410,""9186"":3528,""6453"":3528,""39122"":6615,""15576"":3780,""63008"":4410,""59564"":3780,""38001"":6615,""3303"":3780,""54334"":4410,""9002"":3780}"
7373,google.se,ttl,2016-06-03T02:33:14.214Z,3,61,35,2,"{""35432"":2,""197648"":2}"
7374,google.se,ttl,2016-08-22T02:33:14.214Z,3,44,22,2,"{""36962"":2,""16637"":2}"
7375,google.se,rst,2017-02-28T02:33:14.214Z,3,295,264,3,"{""36962"":2,""16637"":2,""35432"":3}"
7376,google.se,status,2017-02-28T02:33:14.214Z,3,295,264,3,"{""36962"":2,""16637"":2,""35432"":3}"
7377,hurriyet.com.tr,ttl,2016-05-11T02:34:21.267Z,127,7,1,7,"{""9121"":64,""16322"":64,""6762"":64,""12880"":64,""1299"":64,""29049"":64,""12978"":64}"
7378,hurriyet.com.tr,ttl,2016-06-17T02:34:21.267Z,7,3,1,3,"{""48434"":4,""6736"":4,""12978"":4}"
7379,hurriyet.com.tr,ttl,2016-07-22T02:34:21.267Z,3,62,38,2,"{""48434"":2,""6736"":2}"
7380,hurriyet.com.tr,ttl,2016-07-27T02:34:21.267Z,63,6,1,6,"{""9121"":32,""51026"":32,""6762"":32,""12880"":32,""1299"":32,""12978"":32}"
7381,hurriyet.com.tr,ttl,2016-08-12T02:34:21.267Z,63,6,1,6,"{""9121"":32,""51026"":32,""6762"":32,""12880"":32,""1299"":32,""12978"":32}"
7382,hurriyet.com.tr,ttl,2016-08-23T02:34:21.267Z,7,7,2,3,"{""6762"":4,""12880"":4,""51026"":4}"
7383,hurriyet.com.tr,ttl,2016-08-25T02:34:21.267Z,7,56,28,3,"{""6762"":4,""12880"":4,""51026"":4}"
7384,hurriyet.com.tr,block,2017-01-23T02:34:21.267Z,81,313,323,7,"{""48434"":54,""16322"":42,""51026"":45,""6762"":48,""12880"":48,""29049"":42,""6736"":54}"
7385,hurriyet.com.tr,dns,2017-01-23T02:34:21.267Z,3,315,331,4,"{""48434"":2,""29049"":3,""6736"":2,""51026"":3}"
7386,hurriyet.com.tr,rst,2017-01-23T02:34:21.267Z,3,315,331,4,"{""48434"":2,""29049"":3,""6736"":2,""51026"":3}"
7387,hurriyet.com.tr,status,2017-01-23T02:34:21.267Z,3,315,331,4,"{""48434"":2,""29049"":3,""6736"":2,""51026"":3}"
7388,sharepoint.com,ttl,2016-07-06T02:33:14.214Z,3,38,19,2,"{""8544"":2,""197648"":2}"
7392,detail.tmall.com,seq,2017-02-17T03:34:57.337Z,31,5,1,5,"{""174"":16,""37963"":16,""1239"":16,""4837"":16,""61317"":16}"
7394,nba.com,ttl,2016-06-30T02:51:01.673Z,3,15,8,2,"{""8544"":2,""197648"":2}"
7395,nba.com,rst,2016-07-03T02:51:01.673Z,3,59,59,2,"{""8544"":2,""197648"":2}"
7396,nba.com,status,2016-07-03T02:51:01.673Z,3,59,59,2,"{""8544"":2,""197648"":2}"
7397,digikala.com,ttl,2016-12-17T05:20:25.359Z,3,11,4,2,"{""39122"":2,""1200"":2}"
7399,digikala.com,ttl,2017-01-21T05:20:25.359Z,1,19,9,1,"{""59564"":1}"
7408,washingtonpost.com,ttl,2016-05-11T02:36:35.318Z,63,6,1,6,"{""16322"":32,""33047"":32,""6762"":32,""12880"":32,""1299"":32,""29049"":32}"
7409,washingtonpost.com,ttl,2016-06-12T02:36:35.318Z,3,91,65,2,"{""35432"":2,""197648"":2}"
7410,washingtonpost.com,ttl,2016-06-14T02:36:35.318Z,7,3,1,3,"{""48434"":4,""33047"":4,""6736"":4}"
7411,washingtonpost.com,ttl,2016-07-22T02:36:35.318Z,3,70,45,2,"{""48434"":2,""6736"":2}"
7412,washingtonpost.com,ttl,2016-07-27T02:36:35.318Z,31,5,1,5,"{""33047"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
7413,washingtonpost.com,ttl,2016-07-28T02:36:35.318Z,31,5,1,5,"{""33047"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
7414,washingtonpost.com,ttl,2016-07-30T02:36:35.318Z,31,5,1,5,"{""33047"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
7415,washingtonpost.com,ttl,2016-07-31T02:36:35.318Z,31,5,1,5,"{""33047"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
7416,washingtonpost.com,ttl,2016-08-16T02:36:35.318Z,7,88,55,3,"{""6762"":4,""12880"":4,""51026"":4}"
7417,washingtonpost.com,ttl,2016-08-17T02:36:35.318Z,7,16,6,3,"{""6762"":4,""12880"":4,""51026"":4}"
7418,washingtonpost.com,ttl,2016-08-20T02:36:35.318Z,31,5,1,5,"{""33047"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
7419,washingtonpost.com,ttl,2016-08-22T02:36:35.318Z,7,58,35,3,"{""6762"":4,""12880"":4,""51026"":4}"
7420,washingtonpost.com,ttl,2016-08-23T02:36:35.318Z,7,6,2,3,"{""6762"":4,""12880"":4,""51026"":4}"
7421,washingtonpost.com,ttl,2016-08-24T02:36:35.318Z,7,22,10,3,"{""6762"":4,""12880"":4,""51026"":4}"
7422,washingtonpost.com,ttl,2016-08-25T02:36:35.318Z,7,57,37,3,"{""6762"":4,""12880"":4,""51026"":4}"
7423,washingtonpost.com,block,2017-02-22T02:36:35.318Z,21,296,338,5,"{""48434"":14,""12880"":12,""6762"":12,""6736"":14,""51026"":12}"
7426,elmogaz.com,seq,2016-10-21T00:00:27.511Z,3,137,90,2,"{""36114"":2,""53340"":2}"
7427,dailymail.co.uk,ttl,2016-07-04T04:04:25.253Z,3,6,2,2,"{""32489"":2,""6453"":2}"
7428,dailymail.co.uk,ttl,2016-07-17T04:04:25.253Z,127,7,1,7,"{""16322"":64,""51026"":64,""3549"":64,""12880"":64,""12789"":64,""6453"":64,""3356"":64}"
7429,dailymail.co.uk,ttl,2016-10-26T04:04:25.253Z,1,8,3,1,"{""3491"":1}"
7430,dailymail.co.uk,block,2017-02-26T04:04:25.253Z,7,259,469,3,"{""16322"":4,""12880"":4,""51026"":4}"
7433,clickadu.com,ttl,2016-07-04T00:00:22.670Z,3,107,77,2,"{""8544"":2,""197648"":2}"
7434,ck101.com,ttl,2016-07-04T02:33:14.214Z,3,81,43,2,"{""8544"":2,""197648"":2}"
7435,ck101.com,ttl,2016-07-27T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
7436,ck101.com,ttl,2016-07-28T02:33:14.214Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
7438,ck101.com,block,2016-07-30T02:33:14.214Z,87,221,167,7,"{""51975"":48,""51026"":58,""34426"":48,""12880"":58,""35753"":48,""8781"":45,""8966"":45}"
7439,ck101.com,rst,2016-08-02T02:33:14.214Z,3,230,173,3,"{""8544"":3,""12880"":2,""51026"":2}"
7440,trello.com,ttl,2016-06-12T02:33:14.214Z,3,84,55,2,"{""35432"":2,""197648"":2}"
7441,trello.com,ttl,2016-06-21T02:33:14.214Z,3,76,46,2,"{""35432"":2,""197648"":2}"
7442,clickadu.com,rst,2016-11-07T00:00:22.670Z,1,246,217,1,"{""8544"":1}"
7443,clickadu.com,status,2016-11-07T00:00:22.670Z,1,246,217,1,"{""8544"":1}"
7444,trello.com,rst,2017-03-01T02:33:14.214Z,1,319,559,1,"{""197648"":1}"
7445,trello.com,status,2017-03-01T02:33:14.214Z,1,319,559,1,"{""197648"":1}"
7446,souq.com,ttl,2016-07-04T01:53:11.521Z,1,85,51,2,"{""29889"":1,""8100"":1}"
7448,costco.com,ttl,2016-07-06T01:53:11.521Z,81,44,30,13,"{""199558"":54,""50300"":54,""34702"":54,""62217"":54,""38001"":81,""3320"":54,""2588"":54,""47447"":54,""39122"":81,""33891"":81,""3327"":54,""16637"":81,""42831"":81}"
7451,costco.com,ttl,2016-07-10T01:53:11.521Z,11,32,15,6,"{""2914"":8,""8100"":11,""38001"":7,""9002"":6,""59564"":6,""36351"":11}"
7452,costco.com,ttl,2016-07-12T01:53:11.521Z,5,19,8,4,"{""174"":4,""43289"":3,""29073"":3,""38001"":5}"
7454,costco.com,ttl,2016-07-15T01:53:11.521Z,123,18,9,9,"{""50673"":66,""8100"":75,""51430"":66,""30818"":66,""50613"":66,""201011"":82,""2914"":123,""174"":96,""33891"":82}"
7456,costco.com,ttl,2016-07-18T01:53:11.521Z,3,17,8,5,"{""40676"":3,""20853"":3,""2914"":2,""20860"":3,""38001"":2}"
7463,videomega.tv,ttl,2016-06-13T00:00:22.976Z,3,152,86,2,"{""9498"":2,""56202"":2}"
7464,videomega.tv,ttl,2016-06-16T00:00:22.976Z,21,150,86,5,"{""9498"":14,""6762"":12,""12880"":12,""56202"":14,""16322"":12}"
7465,videomega.tv,ttl,2016-06-22T00:00:22.976Z,3,144,80,2,"{""9498"":2,""56202"":2}"
7466,videomega.tv,ttl,2016-06-25T00:00:22.976Z,3,146,86,2,"{""9498"":2,""56202"":2}"
7467,videomega.tv,ttl,2016-07-23T00:00:22.976Z,3,27,12,2,"{""9498"":2,""56202"":2}"
7468,videomega.tv,ttl,2016-07-28T00:00:22.976Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
7469,videomega.tv,ttl,2016-07-30T00:00:22.976Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
7470,videomega.tv,ttl,2016-07-31T00:00:22.976Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
7471,videomega.tv,ttl,2016-08-01T00:00:22.976Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
7472,videomega.tv,ttl,2016-08-16T00:00:22.976Z,21,70,39,5,"{""9498"":14,""56202"":14,""6762"":12,""12880"":12,""51026"":12}"
7473,videomega.tv,ttl,2016-08-19T00:00:22.976Z,3,76,37,2,"{""9498"":2,""56202"":2}"
7474,videomega.tv,ttl,2016-08-21T00:00:22.976Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
7475,videomega.tv,ttl,2016-08-23T00:00:22.976Z,7,17,6,3,"{""6762"":4,""12880"":4,""51026"":4}"
7476,videomega.tv,ttl,2016-08-25T00:00:22.976Z,7,55,31,3,"{""6762"":4,""12880"":4,""51026"":4}"
7482,suning.com,ttl,2016-06-28T00:00:22.670Z,3,150,104,2,"{""35432"":2,""197648"":2}"
7483,suning.com,ttl,2016-07-01T00:00:22.670Z,3,124,89,2,"{""8544"":2,""197648"":2}"
7484,suning.com,ttl,2016-07-04T00:00:22.670Z,3,107,79,2,"{""8544"":2,""197648"":2}"
7485,suning.com,ttl,2016-07-07T00:00:22.670Z,3,84,59,2,"{""8544"":2,""197648"":2}"
7486,suning.com,rst,2016-10-25T00:00:22.670Z,2,218,222,2,"{""8544"":1,""197648"":2}"
7487,suning.com,status,2016-10-25T00:00:22.670Z,2,218,222,2,"{""8544"":1,""197648"":2}"
7489,viralthread.com,ttl,2016-07-20T00:00:22.670Z,31,5,1,5,"{""12880"":16,""6453"":16,""16322"":16,""13335"":16,""51026"":16}"
7490,viralthread.com,ttl,2016-07-27T00:00:22.670Z,31,5,1,5,"{""12880"":16,""6453"":16,""6762"":16,""13335"":16,""51026"":16}"
7491,viralthread.com,ttl,2016-08-16T00:00:22.670Z,7,68,36,3,"{""6762"":4,""12880"":4,""51026"":4}"
7492,viralthread.com,ttl,2016-08-21T00:00:22.670Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
7493,viralthread.com,ttl,2016-08-22T00:00:22.670Z,7,48,24,3,"{""6762"":4,""12880"":4,""51026"":4}"
7494,viralthread.com,ttl,2016-08-23T00:00:22.670Z,7,14,5,3,"{""6453"":4,""12880"":4,""51026"":4}"
7495,viralthread.com,ttl,2016-08-24T00:00:22.670Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
7496,viralthread.com,ttl,2016-08-25T00:00:22.670Z,7,66,33,3,"{""6762"":4,""12880"":4,""51026"":4}"
7502,mlb.com,ttl,2016-05-10T02:33:14.214Z,1,113,74,1,"{""197648"":1}"
7503,mlb.com,ttl,2016-06-03T02:33:14.214Z,3,66,44,2,"{""35432"":2,""197648"":2}"
7506,acfun.tv,ttl,2016-06-30T02:33:14.214Z,3,46,24,2,"{""8544"":2,""197648"":2}"
7507,clipconverter.cc,ttl,2016-07-27T00:17:49.303Z,15,4,1,4,"{""16276"":8,""6762"":8,""12880"":8,""51026"":8}"
7508,clipconverter.cc,ttl,2016-07-28T00:17:49.303Z,15,4,1,4,"{""16276"":8,""6762"":8,""12880"":8,""51026"":8}"
7509,clipconverter.cc,ttl,2016-07-29T00:17:49.303Z,15,4,1,4,"{""16276"":8,""6762"":8,""12880"":8,""51026"":8}"
7510,clipconverter.cc,ttl,2016-07-30T00:17:49.303Z,31,5,1,5,"{""6453"":16,""16276"":16,""1299"":16,""12880"":16,""51026"":16}"
7511,clipconverter.cc,ttl,2016-07-31T00:17:49.303Z,31,5,1,5,"{""6453"":16,""16276"":16,""1299"":16,""12880"":16,""51026"":16}"
7512,clipconverter.cc,ttl,2016-08-13T00:17:49.303Z,31,5,1,5,"{""6453"":16,""16276"":16,""1299"":16,""12880"":16,""51026"":16}"
7513,clipconverter.cc,ttl,2016-08-17T00:17:49.303Z,15,9,3,4,"{""6453"":8,""1299"":8,""12880"":8,""51026"":8}"
7514,clipconverter.cc,ttl,2016-08-21T00:17:49.303Z,31,5,1,5,"{""6453"":16,""16276"":16,""1299"":16,""12880"":16,""51026"":16}"
7515,acfun.tv,ttl,2016-07-20T02:33:14.214Z,63,6,1,6,"{""16322"":32,""51026"":32,""4808"":32,""12880"":32,""6453"":32,""4837"":32}"
7516,acfun.tv,ttl,2016-08-22T02:33:14.214Z,7,48,23,3,"{""6762"":4,""12880"":4,""51026"":4}"
7517,acfun.tv,ttl,2016-08-23T02:33:14.214Z,7,6,2,3,"{""6762"":4,""12880"":4,""51026"":4}"
7518,acfun.tv,ttl,2016-08-24T02:33:14.214Z,7,23,7,3,"{""6762"":4,""12880"":4,""51026"":4}"
7524,clipconverter.cc,block,2016-11-05T00:17:49.303Z,3,136,108,2,"{""12880"":2,""51026"":2}"
7525,clipconverter.cc,rst,2016-11-06T00:17:49.303Z,1,104,74,1,"{""51026"":1}"
7526,clipconverter.cc,status,2016-11-06T00:17:49.303Z,1,104,74,1,"{""51026"":1}"
7527,behance.net,dns,2017-02-27T01:19:17.412Z,13,116,80,4,"{""6453"":7,""6762"":7,""12880"":8,""16322"":8}"
7528,behance.net,rst,2017-02-27T01:19:17.412Z,13,116,80,4,"{""6453"":7,""6762"":7,""12880"":8,""16322"":8}"
7529,behance.net,status,2017-02-27T01:19:17.412Z,13,116,80,4,"{""6453"":7,""6762"":7,""12880"":8,""16322"":8}"
7530,exoclick.com,ttl,2016-08-17T02:36:35.318Z,7,10,3,3,"{""6762"":4,""12880"":4,""51026"":4}"
7531,exoclick.com,block,2017-02-19T02:36:35.318Z,3,195,168,2,"{""12880"":2,""51026"":2}"
7532,exoclick.com,rst,2017-03-05T02:36:35.318Z,1,179,142,1,"{""51026"":1}"
7533,exoclick.com,status,2017-03-05T02:36:35.318Z,1,179,142,1,"{""51026"":1}"
7534,tuberel.com,ttl,2016-07-22T00:00:25.097Z,3,78,40,2,"{""48434"":2,""6736"":2}"
7535,tuberel.com,ttl,2016-07-28T00:00:25.097Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
7536,tuberel.com,ttl,2016-08-16T00:00:25.097Z,3,71,36,2,"{""12880"":2,""51026"":2}"
7537,tuberel.com,ttl,2016-08-17T00:00:25.097Z,7,16,7,3,"{""6453"":4,""12880"":4,""51026"":4}"
7538,tuberel.com,ttl,2016-08-21T00:00:25.097Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
7539,tuberel.com,ttl,2016-08-22T00:00:25.097Z,3,48,25,2,"{""12880"":2,""51026"":2}"
7542,tuberel.com,rst,2016-11-08T00:00:25.097Z,3,281,241,3,"{""48434"":2,""6736"":2,""51026"":3}"
7543,tuberel.com,status,2016-11-08T00:00:25.097Z,3,281,241,3,"{""48434"":2,""6736"":2,""51026"":3}"
7544,abcnews.go.com,ttl,2016-07-01T00:00:22.670Z,3,18,6,2,"{""8544"":2,""197648"":2}"
7545,abcnews.go.com,rst,2016-07-19T00:00:22.670Z,3,28,22,2,"{""8544"":2,""197648"":2}"
7546,abcnews.go.com,status,2016-07-19T00:00:22.670Z,3,28,22,2,"{""8544"":2,""197648"":2}"
7547,bp.blogspot.com,ttl,2016-05-19T22:03:19.913Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
7548,bp.blogspot.com,block,2016-05-29T22:03:19.913Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
7549,bp.blogspot.com,rst,2016-06-08T22:03:19.913Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
7555,gamefaqs.com,ttl,2016-07-27T00:17:49.303Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""6453"":32,""32787"":32,""6623"":32}"
7556,gamefaqs.com,ttl,2016-07-28T00:17:49.303Z,31,5,1,5,"{""6453"":16,""32787"":16,""6623"":16,""12880"":16,""51026"":16}"
7557,gamefaqs.com,ttl,2016-07-29T00:17:49.303Z,31,5,1,5,"{""51026"":16,""3356"":16,""6623"":16,""12880"":16,""6762"":16}"
7558,gamefaqs.com,ttl,2016-07-30T00:17:49.303Z,31,5,1,5,"{""51026"":16,""3356"":16,""6623"":16,""12880"":16,""6762"":16}"
7559,gamefaqs.com,block,2017-02-09T00:17:49.303Z,6,216,210,3,"{""6762"":3,""12880"":4,""51026"":4}"
7560,gamefaqs.com,rst,2017-02-28T00:17:49.303Z,1,194,159,1,"{""51026"":1}"
7561,gamefaqs.com,status,2017-02-28T00:17:49.303Z,1,194,159,1,"{""51026"":1}"
7562,beeg.com,dns,2017-02-23T00:20:46.178Z,7,41,27,3,"{""6762"":4,""12880"":4,""16322"":4}"
7563,thepiratebay.org,ttl,2016-06-10T00:00:25.097Z,1,172,102,1,"{""56202"":1}"
7564,thepiratebay.org,ttl,2016-06-13T00:00:25.097Z,3,165,93,2,"{""35432"":2,""197648"":2}"
7565,thepiratebay.org,ttl,2016-06-16T00:00:25.097Z,15,159,89,4,"{""16322"":8,""6762"":8,""12880"":8,""29049"":8}"
7566,thepiratebay.org,ttl,2016-07-04T00:00:25.097Z,3,111,61,2,"{""8544"":2,""197648"":2}"
7567,thepiratebay.org,ttl,2016-07-20T00:00:25.097Z,31,5,1,5,"{""12880"":16,""6453"":16,""16322"":16,""13335"":16,""51026"":16}"
7568,thepiratebay.org,ttl,2016-07-23T00:00:25.097Z,3,26,13,2,"{""9498"":2,""56202"":2}"
7569,thepiratebay.org,ttl,2016-07-25T00:00:25.097Z,1,81,43,1,"{""56202"":1}"
7570,thepiratebay.org,ttl,2016-07-27T00:00:25.097Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
7571,thepiratebay.org,ttl,2016-07-28T00:00:25.097Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
7572,thepiratebay.org,ttl,2016-07-29T00:00:25.097Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
7573,thepiratebay.org,ttl,2016-07-30T00:00:25.097Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
7574,thepiratebay.org,ttl,2016-07-31T00:00:25.097Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
7575,thepiratebay.org,ttl,2016-08-16T00:00:25.097Z,3,66,35,2,"{""9498"":2,""56202"":2}"
7576,thepiratebay.org,ttl,2016-08-21T00:00:25.097Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
7577,thepiratebay.org,ttl,2016-08-23T00:00:25.097Z,7,9,4,3,"{""6453"":4,""12880"":4,""51026"":4}"
7578,thepiratebay.org,ttl,2016-08-24T00:00:25.097Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
7579,thepiratebay.org,ttl,2016-08-25T00:00:25.097Z,7,57,30,3,"{""6453"":4,""12880"":4,""51026"":4}"
7580,thepiratebay.org,ttl,2016-09-21T00:00:25.097Z,3,9,3,2,"{""9498"":2,""33480"":2}"
7584,blkget.com,ttl,2016-06-30T02:33:14.214Z,3,62,43,2,"{""8544"":2,""197648"":2}"
7587,canva.com,ttl,2016-10-04T02:43:38.610Z,7,42,19,3,"{""14828"":4,""9286"":4,""38001"":4}"
7588,canva.com,rst,2017-03-06T02:43:38.610Z,3,161,125,2,"{""14828"":2,""9286"":2}"
7589,extratorrent.cc,ttl,2016-05-11T02:34:21.267Z,31,5,1,5,"{""12880"":16,""6453"":16,""16322"":16,""13335"":16,""6762"":16}"
7590,extratorrent.cc,ttl,2016-06-03T02:34:21.267Z,3,64,35,2,"{""9498"":2,""56202"":2}"
7591,extratorrent.cc,ttl,2016-06-07T02:34:21.267Z,3,110,64,2,"{""9498"":2,""56202"":2}"
7592,extratorrent.cc,ttl,2016-06-09T02:34:21.267Z,3,78,39,2,"{""9498"":2,""56202"":2}"
7593,extratorrent.cc,ttl,2016-06-13T02:34:21.267Z,3,107,54,2,"{""9498"":2,""56202"":2}"
7594,extratorrent.cc,ttl,2016-06-19T02:34:21.267Z,3,124,69,2,"{""9498"":2,""56202"":2}"
7595,extratorrent.cc,ttl,2016-06-21T02:34:21.267Z,3,66,33,2,"{""9498"":2,""56202"":2}"
7596,extratorrent.cc,ttl,2016-06-25T02:34:21.267Z,3,117,62,2,"{""9498"":2,""56202"":2}"
7597,extratorrent.cc,ttl,2016-07-22T02:34:21.267Z,3,65,31,2,"{""48434"":2,""6736"":2}"
7598,extratorrent.cc,ttl,2016-07-25T02:34:21.267Z,3,59,29,2,"{""9498"":2,""56202"":2}"
7599,extratorrent.cc,ttl,2016-08-16T02:34:21.267Z,3,65,34,2,"{""9498"":2,""56202"":2}"
7600,extratorrent.cc,ttl,2016-08-19T02:34:21.267Z,3,73,36,2,"{""9498"":2,""56202"":2}"
7601,extratorrent.cc,ttl,2016-08-20T02:34:21.267Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
7602,extratorrent.cc,ttl,2016-08-25T02:34:21.267Z,7,59,28,3,"{""6762"":4,""12880"":4,""51026"":4}"
7615,myway.com,ttl,2016-06-07T02:36:35.318Z,1,116,83,1,"{""197648"":1}"
7618,ameblo.jp,ttl,2016-05-11T02:33:14.214Z,63,6,1,6,"{""2914"":32,""16322"":32,""6762"":32,""12880"":32,""29049"":32,""24284"":32}"
7619,ameblo.jp,ttl,2016-06-17T02:33:14.214Z,7,3,1,3,"{""48434"":4,""24284"":4,""6736"":4}"
7620,ameblo.jp,ttl,2016-07-20T02:33:14.214Z,7,3,1,3,"{""48434"":4,""24284"":4,""6736"":4}"
7621,ameblo.jp,ttl,2017-01-09T02:33:14.214Z,7,13,4,3,"{""174"":4,""54334"":4,""63008"":4}"
7629,ameblo.jp,block,2017-03-09T02:33:14.214Z,21,281,400,5,"{""48434"":14,""29049"":12,""12880"":12,""6736"":14,""16322"":12}"
7630,ameblo.jp,rst,2017-03-29T02:33:14.214Z,21,294,407,5,"{""48434"":14,""6736"":14,""29049"":12,""12880"":12,""16322"":12}"
7631,wp.com,dns,2016-11-06T00:00:25.097Z,6,230,202,3,"{""16322"":4,""12880"":4,""6762"":3}"
7632,ozock.com,ttl,2016-07-04T00:00:25.097Z,3,115,63,2,"{""8544"":2,""197648"":2}"
7638,sh.st,seq,2017-02-12T02:33:14.214Z,1,293,293,1,"{""16322"":1}"
7643,mercadolibre.com.ar,ttl,2016-06-17T00:00:25.097Z,7,3,1,3,"{""48434"":4,""53387"":4,""6736"":4}"
7644,mercadolibre.com.ar,ttl,2016-07-27T00:00:25.097Z,31,5,1,5,"{""12956"":16,""51026"":16,""53387"":16,""12880"":16,""6762"":16}"
7645,mercadolibre.com.ar,block,2017-02-22T00:00:25.097Z,3,262,384,2,"{""48434"":2,""6736"":2}"
7646,mercadolibre.com.ar,rst,2017-03-03T00:00:25.097Z,9,245,258,4,"{""48434"":6,""12880"":6,""6736"":6,""51026"":6}"
7647,upwork.com,ttl,2016-06-04T00:00:25.097Z,3,140,86,2,"{""35432"":2,""197648"":2}"
7648,upwork.com,ttl,2016-07-07T00:00:25.097Z,3,76,38,2,"{""8544"":2,""197648"":2}"
7650,upwork.com,rst,2017-03-26T00:00:25.097Z,5,289,274,3,"{""8544"":3,""35432"":3,""197648"":4}"
7652,douyu.com,ttl,2016-06-03T02:25:53.611Z,3,79,56,2,"{""35432"":2,""197648"":2}"
7653,douyu.com,ttl,2016-06-07T02:25:53.611Z,3,128,90,2,"{""35432"":2,""197648"":2}"
7654,douyu.com,ttl,2016-06-12T02:25:53.611Z,3,82,57,2,"{""35432"":2,""197648"":2}"
7655,douyu.com,ttl,2016-06-27T02:25:53.611Z,3,77,44,2,"{""35432"":2,""197648"":2}"
7656,douyu.com,ttl,2016-06-30T02:25:53.611Z,3,66,47,2,"{""8544"":2,""197648"":2}"
7657,douyu.com,ttl,2016-07-06T02:25:53.611Z,3,61,39,2,"{""8544"":2,""197648"":2}"
7659,rt.com,ttl,2016-08-01T02:34:21.267Z,63,6,1,6,"{""41828"":32,""57127"":32,""42014"":32,""12644"":32,""9002"":32,""16016"":32}"
7660,rt.com,ttl,2016-08-08T02:34:21.267Z,7,3,1,3,"{""39122"":4,""20764"":4,""42014"":4}"
7661,rt.com,ttl,2016-08-10T02:34:21.267Z,15,4,1,4,"{""201011"":8,""42014"":8,""33891"":8,""9002"":8}"
7662,rt.com,ttl,2016-08-13T02:34:21.267Z,15,4,1,4,"{""41678"":8,""3356"":8,""42014"":8,""9002"":8}"
7663,rt.com,ttl,2016-08-14T02:34:21.267Z,15,4,1,4,"{""19151"":8,""42014"":8,""8100"":8,""9002"":8}"
7665,rt.com,ttl,2016-08-18T02:34:21.267Z,3,24,15,3,"{""53889"":2,""35432"":3,""3257"":2}"
7666,rt.com,ttl,2016-08-19T02:34:21.267Z,189,85,47,12,"{""23661"":108,""8100"":126,""2497"":108,""3257"":126,""56202"":189,""6830"":126,""39122"":189,""17941"":108,""29073"":189,""30900"":126,""53889"":126,""19151"":126}"
7667,rt.com,ttl,2016-08-21T02:34:21.267Z,1,15,6,1,"{""36351"":1}"
7668,rt.com,ttl,2016-08-22T02:34:21.267Z,135,55,30,8,"{""8220"":72,""32475"":90,""6461"":90,""60311"":72,""40676"":90,""3356"":90,""15576"":72,""3303"":72}"
7669,rt.com,ttl,2017-02-06T02:34:21.267Z,15,20,8,4,"{""12552"":8,""34989"":8,""24862"":8,""49788"":8}"
7670,rt.com,ttl,2017-02-09T02:34:21.267Z,1,18,7,1,"{""2914"":1}"
7674,123movies.to,ttl,2016-09-19T02:48:32.476Z,3,67,32,2,"{""9498"":2,""56202"":2}"
7677,123movies.to,rst,2016-11-28T02:48:32.476Z,3,212,158,2,"{""9498"":2,""56202"":2}"
7678,123movies.to,status,2016-11-28T02:48:32.476Z,3,212,158,2,"{""9498"":2,""56202"":2}"
7679,zippyshare.com,ttl,2016-05-11T02:36:35.318Z,15,4,1,4,"{""6453"":8,""16276"":8,""16322"":8,""12880"":8}"
7680,zippyshare.com,ttl,2016-06-16T02:36:35.318Z,7,66,39,3,"{""16322"":4,""12880"":4,""29049"":4}"
7681,zippyshare.com,ttl,2016-07-20T02:36:35.318Z,63,6,1,6,"{""16276"":32,""16322"":32,""51026"":32,""12880"":32,""6453"":32,""1299"":32}"
7682,zippyshare.com,ttl,2016-07-22T02:36:35.318Z,3,35,19,2,"{""48434"":2,""6736"":2}"
7683,zippyshare.com,ttl,2016-07-27T02:36:35.318Z,15,4,1,4,"{""16276"":8,""6762"":8,""12880"":8,""51026"":8}"
7684,zippyshare.com,ttl,2016-07-28T02:36:35.318Z,31,5,1,5,"{""6453"":16,""16276"":16,""1299"":16,""12880"":16,""51026"":16}"
7685,zippyshare.com,ttl,2016-08-25T02:36:35.318Z,3,25,13,2,"{""12880"":2,""51026"":2}"
7686,zippyshare.com,block,2017-02-27T02:36:35.318Z,15,188,178,5,"{""48434"":10,""6736"":10,""16322"":9,""12880"":12,""51026"":9}"
7687,zippyshare.com,rst,2017-03-05T02:36:35.318Z,30,191,178,6,"{""48434"":20,""16322"":18,""51026"":18,""12880"":24,""29049"":15,""6736"":20}"
7688,blogspot.jp,ttl,2016-08-01T02:33:14.214Z,15,4,1,4,"{""15169"":8,""6762"":8,""12880"":8,""51026"":8}"
7689,blogspot.jp,ttl,2016-08-03T02:33:14.214Z,15,4,1,4,"{""15169"":8,""6762"":8,""12880"":8,""51026"":8}"
7690,blogspot.jp,ttl,2016-08-04T02:33:14.214Z,15,4,1,4,"{""15169"":8,""6762"":8,""12880"":8,""51026"":8}"
7691,blogspot.jp,block,2017-02-22T02:33:14.214Z,3,276,274,2,"{""12880"":2,""51026"":2}"
7692,blogspot.jp,rst,2017-02-27T02:33:14.214Z,1,263,226,1,"{""51026"":1}"
7693,blogspot.jp,status,2017-02-27T02:33:14.214Z,1,263,226,1,"{""51026"":1}"
7694,nbcolympics.com,ttl,2016-08-16T00:06:36.795Z,7,91,51,3,"{""6762"":4,""12880"":4,""51026"":4}"
7695,nbcolympics.com,ttl,2016-08-17T00:06:36.795Z,15,27,9,4,"{""51026"":8,""6762"":8,""12880"":8,""8966"":8}"
7696,nbcolympics.com,ttl,2016-08-21T00:06:36.795Z,31,5,1,5,"{""20940"":16,""51026"":16,""8966"":16,""12880"":16,""6762"":16}"
7697,nbcolympics.com,ttl,2016-08-22T00:06:36.795Z,15,62,26,4,"{""51026"":8,""8966"":8,""12880"":8,""6762"":8}"
7698,nbcolympics.com,ttl,2016-08-23T00:06:36.795Z,31,10,3,5,"{""20940"":16,""51026"":16,""6762"":16,""12880"":16,""8966"":16}"
7699,nbcolympics.com,ttl,2016-08-24T00:06:36.795Z,31,5,1,5,"{""20940"":16,""51026"":16,""8966"":16,""12880"":16,""6762"":16}"
7700,nbcolympics.com,block,2016-09-18T00:06:36.795Z,3,150,149,2,"{""12880"":2,""51026"":2}"
7701,nbcolympics.com,rst,2016-09-19T00:06:36.795Z,1,152,157,1,"{""51026"":1}"
7702,nbcolympics.com,status,2016-09-19T00:06:36.795Z,1,152,157,1,"{""51026"":1}"
7704,nordstrom.com,ttl,2016-08-11T21:38:11.920Z,7,6,2,3,"{""6762"":4,""12880"":4,""51026"":4}"
7705,nordstrom.com,ttl,2016-08-25T21:38:11.920Z,7,12,5,3,"{""6762"":4,""12880"":4,""51026"":4}"
7706,nordstrom.com,block,2016-08-29T21:38:11.920Z,7,132,78,3,"{""6762"":4,""12880"":4,""51026"":4}"
7707,nordstrom.com,rst,2016-08-31T21:38:11.920Z,7,136,81,3,"{""6762"":4,""12880"":4,""51026"":4}"
7708,yts.ag,dns,2017-03-22T00:10:23.394Z,3,253,240,2,"{""16322"":2,""12880"":2}"
7709,list.tmall.com,ttl,2016-09-06T03:47:16.871Z,31,5,1,5,"{""4812"":16,""37963"":16,""4134"":16,""38001"":16,""3491"":16}"
7710,list.tmall.com,ttl,2016-09-13T03:47:16.871Z,31,5,1,5,"{""4812"":16,""37963"":16,""4134"":16,""38001"":16,""3491"":16}"
7711,list.tmall.com,ttl,2016-09-28T03:47:16.871Z,31,5,1,5,"{""17621"":16,""37963"":16,""24940"":16,""4837"":16,""3257"":16}"
7712,list.tmall.com,ttl,2016-10-02T03:47:16.871Z,31,5,1,5,"{""4812"":16,""37963"":16,""4134"":16,""38001"":16,""3491"":16}"
7713,list.tmall.com,ttl,2016-10-15T03:47:16.871Z,31,5,1,5,"{""59564"":16,""4812"":16,""37963"":16,""4134"":16,""9002"":16}"
7714,list.tmall.com,ttl,2016-10-17T03:47:16.871Z,15,4,1,4,"{""2914"":8,""37963"":8,""4134"":8,""3327"":8}"
7715,list.tmall.com,ttl,2016-11-07T03:47:16.871Z,127,7,1,7,"{""17621"":64,""174"":64,""49788"":64,""4837"":64,""50304"":64,""34989"":64,""37963"":64}"
7716,list.tmall.com,ttl,2016-11-17T03:47:16.871Z,31,5,1,5,"{""17621"":16,""174"":16,""37963"":16,""4837"":16,""20853"":16}"
7717,list.tmall.com,ttl,2016-11-22T03:47:16.871Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
7718,list.tmall.com,ttl,2016-12-15T03:47:16.871Z,31,5,1,5,"{""4812"":16,""37963"":16,""4134"":16,""38001"":16,""3491"":16}"
7719,list.tmall.com,ttl,2016-12-23T03:47:16.871Z,31,5,1,5,"{""2914"":16,""4812"":16,""37963"":16,""4134"":16,""3327"":16}"
7720,list.tmall.com,ttl,2017-01-03T03:47:16.871Z,15,4,1,4,"{""29405"":8,""37963"":8,""1299"":8,""4837"":8}"
7721,list.tmall.com,ttl,2017-01-07T03:47:16.871Z,31,5,1,5,"{""17621"":16,""174"":16,""37963"":16,""4837"":16,""20853"":16}"
7722,list.tmall.com,ttl,2017-01-11T03:47:16.871Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
7723,list.tmall.com,ttl,2017-01-13T03:47:16.871Z,31,5,1,5,"{""17621"":16,""174"":16,""37963"":16,""4837"":16,""61317"":16}"
7724,list.tmall.com,ttl,2017-01-23T03:47:16.871Z,31,5,1,5,"{""59564"":16,""4812"":16,""37963"":16,""4134"":16,""9002"":16}"
7726,list.tmall.com,seq,2017-02-17T03:47:16.871Z,63,6,1,6,"{""4812"":32,""29032"":32,""30844"":32,""4134"":32,""37963"":32,""36997"":32}"
7727,list.tmall.com,seq,2017-02-18T03:47:16.871Z,63,6,1,6,"{""4812"":32,""29032"":32,""30844"":32,""4134"":32,""37963"":32,""36997"":32}"
7729,rule.tmall.com,ttl,2017-01-28T05:24:23.506Z,63,6,1,6,"{""4812"":32,""29032"":32,""30844"":32,""4134"":32,""37963"":32,""36997"":32}"
7730,rule.tmall.com,ttl,2017-01-31T05:24:23.506Z,63,6,1,6,"{""17621"":32,""174"":32,""50673"":32,""51430"":32,""4837"":32,""37963"":32}"
7731,rule.tmall.com,ttl,2017-02-01T05:24:23.506Z,15,9,2,4,"{""4812"":8,""29032"":8,""36997"":8,""30844"":8}"
7732,rule.tmall.com,ttl,2017-02-10T05:24:23.506Z,31,5,1,5,"{""17621"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
7736,kissanime.to,ttl,2016-07-01T00:00:25.097Z,3,110,61,2,"{""8544"":2,""197648"":2}"
7737,kissanime.to,ttl,2016-07-04T00:00:25.097Z,3,106,57,2,"{""8544"":2,""197648"":2}"
7738,kissanime.to,ttl,2016-07-07T00:00:25.097Z,3,74,39,2,"{""8544"":2,""197648"":2}"
7741,kissanime.to,dns,2016-12-27T00:00:25.097Z,7,288,257,3,"{""16322"":4,""12880"":4,""6762"":4}"
7742,kissanime.to,rst,2016-12-27T00:00:25.097Z,7,288,257,4,"{""8544"":7,""16322"":4,""12880"":4,""6762"":4}"
7743,kissanime.to,status,2016-12-27T00:00:25.097Z,7,288,257,4,"{""8544"":7,""16322"":4,""12880"":4,""6762"":4}"
7745,pages.tmall.com,seq,2017-03-01T04:39:57.263Z,7,3,1,3,"{""174"":4,""4134"":4,""35017"":4}"
7746,pages.tmall.com,seq,2017-03-02T04:39:57.263Z,7,3,1,3,"{""47447"":4,""12389"":4,""6939"":4}"
7747,pages.tmall.com,seq,2017-03-04T04:39:57.263Z,15,4,1,4,"{""199558"":8,""6939"":8,""12389"":8,""2588"":8}"
7748,pages.tmall.com,seq,2017-03-06T04:39:57.263Z,15,4,1,4,"{""28877"":8,""197133"":8,""6939"":8,""12389"":8}"
7749,pages.tmall.com,seq,2017-03-07T04:39:57.263Z,15,4,1,4,"{""35699"":8,""59432"":8,""1273"":8,""2914"":8}"
7750,pages.tmall.com,seq,2017-03-08T04:39:57.263Z,7,3,1,3,"{""42708"":4,""1299"":4,""1273"":4}"
7751,pages.tmall.com,seq,2017-03-09T04:39:57.263Z,7,3,1,3,"{""36351"":4,""3356"":4,""1273"":4}"
7753,adexc.net,ttl,2016-06-07T00:00:25.097Z,1,151,108,1,"{""197648"":1}"
7761,peixun.tmall.com,ttl,2017-01-18T05:24:23.506Z,7,7,2,3,"{""4812"":4,""49505"":4,""9002"":4}"
7762,peixun.tmall.com,ttl,2017-01-20T05:24:23.506Z,3,15,5,2,"{""59564"":2,""9002"":2}"
7763,peixun.tmall.com,ttl,2017-01-22T05:24:23.506Z,3,16,5,2,"{""2914"":2,""3327"":2}"
7764,peixun.tmall.com,ttl,2017-01-25T05:24:23.506Z,31,9,2,5,"{""4812"":16,""29032"":16,""4134"":16,""36997"":16,""30844"":16}"
7765,peixun.tmall.com,ttl,2017-01-28T05:24:23.506Z,15,4,2,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
7766,peixun.tmall.com,ttl,2017-01-30T05:24:23.506Z,15,12,3,4,"{""4812"":8,""29032"":8,""36997"":8,""30844"":8}"
7767,peixun.tmall.com,ttl,2017-02-05T05:24:23.506Z,31,5,1,5,"{""59564"":16,""4812"":16,""37963"":16,""4134"":16,""9002"":16}"
7768,peixun.tmall.com,ttl,2017-02-08T05:24:23.506Z,15,10,2,4,"{""4812"":8,""3491"":8,""4134"":8,""38001"":8}"
7774,cctv.com,ttl,2016-08-22T02:51:02.566Z,3,59,28,2,"{""6453"":2,""24768"":2}"
7775,cctv.com,ttl,2016-09-20T02:51:02.566Z,31,5,1,5,"{""5577"":16,""4808"":16,""174"":16,""51430"":16,""4837"":16}"
7776,cctv.com,ttl,2016-09-22T02:51:02.566Z,7,9,3,3,"{""6939"":4,""63008"":4,""54334"":4}"
7777,cctv.com,ttl,2016-09-30T02:51:02.566Z,3,15,7,2,"{""36352"":2,""55286"":2}"
7778,cctv.com,ttl,2016-10-04T02:51:02.566Z,9,25,12,5,"{""5577"":6,""201011"":9,""6461"":6,""51430"":6,""30496"":6}"
7779,cctv.com,ttl,2016-10-11T02:51:02.566Z,1,7,3,1,"{""5413"":1}"
7780,cctv.com,ttl,2016-10-13T02:51:02.566Z,1,5,2,1,"{""4766"":1}"
7781,cctv.com,ttl,2016-10-18T02:51:02.566Z,1,13,6,1,"{""201011"":1}"
7782,cctv.com,ttl,2016-11-21T02:51:02.566Z,1,9,3,1,"{""54334"":1}"
7783,cctv.com,ttl,2016-11-27T02:51:02.566Z,7,8,3,3,"{""174"":4,""63008"":4,""54334"":4}"
7784,cctv.com,ttl,2016-11-30T02:51:02.566Z,3,13,5,2,"{""55720"":2,""3491"":2}"
7785,cctv.com,ttl,2016-12-03T02:51:02.566Z,3,9,3,2,"{""20473"":2,""3257"":2}"
7786,cctv.com,ttl,2016-12-06T02:51:02.566Z,3,16,7,2,"{""39324"":2,""47605"":2}"
7787,cctv.com,ttl,2016-12-09T02:51:02.566Z,3,7,2,2,"{""53889"":2,""3257"":2}"
7788,cctv.com,ttl,2016-12-12T02:51:02.566Z,3,9,3,2,"{""55720"":2,""3491"":2}"
7789,cctv.com,ttl,2016-12-17T02:51:02.566Z,15,4,1,4,"{""40676"":8,""4808"":8,""4837"":8,""3257"":8}"
7790,cctv.com,ttl,2016-12-24T02:51:02.566Z,3,14,5,2,"{""36351"":2,""2914"":2}"
7791,cctv.com,ttl,2016-12-25T02:51:02.566Z,1,7,3,1,"{""47447"":1}"
7792,cctv.com,ttl,2016-12-30T02:51:02.566Z,1,23,10,1,"{""9009"":1}"
7793,cctv.com,ttl,2017-01-09T02:51:02.566Z,15,4,1,4,"{""4808"":8,""174"":8,""63008"":8,""4837"":8}"
7794,cctv.com,ttl,2017-01-14T02:51:02.566Z,7,13,5,4,"{""201011"":7,""34989"":4,""49788"":4,""50304"":4}"
7796,cctv.com,ttl,2017-01-19T02:51:02.566Z,3,9,3,2,"{""50300"":2,""62217"":2}"
7797,cctv.com,ttl,2017-01-22T02:51:02.566Z,3,15,6,2,"{""53889"":2,""3257"":2}"
7798,cctv.com,ttl,2017-01-26T02:51:02.566Z,447,9,3,9,"{""4808"":256,""56934"":228,""3257"":234,""1299"":234,""39122"":234,""4837"":256,""63008"":228,""53889"":234,""174"":228}"
7799,cctv.com,ttl,2017-01-28T02:51:02.566Z,1,8,3,1,"{""34081"":1}"
7800,cctv.com,ttl,2017-02-01T02:51:02.566Z,7,22,8,3,"{""9186"":4,""5626"":4,""13156"":4}"
7801,cctv.com,ttl,2017-02-02T02:51:02.566Z,31,9,2,5,"{""8781"":16,""51975"":16,""7473"":16,""34426"":16,""35753"":16}"
7803,cctv.com,ttl,2017-02-08T02:51:02.566Z,3,8,3,2,"{""45177"":2,""1299"":2}"
7804,cctv.com,ttl,2017-02-09T02:51:02.566Z,3,8,3,2,"{""36351"":2,""2914"":2}"
7805,cctv.com,ttl,2017-02-10T02:51:02.566Z,15,4,1,4,"{""4808"":8,""6461"":8,""20860"":8,""4837"":8}"
7806,cctv.com,ttl,2017-02-12T02:51:02.566Z,3,6,2,2,"{""4637"":2,""55720"":2}"
7808,daikynguyenvn.com,ttl,2016-06-28T00:00:25.097Z,3,135,73,2,"{""35432"":2,""197648"":2}"
7809,daikynguyenvn.com,rst,2017-02-27T00:00:25.097Z,1,290,269,1,"{""35432"":1}"
7810,daikynguyenvn.com,status,2017-02-27T00:00:25.097Z,1,290,269,1,"{""35432"":1}"
7811,openload.co,ttl,2016-06-13T00:00:26.926Z,3,157,89,2,"{""35432"":2,""197648"":2}"
7812,openload.co,ttl,2016-07-22T00:00:26.926Z,3,77,38,2,"{""48434"":2,""6736"":2}"
7813,openload.co,ttl,2016-08-19T00:00:26.926Z,1,75,38,1,"{""56202"":1}"
7815,openload.co,block,2017-02-18T00:00:26.926Z,3,293,308,2,"{""48434"":2,""6736"":2}"
7816,openload.co,dns,2017-02-26T00:00:26.926Z,12,302,323,4,"{""29049"":6,""16322"":8,""12880"":8,""6762"":6}"
7817,openload.co,rst,2017-02-28T00:00:26.926Z,3,278,264,4,"{""48434"":2,""6736"":2,""35432"":3,""56202"":3}"
7818,openload.co,status,2017-02-28T00:00:26.926Z,3,278,264,4,"{""48434"":2,""6736"":2,""35432"":3,""56202"":3}"
7820,porn555.com,block,2017-04-07T03:44:46.613Z,29,121,94,5,"{""39386"":15,""51975"":16,""34426"":16,""35753"":16,""8966"":15}"
7826,ouo.io,ttl,2016-09-09T02:33:14.214Z,3,10,4,2,"{""2914"":2,""35017"":2}"
7829,vporn.com,block,2017-02-18T06:07:08.630Z,15,122,92,4,"{""35753"":8,""34426"":8,""8966"":8,""51975"":8}"
7830,huaban.com,ttl,2017-02-22T04:02:33.841Z,15,4,1,4,"{""29032"":8,""4134"":8,""36997"":8,""30844"":8}"
7835,google.co.ao,dns,2017-03-17T09:31:29.738Z,7,135,92,3,"{""29032"":4,""36997"":4,""30844"":4}"
7837,login.tmall.com,seq,2017-02-18T05:18:41.447Z,15,4,1,4,"{""29032"":8,""36997"":8,""30844"":8,""36994"":8}"
7841,dictionary.com,ttl,2016-05-31T02:36:35.318Z,1,120,85,2,"{""8999"":1,""30693"":1}"
7842,dictionary.com,ttl,2016-06-03T02:36:35.318Z,1,76,53,1,"{""25653"":1}"
7843,dictionary.com,ttl,2016-06-04T02:36:35.318Z,3,112,73,3,"{""1421"":3,""3491"":2,""38001"":2}"
7846,dictionary.com,ttl,2016-06-09T02:36:35.318Z,1,80,51,1,"{""5626"":1}"
7851,dictionary.com,ttl,2016-06-18T02:36:35.318Z,3,78,56,4,"{""6453"":3,""39122"":3,""36114"":2,""53340"":2}"
7852,dictionary.com,ttl,2016-06-19T02:36:35.318Z,3,105,66,3,"{""9680"":2,""53264"":3,""3462"":2}"
7853,dictionary.com,ttl,2016-06-21T02:36:35.318Z,31,5,1,5,"{""59564"":16,""6461"":16,""9002"":16,""16798"":16,""1200"":16}"
7854,dictionary.com,ttl,2016-07-09T02:36:35.318Z,7,3,1,3,"{""1299"":4,""15694"":4,""16798"":4}"
7855,dictionary.com,ttl,2016-07-14T02:36:35.318Z,7,3,1,3,"{""41678"":4,""3356"":4,""16798"":4}"
7856,dictionary.com,ttl,2016-07-31T02:36:35.318Z,7,3,1,3,"{""42708"":4,""1299"":4,""16798"":4}"
7857,dictionary.com,ttl,2016-08-06T02:36:35.318Z,15,4,1,4,"{""6461"":8,""38001"":8,""16798"":8,""3491"":8}"
7858,dictionary.com,ttl,2016-08-09T02:36:35.318Z,31,5,1,5,"{""54334"":16,""174"":16,""63008"":16,""16798"":16,""3356"":16}"
7859,dictionary.com,ttl,2016-08-12T02:36:35.318Z,7,3,1,3,"{""1299"":4,""36884"":4,""16798"":4}"
7860,dictionary.com,ttl,2016-08-15T02:36:35.318Z,15,4,1,4,"{""201011"":8,""24940"":8,""16798"":8,""6461"":8}"
7861,dictionary.com,ttl,2016-08-28T02:36:35.318Z,31,5,1,5,"{""54334"":16,""174"":16,""63008"":16,""16798"":16,""3356"":16}"
7862,dictionary.com,ttl,2016-09-16T02:36:35.318Z,31,5,1,5,"{""54334"":16,""174"":16,""63008"":16,""16798"":16,""3356"":16}"
7863,dictionary.com,ttl,2016-09-21T02:36:35.318Z,31,5,1,5,"{""54334"":16,""174"":16,""63008"":16,""16798"":16,""3356"":16}"
7864,dictionary.com,ttl,2016-09-27T02:36:35.318Z,15,4,1,4,"{""6461"":8,""38001"":8,""16798"":8,""3491"":8}"
7865,dictionary.com,ttl,2016-10-04T02:36:35.318Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""16798"":8}"
7866,dictionary.com,ttl,2016-10-09T02:36:35.318Z,15,4,1,4,"{""6461"":8,""38001"":8,""16798"":8,""3491"":8}"
7867,dictionary.com,ttl,2016-11-11T02:36:35.318Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""16798"":8}"
7868,dictionary.com,ttl,2016-11-15T02:36:35.318Z,7,3,1,3,"{""3356"":4,""49367"":4,""16798"":4}"
7869,dictionary.com,ttl,2016-12-01T02:36:35.318Z,7,3,1,3,"{""6461"":4,""20860"":4,""16798"":4}"
7870,dictionary.com,ttl,2016-12-05T02:36:35.318Z,15,4,1,4,"{""4323"":8,""3356"":8,""3549"":8,""16798"":8}"
7871,dictionary.com,ttl,2016-12-10T02:36:35.318Z,15,7,2,4,"{""3327"":8,""2914"":8,""3356"":8,""34702"":8}"
7872,dictionary.com,ttl,2017-01-13T02:36:35.318Z,7,3,1,3,"{""3356"":4,""39122"":4,""16798"":4}"
7874,dictionary.com,ttl,2017-02-03T02:36:35.318Z,31,18,4,5,"{""5483"":16,""21183"":16,""1299"":16,""8585"":16,""197706"":16}"
7879,rarbg.to,ttl,2016-08-16T08:22:32.639Z,31,5,1,5,"{""9498"":16,""200097"":16,""174"":16,""56202"":16,""3257"":16}"
7880,rarbg.to,ttl,2016-08-17T08:22:32.639Z,31,5,1,5,"{""9498"":16,""200097"":16,""174"":16,""56202"":16,""3257"":16}"
7881,rarbg.to,seq,2016-10-10T08:22:32.639Z,77,11,4,7,"{""55628"":56,""3786"":42,""701"":42,""9498"":44,""56202"":44,""4766"":49,""174"":44}"
7882,rarbg.to,block,2017-01-30T08:22:32.639Z,15,44,31,4,"{""8781"":8,""51975"":8,""34426"":8,""35753"":8}"
7883,rarbg.to,block,2017-02-01T08:22:32.639Z,15,55,37,4,"{""34426"":8,""35753"":8,""8781"":8,""51975"":8}"
7884,rarbg.to,block,2017-02-02T08:22:32.639Z,15,34,18,4,"{""35753"":8,""34426"":8,""8781"":8,""51975"":8}"
7885,rarbg.to,block,2017-02-04T08:22:32.639Z,15,51,34,4,"{""35753"":8,""34426"":8,""8781"":8,""51975"":8}"
7886,rarbg.to,block,2017-02-06T08:22:32.639Z,15,41,26,4,"{""8781"":8,""35753"":8,""34426"":8,""51975"":8}"
7887,rarbg.to,block,2017-02-08T08:22:32.639Z,15,43,25,4,"{""8781"":8,""34426"":8,""35753"":8,""51975"":8}"
7888,rarbg.to,block,2017-02-12T08:22:32.639Z,15,38,24,4,"{""35753"":8,""34426"":8,""51975"":8,""8966"":8}"
7890,rarbg.to,rst,2017-03-18T08:22:32.639Z,3,33,17,2,"{""9498"":2,""56202"":2}"
7891,rarbg.to,status,2017-03-18T08:22:32.639Z,3,33,17,2,"{""9498"":2,""56202"":2}"
7894,spankbang.com,block,2017-02-26T02:48:32.476Z,29,241,219,5,"{""8966"":15,""34426"":16,""35753"":16,""8781"":15,""51975"":16}"
7898,qiita.com,ttl,2016-10-04T02:18:59.553Z,7,23,11,3,"{""201011"":4,""2516"":4,""3356"":4}"
7901,abs-cbn.com,ttl,2017-02-09T10:35:39.563Z,7,9,3,3,"{""63008"":4,""54334"":4,""3257"":4}"
7904,agar.io,ttl,2016-06-03T02:33:14.214Z,3,62,34,2,"{""35432"":2,""197648"":2}"
7905,agar.io,rst,2016-06-07T02:33:14.214Z,3,171,115,2,"{""35432"":2,""197648"":2}"
7906,agar.io,status,2016-06-07T02:33:14.214Z,3,171,115,2,"{""35432"":2,""197648"":2}"
7907,service.tmall.com,ttl,2017-01-22T13:05:28.182Z,31,11,2,5,"{""4812"":16,""29032"":16,""4134"":16,""36997"":16,""30844"":16}"
7908,service.tmall.com,ttl,2017-01-23T13:05:28.182Z,3,8,2,2,"{""59564"":2,""9002"":2}"
7909,service.tmall.com,ttl,2017-01-24T13:05:28.182Z,7,13,3,3,"{""29032"":4,""36997"":4,""30844"":4}"
7910,service.tmall.com,ttl,2017-01-27T13:05:28.182Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
7911,service.tmall.com,ttl,2017-01-30T13:05:28.182Z,15,8,2,4,"{""4812"":8,""29032"":8,""36997"":8,""30844"":8}"
7912,service.tmall.com,ttl,2017-02-07T13:05:28.182Z,3,7,2,2,"{""38001"":2,""3491"":2}"
7913,service.tmall.com,ttl,2017-02-08T13:05:28.182Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
7914,service.tmall.com,ttl,2017-02-10T13:05:28.182Z,31,5,1,5,"{""17621"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
7916,service.tmall.com,seq,2017-02-18T13:05:28.182Z,63,6,1,6,"{""4812"":32,""29032"":32,""30844"":32,""4134"":32,""37963"":32,""36997"":32}"
7917,service.tmall.com,block,2017-02-18T13:05:28.182Z,7,43,30,3,"{""29032"":4,""36997"":4,""30844"":4}"
7920,aliyun.com,ttl,2016-12-13T00:37:55.855Z,113,7,2,7,"{""17621"":60,""37963"":64,""4837"":60,""6830"":60,""63008"":60,""174"":60,""54334"":60}"
7921,aliyun.com,ttl,2016-12-14T00:37:55.855Z,233,12,3,8,"{""4812"":120,""2914"":124,""4323"":120,""3327"":124,""4134"":128,""3549"":120,""3356"":120,""34702"":124}"
7922,aliyun.com,ttl,2016-12-22T00:37:55.855Z,7,9,2,3,"{""3491"":4,""4134"":4,""38001"":4}"
7923,aliyun.com,ttl,2017-01-02T00:37:55.855Z,15,4,1,4,"{""1299"":8,""37963"":8,""47447"":8,""4837"":8}"
7924,aliyun.com,ttl,2017-01-12T00:37:55.855Z,9,9,3,4,"{""12321"":6,""3491"":6,""3356"":6,""38001"":6}"
7925,aliyun.com,ttl,2017-01-14T00:37:55.855Z,15,9,2,4,"{""29032"":8,""4134"":8,""36997"":8,""30844"":8}"
7932,hotmovs.com,block,2017-03-22T04:09:07.234Z,15,117,83,4,"{""35753"":8,""34426"":8,""51975"":8,""8966"":8}"
7949,kooora.com,ttl,2016-05-10T02:33:14.214Z,1,86,72,1,"{""197648"":1}"
7950,kooora.com,rst,2017-03-07T02:33:14.214Z,1,186,262,1,"{""197648"":1}"
7951,kooora.com,status,2017-03-07T02:33:14.214Z,1,186,262,1,"{""197648"":1}"
7964,tutorialspoint.com,ttl,2016-10-09T02:08:22.019Z,3,10,4,2,"{""7473"":2,""38001"":2}"
7967,subscene.com,dns,2017-02-25T00:00:25.097Z,3,295,286,2,"{""16322"":2,""12880"":2}"
7968,163.com,ttl,2016-06-01T02:36:35.318Z,597787,24,10,20,"{""6939"":310580,""2914"":310580,""5580"":326162,""6461"":338370,""58461"":360928,""36351"":310580,""53264"":326162,""4837"":434176,""3491"":315812,""40676"":315812,""1239"":310580,""1299"":310580,""15003"":338370,""57172"":326162,""63008"":310580,""49597"":315812,""10026"":310580,""20473"":310580,""3257"":326162,""54334"":310580}"
7969,163.com,ttl,2016-06-02T02:36:35.318Z,31,5,1,5,"{""200761"":16,""45062"":16,""12874"":16,""1299"":16,""4837"":16}"
7972,163.com,ttl,2016-06-06T02:36:35.318Z,17577,35,15,20,"{""5391"":9072,""6939"":11718,""6762"":9072,""5580"":17577,""30083"":17577,""4323"":17577,""197706"":9072,""20860"":10044,""36678"":11718,""53889"":11718,""6461"":10044,""39122"":17577,""35662"":10044,""10026"":11718,""36351"":11718,""3257"":11718,""8585"":9072,""21183"":9072,""54334"":11718,""8100"":11718}"
7974,163.com,ttl,2016-06-09T02:36:35.318Z,3078,23,11,15,"{""1421"":2052,""1136"":1620,""8999"":1782,""32475"":1620,""6461"":2052,""4323"":3078,""31122"":2052,""20860"":2052,""3257"":2052,""6453"":2052,""1299"":2592,""63008"":2052,""35662"":1539,""201011"":1782,""54334"":2052}"
7976,163.com,ttl,2016-06-12T02:36:35.318Z,63,25,15,10,"{""38001"":63,""3462"":63,""3223"":63,""3257"":56,""40676"":35,""9009"":35,""63008"":36,""53889"":35,""6939"":36,""54334"":36}"
7977,comcast.net,ttl,2016-06-01T02:33:14.214Z,1142131,21,13,21,"{""63213"":576263,""6939"":592328,""7922"":1048576,""5580"":575075,""6461"":586658,""3327"":572402,""32097"":583823,""53264"":576263,""3257"":607448,""36351"":575075,""57172"":576263,""15003"":586658,""32748"":576263,""63008"":575318,""34702"":572402,""20473"":575075,""36352"":576263,""174"":607448,""38001"":576263,""54334"":575318,""2914"":609824}"
7980,comcast.net,ttl,2016-06-05T02:33:14.214Z,7,3,1,3,"{""53889"":4,""7922"":4,""3257"":4}"


==> results/results_dayex.csv <==
,url,anon,start_time,n_sol,n_var,n_dp,n_censors,censors
1975,libero.it,ttl,2016-07-20T02:33:14.214Z,7,3,1,3,"{""48434"":4,""6736"":4,""12637"":4}"
1976,libero.it,ttl,2016-07-21T02:33:14.214Z,3,13,6,2,"{""48434"":2,""6736"":2}"
1977,libero.it,block,2016-07-24T02:33:14.214Z,3,165,148,2,"{""48434"":2,""6736"":2}"
1978,libero.it,dns,2016-07-24T02:33:14.214Z,3,170,157,2,"{""48434"":2,""6736"":2}"
1979,libero.it,rst,2016-07-24T02:33:14.214Z,3,170,157,2,"{""48434"":2,""6736"":2}"
1980,libero.it,status,2016-07-24T02:33:14.214Z,3,170,157,2,"{""48434"":2,""6736"":2}"
1985,cntv.cn,ttl,2016-05-11T02:33:14.214Z,63,6,1,6,"{""16322"":32,""4808"":32,""12880"":32,""6453"":32,""4837"":32,""29049"":32}"
1986,cntv.cn,ttl,2016-05-12T02:33:14.214Z,63,6,1,6,"{""16322"":32,""4808"":32,""6762"":32,""12880"":32,""6453"":32,""4837"":32}"
1987,cntv.cn,ttl,2016-05-30T02:33:14.214Z,3,37,19,2,"{""8100"":2,""19174"":2}"
1989,cntv.cn,ttl,2016-06-02T02:33:14.214Z,15,4,1,4,"{""4808"":8,""7473"":8,""4837"":8,""38001"":8}"
1994,cntv.cn,ttl,2016-06-08T02:33:14.214Z,15,4,1,4,"{""53889"":8,""4808"":8,""4837"":8,""3257"":8}"
2003,cntv.cn,ttl,2016-06-22T02:33:14.214Z,7,96,61,4,"{""32475"":7,""13156"":4,""9186"":4,""5626"":4}"
2004,cntv.cn,ttl,2016-06-24T02:33:14.214Z,3,39,23,3,"{""46816"":3,""7473"":2,""38001"":2}"
2007,cntv.cn,ttl,2016-07-01T02:33:14.214Z,1,78,49,4,"{""7552"":1,""8999"":1,""53264"":1,""43289"":1}"
2008,cntv.cn,ttl,2016-07-03T02:33:14.214Z,1,43,26,3,"{""6830"":1,""7473"":1,""20853"":1}"
2011,cntv.cn,ttl,2016-07-07T02:33:14.214Z,1,38,20,1,"{""4323"":1}"
2013,cntv.cn,ttl,2016-07-16T02:33:14.214Z,1,28,12,2,"{""53889"":1,""20853"":1}"
2014,cntv.cn,ttl,2016-07-21T02:33:14.214Z,31,20,9,5,"{""3320"":16,""8585"":16,""5391"":16,""197706"":16,""21183"":16}"
2016,cntv.cn,ttl,2016-07-23T02:33:14.214Z,7,22,8,3,"{""6939"":4,""36114"":4,""53340"":4}"
2017,cntv.cn,ttl,2016-07-25T02:33:14.214Z,7,57,29,3,"{""15555"":4,""56322"":4,""5483"":4}"
2018,cntv.cn,ttl,2016-07-27T02:33:14.214Z,31,5,1,5,"{""4808"":16,""12880"":16,""6762"":16,""4837"":16,""51026"":16}"
2019,cntv.cn,ttl,2016-07-28T02:33:14.214Z,31,5,1,5,"{""4808"":16,""12880"":16,""6762"":16,""4837"":16,""51026"":16}"
2020,cntv.cn,ttl,2016-08-18T02:33:14.214Z,1,21,8,1,"{""7473"":1}"
2021,cntv.cn,ttl,2016-08-19T02:33:14.214Z,3,53,26,3,"{""20860"":3,""8100"":2,""19174"":2}"
2022,cntv.cn,ttl,2016-08-22T02:33:14.214Z,1,37,20,1,"{""36351"":1}"
2023,cntv.cn,ttl,2016-08-23T02:33:14.214Z,7,6,2,3,"{""6453"":4,""12880"":4,""51026"":4}"
2024,cntv.cn,ttl,2016-08-25T02:33:14.214Z,7,35,17,3,"{""6762"":4,""12880"":4,""51026"":4}"
2025,cntv.cn,ttl,2016-08-28T02:33:14.214Z,3,28,11,2,"{""7473"":2,""38001"":2}"
2027,cntv.cn,ttl,2016-09-06T02:33:14.214Z,3,9,4,3,"{""20473"":3,""7473"":2,""38001"":2}"
2028,cntv.cn,ttl,2016-09-10T02:33:14.214Z,3,19,9,2,"{""7473"":2,""38001"":2}"
2029,cntv.cn,ttl,2016-09-12T02:33:14.214Z,11,10,4,4,"{""3491"":6,""7473"":7,""701"":6,""38001"":8}"
2030,cntv.cn,ttl,2016-09-21T02:33:14.214Z,15,4,1,4,"{""4808"":8,""36351"":8,""2914"":8,""4837"":8}"
2031,cntv.cn,ttl,2016-09-24T02:33:14.214Z,7,17,5,3,"{""38001"":4,""701"":4,""3491"":4}"
2032,cntv.cn,ttl,2016-09-28T02:33:14.214Z,7,7,2,3,"{""38001"":4,""701"":4,""3491"":4}"
2034,cntv.cn,ttl,2016-10-17T02:33:14.214Z,15,4,1,4,"{""4808"":8,""201011"":8,""1299"":8,""4837"":8}"
2036,gfycat.com,dns,2017-01-27T02:25:53.611Z,6,222,181,3,"{""29049"":3,""12880"":4,""16322"":4}"
2038,nyaa.se,ttl,2016-07-20T02:33:14.214Z,31,5,1,5,"{""12880"":16,""51026"":16,""6762"":16,""13335"":16,""16322"":16}"
2039,nyaa.se,ttl,2016-07-27T02:33:14.214Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
2040,nyaa.se,block,2016-10-25T02:33:14.214Z,12,234,167,4,"{""16322"":6,""6762"":6,""12880"":8,""51026"":8}"
2041,nyaa.se,dns,2016-10-25T02:33:14.214Z,1,234,169,1,"{""51026"":1}"
2042,nyaa.se,rst,2016-10-25T02:33:14.214Z,1,234,169,1,"{""51026"":1}"
2043,nyaa.se,status,2016-10-25T02:33:14.214Z,1,234,169,1,"{""51026"":1}"
2047,kaskus.co.id,ttl,2016-07-27T02:36:35.318Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""3491"":32,""24535"":32,""132164"":32}"
2048,kaskus.co.id,ttl,2016-07-28T02:36:35.318Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""3491"":32,""24535"":32,""132164"":32}"
2049,kaskus.co.id,ttl,2016-08-09T02:36:35.318Z,127,7,1,7,"{""51026"":64,""12880"":64,""3491"":64,""6453"":64,""3356"":64,""24535"":64,""132164"":64}"
2050,kaskus.co.id,ttl,2016-08-17T02:36:35.318Z,7,20,7,3,"{""3356"":4,""12880"":4,""51026"":4}"
2051,kaskus.co.id,ttl,2016-08-22T02:36:35.318Z,7,34,17,3,"{""6453"":4,""12880"":4,""51026"":4}"
2052,kaskus.co.id,ttl,2016-08-25T02:36:35.318Z,7,50,24,3,"{""6762"":4,""12880"":4,""51026"":4}"
2053,kaskus.co.id,block,2016-10-12T02:36:35.318Z,3,228,239,2,"{""12880"":2,""51026"":2}"
2054,kaskus.co.id,rst,2017-02-09T02:36:35.318Z,3,235,231,2,"{""12880"":2,""51026"":2}"
2055,360.com,ttl,2016-06-07T02:34:21.267Z,1,39,22,1,"{""33182"":1}"
2057,360.com,ttl,2016-07-01T02:34:21.267Z,3,31,18,2,"{""6453"":2,""15694"":2}"
2058,360.com,ttl,2016-09-26T02:34:21.267Z,1,29,14,1,"{""36352"":1}"
2059,360.com,ttl,2016-09-30T02:34:21.267Z,3,31,16,3,"{""53889"":3,""199669"":2,""9002"":2}"
2062,4shared.com,ttl,2016-12-25T02:33:14.214Z,3,7,3,2,"{""7922"":2,""4766"":2}"
2063,4shared.com,ttl,2017-01-17T02:33:14.214Z,3,9,3,2,"{""7922"":2,""4766"":2}"
2065,putlocker.is,ttl,2016-06-13T02:33:14.214Z,3,70,35,2,"{""9498"":2,""56202"":2}"
2066,putlocker.is,ttl,2016-06-16T02:33:14.214Z,3,82,41,2,"{""9498"":2,""56202"":2}"
2067,putlocker.is,ttl,2016-06-25T02:33:14.214Z,3,84,42,2,"{""9498"":2,""56202"":2}"
2068,putlocker.is,ttl,2016-06-28T02:33:14.214Z,3,70,37,2,"{""9498"":2,""33480"":2}"
2069,putlocker.is,ttl,2016-07-22T02:33:14.214Z,3,44,22,2,"{""9498"":2,""56202"":2}"
2070,putlocker.is,ttl,2016-07-25T02:33:14.214Z,3,49,24,2,"{""9498"":2,""56202"":2}"
2071,putlocker.is,ttl,2016-07-27T02:33:14.214Z,31,5,1,5,"{""12880"":16,""6453"":16,""6762"":16,""13335"":16,""51026"":16}"
2072,putlocker.is,ttl,2016-07-28T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
2073,putlocker.is,ttl,2016-07-29T02:33:14.214Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
2074,putlocker.is,ttl,2016-07-30T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
2075,putlocker.is,ttl,2016-07-31T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
2076,putlocker.is,ttl,2016-08-16T02:33:14.214Z,7,55,29,3,"{""6762"":4,""12880"":4,""51026"":4}"
2077,putlocker.is,ttl,2016-08-17T02:33:14.214Z,7,14,6,3,"{""6762"":4,""12880"":4,""51026"":4}"
2078,putlocker.is,ttl,2016-08-23T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
2081,putlocker.is,rst,2016-10-30T02:33:14.214Z,3,232,165,4,"{""51026"":2,""56202"":3,""12880"":2,""33480"":3}"
2082,discovercard.com,ttl,2016-07-01T00:00:21.598Z,3,76,69,2,"{""8544"":2,""197648"":2}"
2085,sabah.com.tr,ttl,2016-06-12T02:25:53.611Z,15,65,39,4,"{""16322"":8,""6762"":8,""12880"":8,""29049"":8}"
2086,sabah.com.tr,ttl,2016-07-20T02:25:53.611Z,127,7,1,7,"{""9121"":64,""16322"":64,""51026"":64,""12880"":64,""6453"":64,""1299"":64,""48737"":64}"
2087,sabah.com.tr,ttl,2016-07-27T02:25:53.611Z,63,6,1,6,"{""9121"":32,""51026"":32,""12880"":32,""6453"":32,""1299"":32,""48737"":32}"
2088,sabah.com.tr,ttl,2016-07-28T02:25:53.611Z,63,6,1,6,"{""9121"":32,""51026"":32,""6762"":32,""12880"":32,""1299"":32,""48737"":32}"
2089,sabah.com.tr,ttl,2016-07-29T02:25:53.611Z,63,6,1,6,"{""9121"":32,""51026"":32,""12880"":32,""6453"":32,""1299"":32,""48737"":32}"
2090,sabah.com.tr,ttl,2016-08-17T02:25:53.611Z,7,14,5,3,"{""6453"":4,""12880"":4,""51026"":4}"
2091,sabah.com.tr,ttl,2016-08-20T02:25:53.611Z,63,6,1,6,"{""9121"":32,""51026"":32,""12880"":32,""6453"":32,""1299"":32,""48737"":32}"
2092,sabah.com.tr,ttl,2016-08-22T02:25:53.611Z,3,33,16,2,"{""12880"":2,""51026"":2}"
2093,sabah.com.tr,ttl,2016-08-23T02:25:53.611Z,63,6,1,6,"{""9121"":32,""51026"":32,""12880"":32,""6453"":32,""1299"":32,""48737"":32}"
2094,sabah.com.tr,block,2016-10-10T02:25:53.611Z,6,219,174,3,"{""16322"":3,""12880"":4,""51026"":4}"
2095,sabah.com.tr,rst,2016-10-29T02:25:53.611Z,5,222,173,3,"{""16322"":3,""12880"":4,""51026"":3}"
2098,spiegel.de,ttl,2016-05-14T02:33:14.214Z,63,6,1,6,"{""6805"":32,""54334"":32,""63008"":32,""6939"":32,""20773"":32,""61157"":32}"
2099,spiegel.de,ttl,2016-05-31T02:33:14.214Z,1,105,65,2,"{""1421"":1,""47447"":1}"
2101,spiegel.de,ttl,2016-06-04T02:33:14.214Z,1,99,55,1,"{""24940"":1}"
2102,spiegel.de,ttl,2016-06-06T02:33:14.214Z,1,58,31,1,"{""36351"":1}"
2103,spiegel.de,ttl,2016-06-09T02:33:14.214Z,21,56,30,6,"{""1221"":12,""38935"":14,""20860"":21,""4637"":12,""12310"":14,""36351"":12}"
2105,spiegel.de,ttl,2016-06-13T02:33:14.214Z,3,80,43,2,"{""200761"":2,""12874"":2}"
2106,spiegel.de,ttl,2016-06-15T02:33:14.214Z,3,53,29,2,"{""8767"":2,""51167"":2}"
2110,spiegel.de,ttl,2016-06-22T02:33:14.214Z,7,98,53,4,"{""9186"":4,""5626"":4,""6830"":7,""13156"":4}"
2111,spiegel.de,ttl,2016-06-25T02:33:14.214Z,1,76,46,2,"{""42708"":1,""174"":1}"
2113,spiegel.de,ttl,2016-06-28T02:33:14.214Z,1,70,45,1,"{""51852"":1}"
2115,spiegel.de,ttl,2016-07-03T02:33:14.214Z,3,33,18,2,"{""38001"":2,""3491"":2}"
2116,spiegel.de,ttl,2016-07-06T02:33:14.214Z,1,36,17,1,"{""20473"":1}"
2122,spiegel.de,ttl,2016-08-28T02:33:14.214Z,3,33,14,2,"{""38001"":2,""3491"":2}"
2123,spiegel.de,ttl,2016-08-30T02:33:14.214Z,31,13,3,5,"{""197706"":16,""5391"":16,""8585"":16,""21183"":16,""8928"":16}"
2124,spiegel.de,ttl,2016-09-07T02:33:14.214Z,3,27,11,2,"{""3491"":2,""38001"":2}"
2125,spiegel.de,ttl,2016-09-22T02:33:14.214Z,7,16,4,3,"{""39324"":4,""9002"":4,""47605"":4}"
2126,spiegel.de,ttl,2016-09-24T02:33:14.214Z,1,26,10,1,"{""201011"":1}"
2127,spiegel.de,ttl,2016-09-25T02:33:14.214Z,1,6,2,1,"{""47447"":1}"
2132,flickr.com,ttl,2016-07-24T02:33:14.214Z,3,27,14,2,"{""7473"":2,""38001"":2}"
2133,flickr.com,ttl,2016-08-31T02:33:14.214Z,3,23,12,2,"{""38001"":2,""3491"":2}"
2136,flickr.com,dns,2017-02-11T02:33:14.214Z,12,236,174,4,"{""16322"":8,""12880"":8,""20485"":6,""29049"":6}"
2138,pandora.com,ttl,2016-07-06T02:33:14.214Z,3,21,13,2,"{""8544"":2,""197648"":2}"
2139,pandora.com,ttl,2016-08-20T02:33:14.214Z,15,4,1,4,"{""6453"":8,""40428"":8,""12880"":8,""51026"":8}"
2140,pandora.com,ttl,2016-08-22T02:33:14.214Z,7,19,12,3,"{""6453"":4,""12880"":4,""51026"":4}"
2141,pandora.com,block,2017-02-05T02:33:14.214Z,3,221,242,2,"{""12880"":2,""51026"":2}"
2142,pandora.com,rst,2017-02-07T02:33:14.214Z,9,234,263,4,"{""8544"":6,""197648"":6,""12880"":6,""51026"":6}"
2145,amazon.de,ttl,2016-05-31T02:33:14.214Z,1,62,36,1,"{""201011"":1}"
2146,amazon.de,ttl,2016-06-01T02:33:14.214Z,1,15,7,1,"{""174"":1}"
2147,amazon.de,ttl,2016-06-03T02:33:14.214Z,3,29,20,4,"{""6459"":2,""33182"":3,""12989"":3,""19916"":2}"
2148,amazon.de,ttl,2016-06-04T02:33:14.214Z,1,45,25,1,"{""63128"":1}"
2149,amazon.de,ttl,2016-06-06T02:33:14.214Z,3,26,16,3,"{""6459"":2,""53889"":3,""19916"":2}"
2151,amazon.de,ttl,2016-06-12T02:33:14.214Z,1,29,16,1,"{""20853"":1}"
2152,amazon.de,ttl,2016-06-13T02:33:14.214Z,1,35,18,1,"{""12989"":1}"
2154,amazon.de,ttl,2016-06-18T02:33:14.214Z,1,29,17,1,"{""20853"":1}"
2155,amazon.de,ttl,2016-06-21T02:33:14.214Z,3,31,17,3,"{""40676"":3,""6461"":2,""8100"":2}"
2156,amazon.de,ttl,2016-06-27T02:33:14.214Z,1,27,14,1,"{""36351"":1}"
2157,amazon.de,ttl,2016-06-28T02:33:14.214Z,3,30,15,2,"{""50300"":2,""62217"":2}"
2158,amazon.de,ttl,2016-07-03T02:33:14.214Z,1,17,8,1,"{""53889"":1}"
2159,amazon.de,ttl,2016-07-12T02:33:14.214Z,1,12,5,1,"{""43289"":1}"
2160,amazon.de,ttl,2016-07-22T02:33:14.214Z,3,21,11,2,"{""26277"":2,""6461"":2}"
2161,amazon.de,ttl,2016-08-07T02:33:14.214Z,31,5,1,5,"{""12880"":16,""1299"":16,""6762"":16,""16509"":16,""51026"":16}"
2162,amazon.de,ttl,2016-08-18T02:33:14.214Z,3,9,3,2,"{""53889"":2,""3257"":2}"
2163,amazon.de,ttl,2016-08-19T02:33:14.214Z,1,31,15,1,"{""30693"":1}"
2164,amazon.de,ttl,2016-08-31T02:33:14.214Z,1,16,6,1,"{""20853"":1}"
2165,amazon.de,ttl,2016-09-07T02:33:14.214Z,1,13,6,1,"{""20853"":1}"
2166,amazon.de,ttl,2016-09-13T02:33:14.214Z,1,8,4,1,"{""20853"":1}"
2167,amazon.de,ttl,2016-09-26T02:33:14.214Z,1,21,10,1,"{""38001"":1}"
2168,amazon.de,ttl,2016-09-30T02:33:14.214Z,1,21,11,1,"{""33785"":1}"
2169,amazon.de,block,2017-01-19T02:33:14.214Z,3,171,153,2,"{""12880"":2,""51026"":2}"
2170,amazon.de,rst,2017-02-13T02:33:14.214Z,3,169,133,2,"{""12880"":2,""51026"":2}"
2171,blastingnews.com,ttl,2016-07-06T02:36:35.318Z,3,24,15,2,"{""8544"":2,""197648"":2}"
2172,blastingnews.com,rst,2017-02-09T02:36:35.318Z,3,218,184,2,"{""8544"":2,""197648"":2}"
2173,uptodown.com,ttl,2016-07-04T02:36:35.318Z,3,60,31,2,"{""8544"":2,""197648"":2}"
2176,tudou.com,ttl,2016-06-14T02:33:14.214Z,7,3,1,3,"{""48434"":4,""4808"":4,""6736"":4}"
2177,tudou.com,ttl,2016-07-20T02:33:14.214Z,63,6,1,6,"{""16322"":32,""51026"":32,""4808"":32,""6762"":32,""12880"":32,""4837"":32}"
2178,tudou.com,ttl,2016-07-27T02:33:14.214Z,31,5,1,5,"{""4808"":16,""12880"":16,""6762"":16,""4837"":16,""51026"":16}"
2179,tudou.com,ttl,2016-07-28T02:33:14.214Z,31,5,1,5,"{""4808"":16,""12880"":16,""6762"":16,""4837"":16,""51026"":16}"
2180,tudou.com,ttl,2016-07-29T02:33:14.214Z,31,5,1,5,"{""4808"":16,""12880"":16,""6762"":16,""4837"":16,""51026"":16}"
2181,tudou.com,ttl,2016-08-17T02:33:14.214Z,7,16,6,3,"{""6453"":4,""12880"":4,""51026"":4}"
2182,tudou.com,ttl,2016-08-21T02:33:14.214Z,7,12,5,3,"{""6453"":4,""12880"":4,""51026"":4}"
2183,tudou.com,ttl,2016-08-31T02:33:14.214Z,1,23,12,1,"{""37963"":1}"
2184,tudou.com,ttl,2016-09-09T02:33:14.214Z,1,14,6,1,"{""37963"":1}"
2185,tudou.com,ttl,2016-09-13T02:33:14.214Z,1,29,12,1,"{""37963"":1}"
2186,tudou.com,ttl,2016-09-16T02:33:14.214Z,1,28,13,1,"{""37963"":1}"
2187,tudou.com,ttl,2016-09-22T02:33:14.214Z,1,28,16,1,"{""37963"":1}"
2188,tudou.com,ttl,2016-09-23T02:33:14.214Z,1,20,9,1,"{""37963"":1}"
2189,tudou.com,ttl,2016-09-24T02:33:14.214Z,1,67,37,1,"{""37963"":1}"
2190,tudou.com,ttl,2016-10-06T02:33:14.214Z,15,4,1,4,"{""2914"":8,""36351"":8,""37963"":8,""4134"":8}"
2191,tudou.com,block,2016-10-15T02:33:14.214Z,18,190,150,5,"{""12880"":12,""48434"":12,""16322"":9,""6736"":12,""51026"":12}"
2192,tudou.com,rst,2017-01-02T02:33:14.214Z,3,250,209,3,"{""48434"":2,""6736"":2,""51026"":3}"
2193,tudou.com,status,2017-01-02T02:33:14.214Z,3,250,209,3,"{""48434"":2,""6736"":2,""51026"":3}"
2194,bloomberg.com,ttl,2016-05-10T02:43:03.931Z,1,56,37,1,"{""63213"":1}"
2196,bloomberg.com,ttl,2016-06-04T02:43:03.931Z,7,56,31,3,"{""24218"":4,""7473"":4,""55720"":4}"
2197,bloomberg.com,ttl,2016-06-06T02:43:03.931Z,3,31,18,2,"{""7552"":2,""6453"":2}"
2198,bloomberg.com,ttl,2016-06-22T02:43:03.931Z,3,46,28,2,"{""209"":2,""4637"":2}"
2199,bloomberg.com,ttl,2016-06-30T02:43:03.931Z,1,31,19,1,"{""32475"":1}"
2200,bloomberg.com,ttl,2016-07-12T02:43:03.931Z,3,9,4,2,"{""1299"":2,""3223"":2}"
2203,secureserver.net,ttl,2016-08-31T02:33:14.214Z,3,33,16,2,"{""3491"":2,""38001"":2}"
2206,feedly.com,ttl,2016-07-06T02:36:35.318Z,3,39,20,2,"{""8544"":2,""197648"":2}"
2208,feedly.com,rst,2016-10-18T02:36:35.318Z,3,240,179,2,"{""8544"":2,""197648"":2}"
2209,wordpress.com,ttl,2016-05-11T02:33:14.214Z,63,6,1,6,"{""16322"":32,""2635"":32,""6762"":32,""12880"":32,""1299"":32,""29049"":32}"
2210,wordpress.com,ttl,2016-06-13T02:33:14.214Z,15,86,44,4,"{""6762"":8,""29049"":8,""12880"":8,""16322"":8}"
2211,wordpress.com,block,2016-10-10T02:33:14.214Z,7,218,167,3,"{""29049"":4,""12880"":4,""16322"":4}"
2212,wordpress.com,rst,2016-10-26T02:33:14.214Z,7,210,161,3,"{""29049"":4,""12880"":4,""16322"":4}"
2213,google.nl,ttl,2016-07-04T02:33:14.214Z,3,63,31,2,"{""8544"":2,""197648"":2}"
2215,gamer.com.tw,ttl,2016-08-11T00:06:42.896Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
2216,gamer.com.tw,ttl,2016-08-17T00:06:42.896Z,7,25,9,3,"{""6453"":4,""12880"":4,""51026"":4}"
2217,gamer.com.tw,ttl,2016-08-21T00:06:42.896Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
2218,gamer.com.tw,ttl,2016-08-22T00:06:42.896Z,7,37,18,3,"{""6762"":4,""12880"":4,""51026"":4}"
2219,gamer.com.tw,ttl,2016-08-24T00:06:42.896Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
2220,gamer.com.tw,ttl,2016-08-25T00:06:42.896Z,7,48,24,3,"{""6453"":4,""12880"":4,""51026"":4}"
2223,gamer.com.tw,rst,2016-09-11T00:06:42.896Z,1,142,104,1,"{""51026"":1}"
2224,gamer.com.tw,status,2016-09-11T00:06:42.896Z,1,142,104,1,"{""51026"":1}"
2225,soundcloud.com,dns,2017-02-08T02:33:14.214Z,3,250,192,2,"{""16322"":2,""12880"":2}"
2228,xhamster.com,ttl,2016-06-16T02:36:35.318Z,3,23,7,2,"{""48434"":2,""6736"":2}"
2229,xhamster.com,block,2016-10-11T02:36:35.318Z,3,57,30,2,"{""48434"":2,""6736"":2}"
2230,xhamster.com,rst,2016-10-24T02:36:35.318Z,3,60,32,2,"{""48434"":2,""6736"":2}"
2232,adobe.com,ttl,2016-05-30T02:25:53.611Z,1,27,13,1,"{""36351"":1}"
2236,adobe.com,ttl,2016-06-11T02:25:53.611Z,7,3,1,3,"{""3356"":4,""30818"":4,""50613"":4}"
2243,adobe.com,ttl,2016-06-27T02:25:53.611Z,3,45,18,2,"{""6663"":2,""201924"":2}"
2248,adobe.com,ttl,2016-07-23T02:25:53.611Z,3,9,4,2,"{""2914"":2,""55720"":2}"
2249,adobe.com,ttl,2016-08-16T02:25:53.611Z,1,48,24,2,"{""53889"":1,""59564"":1}"
2251,adobe.com,ttl,2016-09-06T02:25:53.611Z,3,7,3,2,"{""40676"":2,""6461"":2}"
2252,adobe.com,ttl,2016-09-09T02:25:53.611Z,3,5,2,2,"{""53889"":2,""3257"":2}"
2253,adobe.com,ttl,2016-09-24T02:25:53.611Z,9,11,5,4,"{""1421"":6,""3491"":6,""2914"":6,""38001"":6}"
2254,adobe.com,ttl,2016-09-30T02:25:53.611Z,3,17,9,3,"{""28717"":2,""33785"":3,""31027"":2}"
2255,adobe.com,ttl,2016-10-02T02:25:53.611Z,3,17,8,2,"{""29889"":2,""33695"":2}"
2257,xnxx.com,ttl,2016-06-14T02:34:21.267Z,7,3,1,3,"{""48434"":4,""46652"":4,""6736"":4}"
2258,xnxx.com,ttl,2016-07-04T02:34:21.267Z,3,61,37,2,"{""8544"":2,""197648"":2}"
2259,xnxx.com,ttl,2016-07-20T02:34:21.267Z,63,6,1,6,"{""16322"":32,""51026"":32,""12880"":32,""46652"":32,""6453"":32,""1299"":32}"
2260,xnxx.com,ttl,2016-07-27T02:34:21.267Z,31,5,1,5,"{""46652"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
2261,xnxx.com,ttl,2016-07-28T02:34:21.267Z,31,5,1,5,"{""46652"":16,""6453"":16,""1299"":16,""12880"":16,""51026"":16}"
2262,xnxx.com,ttl,2016-07-30T02:34:21.267Z,31,5,1,5,"{""46652"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
2263,xnxx.com,ttl,2016-07-31T02:34:21.267Z,31,5,1,5,"{""46652"":16,""6453"":16,""1299"":16,""12880"":16,""51026"":16}"
2264,xnxx.com,ttl,2016-08-01T02:34:21.267Z,31,5,1,5,"{""46652"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
2265,xnxx.com,ttl,2016-08-16T02:34:21.267Z,7,59,36,3,"{""6762"":4,""12880"":4,""51026"":4}"
2266,xnxx.com,ttl,2016-08-17T02:34:21.267Z,7,13,5,3,"{""6453"":4,""12880"":4,""51026"":4}"
2267,xnxx.com,ttl,2016-08-20T02:34:21.267Z,31,5,1,5,"{""46652"":16,""6453"":16,""1299"":16,""12880"":16,""51026"":16}"
2268,xnxx.com,ttl,2016-08-22T02:34:21.267Z,3,38,23,2,"{""12880"":2,""51026"":2}"
2269,xnxx.com,ttl,2016-08-23T02:34:21.267Z,7,6,2,3,"{""6762"":4,""12880"":4,""51026"":4}"
2270,xnxx.com,seq,2016-10-04T02:34:21.267Z,7,247,189,3,"{""55628"":4,""3786"":4,""701"":4}"
2271,xnxx.com,block,2016-10-06T02:34:21.267Z,540,240,195,10,"{""48434"":360,""16322"":270,""51026"":360,""35753"":288,""6762"":270,""12880"":360,""34426"":288,""6736"":360,""51975"":288,""8966"":288}"
2272,xnxx.com,rst,2016-10-15T02:34:21.267Z,36,247,189,7,"{""48434"":24,""16322"":18,""51026"":24,""6762"":18,""12880"":24,""6736"":24,""8544"":36}"
2273,sina.com.cn,ttl,2016-05-27T02:34:21.267Z,15,4,1,4,"{""53889"":8,""4808"":8,""4837"":8,""3257"":8}"
2274,sina.com.cn,ttl,2016-05-29T02:34:21.267Z,31,5,1,5,"{""4808"":16,""201011"":16,""1299"":16,""33891"":16,""4837"":16}"
2276,sina.com.cn,ttl,2016-06-03T02:34:21.267Z,1,50,33,1,"{""3223"":1}"
2278,sina.com.cn,ttl,2016-06-09T02:34:21.267Z,1,61,34,1,"{""3223"":1}"
2281,adf.ly,ttl,2016-06-03T02:33:14.214Z,3,42,23,2,"{""9498"":2,""56202"":2}"
2282,adf.ly,ttl,2016-06-13T02:33:14.214Z,1,85,41,1,"{""56202"":1}"
2283,adf.ly,ttl,2016-06-16T02:33:14.214Z,3,77,40,2,"{""9498"":2,""56202"":2}"
2284,adf.ly,ttl,2016-06-21T02:33:14.214Z,3,53,26,2,"{""9498"":2,""56202"":2}"
2285,adf.ly,ttl,2016-06-22T02:33:14.214Z,1,87,44,1,"{""33480"":1}"
2286,adf.ly,ttl,2016-06-25T02:33:14.214Z,3,86,42,2,"{""9498"":2,""56202"":2}"
2289,adf.ly,rst,2016-10-24T02:33:14.214Z,1,235,167,2,"{""56202"":1,""33480"":1}"
2291,urdupoint.com,seq,2016-09-18T00:00:22.670Z,1,189,121,2,"{""53889"":1,""16322"":1}"
2293,onedio.com,ttl,2016-07-27T02:33:14.214Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
2294,onedio.com,ttl,2016-07-28T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
2295,onedio.com,ttl,2016-07-29T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
2296,onedio.com,ttl,2016-07-30T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
2297,onedio.com,ttl,2016-07-31T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
2298,onedio.com,ttl,2016-08-01T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
2299,onedio.com,ttl,2016-08-02T02:33:14.214Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
2300,onedio.com,ttl,2016-08-16T02:33:14.214Z,7,55,28,3,"{""6453"":4,""12880"":4,""51026"":4}"
2301,onedio.com,ttl,2016-08-17T02:33:14.214Z,7,17,7,3,"{""6762"":4,""12880"":4,""51026"":4}"
2302,onedio.com,ttl,2016-08-21T02:33:14.214Z,7,6,2,3,"{""6762"":4,""12880"":4,""51026"":4}"
2303,onedio.com,ttl,2016-08-22T02:33:14.214Z,3,29,16,2,"{""12880"":2,""51026"":2}"
2304,onedio.com,seq,2016-10-24T02:33:14.214Z,3,231,165,3,"{""53889"":3,""6503"":2,""12956"":2}"
2305,onedio.com,block,2016-10-29T02:33:14.214Z,6,230,167,3,"{""6762"":3,""12880"":4,""51026"":4}"
2306,onedio.com,rst,2017-02-08T02:33:14.214Z,6,231,165,3,"{""6762"":3,""12880"":4,""51026"":4}"
2307,scribd.com,seq,2016-10-05T02:50:18.236Z,3,70,50,2,"{""50300"":2,""62217"":2}"
2308,scribd.com,dns,2016-10-22T02:50:18.236Z,26,81,61,5,"{""29049"":13,""6453"":14,""6762"":14,""12880"":16,""16322"":16}"
2309,upornia.com,ttl,2016-06-17T02:33:14.214Z,7,3,1,3,"{""48434"":4,""6736"":4,""13335"":4}"
2311,upornia.com,block,2017-02-11T02:33:14.214Z,87,241,166,7,"{""48434"":58,""34426"":48,""8966"":45,""35753"":48,""6736"":58,""51975"":48,""8781"":45}"
2312,upornia.com,dns,2017-02-12T02:33:14.214Z,3,282,226,2,"{""16322"":2,""12880"":2}"
2313,upornia.com,rst,2017-02-13T02:33:14.214Z,3,277,216,2,"{""48434"":2,""6736"":2}"
2314,kinogo.co,ttl,2016-07-20T02:33:14.214Z,7,3,1,3,"{""48434"":4,""49681"":4,""6736"":4}"
2315,kinogo.co,block,2016-07-24T02:33:14.214Z,3,247,237,2,"{""48434"":2,""6736"":2}"
2316,kinogo.co,rst,2016-07-26T02:33:14.214Z,3,247,237,2,"{""48434"":2,""6736"":2}"
2317,kinogo.co,status,2016-07-26T02:33:14.214Z,3,247,237,2,"{""48434"":2,""6736"":2}"
2319,livejasmin.com,ttl,2016-05-10T02:36:35.318Z,3,108,67,2,"{""35432"":2,""197648"":2}"
2320,livejasmin.com,ttl,2016-05-31T02:36:35.318Z,1,116,80,1,"{""197648"":1}"
2321,livejasmin.com,ttl,2016-06-30T02:36:35.318Z,3,28,16,2,"{""8544"":2,""197648"":2}"
2322,livejasmin.com,ttl,2016-07-04T02:36:35.318Z,3,40,25,2,"{""8544"":2,""197648"":2}"
2323,livejasmin.com,ttl,2016-07-27T02:36:35.318Z,63,6,1,6,"{""34655"":32,""51026"":32,""12880"":32,""50144"":32,""6453"":32,""1299"":32}"
2324,livejasmin.com,block,2016-10-14T02:36:35.318Z,45,236,240,6,"{""51026"":30,""35753"":24,""12880"":30,""34426"":24,""51975"":24,""8966"":24}"
2325,livejasmin.com,block,2016-10-16T02:36:35.318Z,15,54,33,4,"{""35753"":8,""34426"":8,""8966"":8,""51975"":8}"
2326,livejasmin.com,block,2016-10-23T02:36:35.318Z,15,19,10,4,"{""35753"":8,""34426"":8,""51975"":8,""8966"":8}"
2327,livejasmin.com,block,2016-10-27T02:36:35.318Z,15,16,8,4,"{""34426"":8,""35753"":8,""8966"":8,""51975"":8}"
2328,livejasmin.com,block,2016-10-29T02:36:35.318Z,15,15,7,4,"{""8966"":8,""35753"":8,""34426"":8,""51975"":8}"
2329,livejasmin.com,block,2016-11-18T02:36:35.318Z,15,36,20,4,"{""51975"":8,""34426"":8,""35753"":8,""8966"":8}"
2330,livejasmin.com,block,2016-11-22T02:36:35.318Z,15,30,18,4,"{""8966"":8,""35753"":8,""34426"":8,""51975"":8}"
2331,livejasmin.com,block,2016-11-26T02:36:35.318Z,15,21,11,4,"{""51975"":8,""34426"":8,""8966"":8,""35753"":8}"
2332,livejasmin.com,block,2016-12-09T02:36:35.318Z,15,20,11,4,"{""35753"":8,""34426"":8,""51975"":8,""8966"":8}"
2333,livejasmin.com,block,2017-01-02T02:36:35.318Z,15,27,13,4,"{""35753"":8,""34426"":8,""8966"":8,""51975"":8}"
2334,livejasmin.com,block,2017-01-04T02:36:35.318Z,15,15,7,4,"{""8966"":8,""34426"":8,""35753"":8,""51975"":8}"
2335,livejasmin.com,block,2017-01-10T02:36:35.318Z,15,44,27,4,"{""51975"":8,""34426"":8,""8966"":8,""35753"":8}"
2336,playstation.com,ttl,2016-06-22T00:00:21.598Z,3,144,87,2,"{""36114"":2,""53340"":2}"
2338,playstation.com,ttl,2016-06-28T00:00:21.598Z,3,113,69,4,"{""46816"":3,""53340"":2,""8100"":3,""36114"":2}"
2339,playstation.com,ttl,2016-07-01T00:00:21.598Z,1,91,55,3,"{""29889"":1,""46816"":1,""8100"":1}"
2340,playstation.com,ttl,2016-07-02T00:00:21.598Z,7,3,1,3,"{""19151"":4,""32787"":4,""8100"":4}"
2341,playstation.com,ttl,2016-07-04T00:00:21.598Z,9,86,51,6,"{""8100"":9,""53340"":6,""197648"":6,""29889"":9,""8544"":6,""36114"":6}"
2343,playstation.com,rst,2017-02-14T00:00:21.598Z,1,217,166,1,"{""8544"":1}"
2344,livejasmin.com,block,2017-01-22T02:36:35.318Z,15,33,23,4,"{""51975"":8,""35753"":8,""8966"":8,""34426"":8}"
2345,livejasmin.com,block,2017-01-27T02:36:35.318Z,15,24,12,4,"{""35753"":8,""34426"":8,""51975"":8,""8966"":8}"
2346,livejasmin.com,block,2017-02-02T02:36:35.318Z,15,27,16,4,"{""8781"":8,""51975"":8,""35753"":8,""34426"":8}"
2348,amazon.co.uk,ttl,2016-05-10T02:36:35.318Z,7,56,31,3,"{""23661"":4,""17941"":4,""4713"":4}"
2349,amazon.co.uk,ttl,2016-05-11T02:36:35.318Z,63,6,1,6,"{""12389"":32,""16322"":32,""16509"":32,""6762"":32,""12880"":32,""1299"":32}"
2350,amazon.co.uk,ttl,2016-06-03T02:36:35.318Z,3,34,22,2,"{""9498"":2,""56202"":2}"
2351,amazon.co.uk,ttl,2016-06-06T02:36:35.318Z,3,24,13,2,"{""6453"":2,""55720"":2}"
2353,amazon.co.uk,ttl,2016-06-15T02:36:35.318Z,3,28,15,2,"{""6459"":2,""19916"":2}"
2354,amazon.co.uk,ttl,2016-06-21T02:36:35.318Z,15,28,15,4,"{""24785"":8,""50673"":8,""20562"":8,""201789"":8}"
2355,amazon.co.uk,ttl,2016-06-22T02:36:35.318Z,3,38,16,2,"{""63128"":2,""3257"":2}"
2356,amazon.co.uk,ttl,2016-06-27T02:36:35.318Z,5,32,17,4,"{""40676"":3,""53889"":3,""3257"":4,""3491"":5}"
2358,amazon.co.uk,ttl,2016-07-01T02:36:35.318Z,7,31,16,3,"{""34989"":4,""49788"":4,""50304"":4}"
2359,amazon.co.uk,ttl,2016-07-03T02:36:35.318Z,1,17,9,1,"{""20853"":1}"
2360,amazon.co.uk,ttl,2016-07-07T02:36:35.318Z,1,19,8,1,"{""174"":1}"
2363,amazon.co.uk,ttl,2016-07-15T02:36:35.318Z,15,4,1,4,"{""38001"":8,""2914"":8,""16509"":8,""3491"":8}"
2364,amazon.co.uk,ttl,2016-07-18T02:36:35.318Z,7,3,1,3,"{""40676"":4,""16509"":4,""3257"":4}"
2365,amazon.co.uk,ttl,2016-07-22T02:36:35.318Z,1,25,13,1,"{""3327"":1}"
2366,amazon.co.uk,ttl,2016-07-24T02:36:35.318Z,1,15,9,1,"{""40676"":1}"
2367,amazon.co.uk,ttl,2016-08-02T02:36:35.318Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
2368,amazon.co.uk,ttl,2016-08-05T02:36:35.318Z,7,3,1,3,"{""33438"":4,""2914"":4,""16509"":4}"
2369,amazon.co.uk,ttl,2016-08-10T02:36:35.318Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
2370,amazon.co.uk,ttl,2016-08-11T02:36:35.318Z,15,4,1,4,"{""38001"":8,""2914"":8,""16509"":8,""3491"":8}"
2371,amazon.co.uk,ttl,2016-08-15T02:36:35.318Z,7,3,1,3,"{""53889"":4,""16509"":4,""3257"":4}"
2372,amazon.co.uk,ttl,2016-08-16T02:36:35.318Z,1,15,6,1,"{""59253"":1}"
2373,amazon.co.uk,ttl,2016-08-22T02:36:35.318Z,3,15,7,2,"{""6391"":2,""11831"":2}"
2377,amazon.co.uk,ttl,2016-09-30T02:36:35.318Z,1,9,6,1,"{""38001"":1}"
2378,badoo.com,ttl,2016-06-16T02:33:14.214Z,3,99,63,2,"{""48434"":2,""6736"":2}"
2379,badoo.com,block,2016-09-10T02:33:14.214Z,3,252,271,2,"{""48434"":2,""6736"":2}"
2380,badoo.com,dns,2016-09-10T02:33:14.214Z,18,257,279,5,"{""48434"":12,""16322"":12,""12880"":12,""6736"":12,""29049"":9}"
2381,badoo.com,rst,2016-09-11T02:33:14.214Z,3,249,267,2,"{""48434"":2,""6736"":2}"
2382,badoo.com,status,2016-09-11T02:33:14.214Z,3,249,267,2,"{""48434"":2,""6736"":2}"
2383,amazon.co.uk,rst,2017-02-14T02:36:35.318Z,15,151,113,4,"{""12389"":8,""6762"":8,""12880"":8,""16322"":8}"
2384,amazon.co.uk,status,2017-02-14T02:36:35.318Z,15,151,113,4,"{""12389"":8,""6762"":8,""12880"":8,""16322"":8}"
2385,fbcdn.net,ttl,2016-07-17T03:06:44.197Z,63,6,1,6,"{""32934"":32,""2914"":32,""16322"":32,""51026"":32,""6762"":32,""12880"":32}"
2386,fbcdn.net,ttl,2016-07-21T03:06:44.197Z,31,5,1,5,"{""32934"":16,""6461"":16,""6453"":16,""12880"":16,""51026"":16}"
2387,fbcdn.net,ttl,2016-07-24T03:06:44.197Z,31,5,1,5,"{""32934"":16,""6461"":16,""6453"":16,""12880"":16,""51026"":16}"
2388,fbcdn.net,block,2016-10-10T03:06:44.197Z,6,175,139,3,"{""16322"":3,""12880"":4,""51026"":4}"
2389,fbcdn.net,rst,2017-02-07T03:06:44.197Z,12,104,64,4,"{""51026"":8,""16322"":6,""12880"":8,""6762"":6}"
2390,rambler.ru,ttl,2016-07-27T02:33:14.214Z,31,5,1,5,"{""12389"":16,""24638"":16,""6762"":16,""12880"":16,""51026"":16}"
2391,rambler.ru,ttl,2016-07-28T02:33:14.214Z,31,5,1,5,"{""12389"":16,""6453"":16,""24638"":16,""12880"":16,""51026"":16}"
2392,rambler.ru,ttl,2016-07-30T02:33:14.214Z,31,5,1,5,"{""12389"":16,""24638"":16,""6762"":16,""12880"":16,""51026"":16}"
2393,rambler.ru,ttl,2016-07-31T02:33:14.214Z,31,5,1,5,"{""12389"":16,""24638"":16,""6762"":16,""12880"":16,""51026"":16}"
2394,rambler.ru,ttl,2016-08-01T02:33:14.214Z,31,5,1,5,"{""12389"":16,""24638"":16,""6762"":16,""12880"":16,""51026"":16}"
2395,rambler.ru,ttl,2016-08-02T02:33:14.214Z,31,5,1,5,"{""12389"":16,""24638"":16,""6762"":16,""12880"":16,""51026"":16}"
2396,rambler.ru,ttl,2016-08-03T02:33:14.214Z,31,5,1,5,"{""12389"":16,""24638"":16,""6762"":16,""12880"":16,""51026"":16}"
2397,rambler.ru,ttl,2016-08-16T02:33:14.214Z,7,68,40,3,"{""6762"":4,""12880"":4,""51026"":4}"
2398,rambler.ru,ttl,2016-08-21T02:33:14.214Z,7,17,8,3,"{""6762"":4,""12880"":4,""51026"":4}"
2399,rambler.ru,ttl,2016-08-22T02:33:14.214Z,7,46,25,3,"{""6453"":4,""12880"":4,""51026"":4}"
2400,rambler.ru,ttl,2016-08-23T02:33:14.214Z,7,6,2,3,"{""6453"":4,""12880"":4,""51026"":4}"
2401,rambler.ru,ttl,2016-08-24T02:33:14.214Z,7,16,6,3,"{""6453"":4,""12880"":4,""51026"":4}"
2402,rambler.ru,ttl,2016-08-25T02:33:14.214Z,7,52,29,3,"{""6453"":4,""12880"":4,""51026"":4}"
2403,rambler.ru,block,2016-10-23T02:33:14.214Z,3,239,219,2,"{""12880"":2,""51026"":2}"
2404,rambler.ru,rst,2017-02-05T02:33:14.214Z,3,249,216,2,"{""12880"":2,""51026"":2}"
2406,amazon.in,ttl,2016-05-30T02:33:14.214Z,1,18,9,1,"{""3327"":1}"
2408,amazon.in,ttl,2016-06-02T02:33:14.214Z,7,3,1,3,"{""8999"":4,""1299"":4,""16509"":4}"
2409,amazon.in,ttl,2016-06-03T02:33:14.214Z,9,28,18,6,"{""9498"":6,""8999"":9,""40676"":9,""56202"":6,""6459"":6,""19916"":6}"
2411,amazon.in,ttl,2016-06-06T02:33:14.214Z,3,31,16,4,"{""53889"":3,""40676"":3,""6453"":2,""55720"":2}"
2415,amazon.in,ttl,2016-06-12T02:33:14.214Z,1,35,18,1,"{""40676"":1}"
2416,amazon.in,ttl,2016-06-13T02:33:14.214Z,1,43,24,1,"{""174"":1}"
2417,amazon.in,ttl,2016-06-15T02:33:14.214Z,1,31,16,1,"{""40676"":1}"
2418,amazon.in,ttl,2016-06-16T02:33:14.214Z,1,48,27,2,"{""9299"":1,""3491"":1}"
2419,amazon.in,ttl,2016-06-18T02:33:14.214Z,3,27,17,3,"{""3327"":3,""3491"":2,""38001"":2}"
2420,amazon.in,ttl,2016-06-19T02:33:14.214Z,15,50,25,5,"{""29405"":15,""34426"":8,""8966"":8,""35753"":8,""51975"":8}"
2421,amazon.in,ttl,2016-06-21T02:33:14.214Z,1,33,17,2,"{""20473"":1,""8999"":1}"
2422,amazon.in,ttl,2016-06-22T02:33:14.214Z,3,47,26,3,"{""6459"":2,""43289"":3,""19916"":2}"
2423,amazon.in,ttl,2016-06-24T02:33:14.214Z,1,27,16,1,"{""3491"":1}"
2424,amazon.in,ttl,2016-06-25T02:33:14.214Z,1,48,26,1,"{""20853"":1}"
2426,amazon.in,ttl,2016-06-30T02:33:14.214Z,3,23,12,2,"{""53889"":2,""3257"":2}"
2427,amazon.in,ttl,2016-07-03T02:33:14.214Z,3,22,10,2,"{""40676"":2,""3257"":2}"
2428,amazon.in,ttl,2016-07-05T02:33:14.214Z,7,3,1,3,"{""53889"":4,""16509"":4,""3257"":4}"
2429,amazon.in,ttl,2016-07-07T02:33:14.214Z,1,11,5,1,"{""8999"":1}"
2430,amazon.in,ttl,2016-07-09T02:33:14.214Z,1,14,8,2,"{""53889"":1,""3491"":1}"
2431,amazon.in,ttl,2016-07-10T02:33:14.214Z,5,6,3,3,"{""43289"":3,""2914"":4,""20853"":3}"
2432,amazon.in,ttl,2016-07-13T02:33:14.214Z,3,15,9,4,"{""40676"":2,""35017"":3,""9009"":3,""3257"":2}"
2433,amazon.in,ttl,2016-07-16T02:33:14.214Z,3,11,5,3,"{""40676"":2,""3257"":2,""20853"":3}"
2435,amazon.in,ttl,2016-07-21T02:33:14.214Z,15,4,1,4,"{""38001"":8,""2914"":8,""16509"":8,""3491"":8}"
2436,amazon.in,ttl,2016-07-22T02:33:14.214Z,3,20,10,4,"{""40676"":2,""3491"":3,""12989"":3,""3257"":2}"
2437,amazon.in,ttl,2016-07-23T02:33:14.214Z,27,5,2,5,"{""55720"":14,""33438"":15,""2914"":16,""6453"":14,""16509"":16}"
2438,amazon.in,ttl,2016-07-24T02:33:14.214Z,3,17,8,2,"{""40676"":2,""3257"":2}"
2439,amazon.in,ttl,2016-07-25T02:33:14.214Z,1,17,7,1,"{""43289"":1}"
2440,amazon.in,ttl,2016-07-30T02:33:14.214Z,15,4,1,4,"{""6663"":8,""201924"":8,""1200"":8,""16509"":8}"
2441,amazon.in,ttl,2016-08-15T02:33:14.214Z,7,3,1,3,"{""40676"":4,""16509"":4,""3257"":4}"
2443,amazon.in,ttl,2016-08-19T02:33:14.214Z,1,22,10,1,"{""53889"":1}"
2444,amazon.in,ttl,2016-08-22T02:33:14.214Z,1,13,6,1,"{""55720"":1}"
2445,amazon.in,ttl,2016-08-26T02:33:14.214Z,15,4,1,4,"{""133752"":8,""6453"":8,""2914"":8,""16509"":8}"
2446,amazon.in,ttl,2016-08-27T02:33:14.214Z,15,4,1,4,"{""38001"":8,""2914"":8,""16509"":8,""3491"":8}"
2447,amazon.in,ttl,2016-08-28T02:33:14.214Z,1,15,6,1,"{""53889"":1}"
2448,amazon.in,ttl,2016-08-30T02:33:14.214Z,7,3,1,3,"{""53889"":4,""16509"":4,""3257"":4}"
2449,amazon.in,ttl,2016-08-31T02:33:14.214Z,3,16,7,2,"{""36352"":2,""1299"":2}"
2450,amazon.in,ttl,2016-09-09T02:33:14.214Z,3,6,3,2,"{""53889"":2,""3257"":2}"
2451,amazon.in,ttl,2016-09-10T02:33:14.214Z,1,9,5,1,"{""43289"":1}"
2452,amazon.in,ttl,2016-09-13T02:33:14.214Z,1,13,7,2,"{""53889"":1,""20853"":1}"
2453,amazon.in,ttl,2016-09-15T02:33:14.214Z,15,4,1,4,"{""38001"":8,""2914"":8,""16509"":8,""3491"":8}"
2454,amazon.in,ttl,2016-09-16T02:33:14.214Z,3,8,4,2,"{""53889"":2,""3257"":2}"
2455,amazon.in,ttl,2016-09-19T02:33:14.214Z,7,7,2,3,"{""33438"":4,""1273"":4,""9299"":4}"
2456,amazon.in,ttl,2016-09-21T02:33:14.214Z,3,5,2,2,"{""43289"":2,""2914"":2}"
2457,amazon.in,ttl,2016-09-22T02:33:14.214Z,1,10,5,1,"{""3491"":1}"
2458,amazon.in,ttl,2016-09-24T02:33:14.214Z,3,22,11,3,"{""8218"":2,""8999"":3,""34274"":2}"
2462,amazon.in,ttl,2016-10-02T02:33:14.214Z,15,24,10,5,"{""36351"":15,""34426"":8,""35753"":8,""8966"":8,""51975"":8}"
2468,likes.com,ttl,2016-06-13T02:36:35.318Z,7,90,45,3,"{""6762"":4,""12880"":4,""16322"":4}"
2469,likes.com,ttl,2016-06-16T02:36:35.318Z,3,84,43,2,"{""16322"":2,""12880"":2}"
2470,likes.com,ttl,2016-07-27T02:36:35.318Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
2471,likes.com,ttl,2016-07-28T02:36:35.318Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
2472,likes.com,ttl,2016-07-29T02:36:35.318Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
2473,likes.com,ttl,2016-07-30T02:36:35.318Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
2474,likes.com,ttl,2016-07-31T02:36:35.318Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
2475,likes.com,ttl,2016-08-16T02:36:35.318Z,7,53,26,3,"{""6762"":4,""12880"":4,""51026"":4}"
2476,likes.com,ttl,2016-08-17T02:36:35.318Z,7,20,8,3,"{""6453"":4,""12880"":4,""51026"":4}"
2477,likes.com,ttl,2016-08-20T02:36:35.318Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
2478,likes.com,seq,2016-08-21T02:36:35.318Z,15,208,143,4,"{""8781"":8,""35753"":8,""34426"":8,""51975"":8}"
2479,likes.com,block,2016-08-21T02:36:35.318Z,15,210,144,6,"{""51026"":15,""35753"":8,""6762"":15,""34426"":8,""51975"":8,""8781"":8}"
2483,vk.com,block,2016-10-12T03:06:04.263Z,29,176,129,5,"{""39386"":15,""8781"":15,""35753"":16,""34426"":16,""51975"":16}"
2484,vk.com,block,2016-11-08T03:06:04.263Z,15,12,4,4,"{""39386"":8,""35753"":8,""34426"":8,""51975"":8}"
2485,vk.com,block,2016-11-25T03:06:04.263Z,15,19,8,4,"{""39386"":8,""51975"":8,""35753"":8,""34426"":8}"
2486,vk.com,block,2016-12-06T03:06:04.263Z,15,18,7,4,"{""39386"":8,""34426"":8,""35753"":8,""51975"":8}"
2487,vk.com,block,2016-12-26T03:06:04.263Z,15,28,12,4,"{""39386"":8,""51975"":8,""35753"":8,""34426"":8}"
2488,vk.com,block,2016-12-28T03:06:04.263Z,15,28,15,4,"{""39386"":8,""51975"":8,""34426"":8,""35753"":8}"
2489,vk.com,block,2017-01-04T03:06:04.263Z,15,13,4,4,"{""39386"":8,""51975"":8,""34426"":8,""35753"":8}"
2490,vk.com,block,2017-01-10T03:06:04.263Z,15,27,12,4,"{""39386"":8,""51975"":8,""35753"":8,""34426"":8}"
2491,vk.com,block,2017-01-13T03:06:04.263Z,15,19,8,4,"{""39386"":8,""35753"":8,""34426"":8,""51975"":8}"
2492,vk.com,block,2017-01-29T03:06:04.263Z,15,18,8,4,"{""39386"":8,""35753"":8,""34426"":8,""51975"":8}"
2493,vk.com,block,2017-01-30T03:06:04.263Z,15,22,10,4,"{""39386"":8,""35753"":8,""34426"":8,""51975"":8}"
2494,vk.com,block,2017-02-02T03:06:04.263Z,15,19,8,4,"{""39386"":8,""35753"":8,""34426"":8,""51975"":8}"
2495,vk.com,dns,2017-02-06T03:06:04.263Z,6,186,136,3,"{""16322"":4,""12880"":4,""29049"":3}"
2499,hclips.com,block,2016-10-27T02:33:14.214Z,29,225,164,5,"{""8781"":15,""34426"":16,""35753"":16,""8966"":15,""51975"":16}"
2500,hclips.com,block,2016-10-31T02:33:14.214Z,15,12,4,4,"{""51975"":8,""35753"":8,""34426"":8,""8966"":8}"
2501,hclips.com,block,2016-11-11T02:33:14.214Z,15,21,10,4,"{""51975"":8,""34426"":8,""8966"":8,""35753"":8}"
2502,hclips.com,block,2016-11-18T02:33:14.214Z,15,35,16,4,"{""34426"":8,""35753"":8,""8966"":8,""51975"":8}"
2503,hclips.com,block,2016-11-26T02:33:14.214Z,15,21,8,4,"{""51975"":8,""34426"":8,""35753"":8,""8966"":8}"
2504,hclips.com,block,2016-11-28T02:33:14.214Z,15,29,15,4,"{""8966"":8,""35753"":8,""34426"":8,""51975"":8}"
2505,hclips.com,block,2016-12-01T02:33:14.214Z,15,29,12,4,"{""35753"":8,""34426"":8,""51975"":8,""8966"":8}"
2506,hclips.com,block,2016-12-06T02:33:14.214Z,15,21,9,4,"{""35753"":8,""34426"":8,""8966"":8,""51975"":8}"
2507,hclips.com,block,2016-12-14T02:33:14.214Z,15,16,6,4,"{""51975"":8,""34426"":8,""35753"":8,""8966"":8}"
2508,hclips.com,block,2016-12-27T02:33:14.214Z,15,25,11,4,"{""8966"":8,""34426"":8,""35753"":8,""51975"":8}"
2509,hclips.com,block,2017-01-13T02:33:14.214Z,15,33,15,4,"{""34426"":8,""35753"":8,""8966"":8,""51975"":8}"
2510,hclips.com,block,2017-01-20T02:33:14.214Z,15,36,18,4,"{""35753"":8,""34426"":8,""8966"":8,""51975"":8}"
2511,hclips.com,block,2017-01-24T02:33:14.214Z,15,46,22,4,"{""34426"":8,""35753"":8,""51975"":8,""8966"":8}"
2512,hclips.com,block,2017-01-27T02:33:14.214Z,15,23,10,4,"{""51975"":8,""34426"":8,""35753"":8,""8966"":8}"
2513,hclips.com,dns,2017-02-06T02:33:14.214Z,6,230,168,3,"{""6762"":3,""12880"":4,""16322"":4}"
2514,yesky.com,ttl,2016-06-22T00:00:31.267Z,1,42,24,1,"{""32748"":1}"
2516,thepiratebay.se,ttl,2016-06-03T02:33:14.214Z,3,52,24,2,"{""9498"":2,""56202"":2}"
2517,thepiratebay.se,ttl,2016-06-04T02:33:14.214Z,3,112,54,2,"{""9498"":2,""33480"":2}"
2518,thepiratebay.se,seq,2016-06-07T02:33:14.214Z,5,177,98,3,"{""9498"":4,""56202"":3,""33480"":3}"
2519,thepiratebay.se,block,2016-06-07T02:33:14.214Z,75,177,98,7,"{""33480"":45,""35753"":40,""9498"":60,""34426"":40,""56202"":45,""51975"":40,""8966"":40}"
2520,thepiratebay.se,dns,2016-06-07T02:33:14.214Z,75,177,98,7,"{""33480"":45,""35753"":40,""9498"":60,""34426"":40,""56202"":45,""51975"":40,""8966"":40}"
2521,thepiratebay.se,rst,2016-06-07T02:33:14.214Z,75,177,98,7,"{""33480"":45,""35753"":40,""9498"":60,""34426"":40,""56202"":45,""51975"":40,""8966"":40}"
2522,thepiratebay.se,status,2016-06-07T02:33:14.214Z,75,177,98,7,"{""33480"":45,""35753"":40,""9498"":60,""34426"":40,""56202"":45,""51975"":40,""8966"":40}"
2525,torrentz.eu,ttl,2016-07-24T02:34:21.267Z,3,22,10,2,"{""9498"":2,""33480"":2}"
2526,torrentz.eu,ttl,2016-07-25T02:34:21.267Z,3,47,24,2,"{""9498"":2,""56202"":2}"
2527,torrentz.eu,ttl,2016-08-16T02:34:21.267Z,5,18,7,3,"{""9498"":4,""56202"":3,""33480"":3}"
2528,torrentz.eu,ttl,2016-08-19T02:34:21.267Z,3,27,12,2,"{""9498"":2,""56202"":2}"
2529,torrentz.eu,ttl,2016-08-31T02:34:21.267Z,3,22,12,2,"{""9498"":2,""36351"":2}"
2530,torrentz.eu,ttl,2016-09-06T02:34:21.267Z,7,3,1,3,"{""9498"":4,""201048"":4,""20773"":4}"
2532,torrentz.eu,seq,2016-09-08T02:34:21.267Z,7,3,1,3,"{""9498"":4,""201048"":4,""20773"":4}"
2533,torrentz.eu,block,2016-09-08T02:34:21.267Z,1,228,201,1,"{""20773"":1}"
2534,torrentz.eu,dns,2016-09-10T02:34:21.267Z,6,231,207,3,"{""29049"":3,""12880"":4,""16322"":4}"
2536,torrentz.eu,rst,2016-09-14T02:34:21.267Z,7,3,1,3,"{""9498"":4,""201048"":4,""20773"":4}"
2537,torrentz.eu,status,2016-09-14T02:34:21.267Z,7,3,1,3,"{""9498"":4,""201048"":4,""20773"":4}"
2538,google.ru,ttl,2016-07-04T02:33:14.214Z,3,61,30,2,"{""8544"":2,""197648"":2}"
2539,google.ru,rst,2017-02-17T02:33:14.214Z,3,249,191,2,"{""8544"":2,""197648"":2}"
2540,google.ru,status,2017-02-17T02:33:14.214Z,3,249,191,2,"{""8544"":2,""197648"":2}"
2542,mediafire.com,ttl,2016-09-22T02:36:35.318Z,3,11,5,2,"{""53889"":2,""3257"":2}"
2545,imdb.com,ttl,2016-07-06T02:33:14.214Z,3,28,15,2,"{""8544"":2,""197648"":2}"
2546,imdb.com,rst,2016-10-28T02:33:14.214Z,3,191,154,2,"{""8544"":2,""197648"":2}"
2547,bild.de,ttl,2016-05-11T02:33:14.214Z,127,7,1,7,"{""200757"":64,""16322"":64,""6762"":64,""12880"":64,""8881"":64,""3320"":64,""6453"":64}"
2548,bild.de,ttl,2016-07-20T02:33:14.214Z,127,7,1,7,"{""200757"":64,""16322"":64,""51026"":64,""8881"":64,""12880"":64,""6762"":64,""3320"":64}"
2549,bild.de,ttl,2016-07-27T02:33:14.214Z,63,6,1,6,"{""200757"":32,""51026"":32,""8881"":32,""12880"":32,""3320"":32,""6453"":32}"
2550,bild.de,block,2016-09-20T02:33:14.214Z,5,199,165,3,"{""16322"":3,""12880"":4,""51026"":3}"
2551,bild.de,rst,2016-09-22T02:33:14.214Z,5,219,177,3,"{""16322"":3,""12880"":4,""51026"":3}"
2552,onet.pl,ttl,2016-06-16T02:33:14.214Z,3,94,53,2,"{""48434"":2,""6736"":2}"
2553,onet.pl,ttl,2016-06-17T02:33:14.214Z,7,3,1,3,"{""48434"":4,""12990"":4,""6736"":4}"
2554,onet.pl,ttl,2016-06-30T02:33:14.214Z,3,39,21,2,"{""8544"":2,""197648"":2}"
2555,onet.pl,ttl,2016-07-04T02:33:14.214Z,3,58,33,2,"{""8544"":2,""197648"":2}"
2556,onet.pl,ttl,2016-07-06T02:33:14.214Z,3,32,19,2,"{""8544"":2,""197648"":2}"
2557,onet.pl,ttl,2016-07-27T02:33:14.214Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""5617"":32,""12990"":32,""1299"":32}"
2558,onet.pl,ttl,2016-07-28T02:33:14.214Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""5617"":32,""12990"":32,""1299"":32}"
2559,onet.pl,ttl,2016-08-23T02:33:14.214Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""5617"":32,""12990"":32,""1299"":32}"
2560,onet.pl,ttl,2016-08-24T02:33:14.214Z,7,13,5,3,"{""6762"":4,""12880"":4,""51026"":4}"
2561,onet.pl,ttl,2016-08-25T02:33:14.214Z,7,47,20,3,"{""6762"":4,""12880"":4,""51026"":4}"
2562,onet.pl,block,2016-10-10T02:33:14.214Z,9,209,173,4,"{""48434"":6,""6736"":6,""12880"":6,""51026"":6}"
2563,onet.pl,rst,2017-02-05T02:33:14.214Z,21,227,183,6,"{""48434"":14,""51026"":12,""6762"":12,""12880"":12,""6736"":14,""8544"":21}"
2564,taringa.net,ttl,2016-07-27T02:34:21.267Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
2565,taringa.net,ttl,2016-08-23T02:34:21.267Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
2567,taringa.net,block,2017-02-09T02:34:21.267Z,3,255,212,2,"{""12880"":2,""51026"":2}"
2568,taringa.net,rst,2017-02-12T02:34:21.267Z,3,244,180,2,"{""12880"":2,""51026"":2}"
2569,webmd.com,ttl,2016-07-06T02:33:14.214Z,3,38,23,2,"{""8544"":2,""197648"":2}"
2570,webmd.com,rst,2016-10-25T02:33:14.214Z,3,239,193,2,"{""8544"":2,""197648"":2}"
2572,pixiv.net,ttl,2016-07-20T02:33:14.214Z,7,3,1,3,"{""48434"":4,""4694"":4,""6736"":4}"
2573,pixiv.net,block,2016-10-19T02:33:14.214Z,3,182,153,2,"{""48434"":2,""6736"":2}"
2574,pixiv.net,dns,2016-10-19T02:33:14.214Z,9,186,158,4,"{""48434"":6,""6736"":6,""12880"":6,""16322"":6}"
2575,pixiv.net,rst,2016-10-19T02:33:14.214Z,9,186,158,4,"{""48434"":6,""6736"":6,""12880"":6,""16322"":6}"
2576,pixiv.net,status,2016-10-19T02:33:14.214Z,9,186,158,4,"{""48434"":6,""6736"":6,""12880"":6,""16322"":6}"
2577,t.co,ttl,2016-09-10T02:48:35.961Z,3,5,2,2,"{""2914"":2,""3491"":2}"
2578,t.co,ttl,2016-09-30T02:48:35.961Z,3,28,14,2,"{""3491"":2,""38001"":2}"
2579,t.co,ttl,2016-12-01T02:48:35.961Z,1,9,5,1,"{""36884"":1}"
2580,t.co,ttl,2016-12-07T02:48:35.961Z,1,14,7,2,"{""43578"":1,""8999"":1}"
2581,t.co,ttl,2017-01-20T02:48:35.961Z,15,16,6,4,"{""8220"":8,""3303"":8,""60311"":8,""15576"":8}"
2591,t-online.de,ttl,2016-06-18T02:34:21.267Z,1,56,33,1,"{""3491"":1}"
2593,t-online.de,ttl,2016-06-22T02:34:21.267Z,3,82,49,2,"{""50300"":2,""62217"":2}"
2595,t-online.de,ttl,2016-06-25T02:34:21.267Z,15,88,50,5,"{""42708"":15,""34426"":8,""35753"":8,""8966"":8,""51975"":8}"
2598,t-online.de,ttl,2016-07-01T02:34:21.267Z,2,54,33,4,"{""42708"":2,""38001"":2,""49367"":2,""3491"":1}"
2599,t-online.de,ttl,2016-07-04T02:34:21.267Z,3,46,26,2,"{""200761"":2,""12874"":2}"
2604,t-online.de,ttl,2016-09-12T02:34:21.267Z,1,7,4,1,"{""3223"":1}"
2605,t-online.de,ttl,2016-09-13T02:34:21.267Z,1,17,8,1,"{""36351"":1}"
2606,t-online.de,ttl,2016-09-16T02:34:21.267Z,3,21,11,2,"{""53889"":2,""3257"":2}"
2607,t-online.de,ttl,2016-09-21T02:34:21.267Z,3,10,4,2,"{""36351"":2,""4637"":2}"
2609,t-online.de,ttl,2016-11-10T02:34:21.267Z,7,3,1,3,"{""3320"":4,""36351"":4,""3491"":4}"
2610,t-online.de,ttl,2017-01-07T02:34:21.267Z,3,12,6,2,"{""1299"":2,""15694"":2}"
2612,t-online.de,ttl,2017-01-12T02:34:21.267Z,3,14,8,2,"{""5577"":2,""1299"":2}"
2614,t-online.de,ttl,2017-01-17T02:34:21.267Z,3,5,2,2,"{""35699"":2,""59432"":2}"
2616,t-online.de,ttl,2017-01-22T02:34:21.267Z,1,13,8,1,"{""15694"":1}"
2617,t-online.de,ttl,2017-01-23T02:34:21.267Z,1,7,4,1,"{""1299"":1}"
2618,t-online.de,ttl,2017-01-24T02:34:21.267Z,30,17,9,6,"{""13156"":16,""5626"":16,""9186"":16,""6453"":16,""4637"":15,""36351"":30}"
2619,t-online.de,ttl,2017-01-25T02:34:21.267Z,7,11,5,3,"{""199558"":4,""6939"":4,""2588"":4}"
2621,t-online.de,ttl,2017-01-29T02:34:21.267Z,3,15,9,2,"{""6461"":2,""20860"":2}"
2622,t-online.de,ttl,2017-01-31T02:34:21.267Z,3,18,8,2,"{""6461"":2,""20860"":2}"
2623,t-online.de,ttl,2017-02-01T02:34:21.267Z,45,21,10,7,"{""13156"":24,""42708"":45,""5626"":24,""9186"":24,""35699"":30,""6453"":24,""59432"":30}"
2625,outbrain.com,ttl,2016-07-20T02:33:14.214Z,63,6,1,6,"{""16322"":32,""51026"":32,""12880"":32,""6453"":32,""1299"":32,""19024"":32}"
2626,outbrain.com,ttl,2016-07-27T02:33:14.214Z,31,5,1,5,"{""19024"":16,""6453"":16,""1299"":16,""12880"":16,""51026"":16}"
2627,outbrain.com,ttl,2016-07-29T02:33:14.214Z,31,5,1,5,"{""19024"":16,""6453"":16,""1299"":16,""12880"":16,""51026"":16}"
2628,outbrain.com,block,2017-02-08T02:33:14.214Z,3,287,384,2,"{""12880"":2,""51026"":2}"
2629,outbrain.com,rst,2017-02-13T02:33:14.214Z,6,260,329,3,"{""16322"":3,""12880"":4,""51026"":4}"
2630,rediff.com,ttl,2016-06-30T02:33:14.214Z,3,40,22,2,"{""200761"":2,""12874"":2}"
2631,rediff.com,ttl,2016-07-27T02:33:14.214Z,31,5,1,5,"{""20940"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
2632,rediff.com,ttl,2016-07-28T02:33:14.214Z,31,5,1,5,"{""20940"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
2633,rediff.com,ttl,2016-07-29T02:33:14.214Z,31,5,1,5,"{""20940"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
2634,rediff.com,ttl,2016-08-21T02:33:14.214Z,15,15,6,4,"{""6453"":8,""3257"":8,""12880"":8,""51026"":8}"
2635,rediff.com,ttl,2016-08-23T02:33:14.214Z,31,5,1,5,"{""20940"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
2636,rediff.com,ttl,2016-08-24T02:33:14.214Z,15,14,5,4,"{""1299"":8,""6762"":8,""12880"":8,""51026"":8}"
2637,rediff.com,block,2017-01-22T02:33:14.214Z,3,281,575,2,"{""12880"":2,""51026"":2}"
2638,kinopoisk.ru,ttl,2016-07-20T02:33:14.214Z,7,3,1,3,"{""48434"":4,""13238"":4,""6736"":4}"
2639,kinopoisk.ru,block,2016-10-10T02:33:14.214Z,3,191,139,2,"{""48434"":2,""6736"":2}"
2642,popcash.net,seq,2016-10-08T02:33:14.214Z,1,218,151,1,"{""32097"":1}"
2643,kinopoisk.ru,rst,2017-02-12T02:33:14.214Z,3,207,150,2,"{""48434"":2,""6736"":2}"
2645,redtube.com,ttl,2016-07-27T02:33:14.214Z,31,5,1,5,"{""12880"":16,""1299"":16,""6762"":16,""30361"":16,""51026"":16}"
2646,redtube.com,seq,2016-10-06T02:33:14.214Z,1,233,200,1,"{""4766"":1}"
2647,redtube.com,block,2016-10-10T02:33:14.214Z,45,233,213,6,"{""51026"":30,""34426"":24,""12880"":30,""35753"":24,""51975"":24,""8966"":24}"
2648,redtube.com,rst,2016-10-24T02:33:14.214Z,3,233,200,2,"{""12880"":2,""51026"":2}"
2649,blogspot.com,dns,2017-02-09T02:33:14.214Z,6,239,180,3,"{""29049"":3,""12880"":4,""16322"":4}"
2650,tianya.cn,ttl,2016-06-16T02:37:56.319Z,1,41,27,1,"{""33438"":1}"
2651,tianya.cn,ttl,2016-07-12T02:37:56.319Z,1,11,6,1,"{""3223"":1}"
2653,tianya.cn,ttl,2016-07-18T02:37:56.319Z,9,7,3,4,"{""53889"":6,""1299"":6,""39122"":6,""3257"":6}"
2654,tianya.cn,ttl,2016-07-19T02:37:56.319Z,3,21,11,3,"{""40676"":3,""8100"":2,""36678"":2}"
2656,google.it,ttl,2016-05-10T02:33:14.214Z,3,77,40,2,"{""35432"":2,""197648"":2}"
2657,google.it,rst,2017-02-15T02:33:14.214Z,1,253,189,1,"{""35432"":1}"
2658,google.it,status,2017-02-15T02:33:14.214Z,1,253,189,1,"{""35432"":1}"
2659,wunderground.com,ttl,2016-06-25T00:16:08.901Z,1,17,8,1,"{""35432"":1}"
2665,blackboard.com,ttl,2016-08-17T02:33:14.214Z,7,3,1,3,"{""6461"":4,""5413"":4,""22556"":4}"
2667,amazon.com,ttl,2016-05-30T02:33:14.214Z,1,33,18,1,"{""46816"":1}"
2668,amazon.com,ttl,2016-06-06T02:33:14.214Z,7,45,23,3,"{""27956"":4,""3356"":4,""11556"":4}"
2670,amazon.com,ttl,2016-06-10T02:33:14.214Z,15,59,33,4,"{""197706"":8,""5391"":8,""8585"":8,""21183"":8}"
2671,amazon.com,ttl,2016-06-15T02:33:14.214Z,3,39,23,2,"{""32475"":2,""1136"":2}"
2672,amazon.com,ttl,2016-06-16T02:33:14.214Z,15,56,32,4,"{""197706"":8,""5391"":8,""8585"":8,""21183"":8}"
2673,amazon.com,ttl,2016-06-22T02:33:14.214Z,3,59,30,2,"{""46816"":2,""6939"":2}"
2674,amazon.com,ttl,2016-06-27T02:33:14.214Z,15,32,15,4,"{""8585"":8,""5391"":8,""197706"":8,""21183"":8}"
2675,amazon.com,ttl,2016-06-28T02:33:14.214Z,1,57,31,1,"{""46816"":1}"
2676,amazon.com,ttl,2016-06-30T02:33:14.214Z,45,37,24,6,"{""5391"":24,""197648"":30,""21183"":24,""197706"":24,""8544"":30,""8585"":24}"
2677,amazon.com,ttl,2016-07-03T02:33:14.214Z,1,29,20,1,"{""40676"":1}"
2678,amazon.com,ttl,2016-07-06T02:33:14.214Z,3,25,14,2,"{""9680"":2,""3462"":2}"
2679,amazon.com,ttl,2016-07-22T02:33:14.214Z,15,33,15,4,"{""197706"":8,""5391"":8,""8585"":8,""21183"":8}"
2680,amazon.com,ttl,2016-08-18T02:33:14.214Z,3,16,6,2,"{""40676"":2,""6461"":2}"
2681,amazon.com,ttl,2016-08-19T02:33:14.214Z,31,43,19,5,"{""197706"":16,""21183"":16,""8585"":16,""6762"":16,""5391"":16}"
2683,udn.com,ttl,2016-07-04T02:36:35.318Z,3,36,17,2,"{""8544"":2,""197648"":2}"
2684,udn.com,rst,2016-08-04T02:36:35.318Z,3,255,367,2,"{""8544"":2,""197648"":2}"
2685,udn.com,status,2016-08-04T02:36:35.318Z,3,255,367,2,"{""8544"":2,""197648"":2}"
2686,dmm.com,ttl,2016-06-17T02:33:14.214Z,7,3,1,3,"{""48434"":4,""38043"":4,""6736"":4}"
2687,dmm.com,ttl,2016-07-25T02:33:14.214Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""38043"":32,""6453"":32,""2516"":32}"
2688,dmm.com,ttl,2016-07-26T02:33:14.214Z,31,5,1,5,"{""38043"":16,""2516"":16,""6762"":16,""12880"":16,""51026"":16}"
2689,dmm.com,ttl,2016-08-09T02:33:14.214Z,31,5,1,5,"{""38043"":16,""2516"":16,""6762"":16,""12880"":16,""51026"":16}"
2690,dmm.com,block,2016-10-04T02:33:14.214Z,21,105,85,5,"{""48434"":14,""6762"":12,""6736"":14,""12880"":12,""51026"":12}"
2691,dmm.com,rst,2016-10-18T02:33:14.214Z,21,113,91,5,"{""48434"":14,""6762"":12,""6736"":14,""12880"":12,""51026"":12}"
2692,dmm.com,status,2016-10-18T02:33:14.214Z,21,113,91,5,"{""48434"":14,""6762"":12,""6736"":14,""12880"":12,""51026"":12}"
2701,nytimes.com,ttl,2016-06-30T02:33:14.214Z,3,58,38,2,"{""8544"":2,""197648"":2}"
2702,nytimes.com,ttl,2016-07-06T02:33:14.214Z,3,41,27,2,"{""8544"":2,""197648"":2}"
2704,craigslist.org,ttl,2016-05-31T02:25:53.611Z,1,85,57,1,"{""30693"":1}"
2707,craigslist.org,ttl,2016-07-12T02:25:53.611Z,7,10,3,3,"{""3356"":4,""1299"":4,""3223"":4}"
2708,craigslist.org,ttl,2016-07-13T02:25:53.611Z,3,23,11,2,"{""38001"":2,""3491"":2}"
2710,craigslist.org,ttl,2016-10-12T02:25:53.611Z,7,7,2,3,"{""3356"":4,""30818"":4,""50613"":4}"
2711,craigslist.org,ttl,2016-10-14T02:25:53.611Z,3,9,3,2,"{""6461"":2,""5413"":2}"
2713,meetup.com,ttl,2016-07-28T02:23:22.416Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
2714,meetup.com,seq,2016-07-28T02:23:22.416Z,7,73,32,3,"{""6762"":4,""12880"":4,""51026"":4}"
2715,meetup.com,block,2016-07-31T02:23:22.416Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
2716,meetup.com,dns,2016-07-31T02:23:22.416Z,1,74,33,1,"{""51026"":1}"
2717,meetup.com,rst,2016-08-05T02:23:22.416Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
2718,meetup.com,status,2016-08-05T02:23:22.416Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
2719,amazon.fr,ttl,2016-05-10T02:34:21.267Z,3,65,35,2,"{""50300"":2,""62217"":2}"
2720,amazon.fr,ttl,2016-05-19T02:34:21.267Z,7,3,1,3,"{""50300"":4,""16509"":4,""62217"":4}"
2721,amazon.fr,ttl,2016-05-30T02:34:21.267Z,1,16,9,1,"{""40676"":1}"
2723,amazon.fr,ttl,2016-06-07T02:34:21.267Z,1,38,24,1,"{""47869"":1}"
2724,amazon.fr,ttl,2016-06-16T02:34:21.267Z,1,42,23,1,"{""36351"":1}"
2725,amazon.fr,ttl,2016-06-18T02:34:21.267Z,1,31,17,1,"{""174"":1}"
2726,amazon.fr,ttl,2016-06-19T02:34:21.267Z,7,36,16,3,"{""34989"":4,""49788"":4,""50304"":4}"
2728,amazon.fr,ttl,2016-07-06T02:34:21.267Z,1,20,9,1,"{""53889"":1}"
2729,amazon.fr,ttl,2016-07-07T02:34:21.267Z,1,16,6,1,"{""174"":1}"
2730,amazon.fr,ttl,2016-07-10T02:34:21.267Z,3,11,5,2,"{""2914"":2,""20853"":2}"
2732,amazon.fr,ttl,2016-07-27T02:34:21.267Z,31,5,1,5,"{""12880"":16,""1299"":16,""6762"":16,""16509"":16,""51026"":16}"
2733,amazon.fr,ttl,2016-07-28T02:34:21.267Z,63,6,1,6,"{""16509"":32,""51026"":32,""6762"":32,""12880"":32,""6453"":32,""1299"":32}"
2734,amazon.fr,ttl,2016-08-18T02:34:21.267Z,3,12,6,3,"{""53889"":3,""6391"":2,""11831"":2}"
2735,amazon.fr,ttl,2016-08-25T02:34:21.267Z,1,20,10,1,"{""20853"":1}"
2736,amazon.fr,ttl,2016-08-28T02:34:21.267Z,3,14,7,2,"{""3491"":2,""38001"":2}"
2738,amazon.fr,ttl,2016-09-22T02:34:21.267Z,3,11,5,2,"{""38001"":2,""3491"":2}"
2740,amazon.fr,ttl,2016-09-28T02:34:21.267Z,7,8,2,3,"{""3491"":4,""2914"":4,""38001"":4}"
2742,amazon.fr,block,2016-10-12T02:34:21.267Z,7,138,99,3,"{""6762"":4,""12880"":4,""51026"":4}"
2748,zendesk.com,ttl,2016-06-03T02:25:53.611Z,3,37,23,2,"{""30818"":2,""50613"":2}"
2749,zendesk.com,ttl,2016-06-07T02:25:53.611Z,1,74,49,2,"{""16637"":1,""12321"":1}"
2752,zendesk.com,ttl,2016-06-14T02:25:53.611Z,7,3,1,3,"{""21880"":4,""3356"":4,""38001"":4}"
2756,zendesk.com,ttl,2016-06-19T02:25:53.611Z,1,66,42,2,"{""4637"":1,""51167"":1}"
2758,zendesk.com,ttl,2016-06-22T02:25:53.611Z,3,83,51,3,"{""59564"":3,""7552"":2,""3491"":2}"
2759,zendesk.com,ttl,2016-06-24T02:25:53.611Z,1,47,32,2,"{""33182"":1,""16637"":1}"
2761,zendesk.com,ttl,2016-07-01T02:25:53.611Z,3,57,36,3,"{""46816"":2,""6939"":2,""49367"":3}"
2763,zendesk.com,ttl,2016-07-04T02:25:53.611Z,1,58,36,2,"{""16637"":1,""12321"":1}"
2769,zendesk.com,ttl,2016-08-19T02:25:53.611Z,3,61,34,2,"{""50673"":2,""51430"":2}"
2771,zendesk.com,ttl,2016-08-28T02:25:53.611Z,3,41,20,2,"{""38001"":2,""3491"":2}"
2774,zendesk.com,ttl,2016-09-23T02:25:53.611Z,15,4,1,4,"{""21880"":8,""36351"":8,""3491"":8,""6461"":8}"
2777,tmall.com,ttl,2016-07-02T02:41:11.754Z,15,4,1,4,"{""33182"":8,""2914"":8,""37963"":8,""4134"":8}"
2778,ask.com,ttl,2016-05-30T02:36:35.318Z,1,45,26,1,"{""5626"":1}"
2781,ask.com,ttl,2016-06-06T02:36:35.318Z,1,30,21,1,"{""3491"":1}"
2787,ask.com,ttl,2016-07-22T02:36:35.318Z,3,40,22,2,"{""3491"":2,""38001"":2}"
2788,ask.com,ttl,2016-07-24T02:36:35.318Z,1,15,10,1,"{""36352"":1}"
2790,ask.com,ttl,2016-08-27T02:36:35.318Z,3,13,6,2,"{""53889"":2,""3257"":2}"
2793,ask.com,ttl,2016-09-06T02:36:35.318Z,1,6,3,1,"{""20473"":1}"
2795,ask.com,ttl,2016-09-16T02:36:35.318Z,7,12,5,3,"{""59564"":4,""9002"":4,""1200"":4}"
2796,ask.com,ttl,2016-09-21T02:36:35.318Z,7,3,1,3,"{""10026"":4,""36351"":4,""16798"":4}"
2797,ask.com,ttl,2016-09-26T02:36:35.318Z,3,11,5,2,"{""6830"":2,""1200"":2}"
2798,ask.com,ttl,2016-10-02T02:36:35.318Z,1,21,8,1,"{""20860"":1}"
2805,macys.com,ttl,2016-07-22T02:33:14.214Z,7,24,13,3,"{""48434"":4,""6762"":4,""6736"":4}"
2806,macys.com,ttl,2016-07-28T02:33:14.214Z,31,5,1,5,"{""12880"":16,""20940"":16,""6762"":16,""5580"":16,""51026"":16}"
2807,macys.com,ttl,2016-07-29T02:33:14.214Z,15,4,1,4,"{""3320"":8,""6762"":8,""12880"":8,""51026"":8}"
2808,macys.com,ttl,2016-08-05T02:33:14.214Z,31,5,1,5,"{""6453"":16,""51026"":16,""20940"":16,""12880"":16,""9002"":16}"
2809,macys.com,ttl,2016-08-17T02:33:14.214Z,31,5,1,5,"{""12880"":16,""20940"":16,""6762"":16,""5580"":16,""51026"":16}"
2810,macys.com,ttl,2016-08-20T02:33:14.214Z,31,5,1,5,"{""20940"":16,""2914"":16,""6762"":16,""12880"":16,""51026"":16}"
2811,macys.com,ttl,2016-08-22T02:33:14.214Z,3,16,6,2,"{""12880"":2,""51026"":2}"
2812,macys.com,ttl,2016-08-23T02:33:14.214Z,31,5,1,5,"{""6453"":16,""51026"":16,""20940"":16,""12880"":16,""9002"":16}"
2813,macys.com,ttl,2016-08-25T02:33:14.214Z,3,20,10,2,"{""12880"":2,""51026"":2}"
2816,macys.com,rst,2017-01-16T02:33:14.214Z,9,182,276,4,"{""48434"":6,""12880"":6,""6736"":6,""51026"":6}"
2817,macys.com,status,2017-01-16T02:33:14.214Z,9,182,276,4,"{""48434"":6,""12880"":6,""6736"":6,""51026"":6}"
2823,olx.pl,ttl,2016-06-09T02:34:21.267Z,3,38,22,2,"{""50300"":2,""62217"":2}"
2824,olx.pl,ttl,2016-06-10T02:34:21.267Z,3,69,44,2,"{""50300"":2,""62217"":2}"
2827,olx.pl,ttl,2016-06-19T02:34:21.267Z,3,59,38,2,"{""50300"":2,""62217"":2}"
2828,olx.pl,ttl,2016-06-21T02:34:21.267Z,3,40,26,2,"{""50300"":2,""62217"":2}"
2833,olx.pl,ttl,2016-07-13T02:34:21.267Z,1,16,8,1,"{""3491"":1}"
2834,olx.pl,ttl,2016-07-22T02:34:21.267Z,3,57,33,2,"{""59564"":2,""35297"":2}"
2835,olx.pl,ttl,2016-08-25T02:34:21.267Z,23,40,19,5,"{""29061"":12,""39819"":12,""47872"":16,""43727"":12,""3327"":15}"
2836,olx.pl,ttl,2016-08-30T02:34:21.267Z,7,12,3,3,"{""59564"":4,""47872"":4,""35297"":4}"
2838,olx.pl,seq,2016-09-12T02:34:21.267Z,15,215,188,4,"{""16322"":8,""6762"":8,""12880"":8,""51026"":8}"
2840,ifeng.com,ttl,2016-06-17T02:41:11.754Z,7,3,1,3,"{""48434"":4,""9929"":4,""6736"":4}"
2841,ifeng.com,ttl,2016-07-28T02:41:11.754Z,31,5,1,5,"{""9929"":16,""6453"":16,""701"":16,""12880"":16,""51026"":16}"
2842,ifeng.com,ttl,2016-08-20T02:41:11.754Z,15,4,1,4,"{""9929"":8,""6453"":8,""12880"":8,""51026"":8}"
2843,ifeng.com,ttl,2016-08-25T02:41:11.754Z,3,28,14,2,"{""12880"":2,""51026"":2}"
2844,ifeng.com,block,2016-10-29T02:41:11.754Z,9,146,107,4,"{""48434"":6,""6736"":6,""12880"":6,""51026"":6}"
2845,ifeng.com,rst,2017-02-09T02:41:11.754Z,9,166,112,4,"{""48434"":6,""12880"":6,""6736"":6,""51026"":6}"
2847,directrev.com,ttl,2016-05-15T02:33:14.214Z,7,3,1,3,"{""47869"":4,""2914"":4,""16509"":4}"
2848,directrev.com,ttl,2016-05-30T02:33:14.214Z,3,36,21,4,"{""201011"":3,""6762"":2,""51852"":2,""3491"":3}"
2850,directrev.com,ttl,2016-06-01T02:33:14.214Z,3,11,5,2,"{""6461"":2,""15003"":2}"
2854,directrev.com,ttl,2016-06-07T02:33:14.214Z,441,75,43,12,"{""133752"":294,""45634"":252,""55720"":252,""38001"":441,""40676"":441,""28877"":294,""197133"":294,""6453"":294,""10026"":252,""24218"":252,""17547"":252,""24482"":252}"
2863,directrev.com,ttl,2016-06-21T02:33:14.214Z,1,36,21,2,"{""18978"":1,""8100"":1}"
2864,directrev.com,ttl,2016-06-22T02:33:14.214Z,420,73,35,11,"{""132597"":420,""1273"":240,""1221"":210,""9299"":240,""35753"":224,""8966"":224,""34426"":224,""4637"":210,""36351"":420,""33438"":240,""51975"":224}"
2865,directrev.com,ttl,2016-06-24T02:33:14.214Z,27,33,19,7,"{""12874"":18,""3462"":18,""1221"":18,""51167"":27,""4637"":18,""200761"":18,""9680"":18}"
2871,directrev.com,ttl,2016-07-02T02:33:14.214Z,7,3,1,3,"{""6461"":4,""8100"":4,""16509"":4}"
2874,directrev.com,ttl,2016-07-06T02:33:14.214Z,3,30,16,3,"{""8544"":2,""38001"":3,""197648"":2}"
2875,directrev.com,ttl,2016-07-07T02:33:14.214Z,1,17,9,2,"{""8999"":1,""20860"":1}"
2877,directrev.com,ttl,2016-07-10T02:33:14.214Z,1,15,6,1,"{""43289"":1}"
2878,directrev.com,ttl,2016-07-12T02:33:14.214Z,1,8,4,1,"{""36351"":1}"
2880,directrev.com,ttl,2016-07-15T02:33:14.214Z,3,8,3,2,"{""3491"":2,""38001"":2}"
2883,directrev.com,ttl,2016-07-21T02:33:14.214Z,3,15,5,2,"{""133752"":2,""6453"":2}"
2885,directrev.com,ttl,2016-07-24T02:33:14.214Z,1,20,9,2,"{""9009"":1,""20853"":1}"
2887,directrev.com,ttl,2016-08-09T02:33:14.214Z,31,5,1,5,"{""209"":16,""33438"":16,""4637"":16,""1221"":16,""16509"":16}"
2888,directrev.com,ttl,2016-08-10T02:33:14.214Z,7,3,1,3,"{""38001"":4,""16509"":4,""3491"":4}"
2889,directrev.com,ttl,2016-08-16T02:33:14.214Z,3,17,8,2,"{""3491"":2,""38001"":2}"
2890,directrev.com,ttl,2016-08-17T02:33:14.214Z,7,6,2,3,"{""33438"":4,""1273"":4,""9299"":4}"
2891,directrev.com,ttl,2016-08-19T02:33:14.214Z,75,32,14,7,"{""8100"":45,""34426"":40,""3491"":60,""35753"":40,""51975"":40,""38001"":45,""8966"":40}"
2892,directrev.com,ttl,2016-08-22T02:33:14.214Z,3,17,6,3,"{""40676"":2,""6461"":2,""9009"":3}"
2893,directrev.com,ttl,2016-08-25T02:33:14.214Z,31,16,7,6,"{""5391"":16,""21183"":16,""197706"":16,""6762"":16,""8585"":16,""12586"":31}"
2894,directrev.com,ttl,2016-08-31T02:33:14.214Z,1,20,8,1,"{""12586"":1}"
2896,directrev.com,ttl,2016-09-07T02:33:14.214Z,31,16,7,6,"{""5391"":16,""21183"":16,""197706"":16,""6762"":16,""8585"":16,""9009"":31}"
2897,directrev.com,ttl,2016-09-09T02:33:14.214Z,1,7,3,1,"{""3327"":1}"
2898,directrev.com,ttl,2016-09-10T02:33:14.214Z,31,18,6,5,"{""197706"":16,""21183"":16,""8585"":16,""5391"":16,""6762"":16}"
2899,directrev.com,ttl,2016-09-12T02:33:14.214Z,3,5,2,2,"{""38001"":2,""3491"":2}"
2900,directrev.com,ttl,2016-09-13T02:33:14.214Z,93,19,7,7,"{""5391"":48,""21183"":48,""197706"":48,""6762"":48,""38001"":62,""3491"":62,""8585"":48}"
2901,directrev.com,ttl,2016-09-14T02:33:14.214Z,7,3,1,3,"{""38001"":4,""16509"":4,""3491"":4}"
2902,directrev.com,ttl,2016-09-16T02:33:14.214Z,3,21,8,2,"{""36351"":2,""3491"":2}"
2903,directrev.com,ttl,2016-09-20T02:33:14.214Z,7,3,1,3,"{""38001"":4,""16509"":4,""3491"":4}"
2904,directrev.com,ttl,2016-09-25T02:33:14.214Z,7,3,1,3,"{""43289"":4,""16509"":4,""8928"":4}"
2905,directrev.com,ttl,2016-09-28T02:33:14.214Z,7,3,1,3,"{""38001"":4,""16509"":4,""3491"":4}"
2906,directrev.com,ttl,2016-09-30T02:33:14.214Z,5,6,3,3,"{""7552"":3,""38001"":3,""3491"":4}"
2907,directrev.com,ttl,2016-10-03T02:33:14.214Z,7,3,1,3,"{""38001"":4,""16509"":4,""3491"":4}"
2908,directrev.com,ttl,2016-10-04T02:33:14.214Z,7,3,1,3,"{""47447"":4,""1299"":4,""16509"":4}"
2909,directrev.com,ttl,2016-10-06T02:33:14.214Z,1,4,2,1,"{""38001"":1}"
2910,directrev.com,ttl,2016-10-14T02:33:14.214Z,7,3,1,3,"{""38001"":4,""16509"":4,""3491"":4}"
2911,directrev.com,ttl,2016-10-21T02:33:14.214Z,7,3,1,3,"{""38001"":4,""16509"":4,""3491"":4}"
2912,directrev.com,ttl,2016-10-25T02:33:14.214Z,7,3,1,3,"{""38001"":4,""16509"":4,""3491"":4}"
2913,directrev.com,ttl,2016-10-27T02:33:14.214Z,7,3,1,3,"{""38001"":4,""16509"":4,""3491"":4}"
2914,directrev.com,ttl,2016-10-30T02:33:14.214Z,7,3,1,3,"{""38001"":4,""16509"":4,""3491"":4}"
2915,directrev.com,ttl,2016-11-06T02:33:14.214Z,31,5,1,5,"{""51975"":16,""34426"":16,""35753"":16,""16509"":16,""8966"":16}"
2916,directrev.com,ttl,2016-11-11T02:33:14.214Z,7,3,1,3,"{""8999"":4,""1299"":4,""16509"":4}"
2917,directrev.com,ttl,2016-11-15T02:33:14.214Z,7,3,1,3,"{""47447"":4,""1299"":4,""16509"":4}"
2918,directrev.com,ttl,2016-11-17T02:33:14.214Z,7,3,1,3,"{""47447"":4,""1299"":4,""16509"":4}"
2919,directrev.com,ttl,2016-11-20T02:33:14.214Z,7,3,1,3,"{""24971"":4,""1299"":4,""16509"":4}"
2920,directrev.com,ttl,2016-11-21T02:33:14.214Z,7,3,1,3,"{""36351"":4,""16509"":4,""3491"":4}"
2921,directrev.com,ttl,2016-11-28T02:33:14.214Z,7,3,1,3,"{""8999"":4,""1299"":4,""16509"":4}"
2922,directrev.com,ttl,2016-12-10T02:33:14.214Z,7,3,1,3,"{""1299"":4,""56934"":4,""16509"":4}"
2923,directrev.com,ttl,2016-12-12T02:33:14.214Z,7,3,1,3,"{""201011"":4,""1299"":4,""16509"":4}"
2924,directrev.com,ttl,2016-12-21T02:33:14.214Z,7,3,1,3,"{""36351"":4,""16509"":4,""3491"":4}"
2925,directrev.com,ttl,2016-12-24T02:33:14.214Z,15,4,1,4,"{""7643"":8,""1273"":8,""45899"":8,""16509"":8}"
2926,directrev.com,ttl,2016-12-25T02:33:14.214Z,15,4,1,4,"{""35699"":8,""59432"":8,""2914"":8,""16509"":8}"
2927,directrev.com,ttl,2016-12-28T02:33:14.214Z,7,3,1,3,"{""6830"":4,""16509"":4,""3257"":4}"
2928,directrev.com,ttl,2017-01-07T02:33:14.214Z,63,6,1,6,"{""13156"":32,""16509"":32,""5626"":32,""3257"":32,""9186"":32,""6453"":32}"
2930,youm7.com,ttl,2016-06-30T02:36:35.318Z,3,44,21,2,"{""8544"":2,""197648"":2}"
2932,samsung.com,ttl,2016-05-31T02:33:14.214Z,3,137,92,2,"{""53340"":2,""36114"":2}"
2933,samsung.com,ttl,2016-06-04T02:33:14.214Z,1,127,79,1,"{""32097"":1}"
2935,samsung.com,ttl,2016-06-10T02:33:14.214Z,1,95,58,1,"{""54455"":1}"
2936,samsung.com,ttl,2016-06-12T02:33:14.214Z,1,68,45,1,"{""33182"":1}"
2937,samsung.com,ttl,2016-06-18T02:33:14.214Z,1,76,46,1,"{""15694"":1}"
2939,samsung.com,ttl,2016-06-21T02:33:14.214Z,1,57,32,1,"{""32475"":1}"
2940,samsung.com,ttl,2016-06-24T02:33:14.214Z,1,59,36,2,"{""30693"":1,""12586"":1}"
2941,samsung.com,ttl,2016-06-25T02:33:14.214Z,1,106,63,1,"{""53889"":1}"
2942,samsung.com,ttl,2016-06-27T02:33:14.214Z,1,66,37,1,"{""4657"":1}"
2943,samsung.com,ttl,2016-07-18T02:33:14.214Z,7,17,9,3,"{""59564"":4,""3786"":4,""9002"":4}"
2945,samsung.com,ttl,2016-08-22T02:33:14.214Z,3,32,16,2,"{""38726"":2,""38001"":2}"
2946,samsung.com,ttl,2016-08-30T02:33:14.214Z,3,13,5,2,"{""38726"":2,""38001"":2}"
2947,samsung.com,ttl,2016-09-30T02:33:14.214Z,1,15,7,1,"{""36351"":1}"
2948,samsung.com,ttl,2016-10-20T02:33:14.214Z,3,9,4,2,"{""39324"":2,""47605"":2}"
2949,samsung.com,ttl,2016-12-02T02:33:14.214Z,7,3,1,3,"{""6619"":4,""47447"":4,""3356"":4}"
2950,samsung.com,ttl,2016-12-12T02:33:14.214Z,3,6,2,2,"{""7643"":2,""45899"":2}"
2951,samsung.com,ttl,2016-12-28T02:33:14.214Z,7,3,1,3,"{""6619"":4,""19151"":4,""8100"":4}"
2952,samsung.com,ttl,2017-01-07T02:33:14.214Z,7,3,1,3,"{""6619"":4,""2914"":4,""55720"":4}"
2954,weebly.com,ttl,2016-06-25T02:33:14.214Z,1,108,65,1,"{""42708"":1}"
2955,weebly.com,ttl,2016-07-06T02:33:14.214Z,3,34,22,2,"{""8544"":2,""197648"":2}"
2956,weebly.com,ttl,2016-07-27T02:33:14.214Z,31,5,1,5,"{""51026"":16,""27647"":16,""1299"":16,""12880"":16,""6762"":16}"
2957,weebly.com,ttl,2016-07-28T02:33:14.214Z,31,5,1,5,"{""6453"":16,""27647"":16,""1299"":16,""12880"":16,""51026"":16}"
2958,weebly.com,ttl,2016-07-29T02:33:14.214Z,31,5,1,5,"{""51026"":16,""27647"":16,""1299"":16,""12880"":16,""6762"":16}"
2959,weebly.com,ttl,2016-07-30T02:33:14.214Z,31,5,1,5,"{""51026"":16,""27647"":16,""1299"":16,""12880"":16,""6762"":16}"
2960,weebly.com,ttl,2016-07-31T02:33:14.214Z,31,5,1,5,"{""51026"":16,""27647"":16,""1299"":16,""12880"":16,""6762"":16}"
2961,weebly.com,ttl,2016-08-01T02:33:14.214Z,31,5,1,5,"{""6453"":16,""27647"":16,""1299"":16,""12880"":16,""51026"":16}"
2962,weebly.com,ttl,2016-08-16T02:33:14.214Z,3,70,38,2,"{""12880"":2,""51026"":2}"
2963,weebly.com,ttl,2016-08-20T02:33:14.214Z,31,5,1,5,"{""51026"":16,""27647"":16,""1299"":16,""12880"":16,""6762"":16}"
2964,weebly.com,ttl,2016-08-22T02:33:14.214Z,7,37,20,3,"{""6762"":4,""12880"":4,""51026"":4}"
2965,weebly.com,ttl,2016-08-23T02:33:14.214Z,31,5,1,5,"{""6453"":16,""27647"":16,""1299"":16,""12880"":16,""51026"":16}"
2966,weebly.com,ttl,2016-10-02T02:33:14.214Z,1,32,18,1,"{""51430"":1}"
2967,weebly.com,block,2016-10-12T02:33:14.214Z,3,241,212,2,"{""12880"":2,""51026"":2}"
2969,bhaskar.com,ttl,2016-06-26T02:25:53.611Z,63,6,1,6,"{""16322"":32,""51026"":32,""20940"":32,""6762"":32,""12880"":32,""1299"":32}"
2970,bhaskar.com,rst,2016-10-04T02:25:53.611Z,7,200,211,3,"{""16322"":4,""12880"":4,""51026"":4}"
2971,pixnet.net,ttl,2016-07-20T02:33:14.214Z,63,6,1,6,"{""2914"":32,""16322"":32,""51026"":32,""12880"":32,""6453"":32,""9924"":32}"
2972,pixnet.net,ttl,2016-07-27T02:33:14.214Z,31,5,1,5,"{""51026"":16,""9924"":16,""6762"":16,""12880"":16,""3491"":16}"
2973,pixnet.net,ttl,2016-07-28T02:33:14.214Z,31,5,1,5,"{""51026"":16,""9924"":16,""6762"":16,""12880"":16,""3491"":16}"
2974,pixnet.net,ttl,2016-07-29T02:33:14.214Z,31,5,1,5,"{""51026"":16,""9924"":16,""6762"":16,""12880"":16,""3491"":16}"
2975,pixnet.net,ttl,2016-07-30T02:33:14.214Z,31,5,1,5,"{""51026"":16,""9924"":16,""6762"":16,""12880"":16,""3491"":16}"
2976,pixnet.net,ttl,2016-07-31T02:33:14.214Z,31,5,1,5,"{""51026"":16,""9924"":16,""6762"":16,""12880"":16,""3491"":16}"
2977,pixnet.net,ttl,2016-08-15T02:33:14.214Z,31,5,1,5,"{""51026"":16,""9924"":16,""6762"":16,""12880"":16,""3491"":16}"
2978,pixnet.net,ttl,2016-08-20T02:33:14.214Z,31,5,1,5,"{""51026"":16,""9924"":16,""6762"":16,""12880"":16,""3491"":16}"
2979,pixnet.net,ttl,2016-08-22T02:33:14.214Z,7,33,13,3,"{""6762"":4,""12880"":4,""51026"":4}"
2980,pixnet.net,ttl,2016-08-25T02:33:14.214Z,7,45,24,3,"{""6762"":4,""12880"":4,""51026"":4}"
2981,pixnet.net,block,2016-10-10T02:33:14.214Z,6,210,171,3,"{""16322"":3,""12880"":4,""51026"":4}"
2982,pixnet.net,rst,2017-02-05T02:33:14.214Z,6,215,173,3,"{""16322"":3,""12880"":4,""51026"":4}"
2983,stackoverflow.com,seq,2016-10-06T02:25:53.611Z,3,185,134,3,"{""28877"":2,""197133"":2,""36884"":3}"
2984,amazon.co.jp,ttl,2016-06-12T02:51:01.673Z,3,15,7,2,"{""35432"":2,""197648"":2}"
2986,amazon.co.jp,ttl,2016-09-26T02:51:01.673Z,63,6,1,6,"{""16509"":32,""45177"":32,""2764"":32,""9942"":32,""2828"":32,""7545"":32}"
2988,gmx.net,ttl,2016-07-20T02:25:53.611Z,63,6,1,6,"{""16322"":32,""51026"":32,""6762"":32,""12880"":32,""1299"":32,""8560"":32}"
2989,gmx.net,ttl,2016-07-27T02:25:53.611Z,31,5,1,5,"{""51026"":16,""1299"":16,""6762"":16,""12880"":16,""8560"":16}"
2990,gmx.net,ttl,2016-07-28T02:25:53.611Z,31,5,1,5,"{""51026"":16,""6453"":16,""1299"":16,""12880"":16,""8560"":16}"
2991,gmx.net,ttl,2016-07-29T02:25:53.611Z,31,5,1,5,"{""51026"":16,""1299"":16,""6762"":16,""12880"":16,""8560"":16}"
2992,gmx.net,ttl,2016-08-16T02:25:53.611Z,3,62,33,2,"{""12880"":2,""51026"":2}"
2993,gmx.net,ttl,2016-08-23T02:25:53.611Z,31,5,1,5,"{""51026"":16,""1299"":16,""6762"":16,""12880"":16,""8560"":16}"
2994,gmx.net,block,2016-10-10T02:25:53.611Z,12,209,158,4,"{""6762"":6,""16322"":6,""12880"":8,""51026"":8}"
2995,gmx.net,rst,2016-11-03T02:25:53.611Z,12,237,178,4,"{""16322"":6,""6762"":6,""12880"":8,""51026"":8}"
2996,thesportbible.com,ttl,2016-06-30T02:25:53.611Z,3,40,19,2,"{""8544"":2,""197648"":2}"
2997,thesportbible.com,rst,2016-07-29T02:25:53.611Z,1,217,149,1,"{""8544"":1}"
2998,thesportbible.com,status,2016-07-29T02:25:53.611Z,1,217,149,1,"{""8544"":1}"
2999,reddit.com,dns,2017-02-05T02:25:53.611Z,12,231,161,4,"{""29049"":6,""16322"":8,""12880"":8,""6762"":6}"
3000,wittyfeed.com,ttl,2016-05-11T02:25:53.611Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
3002,wittyfeed.com,rst,2017-02-12T02:25:53.611Z,7,244,185,3,"{""16322"":4,""12880"":4,""6762"":4}"
3004,1688.com,ttl,2016-06-30T02:41:11.754Z,3,15,6,2,"{""174"":2,""49597"":2}"
3005,1688.com,ttl,2016-07-22T02:41:11.754Z,1,37,15,1,"{""38001"":1}"
3006,1688.com,ttl,2016-08-01T02:41:11.754Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
3009,1688.com,ttl,2016-10-03T02:41:11.754Z,7,7,2,3,"{""4134"":4,""2914"":4,""51852"":4}"
3010,1688.com,ttl,2016-11-19T02:41:11.754Z,3,7,2,2,"{""4134"":2,""4766"":2}"
3011,1688.com,ttl,2016-11-20T02:41:11.754Z,1,8,3,1,"{""4766"":1}"
3012,1688.com,ttl,2016-12-30T02:41:11.754Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
3013,1688.com,ttl,2017-01-19T02:41:11.754Z,1,8,2,1,"{""4766"":1}"
3014,1688.com,ttl,2017-01-24T02:41:11.754Z,3,11,3,2,"{""38001"":2,""3491"":2}"
3017,bbc.com,ttl,2016-07-17T04:02:35.016Z,7,3,1,3,"{""48434"":4,""2818"":4,""6736"":4}"
3018,bbc.com,block,2016-10-12T04:02:35.016Z,3,48,30,2,"{""48434"":2,""6736"":2}"
3019,bbc.com,rst,2017-02-07T04:02:35.016Z,3,44,26,2,"{""48434"":2,""6736"":2}"
3020,mega.nz,ttl,2016-05-10T02:25:53.611Z,3,9,3,2,"{""9498"":2,""33480"":2}"
3021,mega.nz,seq,2016-05-24T02:25:53.611Z,3,9,3,2,"{""9498"":2,""33480"":2}"
3022,mega.nz,block,2016-06-07T02:25:53.611Z,3,9,3,2,"{""9498"":2,""33480"":2}"
3023,mega.nz,rst,2016-08-22T02:25:53.611Z,3,9,3,2,"{""9498"":2,""33480"":2}"
3024,mega.nz,status,2016-08-22T02:25:53.611Z,3,9,3,2,"{""9498"":2,""33480"":2}"
3025,files.wordpress.com,ttl,2016-07-06T02:33:14.214Z,3,22,12,2,"{""8544"":2,""197648"":2}"
3026,files.wordpress.com,dns,2016-10-31T02:33:14.214Z,3,220,169,2,"{""16322"":2,""12880"":2}"
3027,files.wordpress.com,rst,2016-11-04T02:33:14.214Z,3,215,163,2,"{""8544"":2,""197648"":2}"
3028,indiatimes.com,ttl,2016-07-21T02:36:35.318Z,3,22,9,2,"{""48434"":2,""6736"":2}"
3029,indiatimes.com,ttl,2016-07-27T02:36:35.318Z,31,5,1,5,"{""6453"":16,""51026"":16,""4755"":16,""12880"":16,""6762"":16}"
3030,indiatimes.com,ttl,2016-07-28T02:36:35.318Z,15,4,1,4,"{""6453"":8,""4755"":8,""12880"":8,""51026"":8}"
3031,indiatimes.com,ttl,2016-07-29T02:36:35.318Z,31,5,1,5,"{""6453"":16,""51026"":16,""4755"":16,""12880"":16,""6762"":16}"
3032,indiatimes.com,ttl,2016-07-30T02:36:35.318Z,31,5,1,5,"{""6453"":16,""51026"":16,""4755"":16,""12880"":16,""6762"":16}"
3033,indiatimes.com,ttl,2016-08-01T02:36:35.318Z,31,5,1,5,"{""6453"":16,""51026"":16,""4755"":16,""12880"":16,""6762"":16}"
3034,indiatimes.com,ttl,2016-08-02T02:36:35.318Z,31,5,1,5,"{""6453"":16,""51026"":16,""4755"":16,""12880"":16,""6762"":16}"
3035,indiatimes.com,block,2016-10-10T02:36:35.318Z,9,212,181,4,"{""48434"":6,""6736"":6,""12880"":6,""51026"":6}"
3036,indiatimes.com,rst,2016-10-28T02:36:35.318Z,18,214,174,5,"{""48434"":12,""6736"":12,""6762"":9,""12880"":12,""51026"":12}"
3037,milliyet.com.tr,ttl,2016-05-11T02:25:53.611Z,31,5,1,5,"{""9121"":16,""1299"":16,""16322"":16,""12880"":16,""6762"":16}"
3038,milliyet.com.tr,ttl,2016-05-12T02:25:53.611Z,63,6,1,6,"{""9121"":32,""16322"":32,""6762"":32,""12880"":32,""6453"":32,""1299"":32}"
3039,milliyet.com.tr,ttl,2016-06-12T02:25:53.611Z,15,59,39,4,"{""29049"":8,""16322"":8,""12880"":8,""6762"":8}"
3040,milliyet.com.tr,ttl,2016-06-13T02:25:53.611Z,7,72,44,3,"{""6762"":4,""12880"":4,""16322"":4}"
3041,milliyet.com.tr,ttl,2016-06-15T02:25:53.611Z,9,52,32,5,"{""34274"":6,""8218"":6,""3462"":6,""1239"":6,""51167"":9}"
3042,milliyet.com.tr,ttl,2016-06-16T02:25:53.611Z,7,94,54,3,"{""29049"":4,""12880"":4,""16322"":4}"
3043,milliyet.com.tr,ttl,2016-06-22T02:25:53.611Z,1,98,60,1,"{""36352"":1}"
3044,milliyet.com.tr,ttl,2016-07-06T02:25:53.611Z,3,38,24,2,"{""8544"":2,""197648"":2}"
3045,milliyet.com.tr,ttl,2016-07-22T02:25:53.611Z,1,38,22,2,"{""20860"":1,""3327"":1}"
3046,milliyet.com.tr,ttl,2016-07-25T02:25:53.611Z,9,47,25,6,"{""56308"":6,""6461"":6,""45634"":6,""20860"":6,""36351"":9,""9009"":9}"
3047,milliyet.com.tr,ttl,2016-07-27T02:25:53.611Z,31,5,1,5,"{""9121"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
3048,milliyet.com.tr,ttl,2016-08-07T02:25:53.611Z,31,5,1,5,"{""9121"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
3050,milliyet.com.tr,rst,2016-09-25T02:25:53.611Z,24,225,171,6,"{""16322"":14,""51026"":13,""6762"":14,""12880"":16,""29049"":13,""8544"":24}"
3051,milliyet.com.tr,status,2016-09-25T02:25:53.611Z,24,225,171,6,"{""16322"":14,""51026"":13,""6762"":14,""12880"":16,""29049"":13,""8544"":24}"
3053,medium.com,dns,2017-02-06T02:25:53.611Z,12,242,184,4,"{""29049"":6,""6762"":6,""12880"":8,""16322"":8}"
3054,theladbible.com,ttl,2016-07-04T02:25:53.611Z,3,47,25,2,"{""8544"":2,""197648"":2}"
3055,theladbible.com,ttl,2016-07-27T02:25:53.611Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
3056,theladbible.com,ttl,2016-08-22T02:25:53.611Z,3,30,14,2,"{""12880"":2,""51026"":2}"
3057,theladbible.com,ttl,2016-08-23T02:25:53.611Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
3058,theladbible.com,ttl,2016-08-24T02:25:53.611Z,7,13,5,3,"{""6453"":4,""12880"":4,""51026"":4}"
3059,theladbible.com,ttl,2016-08-25T02:25:53.611Z,3,28,16,2,"{""12880"":2,""51026"":2}"
3060,theladbible.com,block,2016-10-25T02:25:53.611Z,3,229,167,2,"{""12880"":2,""51026"":2}"
3061,theladbible.com,rst,2017-02-12T02:25:53.611Z,9,235,171,4,"{""8544"":6,""51026"":6,""12880"":6,""197648"":6}"
3062,doublepimp.com,ttl,2016-07-05T04:29:35.772Z,7,3,1,3,"{""48434"":4,""558"":4,""6736"":4}"
3063,doublepimp.com,ttl,2016-07-12T04:29:35.772Z,31,5,1,5,"{""51026"":16,""2914"":16,""558"":16,""12880"":16,""6762"":16}"
3064,doublepimp.com,ttl,2016-07-13T04:29:35.772Z,31,5,1,5,"{""6461"":16,""6453"":16,""558"":16,""12880"":16,""51026"":16}"
3065,doublepimp.com,ttl,2016-07-21T04:29:35.772Z,31,5,1,5,"{""6461"":16,""6453"":16,""558"":16,""12880"":16,""51026"":16}"
3066,doublepimp.com,ttl,2016-07-22T04:29:35.772Z,31,5,1,5,"{""6461"":16,""6453"":16,""558"":16,""12880"":16,""51026"":16}"
3067,doublepimp.com,block,2017-02-12T04:29:35.772Z,135,244,204,8,"{""48434"":90,""51026"":90,""34426"":72,""12880"":90,""35753"":72,""6736"":90,""51975"":72,""8966"":72}"
3068,doublepimp.com,rst,2017-02-14T04:29:35.772Z,9,123,77,4,"{""48434"":6,""6736"":6,""12880"":6,""51026"":6}"
3069,doublepimp.com,status,2017-02-14T04:29:35.772Z,9,123,77,4,"{""48434"":6,""6736"":6,""12880"":6,""51026"":6}"
3070,fc2.com,ttl,2016-07-27T03:42:45.232Z,31,5,1,5,"{""6453"":16,""1299"":16,""12880"":16,""16509"":16,""51026"":16}"
3071,fc2.com,ttl,2016-08-11T03:42:45.232Z,31,5,1,5,"{""6453"":16,""1299"":16,""12880"":16,""16509"":16,""51026"":16}"
3072,fc2.com,ttl,2016-08-13T03:42:45.232Z,31,5,1,5,"{""6453"":16,""1299"":16,""12880"":16,""16509"":16,""51026"":16}"
3073,fc2.com,ttl,2016-08-16T03:42:45.232Z,31,5,1,5,"{""6453"":16,""1299"":16,""12880"":16,""16509"":16,""51026"":16}"
3074,fc2.com,block,2016-10-12T03:42:45.232Z,7,69,39,3,"{""6453"":4,""12880"":4,""51026"":4}"
3075,fc2.com,rst,2016-10-22T03:42:45.232Z,7,64,38,3,"{""6453"":4,""12880"":4,""51026"":4}"
3077,messenger.com,seq,2016-10-05T03:55:53.462Z,1,111,68,1,"{""46816"":1}"
3078,jabong.com,ttl,2016-06-03T02:33:14.214Z,3,46,32,2,"{""35432"":2,""197648"":2}"
3081,google.cz,ttl,2016-06-03T02:33:14.214Z,3,53,31,2,"{""35432"":2,""197648"":2}"
3082,google.cz,rst,2017-02-18T02:33:14.214Z,1,266,210,1,"{""35432"":1}"
3083,google.cz,status,2017-02-18T02:33:14.214Z,1,266,210,1,"{""35432"":1}"
3085,cnzz.com,ttl,2016-06-09T02:41:11.754Z,3,20,9,2,"{""1299"":2,""3223"":2}"
3086,cnzz.com,ttl,2016-07-01T02:41:11.754Z,3,16,6,2,"{""38001"":2,""3491"":2}"
3087,cnzz.com,ttl,2016-10-04T02:41:11.754Z,3,12,4,2,"{""3491"":2,""38001"":2}"
3088,cnzz.com,ttl,2016-10-18T02:41:11.754Z,7,3,1,3,"{""37963"":4,""4134"":4,""4766"":4}"
3089,cnzz.com,ttl,2016-12-06T02:41:11.754Z,1,14,7,1,"{""4766"":1}"
3090,cnzz.com,ttl,2016-12-08T02:41:11.754Z,3,7,2,2,"{""38001"":2,""3491"":2}"
3091,cnzz.com,ttl,2016-12-18T02:41:11.754Z,3,6,2,2,"{""3491"":2,""38001"":2}"
3094,youku.com,ttl,2016-06-07T02:36:35.318Z,3,72,45,2,"{""35432"":2,""197648"":2}"
3095,youku.com,ttl,2016-06-16T02:36:35.318Z,3,73,42,2,"{""35432"":2,""197648"":2}"
3096,youku.com,ttl,2016-06-30T02:36:35.318Z,3,32,19,2,"{""8544"":2,""197648"":2}"
3097,youku.com,ttl,2016-07-20T02:36:35.318Z,441,9,2,9,"{""48434"":252,""16322"":224,""9808"":252,""4808"":224,""51026"":224,""6762"":224,""4837"":224,""12880"":224,""6736"":252}"
3098,youku.com,ttl,2016-07-27T02:36:35.318Z,31,5,1,5,"{""4134"":16,""6453"":16,""58466"":16,""12880"":16,""51026"":16}"
3099,youku.com,ttl,2016-08-04T02:36:35.318Z,31,5,1,5,"{""4134"":16,""6453"":16,""58466"":16,""12880"":16,""51026"":16}"
3100,youku.com,ttl,2016-08-20T02:36:35.318Z,31,5,1,5,"{""4134"":16,""6453"":16,""58466"":16,""12880"":16,""51026"":16}"
3101,youku.com,block,2017-02-09T02:36:35.318Z,18,218,366,5,"{""12880"":12,""48434"":12,""16322"":9,""6736"":12,""51026"":12}"
3103,kompas.com,ttl,2016-05-31T02:37:19.855Z,1,102,75,1,"{""12321"":1}"
3104,kompas.com,ttl,2016-07-09T02:37:19.855Z,7,25,15,3,"{""3491"":4,""7473"":4,""38001"":4}"
3105,kompas.com,ttl,2016-07-16T02:37:19.855Z,7,25,14,3,"{""3491"":4,""7473"":4,""38001"":4}"
3107,kompas.com,ttl,2016-10-29T02:37:19.855Z,31,5,1,5,"{""7632"":16,""18365"":16,""7473"":16,""38001"":16,""3491"":16}"
3108,kompas.com,ttl,2017-01-22T02:37:19.855Z,1,9,4,1,"{""4766"":1}"
3110,thesaurus.com,ttl,2016-05-10T02:36:35.318Z,1,97,60,1,"{""58443"":1}"
3111,thesaurus.com,ttl,2016-05-31T02:36:35.318Z,1,102,65,1,"{""35432"":1}"
3112,thesaurus.com,ttl,2016-06-04T02:36:35.318Z,7,67,38,4,"{""174"":7,""27956"":4,""3356"":4,""11556"":4}"
3113,thesaurus.com,ttl,2016-06-09T02:36:35.318Z,1,38,22,1,"{""6830"":1}"
3114,thesaurus.com,ttl,2016-06-10T02:36:35.318Z,3,66,37,2,"{""38001"":2,""3491"":2}"
3121,thesaurus.com,ttl,2016-06-25T02:36:35.318Z,3,66,42,3,"{""28877"":2,""197133"":2,""35432"":3}"
3125,thesaurus.com,ttl,2016-07-15T02:36:35.318Z,3,12,5,2,"{""53889"":2,""3257"":2}"
3126,thesaurus.com,ttl,2016-07-24T02:36:35.318Z,1,16,10,1,"{""5580"":1}"
3127,thesaurus.com,ttl,2016-08-16T02:36:35.318Z,3,40,18,2,"{""3491"":2,""38001"":2}"
3129,thesaurus.com,ttl,2016-09-07T02:36:35.318Z,3,28,11,2,"{""38001"":2,""3491"":2}"
3130,thesaurus.com,ttl,2016-09-23T02:36:35.318Z,7,3,1,3,"{""10026"":4,""36351"":4,""16798"":4}"
3131,thesaurus.com,ttl,2016-09-30T02:36:35.318Z,3,8,4,2,"{""10026"":2,""36351"":2}"
3132,thesaurus.com,ttl,2016-10-02T02:36:35.318Z,3,10,5,2,"{""8218"":2,""34274"":2}"
3133,thesaurus.com,ttl,2016-10-03T02:36:35.318Z,1,7,3,1,"{""20860"":1}"
3135,wp.pl,ttl,2016-06-13T02:33:14.214Z,3,95,55,2,"{""48434"":2,""1273"":2}"
3136,wp.pl,ttl,2016-07-27T02:33:14.214Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""3257"":32,""1299"":32,""12827"":32}"
3137,wp.pl,ttl,2016-07-28T02:33:14.214Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""3257"":32,""1299"":32,""12827"":32}"
3138,wp.pl,ttl,2016-08-22T02:33:14.214Z,3,31,16,2,"{""12880"":2,""51026"":2}"
3139,wp.pl,ttl,2016-08-24T02:33:14.214Z,15,15,5,4,"{""6453"":8,""1299"":8,""12880"":8,""51026"":8}"
3140,wp.pl,block,2016-10-06T02:33:14.214Z,9,234,241,4,"{""48434"":6,""1273"":6,""12880"":6,""51026"":6}"
3141,wp.pl,rst,2016-10-24T02:33:14.214Z,9,248,247,4,"{""48434"":6,""1273"":6,""12880"":6,""51026"":6}"
3142,livedoor.com,ttl,2016-07-20T02:36:35.318Z,63,6,1,6,"{""16322"":32,""51026"":32,""12880"":32,""17707"":32,""6453"":32,""2497"":32}"
3143,livedoor.com,ttl,2016-07-27T02:36:35.318Z,31,5,1,5,"{""17707"":16,""2516"":16,""6762"":16,""12880"":16,""51026"":16}"
3144,livedoor.com,ttl,2016-07-28T02:36:35.318Z,31,5,1,5,"{""17707"":16,""6453"":16,""12880"":16,""2497"":16,""51026"":16}"
3146,livedoor.com,rst,2016-10-19T02:36:35.318Z,1,241,213,1,"{""51026"":1}"
3147,livedoor.com,status,2016-10-19T02:36:35.318Z,1,241,213,1,"{""51026"":1}"
3148,office.com,ttl,2016-06-04T02:33:14.214Z,15,61,29,5,"{""38726"":15,""262206"":8,""28110"":8,""262197"":8,""20299"":8}"
3149,office.com,ttl,2016-06-09T02:33:14.214Z,1,36,19,1,"{""5626"":1}"
3150,office.com,ttl,2016-06-13T02:33:14.214Z,1,44,24,1,"{""36884"":1}"
3151,office.com,ttl,2016-06-16T02:33:14.214Z,7,63,31,3,"{""53055"":4,""18881"":4,""53087"":4}"
3153,office.com,ttl,2016-08-31T02:33:14.214Z,3,24,12,2,"{""14828"":2,""9286"":2}"
3155,office.com,ttl,2016-09-10T02:33:14.214Z,3,27,11,2,"{""14828"":2,""9286"":2}"
3156,office.com,ttl,2016-09-26T02:33:14.214Z,3,10,5,2,"{""9186"":2,""5626"":2}"
3157,office.com,ttl,2016-10-01T02:33:14.214Z,15,4,1,4,"{""14828"":8,""9286"":8,""8075"":8,""38001"":8}"
3158,office.com,ttl,2016-10-02T02:33:14.214Z,3,11,4,2,"{""1299"":2,""51167"":2}"
3159,office.com,ttl,2016-10-04T02:33:14.214Z,21,21,9,5,"{""3491"":14,""34274"":12,""57734"":12,""8218"":12,""33785"":14}"
3162,amazon.it,ttl,2016-05-10T02:34:21.267Z,3,62,32,3,"{""6459"":2,""174"":3,""19916"":2}"
3163,amazon.it,ttl,2016-05-21T02:34:21.267Z,7,3,1,3,"{""40676"":4,""16509"":4,""3257"":4}"
3164,amazon.it,ttl,2016-05-29T02:34:21.267Z,7,3,1,3,"{""20473"":4,""2914"":4,""16509"":4}"
3165,amazon.it,ttl,2016-05-30T02:34:21.267Z,1,22,12,1,"{""40676"":1}"
3166,amazon.it,ttl,2016-05-31T02:34:21.267Z,9,38,26,4,"{""28717"":6,""133752"":6,""6453"":6,""31027"":6}"
3170,amazon.it,ttl,2016-06-07T02:34:21.267Z,3,36,21,3,"{""6461"":2,""63128"":3,""26277"":2}"
3171,amazon.it,ttl,2016-06-09T02:34:21.267Z,15,27,15,5,"{""40676"":15,""51975"":8,""35753"":8,""8966"":8,""34426"":8}"
3172,amazon.it,ttl,2016-06-10T02:34:21.267Z,315,37,19,9,"{""48031"":180,""15626"":180,""34426"":168,""35320"":180,""35753"":168,""6459"":210,""51975"":168,""8966"":168,""19916"":210}"
3173,amazon.it,ttl,2016-06-12T02:34:21.267Z,3,27,14,2,"{""133752"":2,""6453"":2}"
3174,amazon.it,ttl,2016-06-13T02:34:21.267Z,3,42,19,3,"{""6453"":2,""55720"":2,""3491"":3}"
3177,amazon.it,ttl,2016-06-18T02:34:21.267Z,3,32,18,3,"{""6453"":2,""55720"":2,""20853"":3}"
3178,amazon.it,ttl,2016-06-19T02:34:21.267Z,63,38,17,8,"{""48031"":36,""15626"":36,""35320"":36,""51430"":63,""9498"":42,""56202"":42,""6459"":42,""19916"":42}"
3181,amazon.it,ttl,2016-06-30T02:34:21.267Z,1,21,12,2,"{""53889"":1,""3491"":1}"
3182,amazon.it,ttl,2016-07-01T02:34:21.267Z,3,31,16,3,"{""53889"":2,""4657"":3,""3257"":2}"
3189,amazon.it,ttl,2016-07-18T02:34:21.267Z,25,5,2,5,"{""40676"":14,""3257"":14,""2914"":14,""16509"":16,""20853"":14}"
3191,amazon.it,ttl,2016-07-22T02:34:21.267Z,135,23,12,8,"{""33438"":90,""34426"":72,""3257"":90,""40676"":90,""35753"":72,""1299"":90,""51975"":72,""8966"":72}"
3192,amazon.it,ttl,2016-07-24T02:34:21.267Z,3,12,5,2,"{""40676"":2,""3257"":2}"
3193,amazon.it,ttl,2016-07-25T02:34:21.267Z,1,16,9,1,"{""3491"":1}"
3194,amazon.it,ttl,2016-08-01T02:34:21.267Z,15,4,1,4,"{""38001"":8,""2914"":8,""16509"":8,""3491"":8}"
3195,amazon.it,ttl,2016-08-03T02:34:21.267Z,7,3,1,3,"{""53889"":4,""16509"":4,""3257"":4}"
3196,amazon.it,ttl,2016-08-14T02:34:21.267Z,7,3,1,3,"{""63128"":4,""16509"":4,""3257"":4}"
3197,amazon.it,ttl,2016-08-16T02:34:21.267Z,3,27,13,2,"{""6391"":2,""11831"":2}"
3198,amazon.it,ttl,2016-08-24T02:34:21.267Z,15,9,2,4,"{""1299"":8,""6762"":8,""12880"":8,""51026"":8}"
3199,amazon.it,ttl,2016-08-25T02:34:21.267Z,1,15,8,1,"{""53889"":1}"
3200,amazon.it,ttl,2016-08-28T02:34:21.267Z,1,15,7,1,"{""63128"":1}"
3201,amazon.it,ttl,2016-09-04T02:34:21.267Z,1,16,7,1,"{""53889"":1}"
3203,amazon.it,ttl,2016-09-10T02:34:21.267Z,19,11,6,5,"{""36351"":11,""3491"":10,""2914"":16,""20853"":11,""38001"":10}"
3204,amazon.it,ttl,2016-09-12T02:34:21.267Z,1,7,3,1,"{""20853"":1}"
3205,amazon.it,ttl,2016-09-16T02:34:21.267Z,1,11,5,1,"{""20853"":1}"
3206,amazon.it,ttl,2016-09-19T02:34:21.267Z,7,8,2,3,"{""33438"":4,""1273"":4,""9299"":4}"
3207,amazon.it,ttl,2016-09-22T02:34:21.267Z,1,6,3,1,"{""20853"":1}"
3208,amazon.it,ttl,2016-09-26T02:34:21.267Z,1,12,7,1,"{""38001"":1}"
3209,amazon.it,ttl,2016-09-28T02:34:21.267Z,15,4,1,4,"{""38001"":8,""2914"":8,""16509"":8,""3491"":8}"
3210,amazon.it,ttl,2016-09-30T02:34:21.267Z,1,16,9,1,"{""4766"":1}"
3211,amazon.it,block,2016-10-12T02:34:21.267Z,7,144,103,3,"{""6762"":4,""12880"":4,""51026"":4}"
3214,xfinity.com,rst,2016-10-23T02:33:14.214Z,1,199,173,1,"{""53889"":1}"
3215,bet365.com,ttl,2016-06-17T02:33:14.214Z,7,3,1,3,"{""48434"":4,""34587"":4,""6736"":4}"
3216,bet365.com,ttl,2016-09-24T02:33:14.214Z,1,25,12,1,"{""47447"":1}"
3217,bet365.com,block,2017-02-05T02:33:14.214Z,45,207,175,7,"{""48434"":30,""199669"":45,""34426"":24,""35753"":24,""6736"":30,""51975"":24,""8966"":24}"
3218,bet365.com,dns,2017-02-11T02:33:14.214Z,3,233,191,2,"{""16322"":2,""12880"":2}"
3219,bet365.com,rst,2017-02-12T02:33:14.214Z,3,231,189,3,"{""48434"":2,""47447"":3,""6736"":2}"
3221,globo.com,ttl,2016-06-10T02:51:01.673Z,1,48,25,1,"{""132597"":1}"
3223,globo.com,ttl,2016-07-19T02:51:01.673Z,31,5,1,5,"{""16322"":16,""51026"":16,""28604"":16,""12880"":16,""6762"":16}"
3224,globo.com,rst,2017-02-07T02:51:01.673Z,7,194,215,5,"{""12880"":4,""132597"":7,""16322"":4,""54334"":7,""51026"":4}"
3225,twitter.com,ttl,2016-08-05T03:42:45.232Z,15,4,1,4,"{""38001"":8,""2914"":8,""13414"":8,""3491"":8}"
3226,twitter.com,ttl,2016-08-16T03:42:45.232Z,7,3,1,3,"{""18403"":4,""13414"":4,""38001"":4}"
3227,twitter.com,ttl,2016-08-20T03:42:45.232Z,7,3,1,3,"{""36351"":4,""18403"":4,""13414"":4}"
3228,twitter.com,ttl,2016-08-27T03:42:45.232Z,7,3,1,3,"{""36351"":4,""18403"":4,""13414"":4}"
3229,twitter.com,ttl,2016-09-24T03:42:45.232Z,7,3,1,3,"{""31122"":4,""1200"":4,""13414"":4}"
3230,twitter.com,ttl,2016-10-09T03:42:45.232Z,63,6,1,6,"{""13156"":32,""5626"":32,""9186"":32,""1299"":32,""13414"":32,""174"":32}"
3231,twitter.com,ttl,2016-10-20T03:42:45.232Z,7,3,1,3,"{""1299"":4,""36884"":4,""13414"":4}"
3232,twitter.com,ttl,2016-11-12T03:42:45.232Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""13414"":8}"
3233,twitter.com,ttl,2016-11-16T03:42:45.232Z,63,6,1,6,"{""13156"":32,""5626"":32,""9186"":32,""1299"":32,""13414"":32,""174"":32}"
3234,twitter.com,ttl,2016-11-18T03:42:45.232Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""13414"":8}"
3235,twitter.com,ttl,2016-12-01T03:42:45.232Z,7,3,1,3,"{""1200"":4,""13414"":4,""29073"":4}"
3236,twitter.com,ttl,2016-12-04T03:42:45.232Z,1,11,5,1,"{""29073"":1}"
3237,twitter.com,ttl,2016-12-07T03:42:45.232Z,1,15,6,1,"{""8999"":1}"
3238,twitter.com,ttl,2016-12-12T03:42:45.232Z,1,10,3,1,"{""8999"":1}"
3239,twitter.com,ttl,2016-12-14T03:42:45.232Z,7,6,2,3,"{""3356"":4,""30818"":4,""50613"":4}"
3240,twitter.com,ttl,2016-12-15T03:42:45.232Z,63,6,1,6,"{""13156"":32,""5626"":32,""9186"":32,""1299"":32,""13414"":32,""174"":32}"
3241,twitter.com,ttl,2016-12-17T03:42:45.232Z,3,6,2,2,"{""8999"":2,""1299"":2}"
3242,twitter.com,ttl,2016-12-21T03:42:45.232Z,7,6,2,3,"{""3356"":4,""30818"":4,""50613"":4}"
3243,twitter.com,ttl,2017-01-18T03:42:45.232Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""13414"":8}"
3244,twitter.com,ttl,2017-01-30T03:42:45.232Z,7,7,2,3,"{""3356"":4,""30818"":4,""50613"":4}"
3245,twitter.com,ttl,2017-02-01T03:42:45.232Z,7,9,3,3,"{""38001"":4,""2914"":4,""3491"":4}"
3246,twitter.com,ttl,2017-02-03T03:42:45.232Z,1,9,3,1,"{""6830"":1}"
3247,twitter.com,ttl,2017-02-05T03:42:45.232Z,7,9,3,3,"{""38001"":4,""2914"":4,""3491"":4}"
3248,twitter.com,dns,2017-02-13T03:42:45.232Z,3,122,90,2,"{""16322"":2,""12880"":2}"
3251,billdesk.com,ttl,2016-05-10T02:33:14.214Z,3,68,42,2,"{""35432"":2,""197648"":2}"
3253,51.la,ttl,2016-07-27T02:33:14.214Z,15,4,1,4,"{""4134"":8,""6762"":8,""12880"":8,""51026"":8}"
3254,51.la,ttl,2016-08-08T02:33:14.214Z,15,4,1,4,"{""6453"":8,""4134"":8,""12880"":8,""51026"":8}"
3256,51.la,rst,2016-10-20T02:33:14.214Z,1,205,157,1,"{""51026"":1}"
3257,51.la,status,2016-10-20T02:33:14.214Z,1,205,157,1,"{""51026"":1}"
3258,avito.ru,ttl,2016-06-03T02:33:14.214Z,3,60,39,2,"{""35432"":2,""197648"":2}"
3260,conservativetribune.com,seq,2016-10-09T00:00:21.598Z,3,224,157,2,"{""29119"":2,""59682"":2}"
3261,softonic.com,ttl,2016-06-04T02:33:14.214Z,1,116,78,1,"{""12321"":1}"
3263,realtor.com,ttl,2016-07-04T02:33:14.214Z,3,73,46,2,"{""8544"":2,""197648"":2}"
3269,goo.ne.jp,ttl,2016-05-10T02:33:14.214Z,1,81,42,2,"{""58443"":1,""30900"":1}"
3270,goo.ne.jp,ttl,2016-05-31T02:33:14.214Z,3,105,56,3,"{""53889"":3,""36114"":2,""53340"":2}"
3272,goo.ne.jp,ttl,2016-06-06T02:33:14.214Z,7,37,20,3,"{""29061"":4,""43727"":4,""39819"":4}"
3273,goo.ne.jp,ttl,2016-06-07T02:33:14.214Z,1,71,36,1,"{""59564"":1}"
3275,goo.ne.jp,ttl,2016-06-10T02:33:14.214Z,3,80,39,3,"{""50300"":2,""13739"":3,""62217"":2}"
3278,goo.ne.jp,ttl,2016-06-19T02:33:14.214Z,1,67,37,1,"{""53264"":1}"
3279,goo.ne.jp,ttl,2016-06-25T02:33:14.214Z,3,82,42,3,"{""6939"":2,""32097"":2,""38001"":3}"
3286,goo.ne.jp,ttl,2016-08-10T02:33:14.214Z,15,4,1,4,"{""2914"":8,""6762"":8,""12880"":8,""51026"":8}"
3288,goo.ne.jp,ttl,2016-08-22T02:33:14.214Z,7,27,11,3,"{""6762"":4,""12880"":4,""51026"":4}"
3289,goo.ne.jp,ttl,2016-08-24T02:33:14.214Z,7,9,3,3,"{""6762"":4,""12880"":4,""51026"":4}"
3290,goo.ne.jp,block,2016-10-04T02:33:14.214Z,3,204,143,2,"{""12880"":2,""51026"":2}"
3292,live.com,ttl,2016-05-20T03:07:54.067Z,7,3,1,3,"{""40676"":4,""8075"":4,""3257"":4}"
3295,live.com,ttl,2016-06-13T03:07:54.067Z,3,26,14,2,"{""36884"":2,""3257"":2}"
3297,live.com,ttl,2016-06-21T03:07:54.067Z,7,20,8,3,"{""14828"":4,""9286"":4,""38001"":4}"
3298,live.com,ttl,2016-06-28T03:07:54.067Z,3,24,8,2,"{""9186"":2,""5626"":2}"
3299,live.com,ttl,2016-07-02T03:07:54.067Z,31,5,1,5,"{""197706"":16,""21183"":16,""8585"":16,""5391"":16,""8075"":16}"
3300,live.com,ttl,2016-07-16T03:07:54.067Z,3,8,3,2,"{""174"":2,""35017"":2}"
3301,live.com,ttl,2016-08-23T03:07:54.067Z,15,4,1,4,"{""14828"":8,""9286"":8,""8075"":8,""38001"":8}"
3302,live.com,ttl,2016-09-20T03:07:54.067Z,3,9,3,2,"{""38726"":2,""38001"":2}"
3303,live.com,ttl,2016-09-24T03:07:54.067Z,3,23,10,2,"{""200761"":2,""12874"":2}"
3304,live.com,ttl,2016-09-26T03:07:54.067Z,9,28,14,4,"{""9186"":6,""5626"":6,""1299"":6,""51167"":6}"
3305,live.com,ttl,2016-10-02T03:07:54.067Z,21,23,10,5,"{""1421"":14,""50673"":12,""2914"":14,""1200"":12,""201789"":12}"
3306,live.com,ttl,2016-10-04T03:07:54.067Z,189,30,14,9,"{""1421"":126,""8218"":108,""2914"":126,""51167"":126,""34274"":108,""57734"":108,""1299"":126,""43289"":126,""39107"":126}"
3307,live.com,ttl,2016-10-07T03:07:54.067Z,7,3,1,3,"{""38726"":4,""8075"":4,""38001"":4}"
3308,live.com,ttl,2016-10-16T03:07:54.067Z,15,19,6,4,"{""197706"":8,""21183"":8,""8585"":8,""5391"":8}"
3309,live.com,ttl,2016-10-18T03:07:54.067Z,9,13,5,4,"{""59564"":6,""5626"":6,""9186"":6,""9002"":6}"
3311,live.com,ttl,2016-10-23T03:07:54.067Z,15,4,1,4,"{""14828"":8,""9286"":8,""8075"":8,""38001"":8}"
3313,goodreads.com,ttl,2016-07-06T02:33:14.214Z,3,25,12,2,"{""8544"":2,""197648"":2}"
3314,goodreads.com,rst,2017-02-05T02:33:14.214Z,3,197,160,2,"{""8544"":2,""197648"":2}"
3315,xvideos.com,ttl,2016-05-10T02:33:14.214Z,3,111,68,2,"{""35432"":2,""197648"":2}"
3316,xvideos.com,ttl,2016-05-11T02:33:14.214Z,31,5,1,5,"{""46652"":16,""1299"":16,""16322"":16,""12880"":16,""29049"":16}"
3317,xvideos.com,ttl,2016-05-12T02:33:14.214Z,63,6,1,6,"{""16322"":32,""6762"":32,""12880"":32,""46652"":32,""1299"":32,""29049"":32}"
3318,xvideos.com,ttl,2016-06-16T02:33:14.214Z,3,87,51,2,"{""48434"":2,""6736"":2}"
3319,xvideos.com,ttl,2016-07-06T02:33:14.214Z,3,35,23,2,"{""8544"":2,""197648"":2}"
3320,xvideos.com,ttl,2016-07-27T02:33:14.214Z,31,5,1,5,"{""46652"":16,""6453"":16,""1299"":16,""12880"":16,""51026"":16}"
3321,xvideos.com,ttl,2016-07-28T02:33:14.214Z,31,5,1,5,"{""46652"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
3322,xvideos.com,ttl,2016-07-29T02:33:14.214Z,31,5,1,5,"{""46652"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
3323,xvideos.com,ttl,2016-08-17T02:33:14.214Z,7,13,5,3,"{""6762"":4,""12880"":4,""51026"":4}"
3324,xvideos.com,ttl,2016-08-21T02:33:14.214Z,7,16,8,3,"{""6453"":4,""12880"":4,""51026"":4}"
3325,xvideos.com,ttl,2016-08-23T02:33:14.214Z,7,6,2,3,"{""6453"":4,""12880"":4,""51026"":4}"
3326,xvideos.com,seq,2016-10-06T02:33:14.214Z,7,245,195,3,"{""55628"":4,""3786"":4,""701"":4}"
3327,xvideos.com,block,2016-10-10T02:33:14.214Z,990,242,199,11,"{""48434"":660,""16322"":540,""51026"":630,""34426"":528,""12880"":720,""6762"":495,""35753"":528,""29049"":540,""6736"":660,""51975"":528,""8966"":528}"
3329,wikimedia.org,ttl,2016-07-06T02:25:53.611Z,3,52,29,2,"{""8544"":2,""197648"":2}"
3330,wikimedia.org,rst,2017-02-16T02:25:53.611Z,3,263,232,2,"{""8544"":2,""197648"":2}"
3331,theguardian.com,ttl,2016-07-04T03:55:53.462Z,7,10,4,3,"{""8544"":4,""174"":4,""197648"":4}"
3332,theguardian.com,seq,2016-10-26T03:55:53.462Z,1,70,45,1,"{""13591"":1}"
3333,theguardian.com,rst,2017-02-12T03:55:53.462Z,3,70,45,2,"{""8544"":2,""197648"":2}"
3334,google.com.sa,ttl,2016-05-10T02:33:14.214Z,3,83,39,2,"{""35432"":2,""197648"":2}"
3336,livedoor.jp,ttl,2016-07-20T02:36:35.318Z,7,3,1,3,"{""48434"":4,""17707"":4,""6736"":4}"
3337,livedoor.jp,ttl,2016-07-22T02:36:35.318Z,3,65,32,2,"{""48434"":2,""6736"":2}"
3338,livedoor.jp,ttl,2016-07-27T02:36:35.318Z,31,5,1,5,"{""17707"":16,""6453"":16,""12880"":16,""2497"":16,""51026"":16}"
3339,livedoor.jp,block,2017-02-12T02:36:35.318Z,9,237,212,4,"{""48434"":6,""12880"":6,""6736"":6,""51026"":6}"
3340,livedoor.jp,rst,2017-02-14T02:36:35.318Z,9,263,241,4,"{""48434"":6,""12880"":6,""6736"":6,""51026"":6}"
3341,livedoor.jp,status,2017-02-14T02:36:35.318Z,9,263,241,4,"{""48434"":6,""12880"":6,""6736"":6,""51026"":6}"
3342,foxnews.com,ttl,2016-07-27T02:36:35.318Z,31,5,1,5,"{""20940"":16,""2914"":16,""6762"":16,""12880"":16,""51026"":16}"
3343,foxnews.com,ttl,2016-07-28T02:36:35.318Z,31,5,1,5,"{""20940"":16,""2914"":16,""6762"":16,""12880"":16,""51026"":16}"
3344,foxnews.com,ttl,2016-07-29T02:36:35.318Z,31,5,1,5,"{""6453"":16,""51026"":16,""20940"":16,""12880"":16,""3257"":16}"
3345,foxnews.com,ttl,2016-08-20T02:36:35.318Z,31,5,1,5,"{""6453"":16,""2914"":16,""20940"":16,""12880"":16,""51026"":16}"
3346,foxnews.com,ttl,2016-08-22T02:36:35.318Z,7,42,18,3,"{""6453"":4,""12880"":4,""51026"":4}"
3347,foxnews.com,ttl,2016-08-23T02:36:35.318Z,31,5,1,5,"{""6453"":16,""51026"":16,""20940"":16,""12880"":16,""3257"":16}"
3348,foxnews.com,block,2016-10-25T02:36:35.318Z,3,290,458,2,"{""12880"":2,""51026"":2}"
3349,foxnews.com,rst,2017-02-07T02:36:35.318Z,3,267,387,2,"{""12880"":2,""51026"":2}"
3350,babytree.com,ttl,2016-07-01T02:33:14.214Z,3,15,7,2,"{""7473"":2,""38001"":2}"
3351,babytree.com,seq,2016-11-02T02:33:14.214Z,15,4,1,4,"{""38001"":8,""701"":8,""4837"":8,""3491"":8}"
3352,babytree.com,seq,2016-11-03T02:33:14.214Z,7,3,1,3,"{""174"":4,""35017"":4,""4837"":4}"
3354,amazon.es,ttl,2016-05-31T02:33:14.214Z,1,50,29,1,"{""13739"":1}"
3355,amazon.es,ttl,2016-06-03T02:33:14.214Z,3,23,16,2,"{""6459"":2,""19916"":2}"
3357,amazon.es,ttl,2016-06-06T02:33:14.214Z,1,32,17,2,"{""36351"":1,""174"":1}"
3358,amazon.es,ttl,2016-06-07T02:33:14.214Z,1,46,26,1,"{""63128"":1}"
3360,amazon.es,ttl,2016-06-10T02:33:14.214Z,15,49,24,4,"{""35753"":8,""34426"":8,""8966"":8,""51975"":8}"
3361,amazon.es,ttl,2016-06-13T02:33:14.214Z,3,39,18,2,"{""3491"":2,""38001"":2}"
3363,amazon.es,ttl,2016-06-18T02:33:14.214Z,1,30,18,1,"{""20853"":1}"
3364,amazon.es,ttl,2016-06-19T02:33:14.214Z,21,38,19,6,"{""49788"":12,""3257"":14,""26277"":21,""53889"":14,""34989"":12,""50304"":12}"
3366,amazon.es,ttl,2016-06-22T02:33:14.214Z,3,39,19,4,"{""40676"":3,""26277"":2,""3327"":3,""6461"":2}"
3367,amazon.es,ttl,2016-06-23T02:33:14.214Z,7,3,1,3,"{""40676"":4,""16509"":4,""3257"":4}"
3369,amazon.es,ttl,2016-06-28T02:33:14.214Z,3,31,16,4,"{""11990"":3,""174"":3,""38001"":2,""3491"":2}"
3371,amazon.es,ttl,2016-07-01T02:33:14.214Z,1,25,13,2,"{""20853"":1,""3491"":1}"
3373,amazon.es,ttl,2016-07-05T02:33:14.214Z,7,3,1,3,"{""53889"":4,""16509"":4,""3257"":4}"
3374,amazon.es,ttl,2016-07-06T02:33:14.214Z,1,12,6,1,"{""40676"":1}"
3376,amazon.es,ttl,2016-07-13T02:33:14.214Z,1,13,7,2,"{""3491"":1,""20853"":1}"
3378,amazon.es,ttl,2016-07-19T02:33:14.214Z,3,12,6,4,"{""40676"":2,""4657"":3,""3257"":2,""20853"":3}"
3379,amazon.es,ttl,2016-07-22T02:33:14.214Z,9,16,9,6,"{""6461"":6,""3491"":9,""40676"":6,""26277"":6,""3257"":6,""12989"":9}"
3380,amazon.es,ttl,2016-07-24T02:33:14.214Z,1,11,6,1,"{""9009"":1}"
3381,amazon.es,ttl,2016-07-25T02:33:14.214Z,1,15,8,1,"{""20853"":1}"
3382,amazon.es,ttl,2016-08-07T02:33:14.214Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
3383,amazon.es,ttl,2016-08-12T02:33:14.214Z,7,3,1,3,"{""63128"":4,""16509"":4,""3257"":4}"
3384,amazon.es,ttl,2016-08-14T02:33:14.214Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
3386,amazon.es,ttl,2016-08-17T02:33:14.214Z,21,8,3,5,"{""6461"":14,""33438"":12,""1273"":12,""26277"":14,""9299"":12}"
3387,amazon.es,ttl,2016-08-18T02:33:14.214Z,1,11,4,1,"{""53889"":1}"
3388,amazon.es,ttl,2016-08-19T02:33:14.214Z,1,26,14,2,"{""40676"":1,""55720"":1}"
3389,amazon.es,ttl,2016-08-22T02:33:14.214Z,11,14,7,5,"{""63128"":7,""11831"":6,""6391"":6,""55720"":11,""3257"":8}"
3391,amazon.es,ttl,2016-08-28T02:33:14.214Z,1,11,6,2,"{""53889"":1,""63128"":1}"
3392,amazon.es,ttl,2016-09-07T02:33:14.214Z,1,12,6,1,"{""3491"":1}"
3393,amazon.es,ttl,2016-09-11T02:33:14.214Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
3394,amazon.es,ttl,2016-09-14T02:33:14.214Z,15,4,1,4,"{""38001"":8,""2914"":8,""16509"":8,""3491"":8}"
3395,amazon.es,ttl,2016-09-16T02:33:14.214Z,1,9,5,1,"{""20853"":1}"
3397,amazon.es,ttl,2016-09-29T02:33:14.214Z,15,7,2,4,"{""8966"":8,""34426"":8,""35753"":8,""51975"":8}"
3399,amazon.es,ttl,2016-10-02T02:33:14.214Z,1,10,5,1,"{""3491"":1}"
3400,ci123.com,ttl,2016-07-04T00:12:59.850Z,3,11,4,2,"{""8544"":2,""197648"":2}"
3402,seznam.cz,ttl,2016-05-10T02:33:14.214Z,1,105,66,1,"{""62217"":1}"
3404,seznam.cz,ttl,2016-06-03T02:33:14.214Z,1,55,39,1,"{""6503"":1}"
3406,seznam.cz,ttl,2016-06-06T02:33:14.214Z,15,59,38,4,"{""25780"":8,""6453"":8,""19844"":8,""19531"":8}"
3409,seznam.cz,ttl,2016-06-10T02:33:14.214Z,7,100,66,4,"{""35320"":4,""15626"":4,""48031"":4,""201011"":7}"
3411,seznam.cz,ttl,2016-06-15T02:33:14.214Z,3,70,43,3,"{""5577"":2,""7552"":3,""46786"":2}"
3415,seznam.cz,ttl,2016-06-22T02:33:14.214Z,15,107,64,4,"{""41828"":8,""57127"":8,""12644"":8,""16016"":8}"
3418,seznam.cz,ttl,2016-06-27T02:33:14.214Z,3,53,31,2,"{""200761"":2,""12874"":2}"
3419,seznam.cz,ttl,2016-06-28T02:33:14.214Z,3,84,55,2,"{""12310"":2,""38935"":2}"
3422,seznam.cz,ttl,2016-08-19T02:33:14.214Z,3,64,40,2,"{""50673"":2,""51430"":2}"
3427,seznam.cz,ttl,2016-09-20T02:33:14.214Z,3,7,2,2,"{""29208"":2,""35432"":2}"
3428,seznam.cz,ttl,2016-09-21T02:33:14.214Z,15,4,1,4,"{""5577"":8,""46786"":8,""29208"":8,""43037"":8}"
3429,seznam.cz,ttl,2016-09-22T02:33:14.214Z,3,15,6,2,"{""24724"":2,""15694"":2}"
3430,seznam.cz,ttl,2016-09-29T02:33:14.214Z,1,7,3,1,"{""6830"":1}"
3434,google.pl,ttl,2016-07-04T02:33:14.214Z,3,60,30,2,"{""8544"":2,""197648"":2}"
3435,google.pl,rst,2017-02-17T02:33:14.214Z,3,269,218,2,"{""8544"":2,""197648"":2}"
3436,google.pl,status,2017-02-17T02:33:14.214Z,3,269,218,2,"{""8544"":2,""197648"":2}"
3438,yahoo.com,ttl,2016-05-20T02:33:14.214Z,15,4,1,4,"{""10310"":8,""38001"":8,""36646"":8,""3491"":8}"
3439,yahoo.com,ttl,2016-05-23T02:33:14.214Z,15,4,1,4,"{""10310"":8,""38001"":8,""36647"":8,""3491"":8}"
3440,yahoo.com,ttl,2016-05-28T02:33:14.214Z,15,4,1,4,"{""10310"":8,""199669"":8,""36646"":8,""9002"":8}"
3449,yahoo.com,ttl,2016-06-11T02:33:14.214Z,7,3,1,3,"{""10310"":4,""26101"":4,""3223"":4}"
3460,yahoo.com,ttl,2016-06-26T02:33:14.214Z,15,4,1,4,"{""59564"":8,""10310"":8,""36646"":8,""9002"":8}"
3463,yahoo.com,ttl,2016-06-30T02:33:14.214Z,81,38,33,8,"{""199669"":54,""6663"":54,""3491"":54,""43289"":54,""201924"":54,""9002"":54,""38001"":54,""8928"":54}"
3464,tube8.com,ttl,2016-07-27T02:33:14.214Z,127,7,1,7,"{""11019"":64,""51026"":64,""6762"":64,""12880"":64,""6453"":64,""1299"":64,""30361"":64}"
3465,tube8.com,ttl,2016-07-28T02:33:14.214Z,63,6,1,6,"{""11019"":32,""51026"":32,""6762"":32,""12880"":32,""1299"":32,""30361"":32}"
3466,tube8.com,ttl,2016-07-29T02:33:14.214Z,63,6,1,6,"{""11019"":32,""51026"":32,""6762"":32,""12880"":32,""1299"":32,""30361"":32}"
3467,tube8.com,ttl,2016-08-10T02:33:14.214Z,127,7,1,7,"{""11019"":64,""51026"":64,""6762"":64,""12880"":64,""6453"":64,""1299"":64,""30361"":64}"
3468,tube8.com,block,2017-02-11T02:33:14.214Z,45,213,180,6,"{""51026"":30,""34426"":24,""12880"":30,""35753"":24,""51975"":24,""8966"":24}"
3469,tube8.com,rst,2017-02-13T02:33:14.214Z,3,234,185,2,"{""12880"":2,""51026"":2}"
3470,lifehacker.com,seq,2016-08-26T03:55:53.462Z,1,62,39,1,"{""13591"":1}"
3471,yahoo.com,ttl,2016-07-01T02:33:14.214Z,27,60,46,8,"{""6830"":27,""38935"":18,""43289"":18,""9002"":18,""12310"":18,""59564"":18,""46816"":27,""8928"":18}"
3474,yahoo.com,ttl,2016-07-06T02:33:14.214Z,81,37,24,10,"{""12874"":54,""59564"":54,""3223"":81,""3491"":54,""199267"":54,""8551"":54,""9002"":54,""200761"":54,""38001"":54,""13739"":81}"
3477,yahoo.com,ttl,2016-07-10T02:33:14.214Z,21,15,7,5,"{""59564"":14,""43289"":12,""9002"":14,""8928"":12,""36647"":12}"
3478,yahoo.com,ttl,2016-07-12T02:33:14.214Z,9,15,7,5,"{""59564"":6,""36351"":9,""9002"":6,""29073"":6,""1200"":6}"
3480,yahoo.com,ttl,2016-07-15T02:33:14.214Z,21,13,5,5,"{""59564"":14,""26101"":12,""38001"":12,""9002"":14,""3491"":12}"
3483,yahoo.com,ttl,2016-07-21T02:33:14.214Z,279,21,9,10,"{""5391"":144,""56308"":186,""21183"":144,""197706"":144,""6762"":144,""45634"":186,""9002"":186,""59564"":186,""36351"":279,""8585"":144}"
3485,yahoo.com,ttl,2016-07-23T02:33:14.214Z,1,26,9,1,"{""36351"":1}"
3486,yahoo.com,ttl,2016-07-24T02:33:14.214Z,15,33,16,4,"{""51975"":8,""35753"":8,""34426"":8,""8966"":8}"
3489,yahoo.com,ttl,2016-08-18T02:33:14.214Z,21,27,16,6,"{""19531"":12,""19844"":12,""25780"":12,""9002"":14,""59564"":14,""7473"":21}"
3491,yahoo.com,ttl,2016-08-21T02:33:14.214Z,1,12,7,1,"{""7473"":1}"
3492,yahoo.com,ttl,2016-08-22T02:33:14.214Z,9,37,22,4,"{""10026"":6,""133752"":6,""40676"":6,""6461"":6}"
3493,yahoo.com,ttl,2016-08-24T02:33:14.214Z,3,20,8,3,"{""59564"":2,""36351"":3,""9002"":2}"
3495,yahoo.com,ttl,2016-08-26T02:33:14.214Z,15,4,1,4,"{""10026"":8,""133752"":8,""36646"":8,""10310"":8}"
3496,yahoo.com,ttl,2016-08-27T02:33:14.214Z,15,18,8,5,"{""18978"":15,""53889"":8,""1299"":8,""36646"":8,""3257"":8}"
3498,yahoo.com,ttl,2016-08-29T02:33:14.214Z,15,4,1,4,"{""59564"":8,""10310"":8,""36646"":8,""9002"":8}"
3500,yahoo.com,ttl,2016-09-03T02:33:14.214Z,3,8,3,2,"{""43289"":2,""8928"":2}"
3503,yahoo.com,ttl,2016-09-09T02:33:14.214Z,6,13,6,4,"{""36351"":6,""174"":4,""36646"":3,""20853"":4}"
3504,yahoo.com,ttl,2016-09-10T02:33:14.214Z,1152,28,15,14,"{""5391"":576,""8585"":576,""36351"":1152,""6461"":576,""21183"":576,""197706"":576,""6762"":576,""40676"":576,""9002"":768,""20853"":768,""59564"":768,""20473"":1152,""174"":768,""36646"":1152}"
3505,yahoo.com,ttl,2016-09-12T02:33:14.214Z,21,13,5,5,"{""3491"":14,""1299"":12,""174"":12,""38001"":14,""20853"":12}"
3509,yahoo.com,ttl,2016-09-21T02:33:14.214Z,95,15,6,8,"{""5391"":48,""21183"":48,""197706"":48,""6762"":48,""42473"":63,""201011"":95,""8585"":48,""36647"":64}"
3511,yahoo.com,ttl,2016-09-23T02:33:14.214Z,9,10,5,4,"{""201011"":6,""36646"":6,""26101"":6,""36351"":6}"
3514,yahoo.com,ttl,2016-09-28T02:33:14.214Z,27,8,3,5,"{""4657"":14,""3491"":16,""36647"":15,""26101"":14,""38001"":16}"
3515,yahoo.com,ttl,2016-09-29T02:33:14.214Z,3,22,11,5,"{""59564"":2,""36351"":3,""6830"":3,""9002"":2,""42473"":3}"
3519,yahoo.com,ttl,2016-10-03T02:33:14.214Z,1,9,4,1,"{""6830"":1}"
3523,yahoo.com,ttl,2016-10-09T02:33:14.214Z,7,6,2,3,"{""38001"":4,""36647"":4,""3491"":4}"
3524,yahoo.com,ttl,2016-10-10T02:33:14.214Z,13,4,2,4,"{""10310"":8,""36351"":7,""47447"":7,""36646"":8}"
3525,yahoo.com,ttl,2016-10-12T02:33:14.214Z,1,4,2,1,"{""36351"":1}"
3526,yahoo.com,ttl,2016-10-13T02:33:14.214Z,1,5,3,1,"{""5413"":1}"
3527,yahoo.com,ttl,2016-10-15T02:33:14.214Z,1,11,5,1,"{""8100"":1}"
3530,yahoo.com,ttl,2016-10-19T02:33:14.214Z,3,9,3,2,"{""3491"":2,""38001"":2}"
3532,yahoo.com,ttl,2016-10-24T02:33:14.214Z,4,7,4,3,"{""38001"":2,""36647"":4,""3491"":2}"
3534,yahoo.com,ttl,2016-11-13T02:33:14.214Z,7,3,1,3,"{""10310"":4,""36351"":4,""36646"":4}"
3535,yahoo.com,ttl,2016-11-16T02:33:14.214Z,1,11,7,2,"{""201011"":1,""47447"":1}"
3536,yahoo.com,ttl,2016-11-19T02:33:14.214Z,1,5,3,1,"{""36351"":1}"
3538,yahoo.com,ttl,2016-11-22T02:33:14.214Z,3,12,6,2,"{""174"":2,""4766"":2}"
3539,yahoo.com,ttl,2016-11-23T02:33:14.214Z,7,3,1,3,"{""10310"":4,""36351"":4,""36646"":4}"
3540,yahoo.com,ttl,2016-11-24T02:33:14.214Z,1,11,6,1,"{""47447"":1}"
3541,yahoo.com,ttl,2016-11-26T02:33:14.214Z,1,10,4,2,"{""36351"":1,""47447"":1}"
3542,yahoo.com,ttl,2016-11-27T02:33:14.214Z,1,8,4,2,"{""51430"":1,""3223"":1}"
3543,yahoo.com,ttl,2016-11-28T02:33:14.214Z,1,5,3,1,"{""47447"":1}"
3544,yahoo.com,ttl,2016-11-30T02:33:14.214Z,27,5,2,5,"{""10310"":16,""36351"":15,""8999"":14,""36646"":16,""1299"":14}"
3545,yahoo.com,ttl,2016-12-02T02:33:14.214Z,93,15,6,8,"{""13156"":48,""5626"":48,""50300"":62,""9186"":48,""1299"":48,""62217"":62,""36351"":93,""174"":48}"
3546,yahoo.com,ttl,2016-12-05T02:33:14.214Z,31,12,6,7,"{""13156"":16,""5626"":16,""9186"":16,""1299"":16,""201011"":31,""174"":16,""47447"":31}"
3547,yahoo.com,ttl,2016-12-06T02:33:14.214Z,77,22,10,7,"{""8218"":44,""47605"":42,""39324"":42,""28877"":44,""197133"":44,""9002"":56,""59564"":49}"
3548,yahoo.com,ttl,2016-12-07T02:33:14.214Z,3,14,7,3,"{""201011"":3,""1299"":2,""36884"":2}"
3549,yahoo.com,ttl,2016-12-10T02:33:14.214Z,1,7,3,1,"{""5413"":1}"
3550,yahoo.com,ttl,2016-12-14T02:33:14.214Z,1,7,4,1,"{""36351"":1}"
3551,yahoo.com,ttl,2016-12-16T02:33:14.214Z,1,13,6,1,"{""36351"":1}"
3552,yahoo.com,ttl,2016-12-18T02:33:14.214Z,1,10,5,1,"{""36351"":1}"
3553,yahoo.com,ttl,2016-12-19T02:33:14.214Z,1,11,4,1,"{""6830"":1}"
3554,yahoo.com,ttl,2016-12-20T02:33:14.214Z,1,4,2,1,"{""36351"":1}"
3556,yahoo.com,ttl,2016-12-23T02:33:14.214Z,1,13,7,1,"{""6830"":1}"
3557,yahoo.com,ttl,2016-12-24T02:33:14.214Z,31,15,5,5,"{""174"":16,""13156"":16,""9186"":16,""1299"":16,""5626"":16}"
3558,yahoo.com,ttl,2016-12-25T02:33:14.214Z,1,7,4,1,"{""36351"":1}"
3559,yahoo.com,ttl,2016-12-26T02:33:14.214Z,1,7,3,1,"{""36351"":1}"
3560,yahoo.com,ttl,2016-12-30T02:33:14.214Z,3,14,7,2,"{""24724"":2,""15694"":2}"
3562,yahoo.com,ttl,2017-01-02T02:33:14.214Z,1,4,2,1,"{""47447"":1}"
3563,yahoo.com,ttl,2017-01-03T02:33:14.214Z,7,7,3,3,"{""39324"":4,""9002"":4,""47605"":4}"
3564,yahoo.com,ttl,2017-01-05T02:33:14.214Z,3,9,5,3,"{""203629"":2,""2119"":2,""36351"":3}"
3565,yahoo.com,ttl,2017-01-08T02:33:14.214Z,7,6,2,3,"{""29032"":4,""36997"":4,""30844"":4}"
3566,yahoo.com,ttl,2017-01-10T02:33:14.214Z,3,10,4,2,"{""1299"":2,""56934"":2}"
3568,yahoo.com,ttl,2017-01-15T02:33:14.214Z,9,13,7,5,"{""24724"":6,""3491"":6,""8100"":9,""15694"":6,""38001"":6}"
3569,yahoo.com,ttl,2017-01-16T02:33:14.214Z,3,8,5,2,"{""50300"":2,""62217"":2}"
3570,yahoo.com,ttl,2017-01-17T02:33:14.214Z,1,5,2,1,"{""8100"":1}"
3571,yahoo.com,ttl,2017-01-18T02:33:14.214Z,3,9,4,2,"{""24724"":2,""15694"":2}"
3572,yahoo.com,ttl,2017-01-19T02:33:14.214Z,1,10,5,1,"{""6830"":1}"
3573,yahoo.com,ttl,2017-01-20T02:33:14.214Z,3,9,5,2,"{""59564"":2,""9002"":2}"
3574,yahoo.com,ttl,2017-01-21T02:33:14.214Z,1,9,4,1,"{""36351"":1}"
3575,yahoo.com,ttl,2017-01-22T02:33:14.214Z,6,10,5,4,"{""36351"":6,""4657"":3,""3491"":4,""38001"":4}"
3576,yahoo.com,ttl,2017-01-24T02:33:14.214Z,1,8,3,1,"{""36351"":1}"
3577,yahoo.com,ttl,2017-01-25T02:33:14.214Z,7,13,6,6,"{""199558"":4,""2588"":4,""16276"":7,""36351"":7,""6939"":4,""47447"":7}"
3578,yahoo.com,ttl,2017-01-26T02:33:14.214Z,1,6,2,1,"{""36351"":1}"
3579,yahoo.com,ttl,2017-01-27T02:33:14.214Z,9,7,3,4,"{""174"":6,""3491"":6,""1299"":6,""38001"":6}"
3580,yahoo.com,ttl,2017-01-28T02:33:14.214Z,31,12,5,6,"{""5391"":16,""21183"":16,""197706"":16,""6762"":16,""36351"":31,""8585"":16}"
3581,yahoo.com,ttl,2017-01-29T02:33:14.214Z,1,6,3,1,"{""16276"":1}"
3582,yahoo.com,ttl,2017-01-30T02:33:14.214Z,1,7,4,1,"{""36351"":1}"
3583,yahoo.com,ttl,2017-01-31T02:33:14.214Z,3,7,4,3,"{""24724"":2,""16276"":3,""15694"":2}"
3584,yahoo.com,ttl,2017-02-01T02:33:14.214Z,9,17,7,4,"{""28717"":6,""31027"":6,""45413"":6,""4651"":6}"
3587,sahibinden.com,ttl,2016-07-04T02:33:14.214Z,3,53,31,2,"{""8544"":2,""197648"":2}"
3588,sahibinden.com,rst,2017-02-28T02:33:14.214Z,3,231,180,2,"{""8544"":2,""197648"":2}"
3589,sahibinden.com,status,2017-02-28T02:33:14.214Z,3,231,180,2,"{""8544"":2,""197648"":2}"
3590,blogger.com,ttl,2016-06-16T02:33:14.214Z,3,75,38,2,"{""48434"":2,""6736"":2}"
3591,blogger.com,block,2016-10-06T02:33:14.214Z,3,229,181,2,"{""48434"":2,""6736"":2}"
3592,blogger.com,dns,2017-02-11T02:33:14.214Z,3,231,176,2,"{""16322"":2,""12880"":2}"
3593,blogger.com,rst,2017-02-12T02:33:14.214Z,3,229,170,2,"{""48434"":2,""6736"":2}"
3594,txxx.com,ttl,2016-05-11T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
3595,txxx.com,ttl,2016-07-27T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
3596,txxx.com,ttl,2016-07-28T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
3597,txxx.com,ttl,2016-07-29T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
3598,txxx.com,ttl,2016-07-30T02:33:14.214Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
3599,txxx.com,ttl,2016-07-31T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
3600,txxx.com,ttl,2016-08-16T02:33:14.214Z,7,50,28,3,"{""6453"":4,""12880"":4,""51026"":4}"
3601,txxx.com,ttl,2016-08-17T02:33:14.214Z,7,20,8,3,"{""6453"":4,""12880"":4,""51026"":4}"
3602,txxx.com,ttl,2016-08-20T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
3603,txxx.com,ttl,2016-08-22T02:33:14.214Z,3,21,12,2,"{""12880"":2,""51026"":2}"
3604,txxx.com,ttl,2016-08-23T02:33:14.214Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
3605,txxx.com,ttl,2016-08-24T02:33:14.214Z,7,13,5,3,"{""6762"":4,""12880"":4,""51026"":4}"
3606,txxx.com,ttl,2016-08-25T02:33:14.214Z,3,44,21,2,"{""12880"":2,""51026"":2}"
3608,txxx.com,block,2017-02-05T02:33:14.214Z,70,230,175,7,"{""16322"":42,""51026"":42,""35753"":40,""12880"":56,""34426"":40,""8781"":35,""51975"":40}"
3609,txxx.com,block,2017-02-06T02:33:14.214Z,15,28,13,4,"{""34426"":8,""35753"":8,""8966"":8,""51975"":8}"
3612,facebook.com,ttl,2016-07-03T04:29:35.772Z,3,13,5,2,"{""8544"":2,""197648"":2}"
3613,deviantart.com,ttl,2016-07-06T02:34:21.267Z,7,14,5,3,"{""8544"":4,""1299"":4,""197648"":4}"
3614,deviantart.com,rst,2017-02-09T02:34:21.267Z,1,121,90,1,"{""8544"":1}"
3615,facebook.com,dns,2017-02-06T04:29:35.772Z,3,264,260,2,"{""16322"":2,""12880"":2}"
3618,ebay-kleinanzeigen.de,ttl,2016-05-19T02:36:35.318Z,31,5,1,5,"{""36351"":16,""20562"":16,""1200"":16,""41552"":16,""24785"":16}"
3620,ebay-kleinanzeigen.de,ttl,2016-05-31T02:36:35.318Z,7,94,49,4,"{""197706"":4,""21183"":4,""8585"":4,""36352"":7}"
3622,ebay-kleinanzeigen.de,ttl,2016-06-04T02:36:35.318Z,3,78,39,4,"{""38001"":2,""53264"":3,""63008"":3,""3491"":2}"
3624,ebay-kleinanzeigen.de,ttl,2016-06-07T02:36:35.318Z,63,52,26,8,"{""5577"":42,""1267"":42,""21183"":36,""197706"":36,""31034"":42,""63008"":63,""46786"":42,""8585"":36}"
3625,ebay-kleinanzeigen.de,ttl,2016-06-09T02:36:35.318Z,9,43,19,6,"{""28717"":6,""16125"":6,""31027"":6,""13194"":6,""59564"":9,""36352"":9}"
3626,ebay-kleinanzeigen.de,ttl,2016-06-10T02:36:35.318Z,1215,59,30,13,"{""1421"":810,""12644"":648,""9070"":810,""51167"":810,""5577"":810,""57127"":648,""3257"":810,""41828"":648,""8767"":810,""16016"":648,""48900"":810,""46816"":1215,""46786"":810}"
3635,ebay-kleinanzeigen.de,ttl,2016-06-23T02:36:35.318Z,15,4,1,4,"{""199558"":8,""6939"":8,""41552"":8,""2588"":8}"
3636,ebay-kleinanzeigen.de,ttl,2016-06-24T02:36:35.318Z,3,34,18,3,"{""10026"":3,""201789"":2,""50673"":2}"
3639,ebay-kleinanzeigen.de,ttl,2016-06-28T02:36:35.318Z,9,55,28,6,"{""28717"":6,""31027"":6,""1267"":6,""31034"":6,""24768"":9,""10026"":9}"
3640,ebay-kleinanzeigen.de,ttl,2016-06-30T02:36:35.318Z,7,29,12,5,"{""48900"":4,""16276"":7,""51430"":7,""9070"":4,""8928"":4}"
3643,ebay-kleinanzeigen.de,ttl,2016-07-06T02:36:35.318Z,45,26,12,6,"{""5391"":24,""21183"":24,""197706"":24,""9002"":30,""59564"":30,""8585"":24}"
3644,ebay-kleinanzeigen.de,ttl,2016-07-07T02:36:35.318Z,81,20,8,8,"{""50673"":54,""5577"":54,""51430"":54,""38001"":54,""9002"":54,""59564"":54,""46786"":54,""3491"":54}"
3645,ebay-kleinanzeigen.de,ttl,2016-07-09T02:36:35.318Z,3,14,7,3,"{""10026"":2,""36351"":2,""9009"":3}"
3646,ebay-kleinanzeigen.de,ttl,2016-07-10T02:36:35.318Z,15,14,5,4,"{""197706"":8,""21183"":8,""8585"":8,""5391"":8}"
3647,ebay-kleinanzeigen.de,ttl,2016-07-13T02:36:35.318Z,3,22,10,3,"{""10026"":3,""50673"":2,""51430"":2}"
3648,ebay-kleinanzeigen.de,ttl,2016-07-14T02:36:35.318Z,7,3,1,3,"{""36352"":4,""2828"":4,""41552"":4}"
3650,ebay-kleinanzeigen.de,ttl,2016-07-21T02:36:35.318Z,15,17,6,4,"{""8585"":8,""5391"":8,""197706"":8,""21183"":8}"
3651,ebay-kleinanzeigen.de,ttl,2016-07-22T02:36:35.318Z,3,31,14,2,"{""31034"":2,""1267"":2}"
3652,ebay-kleinanzeigen.de,ttl,2016-07-25T02:36:35.318Z,1,40,16,1,"{""52048"":1}"
3653,ebay-kleinanzeigen.de,ttl,2016-08-16T02:36:35.318Z,7,39,18,5,"{""15555"":4,""56322"":4,""36352"":7,""5483"":4,""52048"":7}"
3655,ebay-kleinanzeigen.de,ttl,2016-08-19T02:36:35.318Z,45,42,15,6,"{""41828"":24,""57127"":24,""3491"":30,""12644"":24,""16016"":24,""38001"":30}"
3656,ebay-kleinanzeigen.de,ttl,2016-08-22T02:36:35.318Z,15,26,10,4,"{""197706"":8,""5391"":8,""8585"":8,""21183"":8}"
3657,ebay-kleinanzeigen.de,ttl,2016-08-24T02:36:35.318Z,7,8,3,3,"{""24785"":4,""20562"":4,""36351"":4}"
3658,ebay-kleinanzeigen.de,ttl,2016-08-27T02:36:35.318Z,3,7,3,2,"{""59564"":2,""9002"":2}"
3659,ebay-kleinanzeigen.de,ttl,2016-08-28T02:36:35.318Z,1,30,12,1,"{""10026"":1}"
3660,ebay-kleinanzeigen.de,ttl,2016-09-03T02:36:35.318Z,7,6,2,3,"{""24785"":4,""20562"":4,""36351"":4}"
3662,ebay-kleinanzeigen.de,ttl,2016-09-06T02:36:35.318Z,7,7,2,3,"{""20473"":4,""2828"":4,""3257"":4}"
3663,ebay-kleinanzeigen.de,ttl,2016-09-09T02:36:35.318Z,7,9,3,3,"{""38001"":4,""2828"":4,""3491"":4}"
3665,ebay-kleinanzeigen.de,ttl,2016-09-13T02:36:35.318Z,3,23,10,2,"{""59564"":2,""9002"":2}"
3669,ebay-kleinanzeigen.de,ttl,2016-09-28T02:36:35.318Z,15,4,1,4,"{""38001"":8,""2828"":8,""41552"":8,""3491"":8}"
3670,ebay-kleinanzeigen.de,ttl,2016-09-30T02:36:35.318Z,9,24,11,4,"{""1421"":6,""8767"":6,""2914"":6,""51167"":6}"
3671,ebay-kleinanzeigen.de,ttl,2016-10-02T02:36:35.318Z,3,13,5,2,"{""59564"":2,""9002"":2}"
3673,ebay-kleinanzeigen.de,rst,2017-02-03T02:36:35.318Z,3,201,142,2,"{""8767"":2,""51167"":2}"
3674,ebay-kleinanzeigen.de,status,2017-02-03T02:36:35.318Z,3,201,142,2,"{""8767"":2,""51167"":2}"
3676,amazonaws.com,ttl,2016-05-10T02:33:14.214Z,3,93,54,2,"{""35432"":2,""197648"":2}"
3677,amazonaws.com,ttl,2016-06-03T02:33:14.214Z,3,28,20,2,"{""35432"":2,""197648"":2}"
3678,amazonaws.com,ttl,2016-07-06T02:33:14.214Z,9,28,16,4,"{""8544"":6,""197648"":6,""3462"":6,""9680"":6}"
3679,amazonaws.com,rst,2017-02-14T02:33:14.214Z,2,192,154,2,"{""8544"":1,""197648"":2}"
3680,amazonaws.com,status,2017-02-14T02:33:14.214Z,2,192,154,2,"{""8544"":1,""197648"":2}"
3682,newegg.com,ttl,2016-07-07T00:00:22.976Z,3,42,22,2,"{""8544"":2,""197648"":2}"
3685,iqiyi.com,ttl,2016-08-19T02:33:14.214Z,15,26,11,4,"{""4808"":8,""36351"":8,""37963"":8,""4837"":8}"
3686,iqiyi.com,ttl,2016-08-28T02:33:14.214Z,31,18,6,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
3687,iqiyi.com,ttl,2016-08-31T02:33:14.214Z,15,20,7,4,"{""4808"":8,""36351"":8,""37963"":8,""4837"":8}"
3688,iqiyi.com,ttl,2016-09-09T02:33:14.214Z,15,11,3,4,"{""4808"":8,""36351"":8,""37963"":8,""4837"":8}"
3689,iqiyi.com,ttl,2016-09-13T02:33:14.214Z,31,11,3,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
3690,iqiyi.com,ttl,2016-09-16T02:33:14.214Z,15,20,7,4,"{""4808"":8,""36351"":8,""37963"":8,""4837"":8}"
3691,iqiyi.com,ttl,2016-09-22T02:33:14.214Z,15,14,4,4,"{""4808"":8,""36351"":8,""37963"":8,""4837"":8}"
3692,iqiyi.com,ttl,2016-09-24T02:33:14.214Z,15,22,8,4,"{""4808"":8,""36351"":8,""37963"":8,""4837"":8}"
3693,iqiyi.com,ttl,2016-10-03T02:33:14.214Z,31,5,1,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
3694,iqiyi.com,ttl,2016-10-04T02:33:14.214Z,31,5,1,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
3695,iqiyi.com,ttl,2016-10-05T02:33:14.214Z,31,5,1,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
3696,iqiyi.com,ttl,2016-10-06T02:33:14.214Z,31,5,1,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
3697,iqiyi.com,ttl,2016-10-07T02:33:14.214Z,31,5,1,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
3698,iqiyi.com,ttl,2016-10-08T02:33:14.214Z,31,5,1,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
3699,iqiyi.com,ttl,2016-10-10T02:33:14.214Z,31,5,1,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
3700,iqiyi.com,ttl,2016-10-13T02:33:14.214Z,31,5,1,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
3701,iqiyi.com,ttl,2016-10-14T02:33:14.214Z,31,5,1,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
3702,iqiyi.com,ttl,2016-10-15T02:33:14.214Z,31,5,1,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
3703,iqiyi.com,ttl,2016-10-16T02:33:14.214Z,31,5,1,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
3704,iqiyi.com,ttl,2016-10-17T02:33:14.214Z,31,5,1,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
3705,iqiyi.com,ttl,2016-10-19T02:33:14.214Z,31,5,1,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
3706,iqiyi.com,ttl,2016-10-20T02:33:14.214Z,31,5,1,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
3707,iqiyi.com,ttl,2016-10-26T02:33:14.214Z,15,4,1,4,"{""2914"":8,""36351"":8,""37963"":8,""4134"":8}"
3708,iqiyi.com,ttl,2016-10-29T02:33:14.214Z,15,4,1,4,"{""2914"":8,""36351"":8,""37963"":8,""4134"":8}"
3709,imgur.com,ttl,2016-05-11T03:55:53.462Z,31,5,1,5,"{""6762"":16,""1299"":16,""54113"":16,""12880"":16,""16322"":16}"
3710,imgur.com,ttl,2016-06-14T03:55:53.462Z,109,7,2,7,"{""48434"":62,""16322"":56,""12880"":56,""6453"":56,""1299"":56,""54113"":64,""6736"":62}"
3711,imgur.com,ttl,2016-07-26T03:55:53.462Z,31,5,1,5,"{""51026"":16,""1299"":16,""54113"":16,""12880"":16,""6762"":16}"
3712,imgur.com,ttl,2016-08-07T03:55:53.462Z,31,5,1,5,"{""51026"":16,""1299"":16,""54113"":16,""12880"":16,""6762"":16}"
3713,imgur.com,block,2016-10-10T03:55:53.462Z,33,98,77,6,"{""48434"":22,""16322"":21,""51026"":18,""6762"":18,""12880"":24,""6736"":22}"
3714,imgur.com,rst,2016-10-28T03:55:53.462Z,33,104,78,6,"{""48434"":22,""16322"":21,""51026"":18,""6762"":18,""12880"":24,""6736"":22}"
3715,youtube-mp3.org,ttl,2016-07-27T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
3716,youtube-mp3.org,ttl,2016-07-28T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
3717,youtube-mp3.org,ttl,2016-08-16T02:33:14.214Z,7,57,29,3,"{""6762"":4,""12880"":4,""51026"":4}"
3718,youtube-mp3.org,ttl,2016-08-17T02:33:14.214Z,7,18,7,3,"{""6762"":4,""12880"":4,""51026"":4}"
3719,youtube-mp3.org,ttl,2016-08-24T02:33:14.214Z,7,13,5,3,"{""6762"":4,""12880"":4,""51026"":4}"
3720,youtube-mp3.org,ttl,2016-08-25T02:33:14.214Z,7,46,22,3,"{""6762"":4,""12880"":4,""51026"":4}"
3721,youtube-mp3.org,block,2017-02-12T02:33:14.214Z,3,236,176,2,"{""12880"":2,""51026"":2}"
3722,youtube-mp3.org,rst,2017-02-14T02:33:14.214Z,3,230,169,2,"{""12880"":2,""51026"":2}"
3723,youtube-mp3.org,status,2017-02-14T02:33:14.214Z,3,230,169,2,"{""12880"":2,""51026"":2}"
3724,google.be,ttl,2016-07-04T02:33:14.214Z,3,55,27,2,"{""8544"":2,""197648"":2}"
3727,pornhub.com,ttl,2016-12-14T02:33:14.214Z,3,10,6,2,"{""4766"":2,""3257"":2}"
3730,pornhub.com,dns,2017-02-08T02:33:14.214Z,3,285,362,2,"{""16322"":2,""12880"":2}"
3732,usatoday.com,ttl,2016-05-10T02:33:14.214Z,3,97,59,2,"{""6830"":2,""1200"":2}"
3735,usatoday.com,ttl,2016-06-06T02:33:14.214Z,1,59,38,1,"{""38001"":1}"
3736,usatoday.com,ttl,2016-06-09T02:33:14.214Z,9,56,36,4,"{""4826"":6,""36351"":6,""4637"":6,""38220"":6}"
3737,usatoday.com,ttl,2016-06-10T02:33:14.214Z,1,77,50,3,"{""12321"":1,""36884"":1,""16637"":1}"
3738,usatoday.com,ttl,2016-06-12T02:33:14.214Z,1,59,37,1,"{""33182"":1}"
3739,usatoday.com,ttl,2016-06-13T02:33:14.214Z,1,78,46,1,"{""38001"":1}"
3740,usatoday.com,ttl,2016-06-15T02:33:14.214Z,3,50,31,2,"{""30818"":2,""50613"":2}"
3741,usatoday.com,ttl,2016-06-16T02:33:14.214Z,9,72,47,6,"{""4826"":6,""38001"":9,""12321"":9,""38220"":6,""46816"":6,""6939"":6}"
3744,usatoday.com,ttl,2016-06-21T02:33:14.214Z,1,43,25,1,"{""38001"":1}"
3745,usatoday.com,ttl,2016-06-22T02:33:14.214Z,1,72,46,1,"{""16637"":1}"
3748,usatoday.com,ttl,2016-06-27T02:33:14.214Z,1,42,27,2,"{""30693"":1,""38001"":1}"
3749,usatoday.com,ttl,2016-06-28T02:33:14.214Z,1,71,43,1,"{""16637"":1}"
3750,usatoday.com,ttl,2016-06-30T02:33:14.214Z,1,42,23,1,"{""4637"":1}"
3752,usatoday.com,ttl,2016-07-03T02:33:14.214Z,1,34,21,1,"{""4637"":1}"
3754,usatoday.com,ttl,2016-07-06T02:33:14.214Z,1,31,19,1,"{""38001"":1}"
3755,usatoday.com,ttl,2016-07-07T02:33:14.214Z,3,29,17,2,"{""30818"":2,""50613"":2}"
3756,usatoday.com,ttl,2016-07-10T02:33:14.214Z,15,20,10,4,"{""25780"":8,""6453"":8,""19844"":8,""19531"":8}"
3757,usatoday.com,ttl,2016-07-12T02:33:14.214Z,3,13,6,2,"{""30818"":2,""50613"":2}"
3760,usatoday.com,ttl,2016-07-22T02:33:14.214Z,3,44,21,2,"{""3491"":2,""38001"":2}"
3761,usatoday.com,ttl,2016-08-05T02:33:14.214Z,15,4,1,4,"{""3491"":8,""2828"":8,""38001"":8,""21735"":8}"
3763,usatoday.com,ttl,2016-08-18T02:33:14.214Z,1,18,8,1,"{""4657"":1}"
3764,usatoday.com,ttl,2016-08-22T02:33:14.214Z,3,35,16,2,"{""4657"":2,""38001"":2}"
3767,usatoday.com,ttl,2016-08-27T02:33:14.214Z,1,19,9,1,"{""3491"":1}"
3769,usatoday.com,ttl,2016-08-29T02:33:14.214Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""21735"":8}"
3770,usatoday.com,ttl,2016-08-30T02:33:14.214Z,3,11,5,2,"{""4657"":2,""38001"":2}"
3771,usatoday.com,ttl,2016-08-31T02:33:14.214Z,5,28,16,3,"{""4657"":3,""38001"":4,""3491"":3}"
3772,usatoday.com,ttl,2016-09-03T02:33:14.214Z,9,10,6,4,"{""4657"":6,""30818"":6,""50613"":6,""38001"":6}"
3774,usatoday.com,ttl,2016-09-07T02:33:14.214Z,2,22,14,2,"{""4657"":1,""38001"":2}"
3775,usatoday.com,ttl,2016-09-10T02:33:14.214Z,2,22,14,2,"{""4657"":1,""38001"":2}"
3776,usatoday.com,ttl,2016-09-13T02:33:14.214Z,3,24,12,2,"{""36351"":2,""2914"":2}"
3777,usatoday.com,ttl,2016-09-15T02:33:14.214Z,7,11,5,3,"{""3491"":4,""2828"":4,""38001"":4}"
3778,usatoday.com,ttl,2016-09-19T02:33:14.214Z,15,4,1,4,"{""3491"":8,""2828"":8,""38001"":8,""21735"":8}"
3780,usatoday.com,ttl,2016-09-23T02:33:14.214Z,7,6,2,3,"{""36351"":4,""2828"":4,""3491"":4}"
3781,usatoday.com,ttl,2016-09-24T02:33:14.214Z,3,19,10,3,"{""30496"":3,""38001"":2,""3491"":2}"
3782,usatoday.com,ttl,2016-09-26T02:33:14.214Z,3,16,8,3,"{""36351"":2,""2914"":2,""51167"":3}"
3785,usatoday.com,ttl,2016-10-01T02:33:14.214Z,7,6,2,3,"{""3491"":4,""2828"":4,""38001"":4}"
3786,usatoday.com,ttl,2016-10-02T02:33:14.214Z,117,15,8,9,"{""30496"":117,""36884"":78,""3491"":72,""3257"":78,""2828"":72,""30818"":78,""50613"":78,""36351"":63,""38001"":63}"
3787,usatoday.com,ttl,2016-10-04T02:33:14.214Z,135,33,17,12,"{""8220"":72,""36884"":135,""4826"":90,""15694"":135,""60311"":72,""3491"":90,""15576"":72,""38220"":90,""36351"":135,""201011"":135,""38001"":90,""3303"":72}"
3788,usatoday.com,ttl,2016-10-06T02:33:14.214Z,3,17,7,2,"{""36351"":2,""2914"":2}"
3789,usatoday.com,ttl,2016-10-07T02:33:14.214Z,7,7,2,3,"{""38001"":4,""2828"":4,""3491"":4}"
3790,usatoday.com,ttl,2016-10-09T02:33:14.214Z,27,5,2,5,"{""5413"":15,""21735"":16,""2828"":16,""38001"":14,""3491"":14}"
3791,usatoday.com,ttl,2016-10-10T02:33:14.214Z,13,8,3,4,"{""2828"":8,""2914"":7,""36351"":8,""3491"":7}"
3792,usatoday.com,ttl,2016-10-11T02:33:14.214Z,7,6,2,3,"{""38001"":4,""2828"":4,""3491"":4}"
3793,usatoday.com,ttl,2016-10-12T02:33:14.214Z,1,9,4,1,"{""3491"":1}"
3795,usatoday.com,ttl,2016-10-15T02:33:14.214Z,3,10,4,2,"{""30818"":2,""50613"":2}"
3797,usatoday.com,ttl,2016-10-18T02:33:14.214Z,9,18,9,5,"{""36351"":6,""2914"":6,""30818"":6,""50613"":6,""4766"":9}"
3798,usatoday.com,ttl,2016-10-19T02:33:14.214Z,3,5,2,2,"{""36351"":2,""3491"":2}"
3801,giphy.com,ttl,2016-06-14T02:33:14.214Z,7,3,1,3,"{""48434"":4,""6736"":4,""13335"":4}"
3803,giphy.com,block,2017-02-09T02:33:14.214Z,3,251,201,2,"{""48434"":2,""6736"":2}"
3804,giphy.com,dns,2017-02-11T02:33:14.214Z,6,256,203,3,"{""6762"":3,""12880"":4,""16322"":4}"
3805,giphy.com,rst,2017-02-12T02:33:14.214Z,3,251,197,2,"{""48434"":2,""6736"":2}"
3806,blogspot.com.br,dns,2016-10-06T00:00:25.097Z,6,237,175,3,"{""29049"":3,""12880"":4,""16322"":4}"
3807,aliexpress.com,ttl,2016-12-30T02:36:35.318Z,1,9,3,1,"{""43289"":1}"
3808,aliexpress.com,rst,2017-02-10T02:36:35.318Z,1,115,100,1,"{""43289"":1}"
3809,aliexpress.com,status,2017-02-10T02:36:35.318Z,1,115,100,1,"{""43289"":1}"
3810,mail.ru,seq,2016-10-07T02:34:21.267Z,1,215,171,1,"{""5626"":1}"
3811,oracle.com,ttl,2016-12-29T02:34:21.267Z,7,3,1,3,"{""6830"":4,""792"":4,""3257"":4}"
3812,bongacams.com,ttl,2016-06-30T02:33:14.214Z,3,41,27,2,"{""8544"":2,""197648"":2}"
3813,bongacams.com,block,2016-10-09T02:33:14.214Z,15,224,179,4,"{""35753"":8,""34426"":8,""8966"":8,""51975"":8}"
3814,bongacams.com,dns,2016-10-16T02:33:14.214Z,12,250,205,4,"{""29049"":6,""16322"":8,""12880"":8,""6762"":6}"
3818,youporn.com,ttl,2016-07-22T02:33:14.214Z,3,52,28,2,"{""48434"":2,""6736"":2}"
3819,youporn.com,ttl,2017-02-03T02:33:14.214Z,1,6,3,1,"{""4766"":1}"
3820,youporn.com,seq,2017-02-05T02:33:14.214Z,3,252,266,3,"{""55628"":2,""3786"":2,""4766"":3}"
3822,youporn.com,dns,2017-02-09T02:33:14.214Z,3,258,287,2,"{""16322"":2,""12880"":2}"
3823,youporn.com,rst,2017-02-11T02:33:14.214Z,3,252,266,2,"{""48434"":2,""6736"":2}"
3825,google.fi,rst,2017-02-17T00:00:22.670Z,1,204,138,1,"{""3491"":1}"
3826,google.fi,status,2017-02-17T00:00:22.670Z,1,204,138,1,"{""3491"":1}"
3827,mercadolivre.com.br,ttl,2016-06-14T02:50:18.236Z,7,3,1,3,"{""48434"":4,""53387"":4,""6736"":4}"
3828,mercadolivre.com.br,ttl,2016-08-24T02:50:18.236Z,31,5,1,5,"{""12956"":16,""51026"":16,""53387"":16,""12880"":16,""6762"":16}"
3829,mercadolivre.com.br,block,2017-02-02T02:50:18.236Z,9,199,181,4,"{""48434"":6,""6736"":6,""12880"":6,""51026"":6}"
3830,mercadolivre.com.br,rst,2017-02-05T02:50:18.236Z,9,194,142,4,"{""48434"":6,""6736"":6,""12880"":6,""51026"":6}"
3836,chaturbate.com,ttl,2016-07-06T02:33:14.214Z,3,33,18,2,"{""8544"":2,""197648"":2}"
3838,chaturbate.com,block,2016-10-31T02:33:14.214Z,29,232,163,5,"{""8781"":15,""51975"":16,""35753"":16,""34426"":16,""8966"":15}"
3839,chaturbate.com,dns,2016-11-03T02:33:14.214Z,6,245,176,3,"{""29049"":3,""12880"":4,""16322"":4}"
3840,chaturbate.com,rst,2016-11-09T02:33:14.214Z,1,223,159,1,"{""8544"":1}"
3842,asos.com,ttl,2016-08-12T03:00:13.557Z,31,5,1,5,"{""51026"":16,""1299"":16,""6762"":16,""12880"":16,""34922"":16}"
3843,asos.com,block,2017-02-09T03:00:13.557Z,7,191,190,3,"{""6762"":4,""12880"":4,""51026"":4}"
3844,asos.com,rst,2017-02-12T03:00:13.557Z,7,152,122,3,"{""6762"":4,""12880"":4,""51026"":4}"
3845,google.co.jp,ttl,2016-05-10T02:33:14.214Z,3,70,37,2,"{""35432"":2,""197648"":2}"
3846,google.co.jp,ttl,2016-06-03T02:33:14.214Z,3,45,27,2,"{""35432"":2,""197648"":2}"
3847,google.co.jp,rst,2017-02-17T02:33:14.214Z,1,241,183,1,"{""35432"":1}"
3848,steamcommunity.com,ttl,2016-07-27T02:33:14.214Z,63,6,1,6,"{""9121"":32,""51026"":32,""42910"":32,""12880"":32,""6453"":32,""1299"":32}"
3849,steamcommunity.com,rst,2017-02-28T02:33:14.214Z,3,321,615,2,"{""12880"":2,""51026"":2}"
3850,steamcommunity.com,status,2017-02-28T02:33:14.214Z,3,321,615,2,"{""12880"":2,""51026"":2}"
3851,dmm.co.jp,ttl,2016-07-21T02:33:14.214Z,7,3,1,3,"{""48434"":4,""38043"":4,""6736"":4}"
3852,dmm.co.jp,seq,2017-02-06T02:33:14.214Z,3,122,104,2,"{""55628"":2,""3786"":2}"
3853,dmm.co.jp,block,2017-02-09T02:33:14.214Z,3,119,107,2,"{""48434"":2,""6736"":2}"
3854,dmm.co.jp,rst,2017-02-12T02:33:14.214Z,3,122,104,2,"{""48434"":2,""6736"":2}"
3855,loading-delivery2.com,ttl,2016-07-06T02:33:14.214Z,3,33,22,2,"{""8544"":2,""197648"":2}"
3856,loading-delivery2.com,rst,2016-09-04T02:33:14.214Z,3,246,198,2,"{""8544"":2,""197648"":2}"
3857,loading-delivery2.com,status,2016-09-04T02:33:14.214Z,3,246,198,2,"{""8544"":2,""197648"":2}"
3858,imzog.com,ttl,2016-05-10T02:34:21.267Z,3,86,43,2,"{""35432"":2,""197648"":2}"
3859,imzog.com,ttl,2016-05-11T02:34:21.267Z,31,5,1,5,"{""12880"":16,""6453"":16,""16322"":16,""13335"":16,""6762"":16}"
3860,imzog.com,ttl,2016-06-12T02:34:21.267Z,15,59,30,4,"{""29049"":8,""16322"":8,""12880"":8,""6762"":8}"
3861,imzog.com,block,2016-07-28T02:34:21.267Z,406,191,133,9,"{""16322"":232,""35753"":224,""6762"":232,""12880"":232,""8781"":210,""29049"":203,""51975"":224,""34426"":224,""8966"":210}"
3863,fedex.com,ttl,2016-06-10T02:34:21.267Z,1,32,19,1,"{""18978"":1}"
3864,fedex.com,rst,2016-12-25T02:34:21.267Z,1,101,85,1,"{""18978"":1}"
3865,alibaba.com,ttl,2016-06-07T02:36:35.318Z,7,13,6,4,"{""7643"":4,""45899"":4,""59432"":7,""3491"":4}"
3866,alibaba.com,ttl,2016-06-19T02:36:35.318Z,3,17,10,2,"{""199267"":2,""8551"":2}"
3867,alibaba.com,ttl,2016-06-25T02:36:35.318Z,3,16,8,3,"{""4134"":2,""47869"":2,""59432"":3}"
3868,alibaba.com,ttl,2016-07-03T02:36:35.318Z,3,6,2,2,"{""50673"":2,""51430"":2}"
3869,alibaba.com,ttl,2016-07-06T02:36:35.318Z,15,4,1,4,"{""3238"":8,""174"":8,""45102"":8,""3356"":8}"
3870,alibaba.com,ttl,2016-07-09T02:36:35.318Z,31,5,1,5,"{""174"":16,""2914"":16,""56934"":16,""63008"":16,""45102"":16}"
3871,alibaba.com,ttl,2016-07-13T02:36:35.318Z,31,5,1,5,"{""50673"":16,""174"":16,""2914"":16,""45102"":16,""51430"":16}"
3872,alibaba.com,ttl,2016-07-19T02:36:35.318Z,15,4,1,4,"{""174"":8,""2914"":8,""45102"":8,""29073"":8}"
3873,alibaba.com,ttl,2016-07-22T02:36:35.318Z,7,14,4,3,"{""33438"":4,""4637"":4,""1221"":4}"
3874,alibaba.com,ttl,2016-09-10T02:36:35.318Z,31,5,1,5,"{""200761"":16,""6453"":16,""12874"":16,""1299"":16,""45102"":16}"
3875,alibaba.com,ttl,2016-09-20T02:36:35.318Z,15,4,1,4,"{""38001"":8,""2914"":8,""45102"":8,""3491"":8}"
3876,alibaba.com,ttl,2016-09-27T02:36:35.318Z,7,3,1,3,"{""2914"":4,""45102"":4,""30496"":4}"
3879,dropbox.com,ttl,2016-07-06T03:07:54.067Z,3,8,3,2,"{""8544"":2,""197648"":2}"
3880,dropbox.com,rst,2017-02-12T03:07:54.067Z,3,84,57,2,"{""8544"":2,""197648"":2}"
3881,ettoday.net,ttl,2016-07-27T02:37:19.855Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""9505"":32,""1299"":32,""18182"":32}"
3882,ettoday.net,ttl,2016-07-28T02:37:19.855Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""9505"":32,""1299"":32,""18182"":32}"
3883,ettoday.net,ttl,2016-07-29T02:37:19.855Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""9505"":32,""1299"":32,""18182"":32}"
3884,ettoday.net,ttl,2016-08-21T02:37:19.855Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""9505"":32,""1299"":32,""18182"":32}"
3885,ettoday.net,block,2016-10-10T02:37:19.855Z,3,189,141,2,"{""12880"":2,""51026"":2}"
3886,ettoday.net,rst,2017-02-12T02:37:19.855Z,3,190,141,2,"{""12880"":2,""51026"":2}"
3887,360.cn,ttl,2016-06-04T02:33:14.214Z,3,53,32,2,"{""45634"":2,""56308"":2}"
3888,360.cn,ttl,2016-06-24T02:33:14.214Z,1,28,16,1,"{""40676"":1}"
3892,360.cn,ttl,2016-10-03T02:33:14.214Z,3,9,3,2,"{""2914"":2,""51852"":2}"
3895,blogspot.in,ttl,2016-05-11T02:33:14.214Z,15,4,1,4,"{""15169"":8,""16322"":8,""12880"":8,""6762"":8}"
3896,blogspot.in,ttl,2016-06-14T02:33:14.214Z,7,3,1,3,"{""48434"":4,""15169"":4,""6736"":4}"
3897,blogspot.in,ttl,2016-07-30T02:33:14.214Z,15,4,1,4,"{""15169"":8,""6762"":8,""12880"":8,""51026"":8}"
3898,blogspot.in,ttl,2016-07-31T02:33:14.214Z,15,4,1,4,"{""15169"":8,""6762"":8,""12880"":8,""51026"":8}"
3899,blogspot.in,ttl,2016-08-01T02:33:14.214Z,15,4,1,4,"{""15169"":8,""6762"":8,""12880"":8,""51026"":8}"
3900,blogspot.in,ttl,2016-08-16T02:33:14.214Z,7,67,34,3,"{""6762"":4,""12880"":4,""51026"":4}"
3901,blogspot.in,ttl,2016-08-22T02:33:14.214Z,7,40,17,3,"{""6762"":4,""12880"":4,""51026"":4}"
3902,blogspot.in,ttl,2016-08-24T02:33:14.214Z,7,17,6,3,"{""6762"":4,""12880"":4,""51026"":4}"
3903,blogspot.in,block,2016-10-29T02:33:14.214Z,15,252,187,5,"{""48434"":10,""16322"":9,""12880"":12,""6736"":10,""51026"":9}"
3904,blogspot.in,rst,2016-11-02T02:33:14.214Z,15,250,180,5,"{""6736"":10,""48434"":10,""16322"":9,""12880"":12,""51026"":9}"
3905,baidu.com,ttl,2016-05-12T04:01:14.341Z,15,4,1,4,"{""4808"":8,""36351"":8,""2914"":8,""4837"":8}"
3906,baidu.com,ttl,2016-05-21T04:01:14.341Z,31,5,1,5,"{""4826"":16,""4808"":16,""45671"":16,""4837"":16,""3257"":16}"
3907,baidu.com,ttl,2016-05-22T04:01:14.341Z,31,5,1,5,"{""4808"":16,""54334"":16,""6939"":16,""63008"":16,""4837"":16}"
3908,baidu.com,ttl,2016-05-26T04:01:14.341Z,15,4,1,4,"{""4808"":8,""36351"":8,""2914"":8,""4837"":8}"
3909,baidu.com,ttl,2016-06-03T04:01:14.341Z,7,3,1,3,"{""3491"":4,""38001"":4,""9808"":4}"
3910,baidu.com,ttl,2016-06-04T04:01:14.341Z,15,4,1,4,"{""4808"":8,""36352"":8,""1299"":8,""4837"":8}"
3911,baidu.com,ttl,2016-06-27T04:01:14.341Z,15,4,1,4,"{""39324"":8,""4808"":8,""1299"":8,""47605"":8}"
3912,baidu.com,ttl,2016-07-24T04:01:14.341Z,31,5,1,5,"{""4808"":16,""54334"":16,""6939"":16,""63008"":16,""4837"":16}"
3913,baidu.com,ttl,2016-07-25T04:01:14.341Z,7,3,1,3,"{""4766"":4,""4134"":4,""23724"":4}"
3914,baidu.com,ttl,2016-08-22T04:01:14.341Z,63,6,1,6,"{""45671"":32,""9808"":32,""4826"":32,""3491"":32,""3356"":32,""58453"":32}"
3915,baidu.com,ttl,2016-08-30T04:01:14.341Z,7,3,1,3,"{""3491"":4,""4766"":4,""9808"":4}"
3916,baidu.com,ttl,2016-09-13T04:01:14.341Z,15,4,1,4,"{""4808"":8,""36351"":8,""2914"":8,""4837"":8}"
3917,baidu.com,ttl,2016-09-15T04:01:14.341Z,15,4,1,4,"{""18978"":8,""4808"":8,""6939"":8,""4837"":8}"
3918,baidu.com,ttl,2016-10-11T04:01:14.341Z,15,4,1,4,"{""4808"":8,""36351"":8,""2914"":8,""4837"":8}"
3919,baidu.com,ttl,2016-10-16T04:01:14.341Z,15,4,1,4,"{""4808"":8,""174"":8,""4837"":8,""61317"":8}"
3920,baidu.com,ttl,2016-10-25T04:01:14.341Z,15,4,1,4,"{""18978"":8,""4808"":8,""6939"":8,""4837"":8}"
3922,baidu.com,seq,2016-11-05T04:01:14.341Z,63,6,1,6,"{""45671"":32,""9808"":32,""4826"":32,""3491"":32,""3356"":32,""58453"":32}"
3923,baidu.com,seq,2016-11-07T04:01:14.341Z,7,3,1,3,"{""3491"":4,""4766"":4,""9808"":4}"
3924,baidu.com,seq,2016-11-08T04:01:14.341Z,31,5,1,5,"{""4808"":16,""6453"":16,""50673"":16,""51430"":16,""4837"":16}"
3925,baidu.com,seq,2016-11-13T04:01:14.341Z,15,4,1,4,"{""4808"":8,""1299"":8,""30693"":8,""4837"":8}"
3926,baidu.com,seq,2016-11-26T04:01:14.341Z,31,5,1,5,"{""4826"":16,""4808"":16,""174"":16,""45671"":16,""4837"":16}"
3929,google.co.il,ttl,2016-05-11T02:34:21.267Z,31,5,1,5,"{""15169"":16,""6453"":16,""16322"":16,""12880"":16,""29049"":16}"
3930,google.co.il,ttl,2016-06-16T02:34:21.267Z,7,80,41,3,"{""6762"":4,""12880"":4,""16322"":4}"
3931,google.co.il,ttl,2016-07-20T02:34:21.267Z,31,5,1,5,"{""15169"":16,""6453"":16,""16322"":16,""12880"":16,""51026"":16}"
3932,google.co.il,ttl,2016-08-02T02:34:21.267Z,15,4,1,4,"{""15169"":8,""6762"":8,""12880"":8,""51026"":8}"
3933,google.co.il,ttl,2016-08-23T02:34:21.267Z,15,4,1,4,"{""15169"":8,""6453"":8,""12880"":8,""51026"":8}"
3934,google.co.il,ttl,2016-08-25T02:34:21.267Z,3,39,18,2,"{""12880"":2,""51026"":2}"
3935,google.co.il,block,2017-02-15T02:34:21.267Z,10,266,230,4,"{""29049"":5,""16322"":6,""12880"":8,""51026"":6}"
3936,google.co.il,rst,2017-02-17T02:34:21.267Z,10,267,209,4,"{""29049"":5,""16322"":6,""12880"":8,""51026"":6}"
3941,media.tumblr.com,dns,2016-11-01T02:34:21.267Z,3,145,108,2,"{""16322"":2,""12880"":2}"
3942,amazon.ca,ttl,2016-05-31T02:33:14.214Z,7,88,55,3,"{""4768"":4,""24466"":4,""4637"":4}"
3943,amazon.ca,ttl,2016-06-07T02:33:14.214Z,7,78,42,3,"{""4826"":4,""132347"":4,""132692"":4}"
3944,amazon.ca,ttl,2016-06-13T02:33:14.214Z,7,57,33,3,"{""16322"":4,""12880"":4,""29049"":4}"
3945,amazon.ca,ttl,2016-06-15T02:33:14.214Z,7,45,25,3,"{""45413"":4,""4651"":4,""9931"":4}"
3946,amazon.ca,ttl,2016-07-13T02:33:14.214Z,31,20,8,5,"{""8585"":16,""5391"":16,""197706"":16,""6762"":16,""21183"":16}"
3947,amazon.ca,ttl,2016-07-27T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""16509"":8,""51026"":8}"
3948,amazon.ca,ttl,2016-07-28T02:33:14.214Z,15,4,1,4,"{""6453"":8,""12880"":8,""16509"":8,""51026"":8}"
3949,amazon.ca,ttl,2016-08-22T02:33:14.214Z,3,27,12,2,"{""12880"":2,""51026"":2}"
3950,amazon.ca,ttl,2016-08-23T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""16509"":8,""51026"":8}"
3951,amazon.ca,ttl,2016-08-24T02:33:14.214Z,15,4,1,4,"{""6453"":8,""12880"":8,""16509"":8,""51026"":8}"
3952,amazon.ca,ttl,2016-09-04T02:33:14.214Z,31,21,7,5,"{""8585"":16,""21183"":16,""197706"":16,""5391"":16,""6762"":16}"
3953,amazon.ca,block,2016-10-08T02:33:14.214Z,22,188,166,5,"{""16322"":12,""20485"":11,""29049"":12,""12880"":16,""51026"":14}"
3956,ontests.me,ttl,2016-06-12T02:33:14.214Z,3,51,27,2,"{""35432"":2,""197648"":2}"
3963,onlinesbi.com,ttl,2016-06-30T03:29:07.393Z,3,13,5,2,"{""8544"":2,""197648"":2}"
3965,taobao.com,ttl,2016-06-06T04:59:24.381Z,3,20,7,2,"{""32475"":2,""3356"":2}"
3966,taobao.com,ttl,2016-06-24T04:59:24.381Z,1,15,5,1,"{""53889"":1}"
3967,taobao.com,ttl,2016-09-10T04:59:24.381Z,15,4,1,4,"{""2914"":8,""37963"":8,""4134"":8,""3327"":8}"
3968,taobao.com,ttl,2016-09-11T04:59:24.381Z,31,5,1,5,"{""37963"":16,""58461"":16,""4134"":16,""38001"":16,""3491"":16}"
3969,taobao.com,ttl,2016-10-04T04:59:24.381Z,53,11,3,6,"{""8218"":28,""6461"":28,""4134"":32,""3491"":30,""34274"":28,""33785"":30}"
3970,taobao.com,ttl,2016-10-17T04:59:24.381Z,1,5,2,1,"{""4766"":1}"
3971,taobao.com,ttl,2016-10-20T04:59:24.381Z,3,7,2,2,"{""38001"":2,""3491"":2}"
3972,taobao.com,ttl,2016-10-25T04:59:24.381Z,31,5,1,5,"{""17621"":16,""37963"":16,""1299"":16,""4837"":16,""5413"":16}"
3973,taobao.com,ttl,2016-12-15T04:59:24.381Z,31,5,1,5,"{""4812"":16,""37963"":16,""4134"":16,""38001"":16,""3491"":16}"
3976,kapanlagi.com,ttl,2016-08-24T02:51:01.673Z,3,14,5,2,"{""12880"":2,""51026"":2}"
3977,kapanlagi.com,block,2017-01-25T02:51:01.673Z,3,141,134,2,"{""12880"":2,""51026"":2}"
3978,kapanlagi.com,rst,2017-02-05T02:51:01.673Z,3,151,142,2,"{""12880"":2,""51026"":2}"
3979,google.co.id,ttl,2016-07-04T02:33:14.214Z,3,60,30,2,"{""8544"":2,""197648"":2}"
3981,dailymotion.com,dns,2017-02-06T06:42:32.400Z,52,48,28,6,"{""16322"":32,""6762"":28,""12880"":32,""9498"":26,""29049"":28,""200612"":26}"
3982,citi.com,ttl,2016-06-19T00:40:53.603Z,63,6,1,6,"{""13156"":32,""5626"":32,""9186"":32,""3356"":32,""25883"":32,""174"":32}"
3983,citi.com,rst,2016-10-30T00:40:53.603Z,15,14,5,4,"{""9186"":8,""13156"":8,""174"":8,""5626"":8}"
3984,citi.com,status,2016-10-30T00:40:53.603Z,15,14,5,4,"{""9186"":8,""13156"":8,""174"":8,""5626"":8}"
3986,tumblr.com,ttl,2016-06-16T04:02:35.016Z,3,11,5,2,"{""48434"":2,""6736"":2}"
3987,tumblr.com,block,2017-01-17T04:02:35.016Z,3,234,347,2,"{""48434"":2,""6736"":2}"
3988,tumblr.com,dns,2017-01-18T04:02:35.016Z,3,222,226,2,"{""16322"":2,""12880"":2}"
3989,tumblr.com,rst,2017-01-21T04:02:35.016Z,3,206,188,2,"{""48434"":2,""6736"":2}"
3990,godaddy.com,ttl,2016-07-23T03:34:57.337Z,15,4,1,4,"{""209"":8,""2828"":8,""36352"":8,""26496"":8}"
3992,roblox.com,ttl,2016-06-04T02:37:19.855Z,7,19,8,3,"{""7643"":4,""45899"":4,""3491"":4}"
3994,roblox.com,ttl,2016-06-08T02:37:19.855Z,15,4,1,4,"{""60311"":8,""15576"":8,""19324"":8,""3257"":8}"
3995,roblox.com,ttl,2016-06-09T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
3996,roblox.com,ttl,2016-06-10T02:37:19.855Z,7,19,9,3,"{""24238"":4,""7545"":4,""24130"":4}"
3997,roblox.com,ttl,2016-06-12T02:37:19.855Z,1,12,6,1,"{""3327"":1}"
3998,roblox.com,ttl,2016-06-13T02:37:19.855Z,49,12,4,6,"{""53340"":28,""16125"":28,""6461"":28,""13194"":28,""3320"":28,""36114"":28}"
4000,roblox.com,ttl,2016-06-19T02:37:19.855Z,3,13,5,2,"{""16637"":2,""3356"":2}"
4001,roblox.com,ttl,2016-06-21T02:37:19.855Z,7,11,4,3,"{""6461"":4,""36114"":4,""53340"":4}"
4002,roblox.com,ttl,2016-06-22T02:37:19.855Z,3,14,6,2,"{""16637"":2,""3356"":2}"
4003,roblox.com,ttl,2016-06-24T02:37:19.855Z,3,9,3,2,"{""36351"":2,""4637"":2}"
4004,roblox.com,ttl,2016-06-25T02:37:19.855Z,3,19,7,2,"{""36351"":2,""4637"":2}"
4007,roblox.com,ttl,2016-06-29T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
4008,roblox.com,ttl,2016-07-04T02:37:19.855Z,3,9,4,3,"{""42831"":3,""47869"":2,""3257"":2}"
4009,roblox.com,ttl,2016-07-07T02:37:19.855Z,15,8,2,4,"{""19531"":8,""25780"":8,""6453"":8,""19844"":8}"
4010,roblox.com,ttl,2016-07-18T02:37:19.855Z,15,4,1,4,"{""60311"":8,""15576"":8,""19324"":8,""3257"":8}"
4011,roblox.com,ttl,2016-07-19T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
4012,roblox.com,ttl,2016-08-01T02:37:19.855Z,15,4,1,4,"{""7643"":8,""6453"":8,""45899"":8,""19324"":8}"
4013,roblox.com,ttl,2016-08-02T02:37:19.855Z,63,6,1,6,"{""19324"":32,""3257"":32,""6453"":32,""3356"":32,""30818"":32,""50613"":32}"
4014,roblox.com,ttl,2016-08-07T02:37:19.855Z,15,4,1,4,"{""60311"":8,""15576"":8,""19324"":8,""3257"":8}"
4015,roblox.com,ttl,2016-08-10T02:37:19.855Z,63,6,1,6,"{""19324"":32,""3257"":32,""6453"":32,""3356"":32,""30818"":32,""50613"":32}"
4016,roblox.com,ttl,2016-08-20T02:37:19.855Z,15,4,1,4,"{""60311"":8,""15576"":8,""19324"":8,""3257"":8}"
4017,roblox.com,ttl,2016-08-22T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
4018,roblox.com,ttl,2016-09-03T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
4019,roblox.com,ttl,2016-09-08T02:37:19.855Z,15,4,1,4,"{""6461"":8,""30496"":8,""19324"":8,""3257"":8}"
4020,roblox.com,ttl,2016-09-09T02:37:19.855Z,31,5,1,5,"{""45177"":16,""6453"":16,""7545"":16,""19324"":16,""2764"":16}"
4021,roblox.com,ttl,2016-09-10T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
4022,roblox.com,ttl,2016-09-14T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
4023,roblox.com,ttl,2016-09-16T02:37:19.855Z,31,5,1,5,"{""50613"":16,""6453"":16,""3356"":16,""30818"":16,""19324"":16}"
4024,roblox.com,ttl,2016-09-17T02:37:19.855Z,31,5,1,5,"{""50613"":16,""6453"":16,""3356"":16,""30818"":16,""19324"":16}"
4025,roblox.com,ttl,2016-09-18T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
4026,roblox.com,ttl,2016-09-19T02:37:19.855Z,15,4,1,4,"{""1299"":8,""5413"":8,""19324"":8,""3257"":8}"
4027,roblox.com,ttl,2016-09-21T02:37:19.855Z,31,5,1,5,"{""50613"":16,""6453"":16,""3356"":16,""30818"":16,""19324"":16}"
4028,roblox.com,ttl,2016-09-25T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
4029,roblox.com,ttl,2016-09-26T02:37:19.855Z,31,5,1,5,"{""50613"":16,""6453"":16,""3356"":16,""30818"":16,""19324"":16}"
4030,roblox.com,ttl,2016-09-27T02:37:19.855Z,31,5,1,5,"{""30844"":16,""6453"":16,""29032"":16,""36997"":16,""19324"":16}"
4031,roblox.com,ttl,2016-09-28T02:37:19.855Z,15,4,1,4,"{""6453"":8,""50673"":8,""51430"":8,""19324"":8}"
4032,roblox.com,ttl,2016-10-02T02:37:19.855Z,7,3,1,3,"{""6453"":4,""19324"":4,""20853"":4}"
4033,roblox.com,ttl,2016-10-05T02:37:19.855Z,63,6,1,6,"{""19324"":32,""3257"":32,""6453"":32,""3356"":32,""30818"":32,""50613"":32}"
4034,roblox.com,ttl,2016-10-08T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
4035,roblox.com,ttl,2016-10-09T02:37:19.855Z,7,3,1,3,"{""6453"":4,""19324"":4,""20853"":4}"
4036,roblox.com,ttl,2016-10-11T02:37:19.855Z,15,4,1,4,"{""6453"":8,""2914"":8,""19324"":8,""38001"":8}"
4037,roblox.com,ttl,2016-10-15T02:37:19.855Z,7,3,1,3,"{""6453"":4,""19324"":4,""20853"":4}"
4038,roblox.com,ttl,2016-10-16T02:37:19.855Z,15,4,1,4,"{""6453"":8,""2914"":8,""19324"":8,""38001"":8}"
4039,roblox.com,ttl,2016-10-17T02:37:19.855Z,7,3,1,3,"{""6453"":4,""19324"":4,""20853"":4}"
4040,roblox.com,ttl,2016-10-18T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
4041,roblox.com,ttl,2016-10-19T02:37:19.855Z,15,4,1,4,"{""6453"":8,""2914"":8,""19324"":8,""38001"":8}"
4042,roblox.com,ttl,2016-10-22T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
4043,roblox.com,ttl,2016-10-28T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
4044,roblox.com,ttl,2016-11-01T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
4045,roblox.com,ttl,2016-11-04T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
4046,roblox.com,ttl,2016-11-05T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
4047,roblox.com,ttl,2016-11-10T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
4048,roblox.com,ttl,2016-11-15T02:37:19.855Z,31,5,1,5,"{""16125"":16,""3320"":16,""13194"":16,""19324"":16,""3257"":16}"
4049,roblox.com,ttl,2016-11-16T02:37:19.855Z,15,4,1,4,"{""7643"":8,""6453"":8,""45899"":8,""19324"":8}"
4050,roblox.com,ttl,2016-11-18T02:37:19.855Z,15,4,1,4,"{""7643"":8,""6453"":8,""45899"":8,""19324"":8}"
4051,roblox.com,ttl,2016-11-20T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
4052,roblox.com,ttl,2016-11-24T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
4053,roblox.com,ttl,2016-11-25T02:37:19.855Z,15,4,1,4,"{""7643"":8,""6453"":8,""45899"":8,""19324"":8}"
4054,roblox.com,ttl,2016-11-27T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
4055,roblox.com,ttl,2016-12-02T02:37:19.855Z,15,4,1,4,"{""6453"":8,""2914"":8,""19324"":8,""38001"":8}"
4056,roblox.com,ttl,2016-12-04T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""2914"":8,""19324"":8}"
4057,roblox.com,ttl,2016-12-08T02:37:19.855Z,15,4,1,4,"{""6453"":8,""2914"":8,""19324"":8,""38001"":8}"
4058,roblox.com,ttl,2016-12-09T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
4059,roblox.com,ttl,2016-12-10T02:37:19.855Z,15,4,1,4,"{""6453"":8,""2914"":8,""19324"":8,""38001"":8}"
4060,roblox.com,ttl,2016-12-13T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
4061,roblox.com,ttl,2016-12-14T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""2914"":8,""19324"":8}"
4062,roblox.com,ttl,2016-12-15T02:37:19.855Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
4066,zhihu.com,seq,2017-01-08T02:36:35.318Z,15,4,1,4,"{""6663"":8,""201924"":8,""4837"":8,""3257"":8}"
4067,wikia.com,ttl,2016-05-11T03:55:53.462Z,31,5,1,5,"{""6762"":16,""1299"":16,""54113"":16,""12880"":16,""16322"":16}"
4068,wikia.com,block,2016-10-10T03:55:53.462Z,7,65,45,3,"{""16322"":4,""12880"":4,""6762"":4}"
4069,wikia.com,rst,2017-02-07T03:55:53.462Z,7,71,46,3,"{""6762"":4,""12880"":4,""16322"":4}"
4070,businessinsider.com,ttl,2016-06-07T03:55:53.462Z,3,20,10,2,"{""36351"":2,""13591"":2}"
4071,businessinsider.com,rst,2017-02-13T03:55:53.462Z,1,86,59,1,"{""13591"":1}"
4077,sohu.com,ttl,2016-07-25T04:02:35.016Z,15,4,1,4,"{""15399"":8,""4134"":8,""6453"":8,""23724"":8}"
4079,netflix.com,ttl,2016-06-14T03:00:10.533Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
4080,netflix.com,ttl,2016-06-16T03:00:10.533Z,7,7,2,3,"{""48434"":4,""14618"":4,""6736"":4}"
4081,netflix.com,block,2017-02-11T03:00:10.533Z,3,88,77,2,"{""48434"":2,""6736"":2}"
4082,netflix.com,dns,2017-02-14T03:00:10.533Z,6,85,68,3,"{""6762"":3,""12880"":4,""16322"":4}"
4083,netflix.com,rst,2017-02-14T03:00:10.533Z,18,85,68,5,"{""48434"":12,""16322"":12,""12880"":12,""6736"":12,""6762"":9}"
4084,netflix.com,status,2017-02-14T03:00:10.533Z,18,85,68,5,"{""48434"":12,""16322"":12,""12880"":12,""6736"":12,""6762"":9}"
4085,1905.com,block,2016-10-24T03:22:56.975Z,3,65,50,2,"{""48434"":2,""6736"":2}"
4086,naver.jp,block,2017-01-14T02:51:01.673Z,3,13,4,2,"{""48434"":2,""6736"":2}"
4087,eksisozluk.com,ttl,2016-06-17T04:16:55.390Z,7,3,1,3,"{""48434"":4,""42926"":4,""6736"":4}"
4088,eksisozluk.com,block,2016-12-04T04:16:55.390Z,3,94,68,2,"{""48434"":2,""6736"":2}"
4089,eksisozluk.com,dns,2016-12-04T04:16:55.390Z,9,97,71,4,"{""48434"":6,""12880"":6,""16322"":6,""6736"":6}"
4090,eksisozluk.com,rst,2016-12-04T04:16:55.390Z,9,97,71,4,"{""48434"":6,""12880"":6,""16322"":6,""6736"":6}"
4091,eksisozluk.com,status,2016-12-04T04:16:55.390Z,9,97,71,4,"{""48434"":6,""12880"":6,""16322"":6,""6736"":6}"
4093,adidas.tmall.com,ttl,2016-08-24T00:06:36.795Z,31,5,1,5,"{""4812"":16,""37963"":16,""4134"":16,""38001"":16,""3491"":16}"
4094,adidas.tmall.com,ttl,2016-08-31T00:06:36.795Z,31,5,1,5,"{""4637"":16,""33438"":16,""37963"":16,""4134"":16,""1221"":16}"
4095,adidas.tmall.com,ttl,2016-09-18T00:06:36.795Z,31,5,1,5,"{""4812"":16,""37963"":16,""4134"":16,""38001"":16,""3491"":16}"
4096,adidas.tmall.com,ttl,2016-09-27T00:06:36.795Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
4097,adidas.tmall.com,ttl,2016-10-05T00:06:36.795Z,15,4,1,4,"{""33785"":8,""37963"":8,""4134"":8,""3491"":8}"
4098,adidas.tmall.com,ttl,2016-10-15T00:06:36.795Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
4099,adidas.tmall.com,ttl,2016-10-25T00:06:36.795Z,31,5,1,5,"{""17621"":16,""6461"":16,""37963"":16,""4837"":16,""30496"":16}"
4100,adidas.tmall.com,ttl,2016-11-04T00:06:36.795Z,31,5,1,5,"{""59564"":16,""4812"":16,""37963"":16,""4134"":16,""9002"":16}"
4101,adidas.tmall.com,ttl,2016-11-14T00:06:36.795Z,15,4,1,4,"{""201011"":8,""37963"":8,""1299"":8,""4837"":8}"
4102,adidas.tmall.com,ttl,2016-11-24T00:06:36.795Z,15,4,1,4,"{""33785"":8,""37963"":8,""4134"":8,""3491"":8}"
4103,adidas.tmall.com,ttl,2016-12-09T00:06:36.795Z,7,13,4,3,"{""17621"":4,""39324"":4,""47605"":4}"
4104,adidas.tmall.com,ttl,2016-12-16T00:06:36.795Z,7,7,2,3,"{""47447"":4,""1299"":4,""4837"":4}"
4105,adidas.tmall.com,ttl,2016-12-17T00:06:36.795Z,31,9,2,5,"{""4812"":16,""4134"":16,""34702"":16,""2914"":16,""3327"":16}"
4106,adidas.tmall.com,ttl,2016-12-20T00:06:36.795Z,3,7,3,2,"{""174"":2,""20853"":2}"
4107,adidas.tmall.com,ttl,2016-12-22T00:06:36.795Z,63,6,1,6,"{""17621"":32,""4837"":32,""47605"":32,""39324"":32,""1299"":32,""37963"":32}"
4108,adidas.tmall.com,ttl,2016-12-25T00:06:36.795Z,237,8,2,8,"{""17621"":120,""37963"":128,""50673"":120,""51430"":120,""47447"":126,""4837"":128,""174"":120,""1299"":126}"
4109,adidas.tmall.com,ttl,2016-12-28T00:06:36.795Z,15,10,3,4,"{""37963"":8,""38001"":8,""4134"":8,""3491"":8}"
4110,adidas.tmall.com,ttl,2017-01-05T00:06:36.795Z,1,10,4,1,"{""35017"":1}"
4116,nih.gov,seq,2017-02-02T06:42:32.400Z,1,12,5,1,"{""33182"":1}"
4117,chaoshi.tmall.com,ttl,2016-08-21T04:06:35.351Z,31,5,1,5,"{""32475"":16,""4812"":16,""37963"":16,""4134"":16,""3356"":16}"
4119,pinterest.com,ttl,2016-06-30T03:31:57.670Z,3,9,4,2,"{""8544"":2,""197648"":2}"
4120,pinterest.com,ttl,2016-07-22T03:31:57.670Z,7,3,1,3,"{""48434"":4,""54113"":4,""6736"":4}"
4121,pinterest.com,block,2016-10-14T03:31:57.670Z,3,63,46,2,"{""48434"":2,""6736"":2}"
4122,pinterest.com,dns,2017-02-06T03:31:57.670Z,12,69,48,4,"{""29049"":6,""16322"":8,""12880"":8,""6762"":6}"
4124,vimeo.com,ttl,2016-05-11T03:55:53.462Z,63,6,1,6,"{""16322"":32,""6762"":32,""12880"":32,""6453"":32,""1299"":32,""54113"":32}"
4125,vimeo.com,block,2016-12-24T03:55:53.462Z,7,94,90,3,"{""6762"":4,""12880"":4,""16322"":4}"
4126,vimeo.com,rst,2017-02-13T03:55:53.462Z,7,87,75,3,"{""16322"":4,""12880"":4,""6762"":4}"
4127,bbc.co.uk,ttl,2016-06-13T03:00:10.533Z,3,15,5,2,"{""7552"":2,""4637"":2}"
4128,bbc.co.uk,dns,2017-02-12T03:00:10.533Z,7,59,42,3,"{""6762"":4,""12880"":4,""16322"":4}"
4129,bbc.co.uk,rst,2017-02-13T03:00:10.533Z,1,55,39,1,"{""7552"":1}"
4130,icicibank.com,ttl,2016-07-02T06:42:32.400Z,15,4,1,4,"{""9498"":8,""8544"":8,""17436"":8,""197648"":8}"
4131,icicibank.com,ttl,2016-07-06T06:42:32.400Z,15,4,1,4,"{""9498"":8,""8544"":8,""17436"":8,""197648"":8}"
4132,icicibank.com,rst,2017-02-05T06:42:32.400Z,3,37,20,2,"{""8544"":2,""197648"":2}"
4133,quora.com,ttl,2016-07-17T09:37:19.900Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
4134,quora.com,block,2016-10-13T09:37:19.900Z,3,23,10,2,"{""48434"":2,""6736"":2}"
4135,quora.com,dns,2016-10-29T09:37:19.900Z,28,33,15,5,"{""12880"":16,""29049"":14,""16322"":16,""20485"":14,""6762"":16}"
4136,quora.com,rst,2016-11-05T09:37:19.900Z,3,26,12,2,"{""48434"":2,""6736"":2}"
4138,uol.com.br,ttl,2016-05-31T02:33:14.214Z,7,64,33,4,"{""59564"":7,""6453"":4,""25780"":4,""19844"":4}"
4139,uol.com.br,ttl,2016-06-01T02:33:14.214Z,3,12,5,2,"{""36351"":2,""26615"":2}"
4141,uol.com.br,ttl,2016-06-04T02:33:14.214Z,1,52,27,2,"{""59564"":1,""3462"":1}"
4142,uol.com.br,ttl,2016-06-06T02:33:14.214Z,1,23,11,1,"{""40676"":1}"
4143,uol.com.br,ttl,2016-06-07T02:33:14.214Z,3,38,18,2,"{""32475"":2,""1136"":2}"
4144,uol.com.br,ttl,2016-06-10T02:33:14.214Z,3,42,19,4,"{""9299"":3,""53597"":3,""53340"":2,""36114"":2}"
4146,uol.com.br,ttl,2016-06-13T02:33:14.214Z,7,41,20,6,"{""132597"":7,""12956"":4,""5580"":4,""51167"":7,""27699"":4,""46816"":7}"
4147,uol.com.br,ttl,2016-06-16T02:33:14.214Z,7,42,22,3,"{""200761"":4,""3269"":4,""12874"":4}"
4149,uol.com.br,ttl,2016-06-20T02:33:14.214Z,15,4,1,4,"{""7162"":8,""199558"":8,""6939"":8,""2588"":8}"
4150,uol.com.br,ttl,2016-06-21T02:33:14.214Z,3,19,8,2,"{""2828"":2,""54455"":2}"
4151,uol.com.br,ttl,2016-06-22T02:33:14.214Z,1,46,19,1,"{""33438"":1}"
4152,uol.com.br,ttl,2016-06-24T02:33:14.214Z,7,37,19,3,"{""3269"":4,""200761"":4,""12874"":4}"
4153,uol.com.br,ttl,2016-06-25T02:33:14.214Z,1,57,29,1,"{""36352"":1}"
4155,uol.com.br,ttl,2016-07-03T02:33:14.214Z,7,19,9,3,"{""6830"":4,""2828"":4,""1200"":4}"
4156,uol.com.br,ttl,2016-07-07T02:33:14.214Z,7,21,9,3,"{""33182"":4,""6503"":4,""3549"":4}"
4157,uol.com.br,ttl,2016-07-10T02:33:14.214Z,31,17,5,5,"{""59564"":16,""12956"":16,""10429"":16,""9002"":16,""27699"":16}"
4158,uol.com.br,ttl,2016-08-28T02:33:14.214Z,3,27,9,3,"{""26615"":2,""36352"":3,""36351"":2}"
4162,uol.com.br,ttl,2016-09-29T02:33:14.214Z,1,13,5,1,"{""47447"":1}"
4165,uol.com.br,ttl,2016-10-12T02:33:14.214Z,3,5,2,2,"{""36351"":2,""26615"":2}"
4169,youth.cn,ttl,2016-05-10T05:47:56.508Z,7,3,1,3,"{""133752"":4,""3491"":4,""23724"":4}"
4170,youth.cn,ttl,2016-05-12T05:47:56.508Z,31,5,1,5,"{""198310"":16,""29076"":16,""4134"":16,""1299"":16,""23724"":16}"
4171,youth.cn,ttl,2016-06-26T05:47:56.508Z,63,6,1,6,"{""8220"":32,""4134"":32,""60311"":32,""15576"":32,""3303"":32,""23724"":32}"
4172,youth.cn,ttl,2016-06-30T05:47:56.508Z,63,6,1,6,"{""8220"":32,""4134"":32,""60311"":32,""15576"":32,""3303"":32,""23724"":32}"
4173,youth.cn,ttl,2016-07-09T05:47:56.508Z,15,4,1,4,"{""4657"":8,""38001"":8,""4134"":8,""23724"":8}"
4174,youth.cn,ttl,2016-07-16T05:47:56.508Z,63,6,1,6,"{""8220"":32,""4134"":32,""60311"":32,""15576"":32,""3303"":32,""23724"":32}"
4175,youth.cn,ttl,2016-07-17T05:47:56.508Z,15,4,1,4,"{""4657"":8,""38001"":8,""4134"":8,""23724"":8}"
4176,youth.cn,ttl,2016-07-20T05:47:56.508Z,15,4,1,4,"{""18978"":8,""6939"":8,""4134"":8,""23724"":8}"
4177,youth.cn,ttl,2016-07-25T05:47:56.508Z,15,4,1,4,"{""20473"":8,""174"":8,""4134"":8,""23724"":8}"
4178,youth.cn,ttl,2016-07-26T05:47:56.508Z,7,3,1,3,"{""2914"":4,""35017"":4,""23724"":4}"
4179,youth.cn,ttl,2016-09-06T05:47:56.508Z,15,4,1,4,"{""2914"":8,""7552"":8,""4134"":8,""23724"":8}"
4181,hootsuite.com,ttl,2016-07-22T23:50:33.944Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
4182,hootsuite.com,block,2016-09-21T23:50:33.944Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
4183,hootsuite.com,rst,2016-11-26T23:50:33.944Z,3,6,2,2,"{""48434"":2,""6736"":2}"
4184,hootsuite.com,status,2016-11-26T23:50:33.944Z,3,6,2,2,"{""48434"":2,""6736"":2}"
4185,chinadaily.com.cn,ttl,2016-12-06T04:01:14.341Z,15,4,1,4,"{""2914"":8,""36351"":8,""4847"":8,""4134"":8}"
4186,chinadaily.com.cn,ttl,2016-12-07T04:01:14.341Z,7,3,1,3,"{""4847"":4,""4134"":4,""3462"":4}"
4187,chinadaily.com.cn,ttl,2017-01-21T04:01:14.341Z,7,3,1,3,"{""4847"":4,""4134"":4,""4766"":4}"
4188,chinadaily.com.cn,ttl,2017-01-22T04:01:14.341Z,15,4,1,4,"{""2914"":8,""36351"":8,""4847"":8,""4134"":8}"
4189,chinadaily.com.cn,ttl,2017-01-31T04:01:14.341Z,15,4,1,4,"{""4847"":8,""4134"":8,""8100"":8,""36678"":8}"
4191,watsons.tmall.com,ttl,2016-09-25T06:08:21.590Z,1,16,7,1,"{""5413"":1}"
4200,vice.com,ttl,2016-07-18T06:42:32.400Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
4201,vice.com,block,2017-02-09T06:42:32.400Z,3,27,15,2,"{""48434"":2,""6736"":2}"
4202,php.net,seq,2016-11-13T02:08:22.019Z,3,78,46,2,"{""42708"":2,""60778"":2}"
4207,vice.com,dns,2017-02-11T06:42:32.400Z,7,32,17,3,"{""6762"":4,""12880"":4,""16322"":4}"
4208,vice.com,rst,2017-02-12T06:42:32.400Z,3,31,19,2,"{""48434"":2,""6736"":2}"
4209,weibo.com,ttl,2016-06-19T05:57:03.059Z,1,31,14,1,"{""201011"":1}"
4210,weibo.com,ttl,2016-06-22T05:57:03.059Z,7,30,16,3,"{""33182"":4,""6503"":4,""701"":4}"
4211,weibo.com,ttl,2016-06-28T05:57:03.059Z,1,41,20,1,"{""47447"":1}"
4212,weibo.com,ttl,2016-06-30T05:57:03.059Z,1,62,36,1,"{""4657"":1}"
4213,weibo.com,ttl,2016-07-01T05:57:03.059Z,1,32,19,1,"{""201789"":1}"
4214,weibo.com,ttl,2016-07-06T05:57:03.059Z,1,48,29,1,"{""13739"":1}"
4216,weibo.com,ttl,2016-09-30T05:57:03.059Z,7,17,6,3,"{""38001"":4,""701"":4,""3491"":4}"
4217,weibo.com,ttl,2016-10-03T05:57:03.059Z,1,9,4,1,"{""201011"":1}"
4220,hurriyet.com.tr,ttl,2016-05-11T02:34:21.267Z,127,7,1,7,"{""9121"":64,""16322"":64,""6762"":64,""12880"":64,""1299"":64,""29049"":64,""12978"":64}"
4221,hurriyet.com.tr,ttl,2016-06-17T02:34:21.267Z,7,3,1,3,"{""48434"":4,""6736"":4,""12978"":4}"
4222,hurriyet.com.tr,ttl,2016-07-22T02:34:21.267Z,3,46,26,2,"{""48434"":2,""6736"":2}"
4223,hurriyet.com.tr,ttl,2016-07-27T02:34:21.267Z,63,6,1,6,"{""9121"":32,""51026"":32,""6762"":32,""12880"":32,""1299"":32,""12978"":32}"
4224,hurriyet.com.tr,ttl,2016-08-09T02:34:21.267Z,63,6,1,6,"{""9121"":32,""51026"":32,""6762"":32,""12880"":32,""1299"":32,""12978"":32}"
4225,hurriyet.com.tr,ttl,2016-08-23T02:34:21.267Z,7,7,2,3,"{""6762"":4,""12880"":4,""51026"":4}"
4226,hurriyet.com.tr,ttl,2016-08-25T02:34:21.267Z,7,39,17,3,"{""6762"":4,""12880"":4,""51026"":4}"
4227,hurriyet.com.tr,block,2016-10-25T02:34:21.267Z,81,231,173,7,"{""48434"":54,""16322"":42,""51026"":45,""6762"":48,""12880"":48,""29049"":42,""6736"":54}"
4228,hurriyet.com.tr,dns,2016-10-25T02:34:21.267Z,3,233,177,4,"{""48434"":2,""29049"":3,""6736"":2,""51026"":3}"
4229,hurriyet.com.tr,rst,2016-10-25T02:34:21.267Z,3,233,177,4,"{""48434"":2,""29049"":3,""6736"":2,""51026"":3}"
4230,hurriyet.com.tr,status,2016-10-25T02:34:21.267Z,3,233,177,4,"{""48434"":2,""29049"":3,""6736"":2,""51026"":3}"
4231,sharepoint.com,ttl,2016-07-06T02:33:14.214Z,3,26,13,2,"{""8544"":2,""197648"":2}"
4232,sharepoint.com,rst,2017-02-10T02:33:14.214Z,1,206,141,1,"{""8544"":1}"
4233,sharepoint.com,status,2017-02-10T02:33:14.214Z,1,206,141,1,"{""8544"":1}"
4234,nba.com,ttl,2016-06-30T02:51:01.673Z,3,8,4,2,"{""8544"":2,""197648"":2}"
4235,nba.com,rst,2016-07-03T02:51:01.673Z,3,55,35,2,"{""8544"":2,""197648"":2}"
4236,nba.com,status,2016-07-03T02:51:01.673Z,3,55,35,2,"{""8544"":2,""197648"":2}"
4238,detail.tmall.com,seq,2016-10-28T03:34:57.337Z,7,3,1,3,"{""3491"":4,""38001"":4,""9808"":4}"
4239,digikala.com,ttl,2016-11-08T05:20:25.359Z,7,3,1,3,"{""39122"":4,""1200"":4,""47823"":4}"
4240,digikala.com,ttl,2017-01-21T05:20:25.359Z,3,9,3,2,"{""59564"":2,""9002"":2}"
4243,washingtonpost.com,ttl,2016-05-11T02:36:35.318Z,63,6,1,6,"{""16322"":32,""33047"":32,""6762"":32,""12880"":32,""1299"":32,""29049"":32}"
4244,washingtonpost.com,ttl,2016-06-14T02:36:35.318Z,7,3,1,3,"{""48434"":4,""33047"":4,""6736"":4}"
4245,washingtonpost.com,ttl,2016-07-22T02:36:35.318Z,3,50,31,2,"{""48434"":2,""6736"":2}"
4246,washingtonpost.com,ttl,2016-07-27T02:36:35.318Z,31,5,1,5,"{""33047"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
4247,washingtonpost.com,ttl,2016-07-28T02:36:35.318Z,31,5,1,5,"{""33047"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
4248,washingtonpost.com,ttl,2016-07-30T02:36:35.318Z,31,5,1,5,"{""33047"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
4249,washingtonpost.com,ttl,2016-07-31T02:36:35.318Z,31,5,1,5,"{""33047"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
4250,washingtonpost.com,ttl,2016-08-16T02:36:35.318Z,7,69,41,3,"{""6762"":4,""12880"":4,""51026"":4}"
4251,washingtonpost.com,ttl,2016-08-17T02:36:35.318Z,7,16,6,3,"{""6762"":4,""12880"":4,""51026"":4}"
4252,washingtonpost.com,ttl,2016-08-20T02:36:35.318Z,31,5,1,5,"{""33047"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
4253,washingtonpost.com,ttl,2016-08-22T02:36:35.318Z,7,42,24,3,"{""6762"":4,""12880"":4,""51026"":4}"
4254,washingtonpost.com,ttl,2016-08-23T02:36:35.318Z,7,6,2,3,"{""6762"":4,""12880"":4,""51026"":4}"
4255,washingtonpost.com,ttl,2016-08-24T02:36:35.318Z,7,16,7,3,"{""6762"":4,""12880"":4,""51026"":4}"
4256,washingtonpost.com,ttl,2016-08-25T02:36:35.318Z,7,41,26,3,"{""6762"":4,""12880"":4,""51026"":4}"
4257,washingtonpost.com,block,2016-10-10T02:36:35.318Z,21,230,184,5,"{""48434"":14,""12880"":12,""6762"":12,""6736"":14,""51026"":12}"
4258,washingtonpost.com,rst,2017-02-12T02:36:35.318Z,81,242,184,7,"{""48434"":54,""16322"":42,""51026"":45,""6762"":48,""12880"":48,""29049"":42,""6736"":54}"
4259,dailymail.co.uk,ttl,2016-07-17T04:04:25.253Z,127,7,1,7,"{""16322"":64,""51026"":64,""3549"":64,""12880"":64,""12789"":64,""6453"":64,""3356"":64}"
4260,dailymail.co.uk,block,2017-02-26T04:04:25.253Z,7,218,257,3,"{""16322"":4,""12880"":4,""51026"":4}"
4261,dailymail.co.uk,rst,2017-03-01T04:04:25.253Z,1,196,168,1,"{""51026"":1}"
4262,dailymail.co.uk,status,2017-03-01T04:04:25.253Z,1,196,168,1,"{""51026"":1}"
4263,elmogaz.com,seq,2016-09-30T00:00:27.511Z,3,122,80,2,"{""53340"":2,""36114"":2}"
4264,ck101.com,ttl,2016-07-04T02:33:14.214Z,3,48,24,2,"{""8544"":2,""197648"":2}"
4265,ck101.com,ttl,2016-07-27T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
4266,ck101.com,ttl,2016-07-28T02:33:14.214Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
4267,ck101.com,seq,2016-07-29T02:33:14.214Z,105,206,139,7,"{""5391"":56,""21183"":56,""197706"":56,""43333"":60,""12831"":60,""5550"":60,""8585"":56}"
4268,ck101.com,block,2016-07-30T02:33:14.214Z,87,195,133,7,"{""51026"":58,""34426"":48,""12880"":58,""8966"":45,""35753"":48,""8781"":45,""51975"":48}"
4269,ck101.com,rst,2016-08-02T02:33:14.214Z,9,206,139,4,"{""8544"":6,""197648"":6,""12880"":6,""51026"":6}"
4270,clickadu.com,ttl,2016-07-04T00:00:22.670Z,3,73,52,2,"{""8544"":2,""197648"":2}"
4271,clickadu.com,rst,2016-11-02T00:00:22.670Z,1,212,177,1,"{""8544"":1}"
4272,souq.com,ttl,2016-07-04T01:53:11.521Z,1,77,44,1,"{""8100"":1}"
4274,costco.com,ttl,2016-07-06T01:53:11.521Z,9,31,20,7,"{""199558"":6,""38001"":9,""3320"":6,""2588"":6,""47447"":6,""39122"":9,""42831"":9}"
4277,costco.com,ttl,2016-07-10T01:53:11.521Z,11,22,9,5,"{""59564"":6,""36351"":11,""2914"":8,""9002"":6,""38001"":7}"
4278,costco.com,ttl,2016-07-12T01:53:11.521Z,1,10,4,1,"{""38001"":1}"
4280,costco.com,ttl,2016-07-15T01:53:11.521Z,1,7,3,1,"{""2914"":1}"
4282,costco.com,ttl,2016-07-18T01:53:11.521Z,3,11,5,4,"{""40676"":3,""2914"":2,""20860"":3,""38001"":2}"
4289,suning.com,ttl,2016-06-28T00:00:22.670Z,3,137,92,2,"{""35432"":2,""197648"":2}"
4290,suning.com,ttl,2016-07-01T00:00:22.670Z,3,88,57,2,"{""8544"":2,""197648"":2}"
4291,suning.com,ttl,2016-07-04T00:00:22.670Z,3,71,48,2,"{""8544"":2,""197648"":2}"
4292,suning.com,ttl,2016-07-07T00:00:22.670Z,3,50,33,2,"{""8544"":2,""197648"":2}"
4293,suning.com,rst,2016-10-25T00:00:22.670Z,2,190,167,2,"{""8544"":1,""197648"":2}"
4294,suning.com,status,2016-10-25T00:00:22.670Z,2,190,167,2,"{""8544"":1,""197648"":2}"
4295,videomega.tv,ttl,2016-06-13T00:00:22.976Z,3,116,61,2,"{""9498"":2,""56202"":2}"
4296,videomega.tv,ttl,2016-06-16T00:00:22.976Z,21,116,60,5,"{""9498"":14,""12880"":12,""6762"":12,""56202"":14,""16322"":12}"
4297,videomega.tv,ttl,2016-06-22T00:00:22.976Z,3,113,58,2,"{""9498"":2,""56202"":2}"
4298,videomega.tv,ttl,2016-06-25T00:00:22.976Z,3,107,57,2,"{""9498"":2,""56202"":2}"
4299,videomega.tv,ttl,2016-07-23T00:00:22.976Z,3,25,11,2,"{""9498"":2,""56202"":2}"
4300,videomega.tv,ttl,2016-07-27T00:00:22.976Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
4301,videomega.tv,ttl,2016-07-29T00:00:22.976Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
4302,videomega.tv,ttl,2016-07-30T00:00:22.976Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
4303,videomega.tv,ttl,2016-07-31T00:00:22.976Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
4304,videomega.tv,ttl,2016-08-16T00:00:22.976Z,21,53,29,5,"{""9498"":14,""56202"":14,""6762"":12,""12880"":12,""51026"":12}"
4305,videomega.tv,ttl,2016-08-19T00:00:22.976Z,3,64,29,2,"{""9498"":2,""56202"":2}"
4306,videomega.tv,ttl,2016-08-21T00:00:22.976Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
4307,videomega.tv,ttl,2016-08-23T00:00:22.976Z,7,16,5,3,"{""6762"":4,""12880"":4,""51026"":4}"
4308,videomega.tv,ttl,2016-08-25T00:00:22.976Z,7,35,19,3,"{""6762"":4,""12880"":4,""51026"":4}"
4309,videomega.tv,seq,2016-09-13T00:00:22.976Z,3,210,135,2,"{""9498"":2,""56202"":2}"
4315,viralthread.com,ttl,2016-07-20T00:00:22.670Z,31,5,1,5,"{""12880"":16,""6453"":16,""16322"":16,""13335"":16,""51026"":16}"
4316,viralthread.com,ttl,2016-07-27T00:00:22.670Z,31,5,1,5,"{""12880"":16,""6453"":16,""6762"":16,""13335"":16,""51026"":16}"
4317,viralthread.com,ttl,2016-08-16T00:00:22.670Z,7,53,27,3,"{""6762"":4,""12880"":4,""51026"":4}"
4318,viralthread.com,ttl,2016-08-21T00:00:22.670Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
4319,viralthread.com,ttl,2016-08-22T00:00:22.670Z,7,34,16,3,"{""6762"":4,""12880"":4,""51026"":4}"
4320,viralthread.com,ttl,2016-08-23T00:00:22.670Z,7,13,4,3,"{""6453"":4,""12880"":4,""51026"":4}"
4321,viralthread.com,ttl,2016-08-24T00:00:22.670Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
4322,viralthread.com,ttl,2016-08-25T00:00:22.670Z,7,47,22,3,"{""6762"":4,""12880"":4,""51026"":4}"
4323,viralthread.com,seq,2016-09-10T00:00:22.670Z,7,184,119,3,"{""19531"":4,""25780"":4,""19844"":4}"
4324,viralthread.com,block,2016-09-10T00:00:22.670Z,84,190,122,7,"{""19531"":48,""19844"":48,""16322"":42,""51026"":56,""6762"":42,""12880"":56,""25780"":48}"
4325,viralthread.com,dns,2016-09-10T00:00:22.670Z,7,191,126,4,"{""19531"":4,""25780"":4,""19844"":4,""51026"":7}"
4326,viralthread.com,rst,2016-09-10T00:00:22.670Z,7,191,126,4,"{""19531"":4,""25780"":4,""19844"":4,""51026"":7}"
4327,viralthread.com,status,2016-09-10T00:00:22.670Z,7,191,126,4,"{""19531"":4,""25780"":4,""19844"":4,""51026"":7}"
4328,acfun.tv,block,2016-08-30T02:33:14.214Z,6,206,171,3,"{""16322"":3,""12880"":4,""51026"":4}"
4329,clipconverter.cc,ttl,2016-07-27T00:17:49.303Z,15,4,1,4,"{""16276"":8,""6762"":8,""12880"":8,""51026"":8}"
4330,clipconverter.cc,ttl,2016-07-28T00:17:49.303Z,15,4,1,4,"{""16276"":8,""6762"":8,""12880"":8,""51026"":8}"
4331,clipconverter.cc,ttl,2016-07-29T00:17:49.303Z,15,4,1,4,"{""16276"":8,""6762"":8,""12880"":8,""51026"":8}"
4332,clipconverter.cc,ttl,2016-07-30T00:17:49.303Z,31,5,1,5,"{""6453"":16,""16276"":16,""1299"":16,""12880"":16,""51026"":16}"
4333,clipconverter.cc,ttl,2016-07-31T00:17:49.303Z,31,5,1,5,"{""6453"":16,""16276"":16,""1299"":16,""12880"":16,""51026"":16}"
4334,clipconverter.cc,ttl,2016-08-13T00:17:49.303Z,31,5,1,5,"{""6453"":16,""16276"":16,""1299"":16,""12880"":16,""51026"":16}"
4335,clipconverter.cc,ttl,2016-08-17T00:17:49.303Z,15,7,2,4,"{""6453"":8,""1299"":8,""12880"":8,""51026"":8}"
4336,clipconverter.cc,ttl,2016-08-21T00:17:49.303Z,31,5,1,5,"{""6453"":16,""16276"":16,""1299"":16,""12880"":16,""51026"":16}"
4337,clipconverter.cc,block,2016-11-05T00:17:49.303Z,3,84,53,2,"{""12880"":2,""51026"":2}"
4338,clipconverter.cc,dns,2016-11-05T00:17:49.303Z,1,87,55,1,"{""51026"":1}"
4339,clipconverter.cc,rst,2016-11-05T00:17:49.303Z,1,95,65,1,"{""51026"":1}"
4340,clipconverter.cc,status,2016-11-05T00:17:49.303Z,1,95,65,1,"{""51026"":1}"
4341,behance.net,dns,2017-02-04T01:19:17.412Z,13,103,62,4,"{""6453"":7,""16322"":8,""12880"":8,""6762"":7}"
4342,tuberel.com,ttl,2016-07-22T00:00:25.097Z,3,62,31,2,"{""48434"":2,""6736"":2}"
4343,tuberel.com,ttl,2016-07-27T00:00:25.097Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
4344,tuberel.com,ttl,2016-08-16T00:00:25.097Z,3,54,27,2,"{""12880"":2,""51026"":2}"
4345,tuberel.com,ttl,2016-08-17T00:00:25.097Z,7,14,6,3,"{""6453"":4,""12880"":4,""51026"":4}"
4346,tuberel.com,ttl,2016-08-21T00:00:25.097Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
4347,tuberel.com,ttl,2016-08-22T00:00:25.097Z,3,35,18,2,"{""12880"":2,""51026"":2}"
4350,tuberel.com,rst,2016-10-04T00:00:25.097Z,3,244,174,3,"{""48434"":2,""6736"":2,""51026"":3}"
4351,tuberel.com,status,2016-10-04T00:00:25.097Z,3,244,174,3,"{""48434"":2,""6736"":2,""51026"":3}"
4352,abcnews.go.com,ttl,2016-07-01T00:00:22.670Z,15,11,3,4,"{""8544"":8,""3356"":8,""1299"":8,""197648"":8}"
4353,abcnews.go.com,rst,2016-07-19T00:00:22.670Z,3,25,14,2,"{""8544"":2,""197648"":2}"
4354,abcnews.go.com,status,2016-07-19T00:00:22.670Z,3,25,14,2,"{""8544"":2,""197648"":2}"
4355,bp.blogspot.com,ttl,2016-05-19T22:03:19.913Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
4356,bp.blogspot.com,block,2016-05-29T22:03:19.913Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
4357,bp.blogspot.com,rst,2016-06-08T22:03:19.913Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
4363,gamefaqs.com,ttl,2016-07-27T00:17:49.303Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""6453"":32,""32787"":32,""6623"":32}"
4364,gamefaqs.com,ttl,2016-07-28T00:17:49.303Z,31,5,1,5,"{""6453"":16,""32787"":16,""6623"":16,""12880"":16,""51026"":16}"
4365,gamefaqs.com,block,2017-02-09T00:17:49.303Z,6,188,157,3,"{""6762"":3,""12880"":4,""51026"":4}"
4366,gamefaqs.com,rst,2017-02-10T00:17:49.303Z,1,179,141,1,"{""51026"":1}"
4367,gamefaqs.com,status,2017-02-10T00:17:49.303Z,1,179,141,1,"{""51026"":1}"
4368,beeg.com,dns,2016-10-17T00:20:46.178Z,7,22,10,3,"{""6762"":4,""12880"":4,""16322"":4}"
4369,thepiratebay.org,ttl,2016-06-10T00:00:25.097Z,1,130,71,1,"{""56202"":1}"
4370,thepiratebay.org,ttl,2016-06-16T00:00:25.097Z,15,119,59,4,"{""6762"":8,""29049"":8,""12880"":8,""16322"":8}"
4371,thepiratebay.org,ttl,2016-07-04T00:00:25.097Z,3,85,44,2,"{""8544"":2,""197648"":2}"
4372,thepiratebay.org,ttl,2016-07-20T00:00:25.097Z,31,5,1,5,"{""12880"":16,""6453"":16,""16322"":16,""13335"":16,""51026"":16}"
4373,thepiratebay.org,ttl,2016-07-23T00:00:25.097Z,3,25,12,2,"{""9498"":2,""56202"":2}"
4374,thepiratebay.org,ttl,2016-07-25T00:00:25.097Z,1,69,35,1,"{""56202"":1}"
4375,thepiratebay.org,ttl,2016-07-27T00:00:25.097Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
4376,thepiratebay.org,ttl,2016-07-28T00:00:25.097Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
4377,thepiratebay.org,ttl,2016-07-29T00:00:25.097Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
4378,thepiratebay.org,ttl,2016-07-30T00:00:25.097Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
4379,thepiratebay.org,ttl,2016-07-31T00:00:25.097Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
4380,thepiratebay.org,ttl,2016-08-16T00:00:25.097Z,3,52,27,2,"{""9498"":2,""56202"":2}"
4381,thepiratebay.org,ttl,2016-08-21T00:00:25.097Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
4382,thepiratebay.org,ttl,2016-08-23T00:00:25.097Z,7,8,3,3,"{""6453"":4,""12880"":4,""51026"":4}"
4383,thepiratebay.org,ttl,2016-08-24T00:00:25.097Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
4384,thepiratebay.org,ttl,2016-08-25T00:00:25.097Z,7,38,19,3,"{""6453"":4,""12880"":4,""51026"":4}"
4385,thepiratebay.org,ttl,2016-09-21T00:00:25.097Z,7,3,1,3,"{""9498"":4,""13335"":4,""33480"":4}"
4388,thepiratebay.org,block,2016-10-16T00:00:25.097Z,15,80,41,4,"{""8781"":8,""51975"":8,""34426"":8,""35753"":8}"
4390,canva.com,ttl,2016-10-04T02:43:38.610Z,7,32,14,3,"{""14828"":4,""9286"":4,""38001"":4}"
4391,extratorrent.cc,ttl,2016-05-11T02:34:21.267Z,31,5,1,5,"{""12880"":16,""6453"":16,""16322"":16,""13335"":16,""6762"":16}"
4392,extratorrent.cc,ttl,2016-06-03T02:34:21.267Z,3,45,23,2,"{""9498"":2,""56202"":2}"
4393,extratorrent.cc,ttl,2016-06-07T02:34:21.267Z,3,82,43,2,"{""9498"":2,""56202"":2}"
4394,extratorrent.cc,ttl,2016-06-09T02:34:21.267Z,3,59,29,2,"{""9498"":2,""56202"":2}"
4395,extratorrent.cc,ttl,2016-06-13T02:34:21.267Z,3,74,37,2,"{""9498"":2,""56202"":2}"
4396,extratorrent.cc,ttl,2016-06-19T02:34:21.267Z,3,95,49,2,"{""9498"":2,""56202"":2}"
4397,extratorrent.cc,ttl,2016-06-21T02:34:21.267Z,3,52,26,2,"{""9498"":2,""56202"":2}"
4398,extratorrent.cc,ttl,2016-06-25T02:34:21.267Z,3,87,44,2,"{""9498"":2,""56202"":2}"
4399,extratorrent.cc,ttl,2016-07-22T02:34:21.267Z,3,50,24,2,"{""48434"":2,""6736"":2}"
4400,extratorrent.cc,ttl,2016-07-25T02:34:21.267Z,3,48,23,2,"{""9498"":2,""56202"":2}"
4401,extratorrent.cc,ttl,2016-08-16T02:34:21.267Z,3,53,27,2,"{""9498"":2,""56202"":2}"
4402,extratorrent.cc,ttl,2016-08-19T02:34:21.267Z,3,53,25,2,"{""9498"":2,""56202"":2}"
4403,extratorrent.cc,ttl,2016-08-20T02:34:21.267Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
4404,extratorrent.cc,ttl,2016-08-25T02:34:21.267Z,7,41,19,3,"{""6762"":4,""12880"":4,""51026"":4}"
4408,extratorrent.cc,rst,2016-10-25T02:34:21.267Z,9,236,173,6,"{""48434"":6,""56202"":6,""51026"":9,""6762"":9,""9498"":6,""6736"":6}"
4409,extratorrent.cc,status,2016-10-25T02:34:21.267Z,9,236,173,6,"{""48434"":6,""56202"":6,""51026"":9,""6762"":9,""9498"":6,""6736"":6}"
4413,canva.com,rst,2017-02-14T02:43:38.610Z,3,138,90,2,"{""14828"":2,""9286"":2}"
4414,canva.com,status,2017-02-14T02:43:38.610Z,3,138,90,2,"{""14828"":2,""9286"":2}"
4420,ameblo.jp,ttl,2016-05-11T02:33:14.214Z,63,6,1,6,"{""2914"":32,""16322"":32,""6762"":32,""12880"":32,""29049"":32,""24284"":32}"
4421,ameblo.jp,ttl,2016-06-17T02:33:14.214Z,7,3,1,3,"{""48434"":4,""24284"":4,""6736"":4}"
4422,ameblo.jp,ttl,2016-07-20T02:33:14.214Z,7,3,1,3,"{""48434"":4,""24284"":4,""6736"":4}"
4423,ameblo.jp,ttl,2016-10-14T02:33:14.214Z,7,3,1,3,"{""4766"":4,""2497"":4,""63997"":4}"
4424,ameblo.jp,block,2017-01-30T02:33:14.214Z,21,228,240,5,"{""12880"":12,""48434"":14,""16322"":12,""6736"":14,""29049"":12}"
4425,ameblo.jp,rst,2017-02-14T02:33:14.214Z,21,235,245,5,"{""12880"":12,""48434"":14,""29049"":12,""6736"":14,""16322"":12}"
4426,wp.com,dns,2016-11-06T00:00:25.097Z,6,213,161,3,"{""16322"":4,""12880"":4,""6762"":3}"
4427,ozock.com,ttl,2016-07-04T00:00:25.097Z,3,91,47,2,"{""8544"":2,""197648"":2}"
4428,ozock.com,seq,2016-10-05T00:00:25.097Z,1,247,184,1,"{""8999"":1}"
4429,ozock.com,rst,2016-10-11T00:00:25.097Z,1,248,185,1,"{""8544"":1}"
4430,sh.st,seq,2016-10-04T02:33:14.214Z,1,236,202,1,"{""16322"":1}"
4431,mercadolibre.com.ar,ttl,2016-06-17T00:00:25.097Z,7,3,1,3,"{""48434"":4,""53387"":4,""6736"":4}"
4432,mercadolibre.com.ar,ttl,2016-07-14T00:00:25.097Z,31,5,1,5,"{""12956"":16,""51026"":16,""53387"":16,""12880"":16,""6762"":16}"
4433,mercadolibre.com.ar,block,2016-10-09T00:00:25.097Z,3,162,127,2,"{""48434"":2,""6736"":2}"
4434,mercadolibre.com.ar,rst,2016-10-27T00:00:25.097Z,9,173,124,4,"{""48434"":6,""12880"":6,""6736"":6,""51026"":6}"
4439,douyu.com,ttl,2016-06-03T02:25:53.611Z,3,51,33,2,"{""35432"":2,""197648"":2}"
4440,douyu.com,ttl,2016-06-07T02:25:53.611Z,3,88,57,2,"{""35432"":2,""197648"":2}"
4441,douyu.com,ttl,2016-06-30T02:25:53.611Z,3,37,24,2,"{""8544"":2,""197648"":2}"
4442,douyu.com,ttl,2016-07-06T02:25:53.611Z,3,34,20,2,"{""8544"":2,""197648"":2}"
4444,upwork.com,ttl,2016-06-04T00:00:25.097Z,3,107,59,2,"{""35432"":2,""197648"":2}"
4445,upwork.com,ttl,2016-07-07T00:00:25.097Z,3,53,26,2,"{""8544"":2,""197648"":2}"
4446,upwork.com,seq,2016-10-29T00:00:25.097Z,1,240,174,1,"{""6830"":1}"
4447,upwork.com,rst,2016-11-05T00:00:25.097Z,5,240,174,3,"{""8544"":3,""35432"":3,""197648"":4}"
4448,rt.com,ttl,2016-08-01T02:34:21.267Z,63,6,1,6,"{""41828"":32,""57127"":32,""42014"":32,""12644"":32,""9002"":32,""16016"":32}"
4449,rt.com,ttl,2016-08-07T02:34:21.267Z,7,3,1,3,"{""39122"":4,""20764"":4,""42014"":4}"
4450,rt.com,ttl,2016-08-10T02:34:21.267Z,15,4,1,4,"{""19151"":8,""42014"":8,""8100"":8,""9002"":8}"
4452,rt.com,ttl,2016-08-18T02:34:21.267Z,3,14,7,2,"{""20764"":2,""35432"":2}"
4453,rt.com,ttl,2016-08-19T02:34:21.267Z,21,62,32,8,"{""23661"":12,""29073"":21,""2497"":12,""39122"":21,""17941"":12,""56202"":21,""19151"":14,""8100"":14}"
4454,rt.com,ttl,2016-08-21T02:34:21.267Z,1,9,4,1,"{""36351"":1}"
4455,rt.com,ttl,2016-08-22T02:34:21.267Z,45,38,19,6,"{""8220"":24,""6461"":30,""60311"":24,""40676"":30,""15576"":24,""3303"":24}"
4456,123movies.to,ttl,2016-09-19T02:48:32.476Z,3,65,31,2,"{""9498"":2,""56202"":2}"
4459,123movies.to,rst,2016-11-28T02:48:32.476Z,3,193,127,2,"{""9498"":2,""56202"":2}"
4460,123movies.to,status,2016-11-28T02:48:32.476Z,3,193,127,2,"{""9498"":2,""56202"":2}"
4461,zippyshare.com,ttl,2016-05-11T02:36:35.318Z,15,4,1,4,"{""6453"":8,""16276"":8,""16322"":8,""12880"":8}"
4462,zippyshare.com,block,2016-12-16T02:36:35.318Z,7,43,21,3,"{""6453"":4,""16322"":4,""12880"":4}"
4463,blogspot.jp,ttl,2016-08-01T02:33:14.214Z,15,4,1,4,"{""15169"":8,""6762"":8,""12880"":8,""51026"":8}"
4464,blogspot.jp,ttl,2016-08-03T02:33:14.214Z,15,4,1,4,"{""15169"":8,""6762"":8,""12880"":8,""51026"":8}"
4465,blogspot.jp,ttl,2016-08-04T02:33:14.214Z,15,4,1,4,"{""15169"":8,""6762"":8,""12880"":8,""51026"":8}"
4466,rt.com,ttl,2017-02-06T02:34:21.267Z,15,18,7,4,"{""12552"":8,""34989"":8,""24862"":8,""49788"":8}"
4467,rt.com,ttl,2017-02-09T02:34:21.267Z,3,10,4,2,"{""2914"":2,""38001"":2}"
4470,nbcolympics.com,ttl,2016-08-16T00:06:36.795Z,7,85,46,3,"{""6762"":4,""12880"":4,""51026"":4}"
4471,nbcolympics.com,ttl,2016-08-17T00:06:36.795Z,15,25,8,4,"{""51026"":8,""6762"":8,""12880"":8,""8966"":8}"
4472,nbcolympics.com,ttl,2016-08-21T00:06:36.795Z,31,5,1,5,"{""20940"":16,""51026"":16,""8966"":16,""12880"":16,""6762"":16}"
4473,nbcolympics.com,ttl,2016-08-22T00:06:36.795Z,15,54,19,4,"{""6762"":8,""8966"":8,""12880"":8,""51026"":8}"
4474,nbcolympics.com,ttl,2016-08-23T00:06:36.795Z,31,10,3,5,"{""20940"":16,""51026"":16,""6762"":16,""12880"":16,""8966"":16}"
4475,nbcolympics.com,ttl,2016-08-24T00:06:36.795Z,31,5,1,5,"{""20940"":16,""51026"":16,""8966"":16,""12880"":16,""6762"":16}"
4476,nbcolympics.com,block,2016-09-18T00:06:36.795Z,3,143,130,2,"{""12880"":2,""51026"":2}"
4477,nbcolympics.com,rst,2016-09-19T00:06:36.795Z,1,145,137,1,"{""51026"":1}"
4478,nbcolympics.com,status,2016-09-19T00:06:36.795Z,1,145,137,1,"{""51026"":1}"
4479,zippyshare.com,rst,2017-02-13T02:36:35.318Z,7,45,22,3,"{""6453"":4,""16322"":4,""12880"":4}"
4481,yts.ag,dns,2016-10-24T00:10:23.394Z,3,181,113,2,"{""16322"":2,""12880"":2}"
4482,blogspot.jp,block,2016-11-02T02:33:14.214Z,3,214,156,2,"{""12880"":2,""51026"":2}"
4483,blogspot.jp,rst,2016-11-11T02:33:14.214Z,7,207,135,3,"{""6762"":4,""12880"":4,""51026"":4}"
4484,list.tmall.com,ttl,2016-09-06T03:47:16.871Z,31,5,1,5,"{""4812"":16,""37963"":16,""4134"":16,""38001"":16,""3491"":16}"
4485,list.tmall.com,ttl,2016-09-13T03:47:16.871Z,31,5,1,5,"{""4812"":16,""37963"":16,""4134"":16,""38001"":16,""3491"":16}"
4486,list.tmall.com,ttl,2016-09-28T03:47:16.871Z,31,5,1,5,"{""17621"":16,""37963"":16,""24940"":16,""4837"":16,""3257"":16}"
4487,list.tmall.com,ttl,2016-10-02T03:47:16.871Z,31,5,1,5,"{""4812"":16,""37963"":16,""4134"":16,""38001"":16,""3491"":16}"
4488,list.tmall.com,ttl,2016-10-15T03:47:16.871Z,31,5,1,5,"{""59564"":16,""4812"":16,""37963"":16,""4134"":16,""9002"":16}"
4489,list.tmall.com,ttl,2016-10-17T03:47:16.871Z,15,4,1,4,"{""2914"":8,""37963"":8,""4134"":8,""3327"":8}"
4490,list.tmall.com,ttl,2016-11-07T03:47:16.871Z,127,7,1,7,"{""17621"":64,""174"":64,""49788"":64,""4837"":64,""50304"":64,""34989"":64,""37963"":64}"
4491,list.tmall.com,ttl,2016-11-17T03:47:16.871Z,31,5,1,5,"{""17621"":16,""174"":16,""37963"":16,""4837"":16,""20853"":16}"
4492,list.tmall.com,ttl,2016-11-22T03:47:16.871Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
4493,list.tmall.com,ttl,2016-12-14T03:47:16.871Z,31,5,1,5,"{""4812"":16,""37963"":16,""4134"":16,""38001"":16,""3491"":16}"
4494,list.tmall.com,ttl,2016-12-22T03:47:16.871Z,31,5,1,5,"{""2914"":16,""4812"":16,""37963"":16,""4134"":16,""3327"":16}"
4495,list.tmall.com,ttl,2017-01-02T03:47:16.871Z,15,4,1,4,"{""29405"":8,""37963"":8,""1299"":8,""4837"":8}"
4496,list.tmall.com,ttl,2017-01-06T03:47:16.871Z,31,5,1,5,"{""17621"":16,""174"":16,""37963"":16,""4837"":16,""20853"":16}"
4497,list.tmall.com,ttl,2017-01-10T03:47:16.871Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
4498,list.tmall.com,ttl,2017-01-12T03:47:16.871Z,31,5,1,5,"{""17621"":16,""174"":16,""37963"":16,""4837"":16,""61317"":16}"
4500,list.tmall.com,seq,2017-01-16T03:47:16.871Z,233,8,2,8,"{""4812"":120,""2914"":120,""4134"":120,""4837"":124,""47447"":124,""37963"":128,""1299"":124,""9009"":120}"
4501,list.tmall.com,seq,2017-01-18T03:47:16.871Z,7,12,3,3,"{""4812"":4,""38001"":4,""3491"":4}"
4502,list.tmall.com,seq,2017-01-19T03:47:16.871Z,3,8,2,2,"{""174"":2,""61317"":2}"
4503,list.tmall.com,seq,2017-01-20T03:47:16.871Z,7,7,2,3,"{""59564"":4,""4812"":4,""9002"":4}"
4504,list.tmall.com,seq,2017-01-21T03:47:16.871Z,7,3,1,3,"{""46664"":4,""37963"":4,""5580"":4}"
4505,list.tmall.com,seq,2017-01-22T03:47:16.871Z,1,5,2,1,"{""4812"":1}"
4506,list.tmall.com,seq,2017-01-24T03:47:16.871Z,159,14,4,8,"{""4812"":84,""2914"":84,""4134"":96,""3356"":90,""3327"":84,""201011"":106,""1299"":106,""51852"":90}"
4507,list.tmall.com,seq,2017-01-27T03:47:16.871Z,63,6,1,6,"{""17621"":32,""4837"":32,""47605"":32,""39324"":32,""1299"":32,""37963"":32}"
4508,list.tmall.com,seq,2017-01-28T03:47:16.871Z,15,4,1,4,"{""29405"":8,""37963"":8,""1299"":8,""4837"":8}"
4509,list.tmall.com,seq,2017-01-30T03:47:16.871Z,15,8,2,4,"{""17621"":8,""174"":8,""4837"":8,""20853"":8}"
4510,list.tmall.com,seq,2017-02-01T03:47:16.871Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
4511,list.tmall.com,seq,2017-02-02T03:47:16.871Z,31,5,1,5,"{""17621"":16,""174"":16,""37963"":16,""4837"":16,""61317"":16}"
4512,list.tmall.com,rst,2017-02-10T03:47:16.871Z,21,60,36,10,"{""29405"":21,""50304"":12,""20853"":21,""49788"":12,""24940"":14,""3257"":14,""3327"":21,""59564"":21,""34989"":12,""38001"":21}"
4513,list.tmall.com,status,2017-02-10T03:47:16.871Z,21,60,36,10,"{""29405"":21,""50304"":12,""20853"":21,""49788"":12,""24940"":14,""3257"":14,""3327"":21,""59564"":21,""34989"":12,""38001"":21}"
4514,nordstrom.com,ttl,2016-08-11T21:38:11.920Z,7,6,2,3,"{""6762"":4,""12880"":4,""51026"":4}"
4515,nordstrom.com,ttl,2016-08-25T21:38:11.920Z,7,10,4,3,"{""6762"":4,""12880"":4,""51026"":4}"
4516,nordstrom.com,block,2016-08-29T21:38:11.920Z,7,127,73,3,"{""6762"":4,""12880"":4,""51026"":4}"
4517,nordstrom.com,rst,2016-08-31T21:38:11.920Z,7,132,77,3,"{""6762"":4,""12880"":4,""51026"":4}"
4518,rule.tmall.com,ttl,2017-01-28T05:24:23.506Z,63,6,1,6,"{""4812"":32,""29032"":32,""30844"":32,""4134"":32,""37963"":32,""36997"":32}"
4519,rule.tmall.com,ttl,2017-01-31T05:24:23.506Z,63,6,1,6,"{""17621"":32,""174"":32,""50673"":32,""51430"":32,""4837"":32,""37963"":32}"
4520,rule.tmall.com,ttl,2017-02-01T05:24:23.506Z,15,9,2,4,"{""4812"":8,""29032"":8,""36997"":8,""30844"":8}"
4523,kissanime.to,ttl,2016-07-01T00:00:25.097Z,3,85,44,2,"{""8544"":2,""197648"":2}"
4524,kissanime.to,ttl,2016-07-04T00:00:25.097Z,3,81,42,2,"{""8544"":2,""197648"":2}"
4525,kissanime.to,ttl,2016-07-07T00:00:25.097Z,3,53,28,2,"{""8544"":2,""197648"":2}"
4526,kissanime.to,seq,2016-10-21T00:00:25.097Z,7,242,173,3,"{""19531"":4,""25780"":4,""19844"":4}"
4527,kissanime.to,dns,2016-10-24T00:00:25.097Z,7,246,176,3,"{""16322"":4,""12880"":4,""6762"":4}"
4531,pages.tmall.com,seq,2017-02-23T04:39:57.263Z,7,3,1,3,"{""174"":4,""4134"":4,""35017"":4}"
4532,pages.tmall.com,seq,2017-02-24T04:39:57.263Z,7,3,1,3,"{""47447"":4,""12389"":4,""6939"":4}"
4533,pages.tmall.com,seq,2017-02-26T04:39:57.263Z,15,4,1,4,"{""199558"":8,""6939"":8,""12389"":8,""2588"":8}"
4534,pages.tmall.com,seq,2017-02-28T04:39:57.263Z,15,4,1,4,"{""28877"":8,""197133"":8,""6939"":8,""12389"":8}"
4535,pages.tmall.com,seq,2017-03-01T04:39:57.263Z,15,4,1,4,"{""35699"":8,""59432"":8,""1273"":8,""2914"":8}"
4536,pages.tmall.com,seq,2017-03-02T04:39:57.263Z,7,3,1,3,"{""42708"":4,""1299"":4,""1273"":4}"
4537,pages.tmall.com,seq,2017-03-03T04:39:57.263Z,7,3,1,3,"{""36351"":4,""3356"":4,""1273"":4}"
4539,peixun.tmall.com,ttl,2017-01-18T05:24:23.506Z,7,7,2,3,"{""4812"":4,""49505"":4,""9002"":4}"
4540,peixun.tmall.com,ttl,2017-01-20T05:24:23.506Z,3,15,5,2,"{""59564"":2,""9002"":2}"
4541,peixun.tmall.com,ttl,2017-01-22T05:24:23.506Z,3,16,5,2,"{""2914"":2,""3327"":2}"
4542,peixun.tmall.com,ttl,2017-01-25T05:24:23.506Z,31,9,2,5,"{""4812"":16,""29032"":16,""4134"":16,""36997"":16,""30844"":16}"
4543,peixun.tmall.com,ttl,2017-01-28T05:24:23.506Z,15,4,2,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
4544,peixun.tmall.com,ttl,2017-01-30T05:24:23.506Z,15,12,3,4,"{""4812"":8,""29032"":8,""36997"":8,""30844"":8}"
4548,cctv.com,ttl,2016-08-22T02:51:02.566Z,3,58,27,2,"{""6453"":2,""24768"":2}"
4549,cctv.com,ttl,2016-09-18T02:51:02.566Z,31,5,1,5,"{""4808"":16,""54334"":16,""6939"":16,""63008"":16,""4837"":16}"
4550,cctv.com,ttl,2016-10-04T02:51:02.566Z,3,23,11,3,"{""6461"":2,""201011"":3,""30496"":2}"
4551,cctv.com,ttl,2016-10-11T02:51:02.566Z,1,7,3,1,"{""5413"":1}"
4552,cctv.com,ttl,2016-10-13T02:51:02.566Z,1,5,2,1,"{""4766"":1}"
4553,cctv.com,ttl,2016-10-18T02:51:02.566Z,1,11,5,1,"{""201011"":1}"
4554,cctv.com,ttl,2016-11-21T02:51:02.566Z,1,9,3,1,"{""54334"":1}"
4555,cctv.com,ttl,2016-11-27T02:51:02.566Z,7,8,3,3,"{""174"":4,""63008"":4,""54334"":4}"
4556,cctv.com,ttl,2016-11-30T02:51:02.566Z,3,13,5,2,"{""55720"":2,""3491"":2}"
4557,cctv.com,ttl,2016-12-03T02:51:02.566Z,3,9,3,2,"{""20473"":2,""3257"":2}"
4558,cctv.com,ttl,2016-12-06T02:51:02.566Z,3,12,6,2,"{""39324"":2,""47605"":2}"
4559,cctv.com,ttl,2016-12-09T02:51:02.566Z,3,7,2,2,"{""53889"":2,""3257"":2}"
4560,cctv.com,ttl,2016-12-12T02:51:02.566Z,3,9,3,2,"{""55720"":2,""3491"":2}"
4561,cctv.com,ttl,2016-12-17T02:51:02.566Z,15,4,1,4,"{""40676"":8,""4808"":8,""4837"":8,""3257"":8}"
4562,cctv.com,ttl,2016-12-24T02:51:02.566Z,3,14,5,2,"{""36351"":2,""2914"":2}"
4563,cctv.com,ttl,2016-12-25T02:51:02.566Z,1,7,3,1,"{""47447"":1}"
4564,cctv.com,ttl,2016-12-30T02:51:02.566Z,1,20,9,1,"{""9009"":1}"
4565,cctv.com,ttl,2017-01-08T02:51:02.566Z,15,4,1,4,"{""4808"":8,""174"":8,""63008"":8,""4837"":8}"
4566,cctv.com,ttl,2017-01-14T02:51:02.566Z,7,13,5,4,"{""201011"":7,""34989"":4,""49788"":4,""50304"":4}"
4567,cctv.com,ttl,2017-01-16T02:51:02.566Z,7,3,1,3,"{""4808"":4,""174"":4,""4837"":4}"
4568,cctv.com,ttl,2017-01-22T02:51:02.566Z,3,5,2,2,"{""53889"":2,""3257"":2}"
4569,cctv.com,ttl,2017-01-25T02:51:02.566Z,15,4,1,4,"{""53889"":8,""4808"":8,""4837"":8,""3257"":8}"
4570,cctv.com,ttl,2017-01-26T02:51:02.566Z,15,4,1,4,"{""4808"":8,""1299"":8,""39122"":8,""4837"":8}"
4571,cctv.com,ttl,2017-01-30T02:51:02.566Z,63,6,1,6,"{""13156"":32,""4808"":32,""5626"":32,""4837"":32,""9186"":32,""6453"":32}"
4572,cctv.com,ttl,2017-02-02T02:51:02.566Z,127,7,1,7,"{""4808"":64,""35753"":64,""4837"":64,""34426"":64,""8781"":64,""7473"":64,""51975"":64}"
4574,openload.co,ttl,2016-07-22T00:00:26.926Z,3,55,25,2,"{""48434"":2,""6736"":2}"
4575,openload.co,ttl,2016-08-19T00:00:26.926Z,1,52,24,1,"{""56202"":1}"
4576,openload.co,seq,2017-02-06T00:00:26.926Z,1,247,192,1,"{""56202"":1}"
4577,openload.co,block,2017-02-09T00:00:26.926Z,3,236,174,2,"{""48434"":2,""6736"":2}"
4578,openload.co,dns,2017-02-11T00:00:26.926Z,12,244,183,4,"{""29049"":6,""16322"":8,""12880"":8,""6762"":6}"
4579,openload.co,rst,2017-02-12T00:00:26.926Z,3,247,192,3,"{""48434"":2,""56202"":3,""6736"":2}"
4586,porn555.com,block,2017-02-07T03:44:46.613Z,29,95,58,5,"{""39386"":15,""51975"":16,""34426"":16,""35753"":16,""8966"":15}"
4588,vporn.com,block,2017-02-09T06:07:08.630Z,15,84,53,4,"{""51975"":8,""35753"":8,""8966"":8,""34426"":8}"
4589,ouo.io,ttl,2016-09-09T02:33:14.214Z,3,8,3,2,"{""2914"":2,""35017"":2}"
4597,dictionary.com,ttl,2016-05-10T02:36:35.318Z,3,97,57,4,"{""9680"":2,""58443"":3,""3462"":2,""20860"":3}"
4599,dictionary.com,ttl,2016-05-31T02:36:35.318Z,1,104,70,2,"{""8999"":1,""30693"":1}"
4600,dictionary.com,ttl,2016-06-03T02:36:35.318Z,1,60,43,1,"{""25653"":1}"
4601,dictionary.com,ttl,2016-06-04T02:36:35.318Z,3,82,52,2,"{""3491"":2,""38001"":2}"
4607,dictionary.com,ttl,2016-06-16T02:36:35.318Z,1,54,31,1,"{""174"":1}"
4608,dictionary.com,ttl,2016-06-18T02:36:35.318Z,3,41,30,2,"{""53340"":2,""36114"":2}"
4609,dictionary.com,ttl,2016-06-19T02:36:35.318Z,3,58,32,2,"{""9680"":2,""3462"":2}"
4610,dictionary.com,ttl,2016-06-21T02:36:35.318Z,31,5,1,5,"{""59564"":16,""6461"":16,""9002"":16,""16798"":16,""1200"":16}"
4611,dictionary.com,ttl,2016-07-05T02:36:35.318Z,7,3,1,3,"{""1299"":4,""15694"":4,""16798"":4}"
4612,dictionary.com,ttl,2016-07-25T02:36:35.318Z,7,3,1,3,"{""42708"":4,""1299"":4,""16798"":4}"
4613,dictionary.com,ttl,2016-07-30T02:36:35.318Z,15,4,1,4,"{""6461"":8,""38001"":8,""16798"":8,""3491"":8}"
4614,dictionary.com,ttl,2016-08-04T02:36:35.318Z,7,3,1,3,"{""1299"":4,""36884"":4,""16798"":4}"
4615,dictionary.com,ttl,2016-09-02T02:36:35.318Z,15,4,1,4,"{""6461"":8,""38001"":8,""16798"":8,""3491"":8}"
4616,dictionary.com,ttl,2016-09-10T02:36:35.318Z,15,4,1,4,"{""6461"":8,""38001"":8,""16798"":8,""3491"":8}"
4617,dictionary.com,ttl,2016-10-17T02:36:35.318Z,7,3,1,3,"{""6461"":4,""20860"":4,""16798"":4}"
4618,dictionary.com,ttl,2016-12-04T02:36:35.318Z,7,3,1,3,"{""10026"":4,""36351"":4,""16798"":4}"
4620,rarbg.to,ttl,2016-08-16T08:22:32.639Z,31,5,1,5,"{""9498"":16,""200097"":16,""174"":16,""56202"":16,""3257"":16}"
4621,rarbg.to,ttl,2016-08-17T08:22:32.639Z,31,5,1,5,"{""9498"":16,""200097"":16,""174"":16,""56202"":16,""3257"":16}"
4622,rarbg.to,seq,2016-10-09T08:22:32.639Z,77,11,4,7,"{""55628"":56,""3786"":42,""701"":42,""9498"":44,""56202"":44,""4766"":49,""174"":44}"
4623,rarbg.to,dns,2016-11-08T08:22:32.639Z,3,183,138,2,"{""16322"":2,""12880"":2}"
4624,rarbg.to,rst,2016-11-10T08:22:32.639Z,7,18,6,3,"{""9498"":4,""174"":4,""56202"":4}"
4626,spankbang.com,seq,2016-10-25T02:48:32.476Z,1,169,103,1,"{""8999"":1}"
4627,spankbang.com,block,2016-10-29T02:48:32.476Z,29,179,110,5,"{""8966"":15,""35753"":16,""34426"":16,""8781"":15,""51975"":16}"
4628,spankbang.com,dns,2016-11-04T02:48:32.476Z,6,175,110,3,"{""6762"":3,""12880"":4,""16322"":4}"
4630,qiita.com,ttl,2016-10-04T02:18:59.553Z,7,23,11,3,"{""201011"":4,""2516"":4,""3356"":4}"
4632,service.tmall.com,ttl,2017-01-22T13:05:28.182Z,31,11,2,5,"{""4812"":16,""29032"":16,""4134"":16,""36997"":16,""30844"":16}"
4633,service.tmall.com,ttl,2017-01-23T13:05:28.182Z,3,8,2,2,"{""59564"":2,""9002"":2}"
4634,service.tmall.com,ttl,2017-01-24T13:05:28.182Z,7,13,3,3,"{""29032"":4,""36997"":4,""30844"":4}"
4635,service.tmall.com,ttl,2017-01-27T13:05:28.182Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
4636,service.tmall.com,ttl,2017-01-30T13:05:28.182Z,15,8,2,4,"{""4812"":8,""29032"":8,""36997"":8,""30844"":8}"
4639,aliyun.com,ttl,2016-12-13T00:37:55.855Z,113,7,2,7,"{""17621"":60,""37963"":64,""4837"":60,""6830"":60,""63008"":60,""174"":60,""54334"":60}"
4640,aliyun.com,ttl,2016-12-14T00:37:55.855Z,233,12,3,8,"{""4812"":120,""2914"":124,""4323"":120,""3327"":124,""4134"":128,""3549"":120,""3356"":120,""34702"":124}"
4641,aliyun.com,ttl,2016-12-22T00:37:55.855Z,7,9,2,3,"{""3491"":4,""4134"":4,""38001"":4}"
4642,aliyun.com,ttl,2017-01-02T00:37:55.855Z,15,4,1,4,"{""1299"":8,""37963"":8,""47447"":8,""4837"":8}"
4643,aliyun.com,ttl,2017-01-12T00:37:55.855Z,9,9,3,4,"{""12321"":6,""3491"":6,""3356"":6,""38001"":6}"
4644,aliyun.com,ttl,2017-01-14T00:37:55.855Z,15,9,2,4,"{""29032"":8,""4134"":8,""36997"":8,""30844"":8}"
4649,4chan.org,seq,2017-02-05T14:29:39.058Z,3,115,75,3,"{""9186"":2,""5626"":2,""8999"":3}"
4651,hotmovs.com,block,2017-03-18T04:09:07.234Z,15,106,70,4,"{""34426"":8,""35753"":8,""51975"":8,""8966"":8}"
4667,putlockers.ch,seq,2017-02-06T03:55:43.056Z,3,152,103,2,"{""15576"":2,""60311"":2}"
4679,tutorialspoint.com,ttl,2016-10-09T02:08:22.019Z,3,7,3,2,"{""7473"":2,""38001"":2}"
4680,tutorialspoint.com,rst,2016-10-27T02:08:22.019Z,1,136,90,1,"{""7473"":1}"
4681,subscene.com,dns,2017-02-13T00:00:25.097Z,3,232,159,2,"{""16322"":2,""12880"":2}"


==> results/results_monthall.csv <==
,url,anon,start_time,n_sol,n_var,n_dp,n_censors,censors
1857,libero.it,ttl,2016-07-09T02:33:14.214Z,3,82,55,2,"{""48434"":2,""6736"":2}"
1863,expedia.com,ttl,2016-05-10T02:33:14.214Z,1,212,167,1,"{""197648"":1}"
1864,expedia.com,ttl,2016-06-09T02:33:14.214Z,1,227,181,1,"{""197648"":1}"
1865,expedia.com,rst,2016-11-06T02:33:14.214Z,1,262,244,1,"{""197648"":1}"
1866,expedia.com,status,2016-11-06T02:33:14.214Z,1,262,244,1,"{""197648"":1}"
1888,gfycat.com,ttl,2016-06-09T02:25:53.611Z,1,211,143,1,"{""35432"":1}"
1891,gfycat.com,dns,2017-03-06T02:25:53.611Z,6,267,290,3,"{""16322"":4,""12880"":4,""29049"":3}"
1892,gfycat.com,rst,2017-04-05T02:25:53.611Z,1,251,226,1,"{""35432"":1}"
1893,gfycat.com,status,2017-04-05T02:25:53.611Z,1,251,226,1,"{""35432"":1}"
1895,nyaa.se,ttl,2016-06-09T02:33:14.214Z,1,204,139,1,"{""35432"":1}"
1896,nyaa.se,ttl,2016-07-09T02:33:14.214Z,12,121,68,4,"{""16322"":6,""6762"":6,""12880"":8,""51026"":8}"
1897,nyaa.se,seq,2016-11-06T02:33:14.214Z,2,263,203,2,"{""55628"":2,""3786"":1}"
1902,kaskus.co.id,ttl,2016-08-08T02:36:35.318Z,6,127,96,3,"{""6762"":3,""12880"":4,""51026"":4}"
1903,kaskus.co.id,block,2017-02-04T02:36:35.318Z,3,300,392,2,"{""12880"":2,""51026"":2}"
1904,kaskus.co.id,dns,2017-02-04T02:36:35.318Z,1,305,404,1,"{""51026"":1}"
1905,kaskus.co.id,rst,2017-02-04T02:36:35.318Z,1,305,404,1,"{""51026"":1}"
1906,kaskus.co.id,status,2017-02-04T02:36:35.318Z,1,305,404,1,"{""51026"":1}"
1913,4shared.com,ttl,2016-12-06T02:33:14.214Z,1,96,64,1,"{""4766"":1}"
1914,4shared.com,ttl,2017-01-05T02:33:14.214Z,3,59,37,2,"{""7922"":2,""4766"":2}"
1920,putlocker.is,ttl,2016-06-09T02:33:14.214Z,5,207,139,4,"{""9498"":4,""56202"":3,""35432"":5,""33480"":3}"
1921,putlocker.is,ttl,2016-07-09T02:33:14.214Z,7,109,63,4,"{""51026"":4,""56202"":7,""12880"":4,""6762"":4}"
1922,putlocker.is,ttl,2016-08-08T02:33:14.214Z,6,123,77,3,"{""6762"":3,""12880"":4,""51026"":4}"
1925,putlocker.is,rst,2016-11-06T02:33:14.214Z,1,288,253,4,"{""33480"":1,""56202"":1,""35432"":1,""51026"":1}"
1926,putlocker.is,status,2016-11-06T02:33:14.214Z,1,288,253,4,"{""33480"":1,""56202"":1,""35432"":1,""51026"":1}"
1936,sabah.com.tr,ttl,2016-05-10T02:25:53.611Z,1,217,176,1,"{""197648"":1}"
1938,sabah.com.tr,ttl,2016-07-09T02:25:53.611Z,6,118,79,3,"{""16322"":3,""12880"":4,""51026"":4}"
1939,sabah.com.tr,ttl,2016-08-08T02:25:53.611Z,6,131,83,3,"{""6762"":3,""12880"":4,""51026"":4}"
1940,sabah.com.tr,ttl,2016-11-06T02:25:53.611Z,1,49,30,1,"{""33891"":1}"
1941,sabah.com.tr,block,2017-04-05T02:25:53.611Z,6,297,325,3,"{""16322"":3,""12880"":4,""51026"":4}"
1945,flickr.com,ttl,2016-05-10T02:33:14.214Z,1,217,148,1,"{""197648"":1}"
1947,flickr.com,ttl,2016-07-09T02:33:14.214Z,1,120,70,1,"{""7473"":1}"
1948,flickr.com,ttl,2016-08-08T02:33:14.214Z,1,130,75,1,"{""3491"":1}"
1952,flickr.com,ttl,2017-01-05T02:33:14.214Z,3,85,47,2,"{""30818"":2,""50613"":2}"
1953,flickr.com,dns,2017-04-05T02:33:14.214Z,12,301,323,4,"{""20485"":6,""16322"":8,""12880"":8,""29049"":6}"
1958,spiegel.de,ttl,2016-07-09T02:33:14.214Z,1,116,72,1,"{""38001"":1}"
1969,pandora.com,ttl,2016-06-09T02:33:14.214Z,1,232,206,1,"{""8544"":1}"
1970,pandora.com,ttl,2016-08-08T02:33:14.214Z,3,136,113,2,"{""12880"":2,""51026"":2}"
1971,pandora.com,block,2017-04-05T02:33:14.214Z,3,314,545,2,"{""12880"":2,""51026"":2}"
1972,pandora.com,dns,2017-04-05T02:33:14.214Z,1,318,555,1,"{""51026"":1}"
1978,amazon.de,ttl,2016-08-08T02:33:14.214Z,7,71,47,7,"{""51026"":4,""30693"":7,""6762"":4,""12880"":4,""29073"":7,""20853"":7,""53889"":7}"
1985,amazon.de,block,2017-04-05T02:33:14.214Z,3,195,212,2,"{""12880"":2,""51026"":2}"
1991,blastingnews.com,ttl,2016-06-09T02:36:35.318Z,1,224,183,1,"{""8544"":1}"
1994,google.ae,ttl,2016-05-10T02:33:14.214Z,3,213,144,2,"{""35432"":2,""197648"":2}"
1997,google.ae,rst,2017-04-05T02:33:14.214Z,1,321,343,1,"{""35432"":1}"
1998,google.ae,status,2017-04-05T02:33:14.214Z,1,321,343,1,"{""35432"":1}"
1999,tudou.com,ttl,2016-06-09T02:33:14.214Z,3,227,164,2,"{""48434"":2,""6736"":2}"
2000,tudou.com,ttl,2016-07-09T02:33:14.214Z,6,118,75,3,"{""16322"":3,""12880"":4,""51026"":4}"
2001,tudou.com,ttl,2016-08-08T02:33:14.214Z,3,139,87,3,"{""37963"":3,""12880"":2,""51026"":2}"
2015,bloomberg.com,ttl,2016-10-07T02:43:03.931Z,27,31,15,6,"{""50673"":18,""1239"":18,""51430"":18,""38001"":18,""4766"":18,""3491"":18}"
2022,2ch.net,ttl,2017-02-04T02:33:14.214Z,1,117,75,1,"{""42831"":1}"
2028,feedly.com,ttl,2016-06-09T02:36:35.318Z,1,213,151,1,"{""8544"":1}"
2031,feedly.com,rst,2017-04-05T02:36:35.318Z,1,316,331,1,"{""8544"":1}"
2032,feedly.com,status,2017-04-05T02:36:35.318Z,1,316,331,1,"{""8544"":1}"
2035,wordpress.com,ttl,2016-05-10T02:33:14.214Z,21,197,144,5,"{""197648"":14,""35432"":14,""16322"":12,""12880"":12,""29049"":12}"
2036,wordpress.com,ttl,2016-06-09T02:33:14.214Z,15,204,151,4,"{""16322"":8,""6762"":8,""12880"":8,""29049"":8}"
2040,google.nl,ttl,2016-06-09T02:33:14.214Z,3,226,157,2,"{""8544"":2,""197648"":2}"
2041,google.nl,rst,2017-04-05T02:33:14.214Z,1,323,350,1,"{""8544"":1}"
2042,google.nl,status,2017-04-05T02:33:14.214Z,1,323,350,1,"{""8544"":1}"
2043,gamer.com.tw,ttl,2016-08-12T00:06:42.896Z,6,135,78,3,"{""6762"":3,""12880"":4,""51026"":4}"
2046,gamer.com.tw,rst,2016-09-11T00:06:42.896Z,1,148,110,1,"{""51026"":1}"
2047,gamer.com.tw,status,2016-09-11T00:06:42.896Z,1,148,110,1,"{""51026"":1}"
2048,soundcloud.com,dns,2017-02-04T02:33:14.214Z,3,303,348,2,"{""16322"":2,""12880"":2}"
2049,soundcloud.com,rst,2017-02-04T02:33:14.214Z,3,303,348,2,"{""16322"":2,""12880"":2}"
2050,soundcloud.com,status,2017-02-04T02:33:14.214Z,3,303,348,2,"{""16322"":2,""12880"":2}"
2052,xhamster.com,ttl,2016-06-09T02:36:35.318Z,3,209,147,2,"{""48434"":2,""6736"":2}"
2053,xhamster.com,ttl,2016-11-06T02:36:35.318Z,1,52,33,1,"{""4766"":1}"
2056,xhamster.com,dns,2017-04-05T02:36:35.318Z,3,296,307,2,"{""16322"":2,""12880"":2}"
2060,surveymonkey.com,ttl,2016-05-31T00:00:25.097Z,1,216,172,1,"{""197648"":1}"
2061,surveymonkey.com,seq,2016-05-31T00:00:25.097Z,1,216,172,1,"{""197648"":1}"
2062,surveymonkey.com,block,2016-05-31T00:00:25.097Z,1,216,172,1,"{""197648"":1}"
2063,surveymonkey.com,dns,2016-05-31T00:00:25.097Z,1,216,172,1,"{""197648"":1}"
2064,surveymonkey.com,rst,2016-05-31T00:00:25.097Z,1,216,172,1,"{""197648"":1}"
2065,surveymonkey.com,status,2016-05-31T00:00:25.097Z,1,216,172,1,"{""197648"":1}"
2073,adobe.com,ttl,2016-12-06T02:25:53.611Z,15,65,34,4,"{""39386"":8,""51975"":8,""34426"":8,""35753"":8}"
2074,adobe.com,ttl,2017-01-05T02:25:53.611Z,15,50,34,4,"{""8781"":8,""35753"":8,""34426"":8,""51975"":8}"
2080,xnxx.com,ttl,2016-06-09T02:34:21.267Z,3,242,194,3,"{""48434"":2,""8544"":3,""6736"":2}"
2081,xnxx.com,ttl,2016-07-09T02:34:21.267Z,12,128,84,4,"{""51026"":8,""6762"":6,""12880"":8,""16322"":6}"
2082,xnxx.com,ttl,2016-08-08T02:34:21.267Z,6,140,91,3,"{""6762"":3,""12880"":4,""51026"":4}"
2084,xnxx.com,ttl,2016-11-06T02:34:21.267Z,1,61,34,1,"{""4766"":1}"
2095,sina.com.cn,ttl,2016-11-06T02:34:21.267Z,3,92,59,2,"{""30818"":2,""50613"":2}"
2098,marca.com,ttl,2016-05-10T02:25:53.611Z,1,226,181,1,"{""197648"":1}"
2100,marca.com,rst,2017-04-05T02:25:53.611Z,2,312,374,2,"{""8544"":1,""197648"":2}"
2101,marca.com,status,2017-04-05T02:25:53.611Z,2,312,374,2,"{""8544"":1,""197648"":2}"
2102,msn.com,ttl,2016-06-09T02:33:14.214Z,1,173,121,1,"{""35432"":1}"
2105,google.com.tw,ttl,2016-05-10T02:34:21.267Z,3,212,144,2,"{""35432"":2,""197648"":2}"
2106,google.com.tw,rst,2017-04-05T02:34:21.267Z,1,304,295,1,"{""35432"":1}"
2107,google.com.tw,status,2017-04-05T02:34:21.267Z,1,304,295,1,"{""35432"":1}"
2108,web.de,ttl,2016-05-10T02:25:53.611Z,3,209,147,2,"{""35432"":2,""197648"":2}"
2114,about.com,ttl,2016-06-09T02:36:35.318Z,3,200,145,2,"{""8544"":2,""197648"":2}"
2117,adf.ly,ttl,2016-05-10T02:33:14.214Z,1,196,133,1,"{""56202"":1}"
2119,adf.ly,ttl,2016-07-09T02:33:14.214Z,1,116,64,1,"{""56202"":1}"
2120,adf.ly,ttl,2016-08-08T02:33:14.214Z,3,136,75,2,"{""9498"":2,""56202"":2}"
2121,adf.ly,ttl,2016-09-07T02:33:14.214Z,3,193,145,2,"{""9498"":2,""56202"":2}"
2128,urdupoint.com,seq,2016-08-27T00:00:22.670Z,1,202,138,2,"{""53889"":1,""16322"":1}"
2133,onedio.com,ttl,2016-07-09T02:33:14.214Z,3,118,68,2,"{""12880"":2,""51026"":2}"
2134,onedio.com,ttl,2016-08-08T02:33:14.214Z,6,126,73,3,"{""6762"":3,""12880"":4,""51026"":4}"
2140,scribd.com,seq,2017-02-04T02:50:18.236Z,3,105,74,2,"{""50300"":2,""62217"":2}"
2142,scribd.com,dns,2017-04-05T02:50:18.236Z,26,124,98,5,"{""29049"":13,""6453"":14,""16322"":16,""12880"":16,""6762"":14}"
2143,scribd.com,rst,2017-04-05T02:50:18.236Z,26,124,98,5,"{""29049"":13,""6453"":14,""16322"":16,""12880"":16,""6762"":14}"
2144,scribd.com,status,2017-04-05T02:50:18.236Z,26,124,98,5,"{""29049"":13,""6453"":14,""16322"":16,""12880"":16,""6762"":14}"
2145,upornia.com,ttl,2016-06-09T02:33:14.214Z,3,216,140,2,"{""48434"":2,""6736"":2}"
2152,kinogo.co,ttl,2016-07-09T02:33:14.214Z,3,74,60,2,"{""48434"":2,""6736"":2}"
2163,livejasmin.com,ttl,2016-05-10T02:36:35.318Z,1,212,204,1,"{""197648"":1}"
2165,livejasmin.com,ttl,2016-07-09T02:36:35.318Z,3,118,83,2,"{""12880"":2,""51026"":2}"
2166,livejasmin.com,block,2017-04-05T02:36:35.318Z,87,299,435,7,"{""51975"":48,""51026"":58,""34426"":48,""12880"":58,""35753"":48,""8781"":45,""8966"":45}"
2172,playstation.com,rst,2017-03-19T00:00:21.598Z,1,267,274,1,"{""8544"":1}"
2173,playstation.com,status,2017-03-19T00:00:21.598Z,1,267,274,1,"{""8544"":1}"
2183,amazon.co.uk,rst,2017-04-05T02:36:35.318Z,1,185,157,1,"{""12389"":1}"
2184,amazon.co.uk,status,2017-04-05T02:36:35.318Z,1,185,157,1,"{""12389"":1}"
2185,archive.org,ttl,2016-06-09T02:33:14.214Z,1,237,282,1,"{""8544"":1}"
2186,archive.org,rst,2017-04-05T02:33:14.214Z,1,334,660,1,"{""8544"":1}"
2187,archive.org,status,2017-04-05T02:33:14.214Z,1,334,660,1,"{""8544"":1}"
2188,badoo.com,ttl,2016-06-09T02:33:14.214Z,3,257,315,2,"{""48434"":2,""6736"":2}"
2189,badoo.com,block,2016-09-07T02:33:14.214Z,3,289,435,2,"{""48434"":2,""6736"":2}"
2190,badoo.com,dns,2016-09-07T02:33:14.214Z,18,294,443,5,"{""48434"":12,""6736"":12,""29049"":9,""12880"":12,""16322"":12}"
2191,badoo.com,rst,2016-10-07T02:33:14.214Z,3,284,425,2,"{""48434"":2,""6736"":2}"
2192,badoo.com,status,2016-10-07T02:33:14.214Z,3,284,425,2,"{""48434"":2,""6736"":2}"
2194,google.com.hk,rst,2017-04-05T02:34:21.267Z,1,302,296,1,"{""35432"":1}"
2195,google.com.hk,status,2017-04-05T02:34:21.267Z,1,302,296,1,"{""35432"":1}"
2196,fbcdn.net,ttl,2016-05-10T03:06:44.197Z,3,45,18,2,"{""35432"":2,""197648"":2}"
2197,fbcdn.net,ttl,2016-07-09T03:06:44.197Z,27,26,8,5,"{""6453"":15,""16322"":14,""6762"":14,""12880"":16,""51026"":16}"
2198,fbcdn.net,ttl,2016-08-08T03:06:44.197Z,7,24,8,3,"{""6453"":4,""12880"":4,""51026"":4}"
2204,kat.cr,seq,2016-07-09T02:36:35.318Z,1,248,366,1,"{""56202"":1}"
2212,rambler.ru,ttl,2016-07-09T02:33:14.214Z,6,121,80,3,"{""6762"":3,""12880"":4,""51026"":4}"
2213,rambler.ru,ttl,2016-08-08T02:33:14.214Z,6,139,86,3,"{""6762"":3,""12880"":4,""51026"":4}"
2214,rambler.ru,block,2017-04-05T02:33:14.214Z,3,320,452,2,"{""12880"":2,""51026"":2}"
2215,rambler.ru,dns,2017-04-05T02:33:14.214Z,1,323,460,1,"{""51026"":1}"
2216,rambler.ru,rst,2017-04-05T02:33:14.214Z,1,323,460,1,"{""51026"":1}"
2217,rambler.ru,status,2017-04-05T02:33:14.214Z,1,323,460,1,"{""51026"":1}"
2229,likes.com,ttl,2016-06-09T02:36:35.318Z,6,212,144,3,"{""16322"":4,""12880"":4,""6762"":3}"
2230,likes.com,ttl,2016-07-09T02:36:35.318Z,7,117,65,3,"{""6762"":4,""12880"":4,""51026"":4}"
2231,likes.com,ttl,2016-08-08T02:36:35.318Z,6,118,62,3,"{""6762"":3,""12880"":4,""51026"":4}"
2237,wsj.com,ttl,2016-05-10T02:36:35.318Z,1,219,245,1,"{""197648"":1}"
2238,wsj.com,ttl,2016-06-09T02:36:35.318Z,1,237,289,1,"{""197648"":1}"
2239,vk.com,block,2017-02-04T03:06:04.263Z,29,261,260,5,"{""39386"":15,""8781"":15,""51975"":16,""34426"":16,""35753"":16}"
2240,vk.com,dns,2017-04-05T03:06:04.263Z,6,274,287,3,"{""29049"":3,""12880"":4,""16322"":4}"
2241,vk.com,rst,2017-04-05T03:06:04.263Z,6,274,287,3,"{""29049"":3,""12880"":4,""16322"":4}"
2242,vk.com,status,2017-04-05T03:06:04.263Z,6,274,287,3,"{""29049"":3,""12880"":4,""16322"":4}"
2258,thepiratebay.se,ttl,2016-05-10T02:33:14.214Z,5,202,125,3,"{""9498"":4,""56202"":3,""33480"":3}"
2259,thepiratebay.se,seq,2016-05-10T02:33:14.214Z,5,202,125,3,"{""9498"":4,""56202"":3,""33480"":3}"
2260,thepiratebay.se,block,2016-05-10T02:33:14.214Z,75,202,125,7,"{""33480"":45,""34426"":40,""9498"":60,""35753"":40,""56202"":45,""51975"":40,""8966"":40}"
2261,thepiratebay.se,dns,2016-05-10T02:33:14.214Z,75,202,125,7,"{""33480"":45,""34426"":40,""9498"":60,""35753"":40,""56202"":45,""51975"":40,""8966"":40}"
2262,thepiratebay.se,rst,2016-05-10T02:33:14.214Z,75,202,125,7,"{""33480"":45,""34426"":40,""9498"":60,""35753"":40,""56202"":45,""51975"":40,""8966"":40}"
2263,thepiratebay.se,status,2016-05-10T02:33:14.214Z,75,202,125,7,"{""33480"":45,""34426"":40,""9498"":60,""35753"":40,""56202"":45,""51975"":40,""8966"":40}"
2273,torrentz.eu,ttl,2016-07-09T02:34:21.267Z,1,113,65,2,"{""56202"":1,""33480"":1}"
2274,torrentz.eu,ttl,2016-08-08T02:34:21.267Z,4,126,128,3,"{""9498"":4,""56202"":2,""33480"":2}"
2275,torrentz.eu,ttl,2016-10-07T02:34:21.267Z,7,3,1,3,"{""9498"":4,""201048"":4,""20773"":4}"
2277,torrentz.eu,seq,2016-11-06T02:34:21.267Z,7,3,1,3,"{""9498"":4,""201048"":4,""20773"":4}"
2282,google.ru,ttl,2016-06-09T02:33:14.214Z,3,223,157,2,"{""8544"":2,""197648"":2}"
2283,google.ru,rst,2017-04-05T02:33:14.214Z,1,295,286,1,"{""8544"":1}"
2284,google.ru,status,2017-04-05T02:33:14.214Z,1,295,286,1,"{""8544"":1}"
2285,imdb.com,ttl,2016-06-09T02:33:14.214Z,1,164,131,1,"{""8544"":1}"
2286,imdb.com,rst,2017-04-05T02:33:14.214Z,1,253,251,1,"{""8544"":1}"
2287,imdb.com,status,2017-04-05T02:33:14.214Z,1,253,251,1,"{""8544"":1}"
2288,bild.de,ttl,2016-05-10T02:33:14.214Z,7,227,211,3,"{""16322"":4,""12880"":4,""6762"":4}"
2289,bild.de,ttl,2016-07-09T02:33:14.214Z,12,132,98,4,"{""6762"":6,""16322"":6,""12880"":8,""51026"":8}"
2294,onet.pl,ttl,2016-06-09T02:33:14.214Z,3,210,164,3,"{""48434"":2,""8544"":3,""6736"":2}"
2295,onet.pl,ttl,2016-08-08T02:33:14.214Z,7,120,71,3,"{""6762"":4,""12880"":4,""51026"":4}"
2296,onet.pl,block,2017-04-05T02:33:14.214Z,9,259,284,4,"{""48434"":6,""12880"":6,""6736"":6,""51026"":6}"
2300,taringa.net,ttl,2016-07-09T02:34:21.267Z,3,111,64,2,"{""12880"":2,""51026"":2}"
2301,taringa.net,ttl,2016-08-08T02:34:21.267Z,3,120,74,2,"{""12880"":2,""51026"":2}"
2304,taringa.net,rst,2017-04-05T02:34:21.267Z,1,293,275,1,"{""51026"":1}"
2305,taringa.net,status,2017-04-05T02:34:21.267Z,1,293,275,1,"{""51026"":1}"
2306,webmd.com,ttl,2016-06-09T02:33:14.214Z,3,229,171,2,"{""8544"":2,""197648"":2}"
2307,webmd.com,rst,2017-04-05T02:33:14.214Z,3,293,351,2,"{""8544"":2,""197648"":2}"
2308,webmd.com,status,2017-04-05T02:33:14.214Z,3,293,351,2,"{""8544"":2,""197648"":2}"
2312,lifebuzz.com,ttl,2016-06-09T02:25:53.611Z,1,210,142,1,"{""35432"":1}"
2318,pixiv.net,ttl,2016-07-09T02:33:14.214Z,3,94,62,2,"{""48434"":2,""6736"":2}"
2319,pixiv.net,block,2016-10-07T02:33:14.214Z,3,218,213,2,"{""48434"":2,""6736"":2}"
2320,pixiv.net,dns,2016-10-07T02:33:14.214Z,9,223,218,4,"{""48434"":6,""6736"":6,""12880"":6,""16322"":6}"
2321,pixiv.net,rst,2016-10-07T02:33:14.214Z,9,223,218,4,"{""48434"":6,""6736"":6,""12880"":6,""16322"":6}"
2322,pixiv.net,status,2016-10-07T02:33:14.214Z,9,223,218,4,"{""48434"":6,""6736"":6,""12880"":6,""16322"":6}"
2324,t.co,ttl,2016-11-06T02:48:35.961Z,1,44,28,1,"{""36884"":1}"
2326,t.co,ttl,2017-01-05T02:48:35.961Z,15,48,30,4,"{""8220"":8,""15576"":8,""60311"":8,""3303"":8}"
2327,t.co,ttl,2017-02-04T02:48:35.961Z,3,36,20,2,"{""36114"":2,""53340"":2}"
2332,engadget.com,ttl,2016-06-09T02:33:14.214Z,2,233,198,2,"{""8544"":1,""197648"":2}"
2333,engadget.com,rst,2016-10-07T02:33:14.214Z,2,289,315,2,"{""8544"":1,""197648"":2}"
2334,engadget.com,status,2016-10-07T02:33:14.214Z,2,289,315,2,"{""8544"":1,""197648"":2}"
2336,outbrain.com,ttl,2016-07-09T02:33:14.214Z,6,117,114,3,"{""16322"":3,""12880"":4,""51026"":4}"
2337,outbrain.com,ttl,2016-08-08T02:33:14.214Z,3,138,138,2,"{""12880"":2,""51026"":2}"
2355,rdsa2012.com,ttl,2016-05-10T02:33:14.214Z,3,177,112,2,"{""35432"":2,""197648"":2}"
2356,rdsa2012.com,ttl,2016-06-09T02:33:14.214Z,3,176,114,2,"{""35432"":2,""197648"":2}"
2357,rdsa2012.com,seq,2016-06-09T02:33:14.214Z,3,196,133,2,"{""35432"":2,""197648"":2}"
2358,rdsa2012.com,block,2016-06-09T02:33:14.214Z,3,196,133,2,"{""35432"":2,""197648"":2}"
2359,rdsa2012.com,dns,2016-06-09T02:33:14.214Z,3,196,133,2,"{""35432"":2,""197648"":2}"
2360,rdsa2012.com,rst,2016-06-09T02:33:14.214Z,3,196,133,2,"{""35432"":2,""197648"":2}"
2361,rdsa2012.com,status,2016-06-09T02:33:14.214Z,3,196,133,2,"{""35432"":2,""197648"":2}"
2363,rediff.com,ttl,2016-08-08T02:33:14.214Z,3,147,172,2,"{""12880"":2,""51026"":2}"
2367,kinopoisk.ru,ttl,2016-06-09T02:33:14.214Z,1,213,157,1,"{""35432"":1}"
2368,kinopoisk.ru,ttl,2016-07-09T02:33:14.214Z,3,120,73,2,"{""48434"":2,""6736"":2}"
2370,kinopoisk.ru,block,2017-02-04T02:33:14.214Z,3,309,348,2,"{""48434"":2,""6736"":2}"
2371,kinopoisk.ru,dns,2017-04-05T02:33:14.214Z,1,301,298,1,"{""6762"":1}"
2374,icloud.com,ttl,2016-05-10T02:33:14.214Z,1,202,161,1,"{""197648"":1}"
2376,icloud.com,rst,2017-04-05T02:33:14.214Z,2,289,385,2,"{""8544"":1,""197648"":2}"
2377,icloud.com,status,2017-04-05T02:33:14.214Z,2,289,385,2,"{""8544"":1,""197648"":2}"
2388,redtube.com,ttl,2016-06-09T02:33:14.214Z,1,232,175,1,"{""197648"":1}"
2389,redtube.com,ttl,2016-08-08T02:33:14.214Z,7,136,92,3,"{""6762"":4,""12880"":4,""51026"":4}"
2390,redtube.com,ttl,2016-12-06T02:33:14.214Z,1,104,69,1,"{""4766"":1}"
2391,redtube.com,seq,2017-04-05T02:33:14.214Z,2,302,336,2,"{""55628"":1,""4766"":2}"
2392,redtube.com,block,2017-04-05T02:33:14.214Z,90,325,418,8,"{""55628"":45,""51026"":60,""35753"":48,""12880"":60,""34426"":48,""4766"":90,""51975"":48,""8966"":48}"
2393,redtube.com,dns,2017-04-05T02:33:14.214Z,15,331,429,6,"{""51026"":15,""34426"":8,""35753"":8,""4766"":15,""51975"":8,""8966"":8}"
2396,blogspot.com,dns,2017-04-05T02:33:14.214Z,6,307,319,3,"{""29049"":3,""12880"":4,""16322"":4}"
2397,blogspot.com,rst,2017-04-05T02:33:14.214Z,6,307,319,3,"{""29049"":3,""12880"":4,""16322"":4}"
2398,blogspot.com,status,2017-04-05T02:33:14.214Z,6,307,319,3,"{""29049"":3,""12880"":4,""16322"":4}"
2401,tianya.cn,ttl,2016-09-07T02:37:56.319Z,3,90,58,2,"{""35818"":2,""6830"":2}"
2409,google.it,rst,2017-04-05T02:33:14.214Z,1,321,354,1,"{""35432"":1}"
2410,google.it,status,2017-04-05T02:33:14.214Z,1,321,354,1,"{""35432"":1}"
2411,wunderground.com,ttl,2016-06-22T00:16:08.901Z,1,62,30,1,"{""35432"":1}"
2418,blackboard.com,ttl,2016-09-07T02:33:14.214Z,1,111,75,1,"{""5413"":1}"
2423,amazon.com,ttl,2016-07-09T02:33:14.214Z,15,91,68,4,"{""8585"":8,""5391"":8,""197706"":8,""21183"":8}"
2426,amazon.com,ttl,2016-11-06T02:33:14.214Z,7,61,46,3,"{""4826"":4,""2828"":4,""38220"":4}"
2428,amazon.com,rst,2017-04-05T02:33:14.214Z,2,253,320,2,"{""8544"":1,""197648"":2}"
2429,amazon.com,status,2017-04-05T02:33:14.214Z,2,253,320,2,"{""8544"":1,""197648"":2}"
2431,udn.com,ttl,2016-06-09T02:36:35.318Z,1,273,492,1,"{""8544"":1}"
2434,dmm.com,ttl,2016-06-09T02:33:14.214Z,3,99,73,2,"{""48434"":2,""6736"":2}"
2435,dmm.com,ttl,2016-07-09T02:33:14.214Z,7,52,29,3,"{""6762"":4,""12880"":4,""51026"":4}"
2436,dmm.com,ttl,2016-08-08T02:33:14.214Z,7,25,9,3,"{""6762"":4,""12880"":4,""51026"":4}"
2439,dmm.com,rst,2016-11-06T02:33:14.214Z,21,125,107,5,"{""48434"":14,""6762"":12,""6736"":14,""12880"":12,""51026"":12}"
2440,dmm.com,status,2016-11-06T02:33:14.214Z,21,125,107,5,"{""48434"":14,""6762"":12,""6736"":14,""12880"":12,""51026"":12}"
2449,popads.net,ttl,2016-11-06T02:36:35.318Z,3,64,41,2,"{""35432"":2,""197648"":2}"
2475,meetup.com,ttl,2016-07-25T02:23:22.416Z,7,75,33,3,"{""6762"":4,""12880"":4,""51026"":4}"
2490,amazon.fr,block,2017-02-04T02:34:21.267Z,7,197,176,3,"{""6762"":4,""12880"":4,""51026"":4}"
2491,amazon.fr,dns,2017-02-04T02:34:21.267Z,1,201,181,1,"{""51026"":1}"
2492,amazon.fr,rst,2017-02-04T02:34:21.267Z,3,201,181,3,"{""8544"":2,""197648"":2,""51026"":3}"
2493,amazon.fr,status,2017-02-04T02:34:21.267Z,3,201,181,3,"{""8544"":2,""197648"":2,""51026"":3}"
2495,walmart.com,ttl,2016-12-06T02:33:14.214Z,1,115,72,1,"{""5413"":1}"
2512,zendesk.com,ttl,2017-02-04T02:25:53.611Z,1,33,18,1,"{""38001"":1}"
2517,tmall.com,ttl,2016-06-09T02:41:11.754Z,1,90,75,1,"{""33182"":1}"
2535,ask.com,ttl,2016-11-06T02:36:35.318Z,3,33,17,2,"{""30818"":2,""50613"":2}"
2540,cnet.com,ttl,2016-06-09T02:33:14.214Z,1,243,278,1,"{""8544"":1}"
2541,cnet.com,rst,2017-04-05T02:33:14.214Z,1,322,511,1,"{""8544"":1}"
2542,cnet.com,status,2017-04-05T02:33:14.214Z,1,322,511,1,"{""8544"":1}"
2543,ruten.com.tw,ttl,2016-05-10T02:36:35.318Z,1,120,84,1,"{""197648"":1}"
2547,macys.com,ttl,2016-06-09T02:33:14.214Z,1,131,182,1,"{""8544"":1}"
2548,macys.com,ttl,2016-07-09T02:33:14.214Z,3,67,60,2,"{""48434"":2,""6736"":2}"
2549,macys.com,ttl,2016-08-08T02:33:14.214Z,3,64,74,2,"{""12880"":2,""51026"":2}"
2552,macys.com,rst,2017-01-05T02:33:14.214Z,3,245,645,4,"{""48434"":2,""8544"":3,""6736"":2,""51026"":3}"
2553,macys.com,status,2017-01-05T02:33:14.214Z,3,245,645,4,"{""48434"":2,""8544"":3,""6736"":2,""51026"":3}"
2559,olx.pl,seq,2016-10-07T02:34:21.267Z,15,262,263,4,"{""51026"":8,""6762"":8,""12880"":8,""16322"":8}"
2562,ifeng.com,ttl,2016-06-09T02:41:11.754Z,3,166,115,2,"{""48434"":2,""6736"":2}"
2563,ifeng.com,ttl,2016-08-08T02:41:11.754Z,12,91,57,5,"{""23650"":6,""4134"":12,""12880"":8,""29073"":6,""51026"":8}"
2564,ifeng.com,block,2017-02-04T02:41:11.754Z,9,241,214,4,"{""48434"":6,""12880"":6,""6736"":6,""51026"":6}"
2565,ifeng.com,dns,2017-02-04T02:41:11.754Z,3,243,221,3,"{""48434"":2,""6736"":2,""51026"":3}"
2574,directrev.com,ttl,2016-11-06T02:33:14.214Z,45,20,9,8,"{""8999"":45,""35753"":24,""12321"":45,""30818"":30,""50613"":30,""51975"":24,""34426"":24,""8966"":24}"
2577,directrev.com,ttl,2017-02-04T02:33:14.214Z,7,6,2,3,"{""59564"":4,""9002"":4,""3257"":4}"
2581,wordreference.com,rst,2017-03-06T02:33:14.214Z,2,293,296,2,"{""8544"":1,""197648"":2}"
2582,wordreference.com,status,2017-03-06T02:33:14.214Z,2,293,296,2,"{""8544"":1,""197648"":2}"
2598,samsung.com,ttl,2016-08-08T02:33:14.214Z,1,116,71,1,"{""38001"":1}"
2600,samsung.com,ttl,2016-10-07T02:33:14.214Z,3,33,18,2,"{""39324"":2,""47605"":2}"
2601,samsung.com,ttl,2016-11-06T02:33:14.214Z,1,45,24,1,"{""47447"":1}"
2602,samsung.com,ttl,2016-12-06T02:33:14.214Z,9,53,29,4,"{""7643"":6,""19151"":6,""45899"":6,""8100"":6}"
2607,weebly.com,ttl,2016-07-09T02:33:14.214Z,6,127,79,3,"{""6762"":3,""12880"":4,""51026"":4}"
2608,weebly.com,ttl,2016-08-08T02:33:14.214Z,6,128,83,3,"{""6762"":3,""12880"":4,""51026"":4}"
2610,weebly.com,ttl,2016-12-06T02:33:14.214Z,1,105,69,1,"{""5413"":1}"
2611,weebly.com,block,2017-02-04T02:33:14.214Z,3,318,412,2,"{""12880"":2,""51026"":2}"
2612,weebly.com,dns,2017-02-04T02:33:14.214Z,1,325,428,1,"{""51026"":1}"
2615,bhaskar.com,ttl,2016-05-10T02:25:53.611Z,3,148,134,2,"{""35432"":2,""197648"":2}"
2616,bhaskar.com,ttl,2016-07-09T02:25:53.611Z,15,67,36,4,"{""16322"":8,""6762"":8,""12880"":8,""51026"":8}"
2619,pixnet.net,ttl,2016-07-09T02:33:14.214Z,13,120,74,4,"{""16322"":7,""6762"":7,""12880"":8,""51026"":8}"
2620,pixnet.net,ttl,2016-08-08T02:33:14.214Z,7,128,80,3,"{""6762"":4,""12880"":4,""51026"":4}"
2621,pixnet.net,block,2017-02-04T02:33:14.214Z,6,299,354,3,"{""16322"":3,""12880"":4,""51026"":4}"
2622,pixnet.net,rst,2017-04-05T02:33:14.214Z,1,290,333,1,"{""51026"":1}"
2623,pixnet.net,status,2017-04-05T02:33:14.214Z,1,290,333,1,"{""51026"":1}"
2625,google.com.au,rst,2017-04-05T02:34:21.267Z,1,318,345,1,"{""35432"":1}"
2626,google.com.au,status,2017-04-05T02:34:21.267Z,1,318,345,1,"{""35432"":1}"
2634,amazon.co.jp,ttl,2016-09-07T02:51:01.673Z,105,25,13,7,"{""34274"":60,""8218"":60,""45177"":56,""2764"":56,""9942"":56,""6461"":60,""7545"":56}"
2642,naukri.com,ttl,2016-05-10T02:41:11.754Z,1,109,82,1,"{""197648"":1}"
2645,buzzlie.com,seq,2016-05-10T02:25:53.611Z,1,114,64,1,"{""54334"":1}"
2646,buzzlie.com,block,2016-05-10T02:25:53.611Z,1,114,64,1,"{""54334"":1}"
2650,gmx.net,ttl,2016-07-09T02:25:53.611Z,12,122,71,4,"{""51026"":8,""6762"":6,""12880"":8,""16322"":6}"
2651,gmx.net,ttl,2016-08-08T02:25:53.611Z,6,134,80,3,"{""6762"":3,""12880"":4,""51026"":4}"
2652,gmx.net,block,2017-02-04T02:25:53.611Z,12,296,303,4,"{""6762"":6,""16322"":6,""12880"":8,""51026"":8}"
2653,gmx.net,dns,2017-02-04T02:25:53.611Z,1,301,313,1,"{""51026"":1}"
2654,gmx.net,rst,2017-02-04T02:25:53.611Z,1,301,313,1,"{""51026"":1}"
2655,gmx.net,status,2017-02-04T02:25:53.611Z,1,301,313,1,"{""51026"":1}"
2657,google.de,rst,2017-04-05T02:33:14.214Z,1,303,289,1,"{""35432"":1}"
2658,google.de,status,2017-04-05T02:33:14.214Z,1,303,289,1,"{""35432"":1}"
2660,thesportbible.com,rst,2016-07-09T02:25:53.611Z,1,240,180,1,"{""8544"":1}"
2661,thesportbible.com,status,2016-07-09T02:25:53.611Z,1,240,180,1,"{""8544"":1}"
2662,reddit.com,ttl,2016-06-09T02:25:53.611Z,1,215,142,1,"{""35432"":1}"
2663,reddit.com,dns,2017-04-05T02:25:53.611Z,6,282,269,3,"{""29049"":3,""12880"":4,""16322"":4}"
2664,reddit.com,rst,2017-04-05T02:25:53.611Z,6,282,269,4,"{""12880"":4,""29049"":3,""35432"":6,""16322"":4}"
2665,reddit.com,status,2017-04-05T02:25:53.611Z,6,282,269,4,"{""12880"":4,""29049"":3,""35432"":6,""16322"":4}"
2666,wittyfeed.com,ttl,2016-05-10T02:25:53.611Z,21,193,130,5,"{""12880"":12,""197648"":14,""6762"":12,""35432"":14,""16322"":12}"
2677,1688.com,ttl,2016-10-07T02:41:11.754Z,1,40,22,1,"{""5413"":1}"
2685,bbc.com,ttl,2016-07-09T04:02:35.016Z,3,6,3,2,"{""48434"":2,""6736"":2}"
2686,bbc.com,block,2017-02-04T04:02:35.016Z,3,76,57,2,"{""48434"":2,""6736"":2}"
2687,bbc.com,rst,2017-04-05T04:02:35.016Z,3,65,46,2,"{""48434"":2,""6736"":2}"
2688,bbc.com,status,2017-04-05T04:02:35.016Z,3,65,46,2,"{""48434"":2,""6736"":2}"
2691,mega.nz,ttl,2016-07-09T02:25:53.611Z,45,107,58,6,"{""48434"":30,""16322"":24,""51026"":24,""6762"":24,""12880"":24,""6736"":30}"
2692,mega.nz,ttl,2016-08-08T02:25:53.611Z,21,112,66,5,"{""12880"":12,""9498"":14,""6762"":12,""56202"":14,""51026"":12}"
2695,mega.nz,rst,2017-04-05T02:25:53.611Z,75,275,245,10,"{""48434"":50,""6736"":50,""33480"":45,""51026"":75,""9498"":60,""29049"":75,""56202"":45,""8544"":45,""197648"":60,""35432"":45}"
2696,mega.nz,status,2017-04-05T02:25:53.611Z,75,275,245,10,"{""48434"":50,""6736"":50,""33480"":45,""51026"":75,""9498"":60,""29049"":75,""56202"":45,""8544"":45,""197648"":60,""35432"":45}"
2697,files.wordpress.com,ttl,2016-06-09T02:33:14.214Z,1,200,148,1,"{""8544"":1}"
2698,files.wordpress.com,ttl,2016-12-06T02:33:14.214Z,1,79,50,1,"{""46475"":1}"
2699,files.wordpress.com,dns,2017-02-04T02:33:14.214Z,3,276,279,2,"{""16322"":2,""12880"":2}"
2702,indiatimes.com,ttl,2016-07-09T02:36:35.318Z,18,123,82,5,"{""48434"":12,""6762"":9,""12880"":12,""6736"":12,""51026"":12}"
2703,indiatimes.com,ttl,2016-08-08T02:36:35.318Z,7,66,40,3,"{""6762"":4,""12880"":4,""51026"":4}"
2704,indiatimes.com,block,2017-02-04T02:36:35.318Z,9,291,325,4,"{""48434"":6,""12880"":6,""6736"":6,""51026"":6}"
2705,indiatimes.com,rst,2017-04-05T02:36:35.318Z,3,282,280,3,"{""48434"":2,""6736"":2,""51026"":3}"
2706,indiatimes.com,status,2017-04-05T02:36:35.318Z,3,282,280,3,"{""48434"":2,""6736"":2,""51026"":3}"
2712,milliyet.com.tr,ttl,2016-05-10T02:25:53.611Z,7,214,167,3,"{""6762"":4,""12880"":4,""16322"":4}"
2715,milliyet.com.tr,ttl,2016-08-08T02:25:53.611Z,7,140,95,3,"{""6762"":4,""12880"":4,""51026"":4}"
2718,milliyet.com.tr,rst,2016-09-07T02:25:53.611Z,4,279,258,5,"{""8544"":2,""29049"":4,""51026"":2,""6762"":4,""197648"":4}"
2719,milliyet.com.tr,status,2016-09-07T02:25:53.611Z,4,279,258,5,"{""8544"":2,""29049"":4,""51026"":2,""6762"":4,""197648"":4}"
2720,theladbible.com,ttl,2016-06-09T02:25:53.611Z,1,212,146,1,"{""8544"":1}"
2721,theladbible.com,ttl,2016-08-08T02:25:53.611Z,6,120,73,3,"{""6762"":3,""12880"":4,""51026"":4}"
2722,theladbible.com,block,2017-02-04T02:25:53.611Z,3,313,321,2,"{""12880"":2,""51026"":2}"
2723,theladbible.com,dns,2017-02-04T02:25:53.611Z,1,317,331,1,"{""51026"":1}"
2724,theladbible.com,rst,2017-02-04T02:25:53.611Z,1,317,331,2,"{""8544"":1,""51026"":1}"
2725,theladbible.com,status,2017-02-04T02:25:53.611Z,1,317,331,2,"{""8544"":1,""51026"":1}"
2726,doublepimp.com,ttl,2016-07-09T04:29:35.772Z,3,16,6,2,"{""48434"":2,""6736"":2}"
2727,doublepimp.com,ttl,2016-08-08T04:29:35.772Z,3,32,12,2,"{""12880"":2,""51026"":2}"
2730,doublepimp.com,rst,2017-02-04T04:29:35.772Z,45,323,416,7,"{""48434"":30,""51026"":45,""35753"":24,""34426"":24,""6736"":30,""51975"":24,""8966"":24}"
2731,doublepimp.com,status,2017-02-04T04:29:35.772Z,45,323,416,7,"{""48434"":30,""51026"":45,""35753"":24,""34426"":24,""6736"":30,""51975"":24,""8966"":24}"
2732,fc2.com,ttl,2016-08-08T03:42:45.232Z,7,19,11,3,"{""6453"":4,""12880"":4,""51026"":4}"
2733,fc2.com,block,2017-02-04T03:42:45.232Z,7,81,49,3,"{""6453"":4,""12880"":4,""51026"":4}"
2734,fc2.com,dns,2017-02-04T03:42:45.232Z,1,82,53,1,"{""51026"":1}"
2735,fc2.com,rst,2017-02-04T03:42:45.232Z,1,82,53,1,"{""51026"":1}"
2736,fc2.com,status,2017-02-04T03:42:45.232Z,1,82,53,1,"{""51026"":1}"
2737,google.cn,ttl,2016-05-10T02:34:21.267Z,3,206,141,2,"{""35432"":2,""197648"":2}"
2738,google.cn,ttl,2016-06-09T02:34:21.267Z,1,210,143,1,"{""35432"":1}"
2739,google.cn,rst,2017-04-05T02:34:21.267Z,1,272,237,1,"{""35432"":1}"
2740,google.cn,status,2017-04-05T02:34:21.267Z,1,272,237,1,"{""35432"":1}"
2749,messenger.com,seq,2017-02-04T03:55:53.462Z,1,190,192,1,"{""46816"":1}"
2750,messenger.com,block,2017-02-04T03:55:53.462Z,1,280,542,1,"{""46816"":1}"
2751,messenger.com,dns,2017-02-04T03:55:53.462Z,1,323,624,1,"{""46816"":1}"
2752,messenger.com,rst,2017-02-04T03:55:53.462Z,1,323,624,1,"{""46816"":1}"
2753,messenger.com,status,2017-02-04T03:55:53.462Z,1,323,624,1,"{""46816"":1}"
2757,google.cz,ttl,2016-05-10T02:33:14.214Z,3,211,142,2,"{""35432"":2,""197648"":2}"
2758,espncricinfo.com,ttl,2016-05-10T02:37:56.319Z,3,194,137,2,"{""35432"":2,""197648"":2}"
2759,espncricinfo.com,rst,2017-02-04T02:37:56.319Z,1,273,326,1,"{""35432"":1}"
2760,espncricinfo.com,status,2017-02-04T02:37:56.319Z,1,273,326,1,"{""35432"":1}"
2761,google.cz,rst,2017-04-05T02:33:14.214Z,1,322,348,1,"{""35432"":1}"
2762,google.cz,status,2017-04-05T02:33:14.214Z,1,322,348,1,"{""35432"":1}"
2763,addthis.com,ttl,2016-06-09T02:33:14.214Z,1,214,144,1,"{""35432"":1}"
2764,addthis.com,rst,2016-12-06T02:33:14.214Z,1,269,218,1,"{""35432"":1}"
2765,addthis.com,status,2016-12-06T02:33:14.214Z,1,269,218,1,"{""35432"":1}"
2775,youku.com,ttl,2016-05-10T02:36:35.318Z,3,213,282,2,"{""35432"":2,""197648"":2}"
2777,youku.com,ttl,2016-07-09T02:36:35.318Z,36,135,124,6,"{""48434"":24,""16322"":18,""51026"":24,""6762"":18,""12880"":24,""6736"":24}"
2778,youku.com,ttl,2016-08-08T02:36:35.318Z,3,137,142,2,"{""12880"":2,""51026"":2}"
2779,youku.com,block,2017-02-04T02:36:35.318Z,18,302,807,5,"{""48434"":12,""16322"":9,""12880"":12,""6736"":12,""51026"":12}"
2780,youku.com,dns,2017-02-04T02:36:35.318Z,3,303,842,3,"{""48434"":2,""6736"":2,""51026"":3}"
2791,kompas.com,ttl,2017-01-05T02:37:19.855Z,1,89,102,1,"{""4766"":1}"
2797,tribunnews.com,ttl,2016-06-09T02:34:21.267Z,1,125,87,1,"{""8544"":1}"
2798,tribunnews.com,rst,2017-04-05T02:34:21.267Z,2,169,130,2,"{""8544"":1,""197648"":2}"
2799,tribunnews.com,status,2017-04-05T02:34:21.267Z,2,169,130,2,"{""8544"":1,""197648"":2}"
2803,thesaurus.com,ttl,2016-08-08T02:36:35.318Z,3,124,85,3,"{""9498"":2,""56202"":2,""38001"":3}"
2805,thesaurus.com,ttl,2016-10-07T02:36:35.318Z,21,32,14,5,"{""34702"":12,""2914"":12,""30818"":14,""50613"":14,""3327"":12}"
2806,thesaurus.com,ttl,2016-11-06T02:36:35.318Z,3,42,21,2,"{""15994"":2,""29485"":2}"
2808,thesaurus.com,ttl,2017-01-05T02:36:35.318Z,1,42,24,1,"{""15003"":1}"
2815,wp.pl,ttl,2016-06-09T02:33:14.214Z,3,227,193,2,"{""48434"":2,""1273"":2}"
2816,wp.pl,ttl,2016-07-09T02:33:14.214Z,7,127,96,3,"{""6762"":4,""12880"":4,""51026"":4}"
2817,wp.pl,ttl,2016-08-08T02:33:14.214Z,6,122,90,3,"{""6762"":3,""12880"":4,""51026"":4}"
2818,wp.pl,block,2017-04-05T02:33:14.214Z,9,293,498,4,"{""48434"":6,""1273"":6,""12880"":6,""51026"":6}"
2822,livedoor.com,ttl,2016-07-09T02:36:35.318Z,12,117,67,4,"{""16322"":6,""6762"":6,""12880"":8,""51026"":8}"
2825,livedoor.com,rst,2016-10-07T02:36:35.318Z,1,272,263,1,"{""51026"":1}"
2826,livedoor.com,status,2016-10-07T02:36:35.318Z,1,272,263,1,"{""51026"":1}"
2830,office.com,ttl,2016-08-08T02:33:14.214Z,3,96,59,3,"{""14828"":2,""9286"":2,""35662"":3}"
2837,google.hu,ttl,2016-05-10T02:33:14.214Z,3,223,151,2,"{""35432"":2,""197648"":2}"
2838,google.hu,rst,2017-04-05T02:33:14.214Z,1,321,349,1,"{""35432"":1}"
2839,google.hu,status,2017-04-05T02:33:14.214Z,1,321,349,1,"{""35432"":1}"
2855,microsoft.com,ttl,2016-05-10T02:33:14.214Z,3,172,117,2,"{""35432"":2,""197648"":2}"
2856,microsoft.com,ttl,2016-06-09T02:33:14.214Z,1,187,129,1,"{""35432"":1}"
2857,microsoft.com,rst,2017-02-04T02:33:14.214Z,1,270,265,1,"{""35432"":1}"
2858,microsoft.com,status,2017-02-04T02:33:14.214Z,1,270,265,1,"{""35432"":1}"
2859,xfinity.com,ttl,2016-05-10T02:33:14.214Z,1,211,173,2,"{""53889"":1,""197648"":1}"
2863,bet365.com,ttl,2016-06-09T02:33:14.214Z,3,192,149,3,"{""48434"":2,""6736"":2,""197648"":3}"
2872,globo.com,ttl,2016-07-09T02:51:01.673Z,7,51,28,3,"{""16322"":4,""12880"":4,""51026"":4}"
2873,globo.com,ttl,2016-09-07T02:51:01.673Z,3,31,15,2,"{""1421"":2,""2914"":2}"
2881,nownews.com,ttl,2016-07-09T02:33:14.214Z,6,91,66,3,"{""16322"":3,""12880"":4,""51026"":4}"
2882,nownews.com,ttl,2016-08-08T02:33:14.214Z,3,108,71,2,"{""12880"":2,""51026"":2}"
2883,nownews.com,block,2017-02-04T02:33:14.214Z,6,294,372,3,"{""16322"":3,""12880"":4,""51026"":4}"
2884,nownews.com,dns,2017-02-04T02:33:14.214Z,1,302,387,1,"{""51026"":1}"
2885,nownews.com,rst,2017-02-04T02:33:14.214Z,1,302,387,1,"{""51026"":1}"
2886,nownews.com,status,2017-02-04T02:33:14.214Z,1,302,387,1,"{""51026"":1}"
2887,twitter.com,ttl,2016-08-08T03:42:45.232Z,7,26,9,3,"{""3491"":4,""2914"":4,""38001"":4}"
2888,twitter.com,ttl,2016-09-07T03:42:45.232Z,42,46,22,8,"{""5577"":24,""31122"":42,""20860"":28,""51430"":24,""39451"":28,""36351"":21,""46786"":24,""18403"":42}"
2889,twitter.com,ttl,2016-10-07T03:42:45.232Z,7,22,9,4,"{""9186"":4,""5626"":4,""36884"":7,""13156"":4}"
2890,twitter.com,ttl,2016-11-06T03:42:45.232Z,49,30,14,7,"{""13156"":28,""50613"":28,""5626"":28,""9186"":28,""3356"":28,""30818"":28,""29073"":49}"
2891,twitter.com,ttl,2016-12-06T03:42:45.232Z,21,41,22,6,"{""13156"":12,""8999"":21,""5626"":12,""9186"":12,""30818"":14,""50613"":14}"
2892,twitter.com,ttl,2017-01-05T03:42:45.232Z,9,35,17,5,"{""30818"":6,""6830"":9,""38001"":6,""50613"":6,""3491"":6}"
2896,twitter.com,dns,2017-04-05T03:42:45.232Z,3,130,103,2,"{""16322"":2,""12880"":2}"
2902,51.la,ttl,2016-08-08T02:33:14.214Z,6,111,73,3,"{""6762"":3,""12880"":4,""51026"":4}"
2905,51.la,rst,2017-01-05T02:33:14.214Z,6,278,269,3,"{""6762"":3,""12880"":4,""51026"":4}"
2906,51.la,status,2017-01-05T02:33:14.214Z,6,278,269,3,"{""6762"":3,""12880"":4,""51026"":4}"
2907,avito.ru,ttl,2016-05-10T02:33:14.214Z,1,209,160,1,"{""197648"":1}"
2916,google.gr,ttl,2016-05-10T02:33:14.214Z,3,216,146,2,"{""35432"":2,""197648"":2}"
2917,google.gr,ttl,2016-08-08T02:33:14.214Z,3,124,72,2,"{""36962"":2,""16637"":2}"
2920,softonic.com,ttl,2016-09-07T02:33:14.214Z,1,140,91,1,"{""38001"":1}"
2923,realtor.com,ttl,2016-06-09T02:33:14.214Z,2,232,184,2,"{""8544"":1,""197648"":2}"
2935,goo.ne.jp,ttl,2016-11-06T02:33:14.214Z,1,63,41,1,"{""35017"":1}"
2936,goo.ne.jp,block,2017-02-04T02:33:14.214Z,3,309,305,2,"{""12880"":2,""51026"":2}"
2937,goo.ne.jp,dns,2017-02-04T02:33:14.214Z,1,317,311,1,"{""51026"":1}"
2940,google.gr,rst,2017-02-04T02:33:14.214Z,3,318,347,3,"{""36962"":2,""16637"":2,""35432"":3}"
2941,google.gr,status,2017-02-04T02:33:14.214Z,3,318,347,3,"{""36962"":2,""16637"":2,""35432"":3}"
2944,live.com,ttl,2016-07-09T03:07:54.067Z,1,43,21,1,"{""35017"":1}"
2951,goodreads.com,ttl,2016-06-09T02:33:14.214Z,1,165,131,2,"{""8544"":1,""55286"":1}"
2952,goodreads.com,rst,2017-02-04T02:33:14.214Z,2,264,290,2,"{""8544"":1,""197648"":2}"
2953,goodreads.com,status,2017-02-04T02:33:14.214Z,2,264,290,2,"{""8544"":1,""197648"":2}"
2955,xvideos.com,ttl,2016-06-09T02:33:14.214Z,3,231,187,3,"{""48434"":2,""8544"":3,""6736"":2}"
2956,xvideos.com,ttl,2016-07-09T02:33:14.214Z,3,128,83,2,"{""12880"":2,""51026"":2}"
2957,xvideos.com,ttl,2016-08-08T02:33:14.214Z,6,134,87,3,"{""6762"":3,""12880"":4,""51026"":4}"
2959,xvideos.com,ttl,2016-10-07T02:33:14.214Z,1,51,25,1,"{""55628"":1}"
2960,xvideos.com,ttl,2017-01-05T02:33:14.214Z,1,56,37,1,"{""7850"":1}"
2965,wikimedia.org,ttl,2016-06-09T02:25:53.611Z,1,233,196,1,"{""8544"":1}"
2966,wikimedia.org,rst,2017-02-04T02:25:53.611Z,1,326,401,1,"{""8544"":1}"
2967,wikimedia.org,status,2017-02-04T02:25:53.611Z,1,326,401,1,"{""8544"":1}"
2968,theguardian.com,ttl,2016-06-09T03:55:53.462Z,3,48,28,2,"{""8544"":2,""197648"":2}"
2969,theguardian.com,seq,2017-02-04T03:55:53.462Z,1,113,88,1,"{""13591"":1}"
2970,theguardian.com,block,2017-02-04T03:55:53.462Z,1,142,135,1,"{""13591"":1}"
2971,theguardian.com,dns,2017-02-04T03:55:53.462Z,1,148,143,1,"{""13591"":1}"
2972,theguardian.com,rst,2017-02-04T03:55:53.462Z,3,148,143,3,"{""8544"":2,""13591"":3,""197648"":2}"
2973,theguardian.com,status,2017-02-04T03:55:53.462Z,3,148,143,3,"{""8544"":2,""13591"":3,""197648"":2}"
2975,google.com.sa,rst,2017-02-04T02:33:14.214Z,1,316,348,1,"{""35432"":1}"
2976,google.com.sa,status,2017-02-04T02:33:14.214Z,1,316,348,1,"{""35432"":1}"
2977,livedoor.jp,ttl,2016-07-09T02:36:35.318Z,9,125,69,4,"{""48434"":6,""12880"":6,""6736"":6,""51026"":6}"
2978,livedoor.jp,block,2017-02-04T02:36:35.318Z,9,303,337,4,"{""48434"":6,""6736"":6,""12880"":6,""51026"":6}"
2979,livedoor.jp,dns,2017-02-04T02:36:35.318Z,3,304,339,3,"{""48434"":2,""6736"":2,""51026"":3}"
2980,livedoor.jp,rst,2017-02-04T02:36:35.318Z,3,304,339,3,"{""48434"":2,""6736"":2,""51026"":3}"
2981,livedoor.jp,status,2017-02-04T02:36:35.318Z,3,304,339,3,"{""48434"":2,""6736"":2,""51026"":3}"
2982,foxnews.com,ttl,2016-08-08T02:36:35.318Z,3,157,177,2,"{""12880"":2,""51026"":2}"
2983,foxnews.com,block,2017-02-04T02:36:35.318Z,3,382,1261,2,"{""12880"":2,""51026"":2}"
2984,foxnews.com,dns,2017-02-04T02:36:35.318Z,1,386,1286,1,"{""51026"":1}"
2985,foxnews.com,rst,2017-02-04T02:36:35.318Z,1,386,1286,1,"{""51026"":1}"
2986,foxnews.com,status,2017-02-04T02:36:35.318Z,1,386,1286,1,"{""51026"":1}"
2994,google.com.sg,rst,2017-02-04T02:25:53.611Z,1,317,340,1,"{""35432"":1}"
2995,google.com.sg,status,2017-02-04T02:25:53.611Z,1,317,340,1,"{""35432"":1}"
3009,ci123.com,rst,2017-02-17T00:12:59.850Z,3,135,119,2,"{""8544"":2,""197648"":2}"
3010,ci123.com,status,2017-02-17T00:12:59.850Z,3,135,119,2,"{""8544"":2,""197648"":2}"
3013,seznam.cz,ttl,2016-07-09T02:33:14.214Z,1,129,94,1,"{""12586"":1}"
3022,google.pl,ttl,2016-06-09T02:33:14.214Z,3,223,156,2,"{""8544"":2,""197648"":2}"
3040,tube8.com,ttl,2016-08-08T02:33:14.214Z,14,22,10,4,"{""6453"":7,""6762"":8,""12880"":8,""51026"":8}"
3041,tube8.com,block,2017-02-04T02:33:14.214Z,45,281,285,6,"{""51026"":30,""35753"":24,""12880"":30,""34426"":24,""51975"":24,""8966"":24}"
3042,tube8.com,dns,2017-02-04T02:33:14.214Z,15,285,296,5,"{""51975"":8,""35753"":8,""34426"":8,""8966"":8,""51026"":15}"
3043,tube8.com,rst,2017-02-04T02:33:14.214Z,15,285,296,5,"{""51975"":8,""35753"":8,""34426"":8,""8966"":8,""51026"":15}"
3044,tube8.com,status,2017-02-04T02:33:14.214Z,15,285,296,5,"{""51975"":8,""35753"":8,""34426"":8,""8966"":8,""51026"":15}"
3046,sahibinden.com,ttl,2016-06-09T02:33:14.214Z,1,227,175,1,"{""8544"":1}"
3047,sahibinden.com,rst,2017-02-04T02:33:14.214Z,2,292,280,2,"{""8544"":1,""197648"":2}"
3048,lifehacker.com,seq,2016-08-08T03:55:53.462Z,1,62,39,1,"{""13591"":1}"
3049,lifehacker.com,block,2016-08-08T03:55:53.462Z,1,62,39,1,"{""13591"":1}"
3050,lifehacker.com,dns,2016-08-08T03:55:53.462Z,1,65,41,1,"{""13591"":1}"
3051,lifehacker.com,rst,2016-08-08T03:55:53.462Z,1,65,41,1,"{""13591"":1}"
3052,lifehacker.com,status,2016-08-08T03:55:53.462Z,1,65,41,1,"{""13591"":1}"
3053,sahibinden.com,status,2017-02-04T02:33:14.214Z,2,292,280,2,"{""8544"":1,""197648"":2}"
3064,blogger.com,ttl,2016-06-09T02:33:14.214Z,3,221,154,3,"{""48434"":2,""6736"":2,""35432"":3}"
3065,blogger.com,block,2017-02-04T02:33:14.214Z,3,297,313,2,"{""48434"":2,""6736"":2}"
3066,blogger.com,dns,2017-02-04T02:33:14.214Z,9,302,319,4,"{""48434"":6,""6736"":6,""16322"":6,""12880"":6}"
3067,blogger.com,rst,2017-02-04T02:33:14.214Z,9,302,319,5,"{""48434"":6,""6736"":6,""12880"":6,""35432"":9,""16322"":6}"
3068,blogger.com,status,2017-02-04T02:33:14.214Z,9,302,319,5,"{""48434"":6,""6736"":6,""12880"":6,""35432"":9,""16322"":6}"
3069,txxx.com,ttl,2016-05-10T02:33:14.214Z,3,193,132,2,"{""16322"":2,""12880"":2}"
3070,txxx.com,ttl,2016-08-08T02:33:14.214Z,6,124,74,3,"{""6762"":3,""12880"":4,""51026"":4}"
3077,facebook.com,dns,2017-02-04T04:29:35.772Z,3,322,616,2,"{""16322"":2,""12880"":2}"
3078,facebook.com,rst,2017-02-04T04:29:35.772Z,3,322,616,3,"{""8544"":3,""16322"":2,""12880"":2}"
3079,facebook.com,status,2017-02-04T04:29:35.772Z,3,322,616,3,"{""8544"":3,""16322"":2,""12880"":2}"
3080,etsy.com,seq,2017-02-04T02:33:14.214Z,1,210,177,1,"{""3238"":1}"
3081,etsy.com,block,2017-02-04T02:33:14.214Z,1,224,218,1,"{""3238"":1}"
3082,deviantart.com,ttl,2016-06-09T02:34:21.267Z,3,93,64,2,"{""8544"":2,""197648"":2}"
3083,deviantart.com,rst,2017-03-06T02:34:21.267Z,1,162,141,1,"{""8544"":1}"
3084,deviantart.com,status,2017-03-06T02:34:21.267Z,1,162,141,1,"{""8544"":1}"
3100,siteadvisor.com,ttl,2016-06-09T02:33:14.214Z,1,247,307,1,"{""197648"":1}"
3101,siteadvisor.com,rst,2017-02-04T02:33:14.214Z,1,285,421,1,"{""197648"":1}"
3102,siteadvisor.com,status,2017-02-04T02:33:14.214Z,1,285,421,1,"{""197648"":1}"
3108,aol.com,ttl,2016-05-10T02:33:14.214Z,1,225,203,1,"{""197648"":1}"
3109,aol.com,ttl,2016-06-09T02:33:14.214Z,2,232,212,2,"{""8544"":1,""197648"":2}"
3110,aol.com,rst,2017-02-04T02:33:14.214Z,2,330,501,2,"{""8544"":1,""197648"":2}"
3111,aol.com,status,2017-02-04T02:33:14.214Z,2,330,501,2,"{""8544"":1,""197648"":2}"
3116,amazonaws.com,ttl,2016-06-09T02:33:14.214Z,2,168,132,3,"{""9680"":2,""197648"":2,""8544"":1}"
3117,amazonaws.com,rst,2017-04-05T02:33:14.214Z,2,271,287,2,"{""8544"":1,""197648"":2}"
3118,amazonaws.com,status,2017-04-05T02:33:14.214Z,2,271,287,2,"{""8544"":1,""197648"":2}"
3131,newegg.com,ttl,2016-07-07T00:00:22.976Z,3,152,126,2,"{""8544"":2,""197648"":2}"
3135,iqiyi.com,ttl,2016-08-08T02:33:14.214Z,7,108,69,3,"{""4808"":4,""37963"":4,""4837"":4}"
3136,iqiyi.com,ttl,2016-09-07T02:33:14.214Z,7,103,62,3,"{""4808"":4,""37963"":4,""4837"":4}"
3137,iqiyi.com,ttl,2016-10-07T02:33:14.214Z,7,57,32,4,"{""4808"":4,""37963"":4,""35017"":7,""4837"":4}"
3142,imgur.com,ttl,2016-05-10T03:55:53.462Z,7,53,36,3,"{""6762"":4,""12880"":4,""16322"":4}"
3143,imgur.com,ttl,2016-06-09T03:55:53.462Z,9,62,40,4,"{""12880"":6,""48434"":6,""16322"":6,""6736"":6}"
3144,imgur.com,ttl,2016-08-08T03:55:53.462Z,7,38,18,3,"{""6762"":4,""12880"":4,""51026"":4}"
3150,youtube-mp3.org,ttl,2016-08-08T02:33:14.214Z,7,127,73,3,"{""6762"":4,""12880"":4,""51026"":4}"
3156,google.be,ttl,2016-06-09T02:33:14.214Z,3,213,152,2,"{""8544"":2,""197648"":2}"
3157,google.be,rst,2017-02-04T02:33:14.214Z,1,324,348,1,"{""8544"":1}"
3158,google.be,status,2017-02-04T02:33:14.214Z,1,324,348,1,"{""8544"":1}"
3160,pornhub.com,ttl,2016-12-06T02:33:14.214Z,1,109,80,1,"{""4766"":1}"
3187,giphy.com,ttl,2016-06-09T02:33:14.214Z,3,213,144,2,"{""48434"":2,""6736"":2}"
3193,google.com,ttl,2016-05-10T02:36:35.318Z,3,208,143,2,"{""35432"":2,""197648"":2}"
3194,google.com,rst,2017-02-04T02:36:35.318Z,1,320,347,1,"{""35432"":1}"
3195,google.com,status,2017-02-04T02:36:35.318Z,1,320,347,1,"{""35432"":1}"
3197,google.pt,rst,2017-02-04T02:33:14.214Z,1,316,348,1,"{""35432"":1}"
3198,google.pt,status,2017-02-04T02:33:14.214Z,1,316,348,1,"{""35432"":1}"
3199,blogspot.com.br,dns,2017-01-26T00:00:25.097Z,6,276,272,3,"{""16322"":4,""12880"":4,""29049"":3}"
3200,blogspot.com.br,rst,2017-01-26T00:00:25.097Z,6,276,272,3,"{""16322"":4,""12880"":4,""29049"":3}"
3201,blogspot.com.br,status,2017-01-26T00:00:25.097Z,6,276,272,3,"{""16322"":4,""12880"":4,""29049"":3}"
3202,aliexpress.com,ttl,2016-12-06T02:36:35.318Z,1,45,24,1,"{""43289"":1}"
3203,aliexpress.com,rst,2017-04-05T02:36:35.318Z,1,151,155,1,"{""43289"":1}"
3204,aliexpress.com,status,2017-04-05T02:36:35.318Z,1,151,155,1,"{""43289"":1}"
3210,oracle.com,ttl,2016-12-06T02:34:21.267Z,1,98,55,1,"{""6830"":1}"
3214,huffingtonpost.com,ttl,2016-06-09T02:33:14.214Z,2,236,193,2,"{""8544"":1,""197648"":2}"
3215,huffingtonpost.com,rst,2017-02-04T02:33:14.214Z,2,311,389,2,"{""8544"":1,""197648"":2}"
3216,huffingtonpost.com,status,2017-02-04T02:33:14.214Z,2,311,389,2,"{""8544"":1,""197648"":2}"
3218,bongacams.com,seq,2017-02-04T02:33:14.214Z,1,295,311,1,"{""4766"":1}"
3219,bongacams.com,block,2017-02-04T02:33:14.214Z,7,313,367,4,"{""51975"":4,""34426"":4,""35753"":4,""4766"":7}"
3220,bongacams.com,dns,2017-02-04T02:33:14.214Z,84,319,376,8,"{""16322"":56,""35753"":48,""6762"":42,""12880"":56,""34426"":48,""29049"":42,""4766"":84,""51975"":48}"
3221,bongacams.com,rst,2017-02-04T02:33:14.214Z,84,319,376,9,"{""16322"":56,""35753"":48,""6762"":42,""12880"":56,""34426"":48,""29049"":42,""4766"":84,""8544"":84,""51975"":48}"
3222,bongacams.com,status,2017-02-04T02:33:14.214Z,84,319,376,9,"{""16322"":56,""35753"":48,""6762"":42,""12880"":56,""34426"":48,""29049"":42,""4766"":84,""8544"":84,""51975"":48}"
3223,youporn.com,ttl,2016-07-09T02:33:14.214Z,3,118,78,2,"{""48434"":2,""6736"":2}"
3224,youporn.com,ttl,2017-01-05T02:33:14.214Z,1,83,60,1,"{""4766"":1}"
3225,youporn.com,seq,2017-02-04T02:33:14.214Z,3,293,370,3,"{""55628"":2,""3786"":2,""4766"":3}"
3238,mercadolivre.com.br,ttl,2016-06-09T02:50:18.236Z,3,176,129,2,"{""48434"":2,""6736"":2}"
3239,mercadolivre.com.br,ttl,2016-08-08T02:50:18.236Z,7,102,66,3,"{""6762"":4,""12880"":4,""51026"":4}"
3240,mercadolivre.com.br,block,2017-02-04T02:50:18.236Z,9,274,370,4,"{""48434"":6,""6736"":6,""12880"":6,""51026"":6}"
3241,mercadolivre.com.br,dns,2017-02-04T02:50:18.236Z,3,282,380,3,"{""48434"":2,""6736"":2,""51026"":3}"
3242,mercadolivre.com.br,rst,2017-02-04T02:50:18.236Z,3,282,380,3,"{""48434"":2,""6736"":2,""51026"":3}"
3243,mercadolivre.com.br,status,2017-02-04T02:50:18.236Z,3,282,380,3,"{""48434"":2,""6736"":2,""51026"":3}"
3252,chaturbate.com,ttl,2016-06-09T02:33:14.214Z,1,213,141,1,"{""8544"":1}"
3253,chaturbate.com,ttl,2017-02-04T02:33:14.214Z,3,42,18,2,"{""42831"":2,""2914"":2}"
3256,chaturbate.com,dns,2017-04-05T02:33:14.214Z,6,314,319,3,"{""16322"":4,""12880"":4,""29049"":3}"
3257,chaturbate.com,rst,2017-04-05T02:33:14.214Z,6,314,319,5,"{""8544"":6,""42831"":6,""16322"":4,""12880"":4,""29049"":3}"
3258,chaturbate.com,status,2017-04-05T02:33:14.214Z,6,314,319,5,"{""8544"":6,""42831"":6,""16322"":4,""12880"":4,""29049"":3}"
3264,asos.com,ttl,2016-08-08T03:00:13.557Z,7,84,53,3,"{""6762"":4,""12880"":4,""51026"":4}"
3265,asos.com,ttl,2017-02-04T03:00:13.557Z,1,38,23,1,"{""35017"":1}"
3270,steamcommunity.com,ttl,2016-07-09T02:33:14.214Z,15,114,105,4,"{""9121"":8,""42910"":8,""12880"":8,""51026"":8}"
3271,google.co.jp,ttl,2016-05-10T02:33:14.214Z,3,216,149,2,"{""35432"":2,""197648"":2}"
3272,google.co.jp,rst,2017-02-04T02:33:14.214Z,1,312,348,1,"{""35432"":1}"
3273,google.co.jp,status,2017-02-04T02:33:14.214Z,1,312,348,1,"{""35432"":1}"
3279,dmm.co.jp,ttl,2016-07-09T02:33:14.214Z,3,46,27,2,"{""48434"":2,""6736"":2}"
3280,dmm.co.jp,seq,2017-02-04T02:33:14.214Z,3,130,123,2,"{""55628"":2,""3786"":2}"
3285,loading-delivery2.com,ttl,2016-05-10T02:33:14.214Z,1,231,187,1,"{""197648"":1}"
3286,loading-delivery2.com,ttl,2016-06-09T02:33:14.214Z,1,242,196,1,"{""8544"":1}"
3287,loading-delivery2.com,rst,2016-08-08T02:33:14.214Z,2,279,258,2,"{""8544"":1,""197648"":2}"
3288,loading-delivery2.com,status,2016-08-08T02:33:14.214Z,2,279,258,2,"{""8544"":1,""197648"":2}"
3290,imzog.com,ttl,2016-06-09T02:34:21.267Z,15,234,165,4,"{""16322"":8,""29049"":8,""12880"":8,""6762"":8}"
3292,imzog.com,block,2016-09-07T02:34:21.267Z,406,222,170,9,"{""16322"":232,""34426"":224,""12880"":232,""6762"":232,""8966"":210,""35753"":224,""29049"":203,""8781"":210,""51975"":224}"
3298,alibaba.com,ttl,2016-05-10T02:36:35.318Z,7,36,23,4,"{""7643"":4,""45899"":4,""59432"":7,""3491"":4}"
3301,alibaba.com,ttl,2016-09-07T02:36:35.318Z,63,40,22,10,"{""12874"":42,""50673"":42,""31122"":63,""38001"":63,""3356"":36,""30818"":36,""50613"":36,""200761"":42,""201789"":42,""30496"":63}"
3303,alibaba.com,ttl,2016-11-06T02:36:35.318Z,135,28,13,11,"{""8999"":81,""50673"":90,""51430"":90,""1299"":108,""49367"":135,""30818"":90,""50613"":90,""3223"":81,""174"":90,""15694"":135,""61317"":90}"
3312,dropbox.com,ttl,2016-06-09T03:07:54.067Z,3,54,34,2,"{""8544"":2,""197648"":2}"
3313,dropbox.com,rst,2017-02-04T03:07:54.067Z,1,105,77,1,"{""8544"":1}"
3314,dropbox.com,status,2017-02-04T03:07:54.067Z,1,105,77,1,"{""8544"":1}"
3315,ettoday.net,ttl,2016-08-08T02:37:19.855Z,7,71,42,3,"{""6762"":4,""12880"":4,""51026"":4}"
3316,ettoday.net,block,2017-02-04T02:37:19.855Z,3,288,343,2,"{""12880"":2,""51026"":2}"
3317,ettoday.net,dns,2017-02-04T02:37:19.855Z,1,314,417,1,"{""51026"":1}"
3318,ettoday.net,rst,2017-02-04T02:37:19.855Z,1,314,417,1,"{""51026"":1}"
3319,ettoday.net,status,2017-02-04T02:37:19.855Z,1,314,417,1,"{""51026"":1}"
3325,360.cn,ttl,2016-06-09T02:33:14.214Z,1,203,175,1,"{""40676"":1}"
3338,blogspot.in,ttl,2016-06-09T02:33:14.214Z,3,226,159,2,"{""48434"":2,""6736"":2}"
3339,blogspot.in,ttl,2016-08-08T02:33:14.214Z,7,142,80,3,"{""6762"":4,""12880"":4,""51026"":4}"
3340,blogspot.in,ttl,2016-12-06T02:33:14.214Z,3,75,40,2,"{""16637"":2,""20294"":2}"
3341,blogspot.in,block,2017-02-04T02:33:14.214Z,15,313,319,5,"{""12880"":12,""48434"":10,""16322"":9,""6736"":10,""51026"":9}"
3348,google.com.eg,ttl,2016-05-10T02:33:14.214Z,3,209,141,2,"{""35432"":2,""197648"":2}"
3349,google.com.eg,rst,2017-02-04T02:33:14.214Z,1,317,349,1,"{""35432"":1}"
3350,google.com.eg,status,2017-02-04T02:33:14.214Z,1,317,349,1,"{""35432"":1}"
3353,baidu.com,ttl,2016-07-09T04:01:14.341Z,21,15,4,5,"{""9808"":12,""36352"":14,""1299"":14,""38001"":12,""3491"":12}"
3354,baidu.com,ttl,2016-09-07T04:01:14.341Z,3,29,14,2,"{""39324"":2,""47605"":2}"
3355,baidu.com,ttl,2016-10-07T04:01:14.341Z,7,15,5,4,"{""23724"":4,""6939"":7,""4134"":4,""4766"":4}"
3356,baidu.com,ttl,2016-11-06T04:01:14.341Z,55,29,13,6,"{""45671"":28,""9808"":32,""4826"":28,""3491"":32,""58453"":28,""4766"":31}"
3363,google.co.il,ttl,2016-05-10T02:34:21.267Z,21,212,144,5,"{""29049"":12,""35432"":14,""16322"":12,""12880"":12,""197648"":14}"
3364,google.co.il,ttl,2016-06-09T02:34:21.267Z,3,211,148,2,"{""16322"":2,""12880"":2}"
3365,google.co.il,ttl,2016-07-09T02:34:21.267Z,7,123,78,3,"{""16322"":4,""12880"":4,""51026"":4}"
3366,google.co.il,ttl,2016-08-08T02:34:21.267Z,6,132,73,3,"{""6762"":3,""12880"":4,""51026"":4}"
3382,google.co.in,rst,2017-02-04T02:34:21.267Z,1,316,347,1,"{""35432"":1}"
3383,google.co.in,status,2017-02-04T02:34:21.267Z,1,316,347,1,"{""35432"":1}"
3384,amazon.ca,ttl,2016-05-10T02:33:14.214Z,9,188,132,4,"{""132347"":6,""4768"":6,""24466"":6,""132692"":6}"
3386,amazon.ca,ttl,2016-07-09T02:33:14.214Z,45,86,60,6,"{""5391"":24,""51026"":30,""21183"":24,""197706"":24,""12880"":30,""8585"":24}"
3387,amazon.ca,ttl,2016-08-08T02:33:14.214Z,93,93,60,7,"{""5391"":48,""51026"":62,""21183"":48,""197706"":48,""6762"":48,""12880"":62,""8585"":48}"
3390,amazon.ca,block,2017-02-04T02:33:14.214Z,22,279,321,5,"{""16322"":12,""51026"":14,""12880"":16,""20485"":11,""29049"":12}"
3394,ontests.me,ttl,2016-06-09T02:33:14.214Z,1,196,136,1,"{""35432"":1}"
3410,taobao.com,ttl,2017-01-05T04:59:24.381Z,1,76,61,1,"{""5413"":1}"
3417,kapanlagi.com,ttl,2016-08-08T02:51:01.673Z,3,70,34,2,"{""12880"":2,""51026"":2}"
3418,kapanlagi.com,block,2017-02-04T02:51:01.673Z,3,203,279,2,"{""12880"":2,""51026"":2}"
3419,kapanlagi.com,dns,2017-02-04T02:51:01.673Z,1,211,297,1,"{""51026"":1}"
3420,kapanlagi.com,rst,2017-02-04T02:51:01.673Z,1,211,297,1,"{""51026"":1}"
3421,kapanlagi.com,status,2017-02-04T02:51:01.673Z,1,211,297,1,"{""51026"":1}"
3422,google.co.id,ttl,2016-06-09T02:33:14.214Z,3,218,153,2,"{""8544"":2,""197648"":2}"
3423,google.co.id,rst,2017-02-04T02:33:14.214Z,1,318,348,1,"{""8544"":1}"
3424,google.co.id,status,2017-02-04T02:33:14.214Z,1,318,348,1,"{""8544"":1}"
3426,dailymotion.com,dns,2017-02-04T06:42:32.400Z,52,52,35,6,"{""16322"":32,""6762"":28,""12880"":32,""9498"":26,""29049"":28,""200612"":26}"
3427,dailymotion.com,rst,2017-02-04T06:42:32.400Z,52,52,35,6,"{""16322"":32,""6762"":28,""12880"":32,""9498"":26,""29049"":28,""200612"":26}"
3428,dailymotion.com,status,2017-02-04T06:42:32.400Z,52,52,35,6,"{""16322"":32,""6762"":28,""12880"":32,""9498"":26,""29049"":28,""200612"":26}"
3429,citi.com,ttl,2016-06-30T00:40:53.603Z,15,11,3,4,"{""9186"":8,""13156"":8,""174"":8,""5626"":8}"
3430,citi.com,rst,2016-10-28T00:40:53.603Z,1,69,43,1,"{""5626"":1}"
3431,citi.com,status,2016-10-28T00:40:53.603Z,1,69,43,1,"{""5626"":1}"
3437,tumblr.com,ttl,2016-06-09T04:02:35.016Z,3,55,33,2,"{""48434"":2,""6736"":2}"
3438,tumblr.com,block,2017-04-05T04:02:35.016Z,3,285,487,2,"{""48434"":2,""6736"":2}"
3439,tumblr.com,dns,2017-04-05T04:02:35.016Z,9,288,494,4,"{""48434"":6,""6736"":6,""16322"":6,""12880"":6}"
3440,tumblr.com,rst,2017-04-05T04:02:35.016Z,9,288,494,4,"{""48434"":6,""6736"":6,""16322"":6,""12880"":6}"
3441,tumblr.com,status,2017-04-05T04:02:35.016Z,9,288,494,4,"{""48434"":6,""6736"":6,""16322"":6,""12880"":6}"
3445,roblox.com,ttl,2016-07-09T02:37:19.855Z,3,24,8,3,"{""4637"":3,""15576"":2,""60311"":2}"
3451,roblox.com,ttl,2017-01-05T02:37:19.855Z,135,19,9,8,"{""7643"":90,""16125"":72,""45899"":90,""3257"":72,""3320"":72,""4637"":90,""36351"":90,""13194"":72}"
3452,roblox.com,ttl,2017-02-04T02:37:19.855Z,8,12,6,4,"{""36351"":6,""2914"":6,""4637"":5,""38001"":5}"
3458,zhihu.com,seq,2017-02-04T02:36:35.318Z,3,99,67,2,"{""6663"":2,""201924"":2}"
3459,zhihu.com,block,2017-02-04T02:36:35.318Z,3,134,117,2,"{""6663"":2,""201924"":2}"
3463,wikia.com,ttl,2016-05-10T03:55:53.462Z,7,45,26,3,"{""16322"":4,""12880"":4,""6762"":4}"
3468,businessinsider.com,ttl,2016-05-10T03:55:53.462Z,3,44,25,2,"{""36351"":2,""13591"":2}"
3469,businessinsider.com,rst,2017-02-04T03:55:53.462Z,1,144,146,1,"{""13591"":1}"
3470,businessinsider.com,status,2017-02-04T03:55:53.462Z,1,144,146,1,"{""13591"":1}"
3476,sohu.com,ttl,2016-08-08T04:02:35.016Z,3,29,13,2,"{""6453"":2,""15399"":2}"
3477,orange.fr,ttl,2016-12-06T03:00:10.533Z,3,8,2,2,"{""36351"":2,""4637"":2}"
3483,netflix.com,ttl,2016-06-09T03:00:10.533Z,3,26,15,2,"{""48434"":2,""6736"":2}"
3484,netflix.com,block,2017-02-04T03:00:10.533Z,3,112,95,2,"{""48434"":2,""6736"":2}"
3485,netflix.com,dns,2017-04-05T03:00:10.533Z,6,106,91,3,"{""6762"":3,""12880"":4,""16322"":4}"
3486,netflix.com,rst,2017-04-05T03:00:10.533Z,18,106,91,5,"{""6736"":12,""48434"":12,""6762"":9,""12880"":12,""16322"":12}"
3487,netflix.com,status,2017-04-05T03:00:10.533Z,18,106,91,5,"{""6736"":12,""48434"":12,""6762"":9,""12880"":12,""16322"":12}"
3488,1905.com,block,2016-11-06T03:22:56.975Z,3,118,94,2,"{""48434"":2,""6736"":2}"
3489,1905.com,dns,2016-11-06T03:22:56.975Z,3,131,101,2,"{""48434"":2,""6736"":2}"
3490,1905.com,rst,2016-11-06T03:22:56.975Z,3,131,101,2,"{""48434"":2,""6736"":2}"
3491,1905.com,status,2016-11-06T03:22:56.975Z,3,131,101,2,"{""48434"":2,""6736"":2}"
3498,pinterest.com,ttl,2016-07-09T03:31:57.670Z,3,21,12,2,"{""48434"":2,""6736"":2}"
3499,pinterest.com,block,2017-02-04T03:31:57.670Z,3,146,141,2,"{""48434"":2,""6736"":2}"
3500,pinterest.com,dns,2017-04-05T03:31:57.670Z,12,120,97,4,"{""16322"":8,""29049"":6,""12880"":8,""6762"":6}"
3501,pinterest.com,rst,2017-04-05T03:31:57.670Z,36,120,97,7,"{""48434"":24,""16322"":24,""6762"":18,""12880"":24,""29049"":18,""6736"":24,""8544"":36}"
3502,pinterest.com,status,2017-04-05T03:31:57.670Z,36,120,97,7,"{""48434"":24,""16322"":24,""6762"":18,""12880"":24,""29049"":18,""6736"":24,""8544"":36}"
3503,naver.jp,block,2017-02-04T02:51:01.673Z,3,31,10,2,"{""48434"":2,""6736"":2}"
3504,naver.jp,dns,2017-02-04T02:51:01.673Z,3,35,12,2,"{""48434"":2,""6736"":2}"
3505,naver.jp,rst,2017-02-04T02:51:01.673Z,3,35,12,2,"{""48434"":2,""6736"":2}"
3506,naver.jp,status,2017-02-04T02:51:01.673Z,3,35,12,2,"{""48434"":2,""6736"":2}"
3507,eksisozluk.com,ttl,2016-06-09T04:16:55.390Z,3,99,65,2,"{""48434"":2,""6736"":2}"
3508,eksisozluk.com,block,2016-11-06T04:16:55.390Z,3,125,111,2,"{""48434"":2,""6736"":2}"
3509,eksisozluk.com,dns,2016-12-06T04:16:55.390Z,3,128,114,2,"{""16322"":2,""12880"":2}"
3510,eksisozluk.com,rst,2016-12-06T04:16:55.390Z,9,128,114,4,"{""48434"":6,""6736"":6,""16322"":6,""12880"":6}"
3511,eksisozluk.com,status,2016-12-06T04:16:55.390Z,9,128,114,4,"{""48434"":6,""6736"":6,""16322"":6,""12880"":6}"
3519,nih.gov,seq,2017-02-04T06:42:32.400Z,1,15,6,1,"{""33182"":1}"
3524,chaoshi.tmall.com,ttl,2016-08-16T04:06:35.351Z,3,24,9,2,"{""32475"":2,""3356"":2}"
3534,youth.cn,ttl,2016-05-10T05:47:56.508Z,851,10,3,10,"{""198310"":436,""4808"":436,""133752"":482,""4134"":448,""3491"":482,""29076"":436,""174"":436,""1299"":436,""12989"":436,""23724"":512}"
3535,youth.cn,ttl,2016-06-09T05:47:56.508Z,105,12,3,7,"{""8220"":56,""60311"":56,""15576"":56,""4766"":60,""10026"":60,""36351"":60,""3303"":56}"
3536,youth.cn,ttl,2016-07-09T05:47:56.508Z,237,8,2,8,"{""8220"":120,""4134"":128,""60311"":120,""38001"":126,""4657"":126,""15576"":120,""3303"":120,""23724"":128}"
3537,vimeo.com,ttl,2016-05-10T03:55:53.462Z,7,55,36,3,"{""6762"":4,""12880"":4,""16322"":4}"
3538,vimeo.com,block,2017-04-05T03:55:53.462Z,7,158,249,3,"{""6762"":4,""12880"":4,""16322"":4}"
3542,icicibank.com,ttl,2016-06-09T06:42:32.400Z,7,13,4,3,"{""9498"":4,""8544"":4,""197648"":4}"
3543,icicibank.com,rst,2017-02-04T06:42:32.400Z,3,96,95,2,"{""8544"":2,""197648"":2}"
3544,icicibank.com,status,2017-02-04T06:42:32.400Z,3,96,95,2,"{""8544"":2,""197648"":2}"
3545,google.sk,ttl,2016-05-10T02:33:14.214Z,3,207,142,2,"{""35432"":2,""197648"":2}"
3546,google.sk,rst,2017-02-04T02:33:14.214Z,1,322,346,1,"{""35432"":1}"
3547,google.sk,status,2017-02-04T02:33:14.214Z,1,322,346,1,"{""35432"":1}"
3548,bbc.co.uk,ttl,2016-06-09T03:00:10.533Z,1,38,24,1,"{""7552"":1}"
3549,bbc.co.uk,dns,2017-02-04T03:00:10.533Z,7,89,78,3,"{""6762"":4,""12880"":4,""16322"":4}"
3550,bbc.co.uk,rst,2017-02-04T03:00:10.533Z,7,89,78,4,"{""7552"":7,""6762"":4,""12880"":4,""16322"":4}"
3551,bbc.co.uk,status,2017-02-04T03:00:10.533Z,7,89,78,4,"{""7552"":7,""6762"":4,""12880"":4,""16322"":4}"
3552,youth.cn,ttl,2016-08-08T05:47:56.508Z,1597,11,4,11,"{""18978"":830,""20473"":830,""6939"":830,""2914"":894,""4134"":896,""35017"":894,""4766"":812,""10026"":812,""36351"":812,""174"":830,""23724"":1024}"
3553,youth.cn,ttl,2016-09-07T05:47:56.508Z,53,9,3,6,"{""2914"":30,""4766"":28,""4134"":32,""36351"":28,""10026"":28,""7552"":30}"
3554,youth.cn,ttl,2016-10-07T05:47:56.508Z,100,7,3,7,"{""4134"":56,""47447"":56,""4766"":56,""10026"":50,""36351"":50,""1299"":56,""23724"":64}"
3556,chinadaily.com.cn,ttl,2017-01-05T04:01:14.341Z,105,7,3,7,"{""2914"":54,""8100"":54,""4134"":64,""36678"":54,""4766"":57,""36351"":54,""4847"":64}"
3560,google.com.pe,rst,2017-02-04T02:33:14.214Z,1,319,347,1,"{""35432"":1}"
3561,google.com.pe,status,2017-02-04T02:33:14.214Z,1,319,347,1,"{""35432"":1}"
3562,quora.com,ttl,2016-07-09T09:37:19.900Z,3,11,4,2,"{""48434"":2,""6736"":2}"
3563,quora.com,block,2017-02-04T09:37:19.900Z,3,46,28,2,"{""48434"":2,""6736"":2}"
3564,quora.com,dns,2017-02-04T09:37:19.900Z,84,56,34,7,"{""48434"":56,""16322"":48,""6762"":48,""20485"":42,""29049"":42,""6736"":56,""12880"":48}"
3565,quora.com,rst,2017-02-04T09:37:19.900Z,84,56,34,7,"{""48434"":56,""16322"":48,""6762"":48,""20485"":42,""29049"":42,""6736"":56,""12880"":48}"
3566,quora.com,status,2017-02-04T09:37:19.900Z,84,56,34,7,"{""48434"":56,""16322"":48,""6762"":48,""20485"":42,""29049"":42,""6736"":56,""12880"":48}"
3586,youth.cn,ttl,2016-11-06T05:47:56.508Z,12221,14,6,14,"{""12578"":6142,""2914"":6270,""3462"":6589,""4134"":7168,""49788"":6124,""51430"":6142,""50304"":6124,""8285"":6142,""35017"":6717,""36351"":6270,""50673"":6142,""34989"":6124,""174"":6912,""23724"":8192}"
3587,youth.cn,ttl,2016-12-06T05:47:56.508Z,15,4,2,4,"{""2914"":8,""36351"":8,""4134"":8,""23724"":8}"
3588,youth.cn,ttl,2017-01-05T05:47:56.508Z,803,10,5,10,"{""2914"":424,""8100"":450,""4134"":448,""36678"":450,""35699"":406,""59432"":406,""20853"":418,""36351"":415,""174"":418,""23724"":512}"
3589,youth.cn,ttl,2017-02-04T05:47:56.508Z,7,6,2,3,"{""4134"":4,""2914"":4,""36351"":4}"
3593,youth.cn,rst,2017-02-04T05:47:56.508Z,90,57,35,10,"{""8220"":48,""7552"":90,""60311"":48,""38001"":60,""4657"":60,""15576"":48,""20853"":90,""10026"":45,""36351"":90,""3303"":48}"
3594,youth.cn,status,2017-02-04T05:47:56.508Z,90,57,35,10,"{""8220"":48,""7552"":90,""60311"":48,""38001"":60,""4657"":60,""15576"":48,""20853"":90,""10026"":45,""36351"":90,""3303"":48}"
3595,hootsuite.com,ttl,2016-07-22T23:50:33.944Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
3596,hootsuite.com,block,2016-11-19T23:50:33.944Z,3,12,5,2,"{""48434"":2,""6736"":2}"
3597,hootsuite.com,dns,2016-11-19T23:50:33.944Z,3,12,5,2,"{""48434"":2,""6736"":2}"
3598,hootsuite.com,rst,2016-11-19T23:50:33.944Z,3,12,5,2,"{""48434"":2,""6736"":2}"
3599,hootsuite.com,status,2016-11-19T23:50:33.944Z,3,12,5,2,"{""48434"":2,""6736"":2}"
3609,vice.com,ttl,2016-07-09T06:42:32.400Z,3,7,2,2,"{""48434"":2,""6736"":2}"
3610,vice.com,block,2017-02-04T06:42:32.400Z,3,37,24,2,"{""48434"":2,""6736"":2}"
3611,vice.com,dns,2017-02-04T06:42:32.400Z,21,44,27,5,"{""48434"":14,""6736"":14,""16322"":12,""12880"":12,""6762"":12}"
3612,vice.com,rst,2017-02-04T06:42:32.400Z,21,44,27,5,"{""48434"":14,""6736"":14,""16322"":12,""12880"":12,""6762"":12}"
3613,vice.com,status,2017-02-04T06:42:32.400Z,21,44,27,5,"{""48434"":14,""6736"":14,""16322"":12,""12880"":12,""6762"":12}"
3614,php.net,seq,2016-11-02T02:08:22.019Z,3,85,51,2,"{""42708"":2,""60778"":2}"
3625,weibo.com,ttl,2017-02-04T05:57:03.059Z,3,38,21,2,"{""63008"":2,""54334"":2}"
3631,google.se,ttl,2016-05-10T02:33:14.214Z,3,212,148,2,"{""35432"":2,""197648"":2}"
3632,google.se,ttl,2016-08-08T02:33:14.214Z,3,132,76,2,"{""36962"":2,""16637"":2}"
3633,google.se,rst,2017-02-04T02:33:14.214Z,3,317,340,3,"{""36962"":2,""16637"":2,""35432"":3}"
3634,google.se,status,2017-02-04T02:33:14.214Z,3,317,340,3,"{""36962"":2,""16637"":2,""35432"":3}"
3635,hurriyet.com.tr,ttl,2016-05-10T02:34:21.267Z,15,227,174,4,"{""6762"":8,""16322"":8,""12880"":8,""29049"":8}"
3636,hurriyet.com.tr,ttl,2016-06-09T02:34:21.267Z,3,228,171,2,"{""48434"":2,""6736"":2}"
3637,hurriyet.com.tr,ttl,2016-07-09T02:34:21.267Z,3,112,77,2,"{""48434"":2,""6736"":2}"
3638,hurriyet.com.tr,ttl,2016-08-08T02:34:21.267Z,7,126,84,3,"{""6762"":4,""12880"":4,""51026"":4}"
3639,hurriyet.com.tr,block,2017-01-05T02:34:21.267Z,81,313,323,7,"{""48434"":54,""16322"":42,""51026"":45,""6762"":48,""12880"":48,""29049"":42,""6736"":54}"
3640,hurriyet.com.tr,dns,2017-01-05T02:34:21.267Z,3,315,331,4,"{""48434"":2,""29049"":3,""6736"":2,""51026"":3}"
3641,hurriyet.com.tr,rst,2017-01-05T02:34:21.267Z,3,315,331,4,"{""48434"":2,""29049"":3,""6736"":2,""51026"":3}"
3642,hurriyet.com.tr,status,2017-01-05T02:34:21.267Z,3,315,331,4,"{""48434"":2,""29049"":3,""6736"":2,""51026"":3}"
3643,sharepoint.com,ttl,2016-06-09T02:33:14.214Z,1,186,129,1,"{""8544"":1}"
3646,nba.com,ttl,2016-06-09T02:51:01.673Z,3,43,41,2,"{""8544"":2,""197648"":2}"
3653,detail.tmall.com,seq,2017-04-05T03:34:57.337Z,31,5,1,5,"{""174"":16,""37963"":16,""1239"":16,""4837"":16,""61317"":16}"
3672,washingtonpost.com,ttl,2016-05-10T02:36:35.318Z,15,228,173,4,"{""6762"":8,""29049"":8,""12880"":8,""16322"":8}"
3674,washingtonpost.com,ttl,2016-07-09T02:36:35.318Z,3,113,74,2,"{""48434"":2,""6736"":2}"
3675,washingtonpost.com,ttl,2016-08-08T02:36:35.318Z,7,143,90,3,"{""6762"":4,""12880"":4,""51026"":4}"
3676,washingtonpost.com,block,2017-02-04T02:36:35.318Z,3,322,359,3,"{""48434"":2,""6736"":2,""51026"":3}"
3677,washingtonpost.com,dns,2017-02-04T02:36:35.318Z,3,325,374,3,"{""48434"":2,""6736"":2,""51026"":3}"
3680,dailymail.co.uk,ttl,2016-06-09T04:04:25.253Z,1,22,12,1,"{""32489"":1}"
3681,dailymail.co.uk,ttl,2016-07-09T04:04:25.253Z,63,19,6,6,"{""16322"":32,""51026"":32,""3549"":32,""12880"":32,""6453"":32,""3356"":32}"
3683,dailymail.co.uk,block,2017-02-04T04:04:25.253Z,7,296,546,3,"{""16322"":4,""12880"":4,""51026"":4}"
3691,ck101.com,ttl,2016-06-09T02:33:14.214Z,1,206,144,1,"{""8544"":1}"
3692,ck101.com,ttl,2016-07-09T02:33:14.214Z,6,113,65,3,"{""6762"":3,""12880"":4,""51026"":4}"
3694,ck101.com,block,2016-09-07T02:33:14.214Z,87,221,167,7,"{""51975"":48,""51026"":58,""34426"":48,""12880"":58,""35753"":48,""8781"":45,""8966"":45}"
3695,ck101.com,rst,2016-11-06T02:33:14.214Z,3,230,173,3,"{""8544"":3,""12880"":2,""51026"":2}"
3696,ck101.com,status,2016-11-06T02:33:14.214Z,3,230,173,3,"{""8544"":3,""12880"":2,""51026"":2}"
3697,clickadu.com,ttl,2016-06-28T00:00:22.670Z,1,192,155,1,"{""8544"":1}"
3698,clickadu.com,rst,2016-10-26T00:00:22.670Z,1,269,266,1,"{""8544"":1}"
3699,clickadu.com,status,2016-10-26T00:00:22.670Z,1,269,266,1,"{""8544"":1}"
3700,trello.com,ttl,2016-06-09T02:33:14.214Z,3,229,212,2,"{""35432"":2,""197648"":2}"
3701,trello.com,rst,2017-04-05T02:33:14.214Z,1,319,559,1,"{""197648"":1}"
3702,trello.com,status,2017-04-05T02:33:14.214Z,1,319,559,1,"{""197648"":1}"
3710,videomega.tv,ttl,2016-06-07T00:00:22.976Z,21,217,149,5,"{""9498"":14,""12880"":12,""16322"":12,""56202"":14,""6762"":12}"
3711,videomega.tv,ttl,2016-07-07T00:00:22.976Z,3,147,88,2,"{""9498"":2,""56202"":2}"
3718,suning.com,ttl,2016-06-28T00:00:22.670Z,2,184,167,2,"{""8544"":1,""197648"":2}"
3719,suning.com,rst,2016-10-26T00:00:22.670Z,2,218,222,2,"{""8544"":1,""197648"":2}"
3720,suning.com,status,2016-10-26T00:00:22.670Z,2,218,222,2,"{""8544"":1,""197648"":2}"
3722,viralthread.com,ttl,2016-06-28T00:00:22.670Z,7,189,121,3,"{""16322"":4,""12880"":4,""51026"":4}"
3723,viralthread.com,ttl,2016-07-28T00:00:22.670Z,6,121,69,3,"{""6762"":3,""12880"":4,""51026"":4}"
3724,viralthread.com,seq,2016-08-27T00:00:22.670Z,7,205,139,3,"{""19531"":4,""25780"":4,""19844"":4}"
3725,viralthread.com,block,2016-08-27T00:00:22.670Z,84,211,143,7,"{""19531"":48,""19844"":48,""16322"":42,""51026"":56,""6762"":42,""12880"":56,""25780"":48}"
3726,viralthread.com,dns,2016-08-27T00:00:22.670Z,7,212,148,4,"{""19531"":4,""25780"":4,""19844"":4,""51026"":7}"
3727,viralthread.com,rst,2016-08-27T00:00:22.670Z,7,212,148,4,"{""19531"":4,""25780"":4,""19844"":4,""51026"":7}"
3728,viralthread.com,status,2016-08-27T00:00:22.670Z,7,212,148,4,"{""19531"":4,""25780"":4,""19844"":4,""51026"":7}"
3733,acfun.tv,ttl,2016-07-09T02:33:14.214Z,7,61,37,3,"{""16322"":4,""12880"":4,""51026"":4}"
3734,acfun.tv,ttl,2016-08-08T02:33:14.214Z,7,112,87,3,"{""6762"":4,""12880"":4,""51026"":4}"
3740,clipconverter.cc,ttl,2016-07-22T00:17:49.303Z,3,77,51,2,"{""12880"":2,""51026"":2}"
3741,clipconverter.cc,ttl,2016-08-21T00:17:49.303Z,7,34,17,3,"{""6453"":4,""12880"":4,""51026"":4}"
3742,clipconverter.cc,block,2016-10-20T00:17:49.303Z,3,141,113,2,"{""12880"":2,""51026"":2}"
3743,clipconverter.cc,dns,2016-10-20T00:17:49.303Z,1,142,116,1,"{""51026"":1}"
3744,clipconverter.cc,rst,2016-10-20T00:17:49.303Z,1,142,116,1,"{""51026"":1}"
3745,clipconverter.cc,status,2016-10-20T00:17:49.303Z,1,142,116,1,"{""51026"":1}"
3746,behance.net,dns,2017-04-18T01:19:17.412Z,13,116,80,4,"{""6453"":7,""6762"":7,""12880"":8,""16322"":8}"
3747,behance.net,rst,2017-04-18T01:19:17.412Z,13,116,80,4,"{""6453"":7,""6762"":7,""12880"":8,""16322"":8}"
3748,behance.net,status,2017-04-18T01:19:17.412Z,13,116,80,4,"{""6453"":7,""6762"":7,""12880"":8,""16322"":8}"
3749,exoclick.com,ttl,2016-08-08T02:36:35.318Z,3,75,43,2,"{""12880"":2,""51026"":2}"
3750,exoclick.com,block,2017-02-04T02:36:35.318Z,3,201,174,2,"{""12880"":2,""51026"":2}"
3751,exoclick.com,rst,2017-04-05T02:36:35.318Z,1,179,142,1,"{""51026"":1}"
3752,exoclick.com,status,2017-04-05T02:36:35.318Z,1,179,142,1,"{""51026"":1}"
3753,tuberel.com,ttl,2016-06-30T00:00:25.097Z,3,187,122,2,"{""48434"":2,""6736"":2}"
3754,tuberel.com,ttl,2016-07-30T00:00:25.097Z,6,119,69,3,"{""6762"":3,""12880"":4,""51026"":4}"
3760,abcnews.go.com,ttl,2016-06-28T00:00:22.670Z,3,28,22,2,"{""8544"":2,""197648"":2}"
3766,bp.blogspot.com,ttl,2016-06-11T22:03:19.913Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
3767,bp.blogspot.com,block,2016-07-11T22:03:19.913Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
3768,bp.blogspot.com,dns,2016-07-11T22:03:19.913Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
3769,bp.blogspot.com,rst,2016-07-11T22:03:19.913Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
3770,bp.blogspot.com,status,2016-07-11T22:03:19.913Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
3776,gamefaqs.com,ttl,2016-07-22T00:17:49.303Z,6,111,67,3,"{""6762"":3,""12880"":4,""51026"":4}"
3777,gamefaqs.com,block,2017-01-18T00:17:49.303Z,6,227,219,3,"{""6762"":3,""12880"":4,""51026"":4}"
3778,gamefaqs.com,rst,2017-04-18T00:17:49.303Z,1,194,159,1,"{""51026"":1}"
3779,gamefaqs.com,status,2017-04-18T00:17:49.303Z,1,194,159,1,"{""51026"":1}"
3780,beeg.com,dns,2017-03-22T00:20:46.178Z,7,41,27,3,"{""6762"":4,""12880"":4,""16322"":4}"
3781,beeg.com,rst,2017-03-22T00:20:46.178Z,7,41,27,3,"{""6762"":4,""12880"":4,""16322"":4}"
3782,beeg.com,status,2017-03-22T00:20:46.178Z,7,41,27,3,"{""6762"":4,""12880"":4,""16322"":4}"
3784,thepiratebay.org,ttl,2016-06-30T00:00:25.097Z,36,186,120,7,"{""16322"":18,""197648"":24,""51026"":24,""6762"":18,""12880"":24,""56202"":36,""8544"":24}"
3785,thepiratebay.org,ttl,2016-07-30T00:00:25.097Z,18,135,73,5,"{""9498"":12,""6762"":9,""56202"":12,""12880"":12,""51026"":12}"
3786,thepiratebay.org,ttl,2016-08-29T00:00:25.097Z,3,113,66,2,"{""9498"":2,""33480"":2}"
3795,canva.com,ttl,2016-09-26T02:43:38.610Z,3,116,68,2,"{""14828"":2,""9286"":2}"
3796,canva.com,rst,2017-03-25T02:43:38.610Z,3,211,201,2,"{""14828"":2,""9286"":2}"
3797,canva.com,status,2017-03-25T02:43:38.610Z,3,211,201,2,"{""14828"":2,""9286"":2}"
3798,extratorrent.cc,ttl,2016-05-10T02:34:21.267Z,21,194,129,5,"{""9498"":14,""12880"":12,""16322"":12,""56202"":14,""6762"":12}"
3799,extratorrent.cc,ttl,2016-06-09T02:34:21.267Z,3,205,140,2,"{""9498"":2,""56202"":2}"
3800,extratorrent.cc,ttl,2016-07-09T02:34:21.267Z,9,119,67,4,"{""9498"":6,""48434"":6,""6736"":6,""56202"":6}"
3801,extratorrent.cc,ttl,2016-08-08T02:34:21.267Z,18,131,73,5,"{""9498"":12,""56202"":12,""6762"":9,""12880"":12,""51026"":12}"
3815,myway.com,ttl,2016-05-10T02:36:35.318Z,1,195,163,1,"{""197648"":1}"
3818,ameblo.jp,ttl,2016-05-10T02:33:14.214Z,15,206,167,4,"{""16322"":8,""6762"":8,""12880"":8,""29049"":8}"
3819,ameblo.jp,ttl,2016-06-09T02:33:14.214Z,3,207,164,2,"{""48434"":2,""6736"":2}"
3820,ameblo.jp,ttl,2016-07-09T02:33:14.214Z,3,109,69,2,"{""48434"":2,""6736"":2}"
3822,ameblo.jp,block,2017-04-05T02:33:14.214Z,21,295,414,5,"{""48434"":14,""16322"":12,""12880"":12,""6736"":14,""29049"":12}"
3826,wp.com,dns,2016-10-28T00:00:25.097Z,6,230,202,3,"{""16322"":4,""12880"":4,""6762"":3}"
3827,wp.com,rst,2016-10-28T00:00:25.097Z,6,230,202,3,"{""16322"":4,""12880"":4,""6762"":3}"
3828,wp.com,status,2016-10-28T00:00:25.097Z,6,230,202,3,"{""16322"":4,""12880"":4,""6762"":3}"
3829,ozock.com,ttl,2016-06-30T00:00:25.097Z,3,190,119,2,"{""8544"":2,""197648"":2}"
3835,sh.st,seq,2017-02-04T02:33:14.214Z,1,293,293,1,"{""16322"":1}"
3845,mercadolibre.com.ar,ttl,2016-05-31T00:00:25.097Z,3,179,133,2,"{""48434"":2,""6736"":2}"
3846,mercadolibre.com.ar,ttl,2016-07-30T00:00:25.097Z,15,7,2,4,"{""12956"":8,""6762"":8,""12880"":8,""51026"":8}"
3847,mercadolibre.com.ar,block,2017-03-27T00:00:25.097Z,3,292,414,2,"{""48434"":2,""6736"":2}"
3848,mercadolibre.com.ar,dns,2017-03-27T00:00:25.097Z,3,298,426,2,"{""48434"":2,""6736"":2}"
3849,mercadolibre.com.ar,rst,2017-03-27T00:00:25.097Z,3,298,426,3,"{""48434"":2,""6736"":2,""51026"":3}"
3850,mercadolibre.com.ar,status,2017-03-27T00:00:25.097Z,3,298,426,3,"{""48434"":2,""6736"":2,""51026"":3}"
3851,upwork.com,ttl,2016-05-31T00:00:25.097Z,3,212,154,2,"{""35432"":2,""197648"":2}"
3852,upwork.com,ttl,2016-06-30T00:00:25.097Z,3,169,107,2,"{""8544"":2,""197648"":2}"
3855,douyu.com,ttl,2016-06-09T02:25:53.611Z,2,232,199,2,"{""8544"":1,""197648"":2}"
3869,123movies.to,ttl,2016-09-19T02:48:32.476Z,3,196,134,2,"{""9498"":2,""56202"":2}"
3875,zippyshare.com,ttl,2016-05-10T02:36:35.318Z,3,110,71,2,"{""16322"":2,""12880"":2}"
3876,zippyshare.com,ttl,2016-06-09T02:36:35.318Z,7,126,81,3,"{""29049"":4,""12880"":4,""16322"":4}"
3877,zippyshare.com,ttl,2016-07-09T02:36:35.318Z,18,78,45,5,"{""48434"":12,""12880"":12,""16322"":9,""6736"":12,""51026"":12}"
3878,zippyshare.com,ttl,2016-08-08T02:36:35.318Z,3,77,47,2,"{""12880"":2,""51026"":2}"
3883,blogspot.jp,ttl,2016-08-08T02:33:14.214Z,15,4,1,4,"{""15169"":8,""6762"":8,""12880"":8,""51026"":8}"
3884,blogspot.jp,block,2017-02-04T02:33:14.214Z,3,286,283,2,"{""12880"":2,""51026"":2}"
3885,blogspot.jp,dns,2017-02-04T02:33:14.214Z,1,292,292,1,"{""51026"":1}"
3886,blogspot.jp,rst,2017-02-04T02:33:14.214Z,1,292,292,1,"{""51026"":1}"
3887,blogspot.jp,status,2017-02-04T02:33:14.214Z,1,292,292,1,"{""51026"":1}"
3888,nbcolympics.com,ttl,2016-08-16T00:06:36.795Z,3,148,138,2,"{""12880"":2,""51026"":2}"
3889,nbcolympics.com,block,2016-09-15T00:06:36.795Z,3,151,150,2,"{""12880"":2,""51026"":2}"
3890,nbcolympics.com,dns,2016-09-15T00:06:36.795Z,1,152,157,1,"{""51026"":1}"
3891,nbcolympics.com,rst,2016-09-15T00:06:36.795Z,1,152,157,1,"{""51026"":1}"
3892,nbcolympics.com,status,2016-09-15T00:06:36.795Z,1,152,157,1,"{""51026"":1}"
3898,yts.ag,dns,2017-04-05T00:10:23.394Z,3,253,242,2,"{""16322"":2,""12880"":2}"
3899,yts.ag,rst,2017-04-05T00:10:23.394Z,3,253,242,2,"{""16322"":2,""12880"":2}"
3900,yts.ag,status,2017-04-05T00:10:23.394Z,3,253,242,2,"{""16322"":2,""12880"":2}"
3909,nordstrom.com,ttl,2016-08-11T21:38:11.920Z,7,136,81,3,"{""6762"":4,""12880"":4,""51026"":4}"
3921,kissanime.to,ttl,2016-06-30T00:00:25.097Z,3,179,117,2,"{""8544"":2,""197648"":2}"
3924,kissanime.to,dns,2016-12-27T00:00:25.097Z,7,288,257,3,"{""16322"":4,""12880"":4,""6762"":4}"
3925,kissanime.to,rst,2016-12-27T00:00:25.097Z,7,288,257,4,"{""8544"":7,""16322"":4,""12880"":4,""6762"":4}"
3926,kissanime.to,status,2016-12-27T00:00:25.097Z,7,288,257,4,"{""8544"":7,""16322"":4,""12880"":4,""6762"":4}"
3938,adexc.net,ttl,2016-05-31T00:00:25.097Z,1,237,211,1,"{""197648"":1}"
3948,openload.co,ttl,2016-05-31T00:00:26.926Z,3,216,155,2,"{""35432"":2,""197648"":2}"
3949,openload.co,ttl,2016-06-30T00:00:26.926Z,3,183,115,2,"{""48434"":2,""6736"":2}"
3950,openload.co,ttl,2016-07-30T00:00:26.926Z,1,122,71,1,"{""56202"":1}"
3953,openload.co,dns,2017-02-25T00:00:26.926Z,12,302,323,4,"{""29049"":6,""16322"":8,""12880"":8,""6762"":6}"
3976,vporn.com,block,2017-02-15T06:07:08.630Z,15,129,97,4,"{""35753"":8,""34426"":8,""8966"":8,""51975"":8}"
3977,daikynguyenvn.com,ttl,2016-05-31T00:00:25.097Z,3,217,157,2,"{""35432"":2,""197648"":2}"
3996,google.co.ao,dns,2017-04-13T09:31:29.738Z,7,205,183,3,"{""29032"":4,""36997"":4,""30844"":4}"
3997,google.co.ao,rst,2017-04-13T09:31:29.738Z,7,205,183,3,"{""29032"":4,""36997"":4,""30844"":4}"
3998,google.co.ao,status,2017-04-13T09:31:29.738Z,7,205,183,3,"{""29032"":4,""36997"":4,""30844"":4}"
4012,dictionary.com,ttl,2016-08-08T02:36:35.318Z,31,5,1,5,"{""59564"":16,""6461"":16,""9002"":16,""16798"":16,""1200"":16}"
4015,dictionary.com,ttl,2016-11-06T02:36:35.318Z,3,32,14,4,"{""49367"":3,""30818"":2,""50613"":2,""20860"":3}"
4016,dictionary.com,ttl,2016-12-06T02:36:35.318Z,9,57,28,4,"{""4323"":6,""34702"":6,""3549"":6,""3327"":6}"
4025,rarbg.to,ttl,2016-08-16T08:22:32.639Z,7,9,3,3,"{""9498"":4,""174"":4,""56202"":4}"
4026,rarbg.to,seq,2017-02-12T08:22:32.639Z,12,24,13,5,"{""9498"":8,""55628"":12,""3786"":6,""701"":6,""56202"":8}"
4056,qiita.com,ttl,2016-10-03T02:18:59.553Z,1,30,19,1,"{""201011"":1}"
4062,agar.io,ttl,2016-05-10T02:33:14.214Z,3,171,114,2,"{""35432"":2,""197648"":2}"
4063,agar.io,seq,2016-05-10T02:33:14.214Z,3,171,114,2,"{""35432"":2,""197648"":2}"
4064,agar.io,block,2016-05-10T02:33:14.214Z,3,171,114,2,"{""35432"":2,""197648"":2}"
4065,agar.io,dns,2016-05-10T02:33:14.214Z,3,171,115,2,"{""35432"":2,""197648"":2}"
4066,agar.io,rst,2016-05-10T02:33:14.214Z,3,171,115,2,"{""35432"":2,""197648"":2}"
4067,agar.io,status,2016-05-10T02:33:14.214Z,3,171,115,2,"{""35432"":2,""197648"":2}"
4107,kooora.com,ttl,2016-05-10T02:33:14.214Z,1,121,119,1,"{""197648"":1}"
4108,kooora.com,rst,2017-04-05T02:33:14.214Z,1,191,267,1,"{""197648"":1}"
4109,kooora.com,status,2017-04-05T02:33:14.214Z,1,191,267,1,"{""197648"":1}"
4130,tutorialspoint.com,ttl,2016-10-03T02:08:22.019Z,1,146,108,1,"{""7473"":1}"
4136,subscene.com,dns,2017-02-25T00:00:25.097Z,3,295,286,2,"{""16322"":2,""12880"":2}"
4137,subscene.com,rst,2017-02-25T00:00:25.097Z,3,295,286,2,"{""16322"":2,""12880"":2}"
4138,subscene.com,status,2017-02-25T00:00:25.097Z,3,295,286,2,"{""16322"":2,""12880"":2}"


==> results/results_monthex.csv <==
,url,anon,start_time,n_sol,n_var,n_dp,n_censors,censors
1315,libero.it,ttl,2016-07-09T02:33:14.214Z,3,39,25,2,"{""48434"":2,""6736"":2}"
1330,nyaa.se,ttl,2016-07-09T02:33:14.214Z,12,100,52,4,"{""51026"":8,""16322"":6,""12880"":8,""6762"":6}"
1331,nyaa.se,block,2016-10-07T02:33:14.214Z,12,234,167,4,"{""6762"":6,""16322"":6,""12880"":8,""51026"":8}"
1332,nyaa.se,dns,2016-10-07T02:33:14.214Z,1,234,169,1,"{""51026"":1}"
1333,nyaa.se,rst,2016-10-07T02:33:14.214Z,1,234,169,1,"{""51026"":1}"
1334,nyaa.se,status,2016-10-07T02:33:14.214Z,1,234,169,1,"{""51026"":1}"
1340,cntv.cn,ttl,2016-10-07T02:33:14.214Z,1,17,8,1,"{""201011"":1}"
1346,kaskus.co.id,ttl,2016-08-08T02:36:35.318Z,6,103,71,3,"{""6762"":3,""12880"":4,""51026"":4}"
1347,kaskus.co.id,block,2017-02-04T02:36:35.318Z,3,254,277,2,"{""12880"":2,""51026"":2}"
1348,kaskus.co.id,dns,2017-02-04T02:36:35.318Z,1,258,285,1,"{""51026"":1}"
1349,kaskus.co.id,rst,2017-02-04T02:36:35.318Z,1,258,285,1,"{""51026"":1}"
1350,kaskus.co.id,status,2017-02-04T02:36:35.318Z,1,258,285,1,"{""51026"":1}"
1351,360.com,ttl,2016-05-10T02:34:21.267Z,1,136,97,1,"{""33182"":1}"
1353,360.com,ttl,2016-09-07T02:34:21.267Z,1,82,49,3,"{""53889"":1,""36352"":1,""199669"":1}"
1356,putlocker.is,ttl,2016-06-09T02:33:14.214Z,5,162,95,3,"{""9498"":4,""56202"":3,""33480"":3}"
1357,putlocker.is,ttl,2016-07-09T02:33:14.214Z,7,87,46,4,"{""6762"":4,""12880"":4,""56202"":7,""51026"":4}"
1358,putlocker.is,ttl,2016-08-08T02:33:14.214Z,6,99,58,3,"{""6762"":3,""12880"":4,""51026"":4}"
1370,4shared.com,ttl,2016-12-06T02:33:14.214Z,3,77,50,2,"{""7922"":2,""4766"":2}"
1371,4shared.com,ttl,2017-01-05T02:33:14.214Z,3,46,27,2,"{""7922"":2,""4766"":2}"
1377,sabah.com.tr,ttl,2016-06-09T02:25:53.611Z,15,175,111,4,"{""29049"":8,""16322"":8,""12880"":8,""6762"":8}"
1378,sabah.com.tr,ttl,2016-07-09T02:25:53.611Z,6,90,53,3,"{""16322"":3,""12880"":4,""51026"":4}"
1379,sabah.com.tr,ttl,2016-08-08T02:25:53.611Z,6,100,56,3,"{""6762"":3,""12880"":4,""51026"":4}"
1380,sabah.com.tr,block,2017-02-04T02:25:53.611Z,6,224,177,3,"{""16322"":3,""12880"":4,""51026"":4}"
1385,spiegel.de,ttl,2016-07-09T02:33:14.214Z,1,90,51,1,"{""38001"":1}"
1386,spiegel.de,ttl,2016-08-08T02:33:14.214Z,15,104,61,5,"{""197706"":8,""5391"":8,""8585"":8,""21183"":8,""38001"":15}"
1391,flickr.com,ttl,2016-07-09T02:33:14.214Z,1,92,47,1,"{""7473"":1}"
1392,flickr.com,ttl,2016-08-08T02:33:14.214Z,1,107,55,1,"{""3491"":1}"
1394,flickr.com,dns,2017-02-04T02:33:14.214Z,12,257,216,4,"{""20485"":6,""29049"":6,""12880"":8,""16322"":8}"
1397,pandora.com,ttl,2016-06-09T02:33:14.214Z,3,104,68,2,"{""8544"":2,""197648"":2}"
1398,pandora.com,ttl,2016-08-08T02:33:14.214Z,3,75,46,2,"{""12880"":2,""51026"":2}"
1399,pandora.com,block,2017-02-04T02:33:14.214Z,3,238,274,2,"{""12880"":2,""51026"":2}"
1400,pandora.com,dns,2017-02-04T02:33:14.214Z,1,241,280,1,"{""51026"":1}"
1401,pandora.com,rst,2017-02-04T02:33:14.214Z,3,241,280,3,"{""8544"":2,""51026"":3,""197648"":2}"
1402,pandora.com,status,2017-02-04T02:33:14.214Z,3,241,280,3,"{""8544"":2,""51026"":3,""197648"":2}"
1406,amazon.de,ttl,2016-08-08T02:33:14.214Z,7,56,36,6,"{""51026"":4,""30693"":7,""6762"":4,""12880"":4,""20853"":7,""53889"":7}"
1408,amazon.de,block,2017-02-04T02:33:14.214Z,3,194,179,2,"{""12880"":2,""51026"":2}"
1409,amazon.de,rst,2017-03-06T02:33:14.214Z,1,174,139,1,"{""51026"":1}"
1410,amazon.de,status,2017-03-06T02:33:14.214Z,1,174,139,1,"{""51026"":1}"
1411,blastingnews.com,ttl,2016-06-09T02:36:35.318Z,3,128,86,2,"{""8544"":2,""197648"":2}"
1412,blastingnews.com,rst,2017-02-04T02:36:35.318Z,3,239,222,2,"{""8544"":2,""197648"":2}"
1413,blastingnews.com,status,2017-02-04T02:36:35.318Z,3,239,222,2,"{""8544"":2,""197648"":2}"
1417,tudou.com,ttl,2016-06-09T02:33:14.214Z,3,189,121,2,"{""48434"":2,""6736"":2}"
1418,tudou.com,ttl,2016-07-09T02:33:14.214Z,6,97,59,3,"{""16322"":3,""12880"":4,""51026"":4}"
1419,tudou.com,ttl,2016-08-08T02:33:14.214Z,3,120,73,3,"{""37963"":3,""12880"":2,""51026"":2}"
1420,tudou.com,ttl,2016-09-07T02:33:14.214Z,1,126,82,1,"{""37963"":1}"
1422,tudou.com,block,2016-12-06T02:33:14.214Z,18,256,221,5,"{""48434"":12,""51026"":12,""12880"":12,""6736"":12,""16322"":9}"
1423,tudou.com,dns,2016-12-06T02:33:14.214Z,3,260,230,3,"{""48434"":2,""6736"":2,""51026"":3}"
1424,tudou.com,rst,2016-12-06T02:33:14.214Z,3,260,230,3,"{""48434"":2,""6736"":2,""51026"":3}"
1425,tudou.com,status,2016-12-06T02:33:14.214Z,3,260,230,3,"{""48434"":2,""6736"":2,""51026"":3}"
1435,feedly.com,ttl,2016-06-09T02:36:35.318Z,3,172,109,2,"{""8544"":2,""197648"":2}"
1437,feedly.com,rst,2017-02-04T02:36:35.318Z,3,243,184,2,"{""8544"":2,""197648"":2}"
1438,feedly.com,status,2017-02-04T02:36:35.318Z,3,243,184,2,"{""8544"":2,""197648"":2}"
1439,wordpress.com,ttl,2016-05-10T02:33:14.214Z,7,176,114,3,"{""29049"":4,""12880"":4,""16322"":4}"
1440,wordpress.com,ttl,2016-06-09T02:33:14.214Z,15,165,109,4,"{""29049"":8,""16322"":8,""12880"":8,""6762"":8}"
1441,wordpress.com,block,2017-02-04T02:33:14.214Z,7,221,171,3,"{""29049"":4,""12880"":4,""16322"":4}"
1445,google.nl,ttl,2016-06-09T02:33:14.214Z,3,194,122,2,"{""8544"":2,""197648"":2}"
1446,google.nl,rst,2017-03-06T02:33:14.214Z,3,270,204,2,"{""8544"":2,""197648"":2}"
1447,gamer.com.tw,ttl,2016-08-12T00:06:42.896Z,6,128,72,3,"{""6762"":3,""12880"":4,""51026"":4}"
1450,gamer.com.tw,rst,2016-09-11T00:06:42.896Z,1,142,104,1,"{""51026"":1}"
1451,gamer.com.tw,status,2016-09-11T00:06:42.896Z,1,142,104,1,"{""51026"":1}"
1452,google.nl,status,2017-03-06T02:33:14.214Z,3,270,204,2,"{""8544"":2,""197648"":2}"
1453,soundcloud.com,dns,2017-02-04T02:33:14.214Z,3,261,203,2,"{""16322"":2,""12880"":2}"
1454,soundcloud.com,rst,2017-02-04T02:33:14.214Z,3,261,203,2,"{""16322"":2,""12880"":2}"
1455,soundcloud.com,status,2017-02-04T02:33:14.214Z,3,261,203,2,"{""16322"":2,""12880"":2}"
1458,xhamster.com,ttl,2016-06-09T02:36:35.318Z,3,28,10,2,"{""48434"":2,""6736"":2}"
1459,xhamster.com,block,2017-02-04T02:36:35.318Z,3,59,31,2,"{""48434"":2,""6736"":2}"
1460,xhamster.com,dns,2017-02-04T02:36:35.318Z,3,60,32,2,"{""48434"":2,""6736"":2}"
1461,xhamster.com,rst,2017-02-04T02:36:35.318Z,3,60,32,2,"{""48434"":2,""6736"":2}"
1462,xhamster.com,status,2017-02-04T02:36:35.318Z,3,60,32,2,"{""48434"":2,""6736"":2}"
1465,adobe.com,ttl,2016-07-09T02:25:53.611Z,1,85,47,3,"{""53889"":1,""55720"":1,""38001"":1}"
1470,xnxx.com,ttl,2016-06-09T02:34:21.267Z,9,186,125,4,"{""48434"":6,""8544"":6,""6736"":6,""197648"":6}"
1471,xnxx.com,ttl,2016-07-09T02:34:21.267Z,12,95,56,4,"{""16322"":6,""6762"":6,""12880"":8,""51026"":8}"
1472,xnxx.com,ttl,2016-08-08T02:34:21.267Z,6,107,65,3,"{""6762"":3,""12880"":4,""51026"":4}"
1473,xnxx.com,seq,2016-11-06T02:34:21.267Z,7,247,189,3,"{""55628"":4,""3786"":4,""701"":4}"
1474,xnxx.com,block,2017-01-05T02:34:21.267Z,540,240,195,10,"{""48434"":360,""16322"":270,""51026"":360,""35753"":288,""6762"":270,""12880"":360,""34426"":288,""6736"":360,""51975"":288,""8966"":288}"
1476,sina.com.cn,ttl,2016-06-09T02:34:21.267Z,1,86,52,1,"{""3223"":1}"
1480,xnxx.com,rst,2017-02-04T02:34:21.267Z,36,247,189,7,"{""48434"":24,""16322"":18,""51026"":24,""6762"":18,""12880"":24,""6736"":24,""8544"":36}"
1481,xnxx.com,status,2017-02-04T02:34:21.267Z,36,247,189,7,"{""48434"":24,""16322"":18,""51026"":24,""6762"":18,""12880"":24,""6736"":24,""8544"":36}"
1487,adf.ly,ttl,2016-05-10T02:33:14.214Z,1,162,100,1,"{""56202"":1}"
1495,urdupoint.com,seq,2016-08-27T00:00:22.670Z,1,189,121,2,"{""53889"":1,""16322"":1}"
1500,onedio.com,ttl,2016-07-09T02:33:14.214Z,3,98,51,2,"{""12880"":2,""51026"":2}"
1501,onedio.com,ttl,2016-08-08T02:33:14.214Z,6,103,56,3,"{""6762"":3,""12880"":4,""51026"":4}"
1502,onedio.com,seq,2017-02-04T02:33:14.214Z,3,231,165,3,"{""53889"":3,""6503"":2,""12956"":2}"
1507,scribd.com,seq,2016-12-06T02:50:18.236Z,3,70,50,2,"{""50300"":2,""62217"":2}"
1508,scribd.com,dns,2017-02-04T02:50:18.236Z,26,92,67,5,"{""6453"":14,""16322"":16,""6762"":14,""12880"":16,""29049"":13}"
1509,scribd.com,rst,2017-02-04T02:50:18.236Z,26,92,67,5,"{""6453"":14,""16322"":16,""6762"":14,""12880"":16,""29049"":13}"
1510,scribd.com,status,2017-02-04T02:50:18.236Z,26,92,67,5,"{""6453"":14,""16322"":16,""6762"":14,""12880"":16,""29049"":13}"
1511,upornia.com,ttl,2016-06-09T02:33:14.214Z,3,177,106,2,"{""48434"":2,""6736"":2}"
1522,kinogo.co,ttl,2016-07-09T02:33:14.214Z,3,59,39,2,"{""48434"":2,""6736"":2}"
1528,livejasmin.com,ttl,2016-05-10T02:36:35.318Z,1,191,157,1,"{""197648"":1}"
1530,livejasmin.com,ttl,2016-07-09T02:36:35.318Z,3,70,46,2,"{""12880"":2,""51026"":2}"
1531,livejasmin.com,block,2017-02-04T02:36:35.318Z,87,269,308,7,"{""51975"":48,""51026"":58,""34426"":48,""12880"":58,""35753"":48,""8781"":45,""8966"":45}"
1532,livejasmin.com,dns,2017-02-04T02:36:35.318Z,29,271,315,6,"{""51975"":16,""51026"":29,""34426"":16,""35753"":16,""8781"":15,""8966"":15}"
1533,livejasmin.com,rst,2017-02-04T02:36:35.318Z,58,271,315,8,"{""51975"":32,""197648"":58,""51026"":58,""34426"":32,""35753"":32,""8544"":29,""8781"":30,""8966"":30}"
1534,livejasmin.com,status,2017-02-04T02:36:35.318Z,58,271,315,8,"{""51975"":32,""197648"":58,""51026"":58,""34426"":32,""35753"":32,""8544"":29,""8781"":30,""8966"":30}"
1537,playstation.com,rst,2017-03-19T00:00:21.598Z,1,246,223,1,"{""8544"":1}"
1538,playstation.com,status,2017-03-19T00:00:21.598Z,1,246,223,1,"{""8544"":1}"
1539,badoo.com,ttl,2016-06-09T02:33:14.214Z,3,201,171,2,"{""48434"":2,""6736"":2}"
1540,badoo.com,block,2016-09-07T02:33:14.214Z,3,252,271,2,"{""48434"":2,""6736"":2}"
1541,badoo.com,dns,2016-09-07T02:33:14.214Z,18,257,279,5,"{""48434"":12,""16322"":12,""12880"":12,""6736"":12,""29049"":9}"
1542,badoo.com,rst,2016-10-07T02:33:14.214Z,3,249,267,2,"{""48434"":2,""6736"":2}"
1543,badoo.com,status,2016-10-07T02:33:14.214Z,3,249,267,2,"{""48434"":2,""6736"":2}"
1549,amazon.co.uk,rst,2017-03-06T02:36:35.318Z,1,158,121,1,"{""12389"":1}"
1550,amazon.co.uk,status,2017-03-06T02:36:35.318Z,1,158,121,1,"{""12389"":1}"
1551,fbcdn.net,ttl,2016-07-09T03:06:44.197Z,27,26,8,5,"{""6453"":15,""16322"":14,""6762"":14,""12880"":16,""51026"":16}"
1552,fbcdn.net,ttl,2016-08-08T03:06:44.197Z,7,22,7,3,"{""6453"":4,""12880"":4,""51026"":4}"
1553,fbcdn.net,block,2017-02-04T03:06:44.197Z,6,222,329,3,"{""16322"":3,""12880"":4,""51026"":4}"
1557,rambler.ru,ttl,2016-07-09T02:33:14.214Z,6,104,66,3,"{""6762"":3,""12880"":4,""51026"":4}"
1558,rambler.ru,ttl,2016-08-08T02:33:14.214Z,6,125,72,3,"{""6762"":3,""12880"":4,""51026"":4}"
1559,rambler.ru,block,2017-02-04T02:33:14.214Z,3,265,298,2,"{""12880"":2,""51026"":2}"
1568,likes.com,ttl,2016-06-09T02:36:35.318Z,6,170,106,3,"{""16322"":4,""12880"":4,""6762"":3}"
1569,likes.com,ttl,2016-07-09T02:36:35.318Z,7,98,50,3,"{""6762"":4,""12880"":4,""51026"":4}"
1570,likes.com,ttl,2016-08-08T02:36:35.318Z,6,97,47,3,"{""6762"":3,""12880"":4,""51026"":4}"
1581,vk.com,block,2017-02-04T03:06:04.263Z,29,220,192,5,"{""39386"":15,""8781"":15,""35753"":16,""34426"":16,""51975"":16}"
1582,vk.com,dns,2017-02-04T03:06:04.263Z,174,244,228,8,"{""16322"":116,""34426"":96,""12880"":116,""39386"":90,""35753"":96,""29049"":87,""51975"":96,""8781"":90}"
1583,vk.com,rst,2017-02-04T03:06:04.263Z,174,244,228,8,"{""16322"":116,""34426"":96,""12880"":116,""39386"":90,""35753"":96,""29049"":87,""51975"":96,""8781"":90}"
1584,vk.com,status,2017-02-04T03:06:04.263Z,174,244,228,8,"{""16322"":116,""34426"":96,""12880"":116,""39386"":90,""35753"":96,""29049"":87,""51975"":96,""8781"":90}"
1592,thepiratebay.se,ttl,2016-05-10T02:33:14.214Z,5,177,98,3,"{""9498"":4,""56202"":3,""33480"":3}"
1593,thepiratebay.se,seq,2016-05-10T02:33:14.214Z,5,177,98,3,"{""9498"":4,""56202"":3,""33480"":3}"
1594,thepiratebay.se,block,2016-05-10T02:33:14.214Z,75,177,98,7,"{""33480"":45,""34426"":40,""9498"":60,""35753"":40,""56202"":45,""51975"":40,""8966"":40}"
1595,thepiratebay.se,dns,2016-05-10T02:33:14.214Z,75,177,98,7,"{""33480"":45,""34426"":40,""9498"":60,""35753"":40,""56202"":45,""51975"":40,""8966"":40}"
1596,thepiratebay.se,rst,2016-05-10T02:33:14.214Z,75,177,98,7,"{""33480"":45,""34426"":40,""9498"":60,""35753"":40,""56202"":45,""51975"":40,""8966"":40}"
1597,thepiratebay.se,status,2016-05-10T02:33:14.214Z,75,177,98,7,"{""33480"":45,""34426"":40,""9498"":60,""35753"":40,""56202"":45,""51975"":40,""8966"":40}"
1601,torrentz.eu,ttl,2016-07-09T02:34:21.267Z,1,93,49,2,"{""56202"":1,""33480"":1}"
1602,torrentz.eu,ttl,2016-08-08T02:34:21.267Z,9,82,58,4,"{""9498"":8,""36351"":5,""56202"":5,""33480"":5}"
1603,torrentz.eu,ttl,2016-10-07T02:34:21.267Z,7,3,1,3,"{""9498"":4,""201048"":4,""20773"":4}"
1605,torrentz.eu,seq,2016-11-06T02:34:21.267Z,7,3,1,3,"{""9498"":4,""201048"":4,""20773"":4}"
1610,google.ru,ttl,2016-06-09T02:33:14.214Z,3,178,111,2,"{""8544"":2,""197648"":2}"
1611,google.ru,rst,2017-03-06T02:33:14.214Z,3,249,191,2,"{""8544"":2,""197648"":2}"
1612,google.ru,status,2017-03-06T02:33:14.214Z,3,249,191,2,"{""8544"":2,""197648"":2}"
1618,imdb.com,ttl,2016-06-09T02:33:14.214Z,3,118,85,2,"{""8544"":2,""197648"":2}"
1619,imdb.com,rst,2017-02-04T02:33:14.214Z,3,205,182,2,"{""8544"":2,""197648"":2}"
1620,imdb.com,status,2017-02-04T02:33:14.214Z,3,205,182,2,"{""8544"":2,""197648"":2}"
1621,bild.de,ttl,2016-05-10T02:33:14.214Z,7,193,146,3,"{""6762"":4,""12880"":4,""16322"":4}"
1622,bild.de,ttl,2016-07-09T02:33:14.214Z,12,84,47,4,"{""51026"":8,""6762"":6,""12880"":8,""16322"":6}"
1627,taringa.net,ttl,2016-07-09T02:34:21.267Z,3,88,46,2,"{""12880"":2,""51026"":2}"
1628,taringa.net,ttl,2016-08-08T02:34:21.267Z,3,99,57,2,"{""12880"":2,""51026"":2}"
1634,onet.pl,ttl,2016-06-09T02:33:14.214Z,9,176,123,4,"{""48434"":6,""8544"":6,""6736"":6,""197648"":6}"
1635,onet.pl,ttl,2016-08-08T02:33:14.214Z,7,93,50,3,"{""6762"":4,""12880"":4,""51026"":4}"
1636,onet.pl,block,2017-02-04T02:33:14.214Z,9,230,210,4,"{""48434"":6,""12880"":6,""6736"":6,""51026"":6}"
1640,webmd.com,ttl,2016-06-09T02:33:14.214Z,3,190,132,2,"{""8544"":2,""197648"":2}"
1641,webmd.com,rst,2017-02-04T02:33:14.214Z,3,259,219,2,"{""8544"":2,""197648"":2}"
1642,webmd.com,status,2017-02-04T02:33:14.214Z,3,259,219,2,"{""8544"":2,""197648"":2}"
1648,pixiv.net,ttl,2016-07-09T02:33:14.214Z,3,73,45,2,"{""48434"":2,""6736"":2}"
1649,pixiv.net,block,2016-10-07T02:33:14.214Z,3,182,153,2,"{""48434"":2,""6736"":2}"
1650,pixiv.net,dns,2016-10-07T02:33:14.214Z,9,186,158,4,"{""48434"":6,""6736"":6,""12880"":6,""16322"":6}"
1651,pixiv.net,rst,2016-10-07T02:33:14.214Z,9,186,158,4,"{""48434"":6,""6736"":6,""12880"":6,""16322"":6}"
1652,pixiv.net,status,2016-10-07T02:33:14.214Z,9,186,158,4,"{""48434"":6,""6736"":6,""12880"":6,""16322"":6}"
1654,t.co,ttl,2016-11-06T02:48:35.961Z,1,37,23,1,"{""36884"":1}"
1656,t.co,ttl,2017-01-05T02:48:35.961Z,15,37,21,4,"{""8220"":8,""15576"":8,""60311"":8,""3303"":8}"
1663,outbrain.com,ttl,2016-07-09T02:33:14.214Z,6,79,65,3,"{""16322"":3,""12880"":4,""51026"":4}"
1664,outbrain.com,ttl,2016-08-08T02:33:14.214Z,3,97,75,2,"{""12880"":2,""51026"":2}"
1667,outbrain.com,rst,2017-02-04T02:33:14.214Z,1,301,408,1,"{""51026"":1}"
1668,outbrain.com,status,2017-02-04T02:33:14.214Z,1,301,408,1,"{""51026"":1}"
1670,t-online.de,ttl,2016-07-09T02:34:21.267Z,1,87,53,1,"{""38001"":1}"
1678,rediff.com,ttl,2016-08-08T02:33:14.214Z,3,118,114,2,"{""12880"":2,""51026"":2}"
1679,rediff.com,block,2017-02-04T02:33:14.214Z,3,295,629,2,"{""12880"":2,""51026"":2}"
1682,popcash.net,seq,2017-01-05T02:33:14.214Z,1,218,151,1,"{""32097"":1}"
1683,kinopoisk.ru,ttl,2016-07-09T02:33:14.214Z,3,82,45,2,"{""48434"":2,""6736"":2}"
1684,kinopoisk.ru,block,2017-02-04T02:33:14.214Z,3,213,183,2,"{""48434"":2,""6736"":2}"
1693,redtube.com,ttl,2016-08-08T02:33:14.214Z,7,105,65,3,"{""6762"":4,""12880"":4,""51026"":4}"
1694,redtube.com,seq,2017-01-05T02:33:14.214Z,1,233,200,1,"{""4766"":1}"
1695,redtube.com,block,2017-02-04T02:33:14.214Z,45,233,213,6,"{""51026"":30,""34426"":24,""12880"":30,""35753"":24,""51975"":24,""8966"":24}"
1699,blogspot.com,dns,2017-02-04T02:33:14.214Z,6,262,215,3,"{""29049"":3,""12880"":4,""16322"":4}"
1700,blogspot.com,rst,2017-02-04T02:33:14.214Z,6,262,215,3,"{""29049"":3,""12880"":4,""16322"":4}"
1701,blogspot.com,status,2017-02-04T02:33:14.214Z,6,262,215,3,"{""29049"":3,""12880"":4,""16322"":4}"
1707,google.it,rst,2017-03-06T02:33:14.214Z,1,253,189,1,"{""35432"":1}"
1708,google.it,status,2017-03-06T02:33:14.214Z,1,253,189,1,"{""35432"":1}"
1709,wunderground.com,ttl,2016-06-22T00:16:08.901Z,1,61,28,1,"{""35432"":1}"
1715,blackboard.com,ttl,2016-09-07T02:33:14.214Z,1,89,56,1,"{""5413"":1}"
1718,amazon.com,ttl,2016-07-09T02:33:14.214Z,15,60,33,4,"{""8585"":8,""5391"":8,""197706"":8,""21183"":8}"
1720,amazon.com,rst,2017-03-06T02:33:14.214Z,3,197,175,2,"{""8544"":2,""197648"":2}"
1721,amazon.com,status,2017-03-06T02:33:14.214Z,3,197,175,2,"{""8544"":2,""197648"":2}"
1722,udn.com,ttl,2016-06-09T02:36:35.318Z,3,209,247,2,"{""8544"":2,""197648"":2}"
1723,udn.com,rst,2016-11-06T02:36:35.318Z,3,255,367,2,"{""8544"":2,""197648"":2}"
1724,udn.com,status,2016-11-06T02:36:35.318Z,3,255,367,2,"{""8544"":2,""197648"":2}"
1725,dmm.com,ttl,2016-06-09T02:33:14.214Z,3,91,65,2,"{""48434"":2,""6736"":2}"
1726,dmm.com,ttl,2016-07-09T02:33:14.214Z,7,41,24,3,"{""6762"":4,""12880"":4,""51026"":4}"
1727,dmm.com,ttl,2016-08-08T02:33:14.214Z,7,20,7,3,"{""6762"":4,""12880"":4,""51026"":4}"
1730,dmm.com,rst,2016-11-06T02:33:14.214Z,21,113,91,5,"{""48434"":14,""6762"":12,""6736"":14,""12880"":12,""51026"":12}"
1731,dmm.com,status,2016-11-06T02:33:14.214Z,21,113,91,5,"{""48434"":14,""6762"":12,""6736"":14,""12880"":12,""51026"":12}"
1746,craigslist.org,ttl,2016-05-10T02:25:53.611Z,1,152,111,1,"{""30693"":1}"
1752,meetup.com,ttl,2016-07-25T02:23:22.416Z,7,75,33,3,"{""6762"":4,""12880"":4,""51026"":4}"
1763,amazon.fr,block,2017-02-04T02:34:21.267Z,7,174,135,3,"{""6762"":4,""12880"":4,""51026"":4}"
1764,amazon.fr,dns,2017-02-04T02:34:21.267Z,1,177,137,1,"{""51026"":1}"
1765,amazon.fr,rst,2017-02-04T02:34:21.267Z,3,177,137,3,"{""8544"":2,""51026"":3,""197648"":2}"
1766,amazon.fr,status,2017-02-04T02:34:21.267Z,3,177,137,3,"{""8544"":2,""51026"":3,""197648"":2}"
1777,ask.com,ttl,2016-07-09T02:36:35.318Z,3,76,43,4,"{""53889"":3,""36352"":3,""38001"":2,""3491"":2}"
1782,tmall.com,ttl,2016-06-09T02:41:11.754Z,1,58,39,1,"{""33182"":1}"
1787,macys.com,ttl,2016-07-09T02:33:14.214Z,3,55,45,2,"{""48434"":2,""6736"":2}"
1788,macys.com,ttl,2016-08-08T02:33:14.214Z,6,47,50,3,"{""6762"":3,""12880"":4,""51026"":4}"
1791,macys.com,rst,2017-01-05T02:33:14.214Z,3,204,375,3,"{""48434"":2,""6736"":2,""51026"":3}"
1794,olx.pl,ttl,2016-07-09T02:34:21.267Z,3,87,55,3,"{""59564"":2,""35297"":2,""3491"":3}"
1797,olx.pl,seq,2016-10-07T02:34:21.267Z,15,215,188,4,"{""16322"":8,""6762"":8,""12880"":8,""51026"":8}"
1800,ifeng.com,ttl,2016-06-09T02:41:11.754Z,3,111,66,2,"{""48434"":2,""6736"":2}"
1801,ifeng.com,ttl,2016-08-08T02:41:11.754Z,3,73,39,2,"{""12880"":2,""51026"":2}"
1802,ifeng.com,block,2017-02-04T02:41:11.754Z,9,181,136,4,"{""48434"":6,""6736"":6,""12880"":6,""51026"":6}"
1803,ifeng.com,dns,2017-02-04T02:41:11.754Z,3,182,139,3,"{""48434"":2,""6736"":2,""51026"":3}"
1804,ifeng.com,rst,2017-02-04T02:41:11.754Z,3,182,139,3,"{""48434"":2,""6736"":2,""51026"":3}"
1805,ifeng.com,status,2017-02-04T02:41:11.754Z,3,182,139,3,"{""48434"":2,""6736"":2,""51026"":3}"
1806,macys.com,status,2017-01-05T02:33:14.214Z,3,204,375,3,"{""48434"":2,""6736"":2,""51026"":3}"
1813,directrev.com,ttl,2016-11-06T02:33:14.214Z,15,13,5,5,"{""34426"":8,""8999"":15,""51975"":8,""35753"":8,""8966"":8}"
1819,youm7.com,rst,2017-02-04T02:36:35.318Z,1,273,225,1,"{""8544"":1}"
1820,youm7.com,status,2017-02-04T02:36:35.318Z,1,273,225,1,"{""8544"":1}"
1821,weebly.com,ttl,2016-06-09T02:33:14.214Z,3,191,142,3,"{""42708"":3,""8544"":2,""197648"":2}"
1822,weebly.com,ttl,2016-07-09T02:33:14.214Z,6,101,59,3,"{""6762"":3,""12880"":4,""51026"":4}"
1823,weebly.com,ttl,2016-08-08T02:33:14.214Z,6,104,63,3,"{""6762"":3,""12880"":4,""51026"":4}"
1824,weebly.com,ttl,2016-09-07T02:33:14.214Z,1,88,53,1,"{""51430"":1}"
1825,weebly.com,block,2017-02-04T02:33:14.214Z,3,281,272,2,"{""12880"":2,""51026"":2}"
1826,weebly.com,dns,2017-02-04T02:33:14.214Z,1,284,275,1,"{""51026"":1}"
1829,bhaskar.com,ttl,2016-07-09T02:25:53.611Z,15,55,27,4,"{""16322"":8,""6762"":8,""12880"":8,""51026"":8}"
1830,bhaskar.com,rst,2016-11-06T02:25:53.611Z,7,202,214,3,"{""16322"":4,""12880"":4,""51026"":4}"
1831,bhaskar.com,status,2016-11-06T02:25:53.611Z,7,202,214,3,"{""16322"":4,""12880"":4,""51026"":4}"
1832,samsung.com,ttl,2016-05-10T02:33:14.214Z,3,208,163,3,"{""32097"":3,""53340"":2,""36114"":2}"
1835,samsung.com,ttl,2016-08-08T02:33:14.214Z,1,104,61,1,"{""38001"":1}"
1836,samsung.com,ttl,2016-09-07T02:33:14.214Z,1,83,48,1,"{""36351"":1}"
1837,samsung.com,ttl,2016-10-07T02:33:14.214Z,3,28,16,2,"{""39324"":2,""47605"":2}"
1838,samsung.com,ttl,2016-11-06T02:33:14.214Z,1,38,20,1,"{""47447"":1}"
1839,samsung.com,ttl,2016-12-06T02:33:14.214Z,9,47,26,4,"{""7643"":6,""45899"":6,""19151"":6,""8100"":6}"
1843,pixnet.net,ttl,2016-07-09T02:33:14.214Z,13,89,48,4,"{""6762"":7,""16322"":7,""12880"":8,""51026"":8}"
1844,pixnet.net,ttl,2016-08-08T02:33:14.214Z,7,92,51,3,"{""6762"":4,""12880"":4,""51026"":4}"
1845,pixnet.net,block,2017-02-04T02:33:14.214Z,6,232,199,3,"{""16322"":3,""12880"":4,""51026"":4}"
1849,stackoverflow.com,seq,2017-01-05T02:25:53.611Z,3,185,134,3,"{""28877"":2,""197133"":2,""36884"":3}"
1851,amazon.co.jp,ttl,2016-09-07T02:51:01.673Z,15,22,10,4,"{""9942"":8,""45177"":8,""7545"":8,""2764"":8}"
1854,gmx.net,ttl,2016-07-09T02:25:53.611Z,12,98,55,4,"{""16322"":6,""6762"":6,""12880"":8,""51026"":8}"
1855,gmx.net,ttl,2016-08-08T02:25:53.611Z,6,111,61,3,"{""6762"":3,""12880"":4,""51026"":4}"
1856,gmx.net,block,2017-02-04T02:25:53.611Z,12,216,164,4,"{""16322"":6,""6762"":6,""12880"":8,""51026"":8}"
1861,thesportbible.com,rst,2016-07-09T02:25:53.611Z,1,217,149,1,"{""8544"":1}"
1862,thesportbible.com,status,2016-07-09T02:25:53.611Z,1,217,149,1,"{""8544"":1}"
1863,reddit.com,dns,2017-02-04T02:25:53.611Z,12,245,189,4,"{""29049"":6,""6762"":6,""12880"":8,""16322"":8}"
1864,reddit.com,rst,2017-02-04T02:25:53.611Z,12,245,189,4,"{""29049"":6,""6762"":6,""12880"":8,""16322"":8}"
1865,reddit.com,status,2017-02-04T02:25:53.611Z,12,245,189,4,"{""29049"":6,""6762"":6,""12880"":8,""16322"":8}"
1866,wittyfeed.com,ttl,2016-05-10T02:25:53.611Z,7,164,102,3,"{""6762"":4,""12880"":4,""16322"":4}"
1872,bbc.com,ttl,2016-07-09T04:02:35.016Z,3,6,3,2,"{""48434"":2,""6736"":2}"
1873,bbc.com,block,2017-02-04T04:02:35.016Z,3,71,51,2,"{""48434"":2,""6736"":2}"
1882,1688.com,ttl,2016-11-06T02:41:11.754Z,1,37,19,1,"{""4766"":1}"
1890,mega.nz,ttl,2016-05-10T02:25:53.611Z,3,9,3,2,"{""9498"":2,""33480"":2}"
1891,mega.nz,seq,2016-06-09T02:25:53.611Z,3,9,3,2,"{""9498"":2,""33480"":2}"
1892,mega.nz,block,2016-06-09T02:25:53.611Z,3,9,3,2,"{""9498"":2,""33480"":2}"
1893,mega.nz,rst,2017-01-05T02:25:53.611Z,3,9,3,2,"{""9498"":2,""33480"":2}"
1894,mega.nz,status,2017-01-05T02:25:53.611Z,3,9,3,2,"{""9498"":2,""33480"":2}"
1895,files.wordpress.com,ttl,2016-06-09T02:33:14.214Z,3,161,106,2,"{""8544"":2,""197648"":2}"
1896,files.wordpress.com,dns,2017-02-04T02:33:14.214Z,3,224,174,2,"{""16322"":2,""12880"":2}"
1897,files.wordpress.com,rst,2017-02-04T02:33:14.214Z,3,224,174,3,"{""8544"":3,""16322"":2,""12880"":2}"
1898,files.wordpress.com,status,2017-02-04T02:33:14.214Z,3,224,174,3,"{""8544"":3,""16322"":2,""12880"":2}"
1899,indiatimes.com,ttl,2016-07-09T02:36:35.318Z,18,85,50,5,"{""48434"":12,""12880"":12,""6762"":9,""6736"":12,""51026"":12}"
1900,indiatimes.com,ttl,2016-08-08T02:36:35.318Z,7,49,28,3,"{""6762"":4,""12880"":4,""51026"":4}"
1901,indiatimes.com,block,2017-02-04T02:36:35.318Z,9,216,184,4,"{""48434"":6,""12880"":6,""6736"":6,""51026"":6}"
1910,theladbible.com,ttl,2016-06-09T02:25:53.611Z,3,170,103,2,"{""8544"":2,""197648"":2}"
1911,theladbible.com,ttl,2016-08-08T02:25:53.611Z,6,99,56,3,"{""6762"":3,""12880"":4,""51026"":4}"
1912,theladbible.com,block,2017-02-04T02:25:53.611Z,3,262,203,2,"{""12880"":2,""51026"":2}"
1916,doublepimp.com,ttl,2016-07-09T04:29:35.772Z,3,16,6,2,"{""48434"":2,""6736"":2}"
1917,doublepimp.com,ttl,2016-08-08T04:29:35.772Z,3,32,12,2,"{""12880"":2,""51026"":2}"
1920,doublepimp.com,rst,2017-02-04T04:29:35.772Z,45,260,232,7,"{""48434"":30,""51026"":45,""35753"":24,""34426"":24,""6736"":30,""51975"":24,""8966"":24}"
1921,doublepimp.com,status,2017-02-04T04:29:35.772Z,45,260,232,7,"{""48434"":30,""51026"":45,""35753"":24,""34426"":24,""6736"":30,""51975"":24,""8966"":24}"
1922,milliyet.com.tr,ttl,2016-05-10T02:25:53.611Z,7,170,117,3,"{""16322"":4,""12880"":4,""6762"":4}"
1923,milliyet.com.tr,ttl,2016-06-09T02:25:53.611Z,117,169,114,11,"{""8218"":78,""3462"":117,""51167"":117,""34274"":78,""197648"":78,""6762"":63,""12880"":72,""29049"":63,""8544"":78,""36352"":117,""16322"":72}"
1925,milliyet.com.tr,ttl,2016-08-08T02:25:53.611Z,7,109,64,3,"{""6762"":4,""12880"":4,""51026"":4}"
1928,milliyet.com.tr,rst,2016-09-07T02:25:53.611Z,24,228,175,6,"{""16322"":14,""51026"":13,""6762"":14,""12880"":16,""29049"":13,""8544"":24}"
1929,milliyet.com.tr,status,2016-09-07T02:25:53.611Z,24,228,175,6,"{""16322"":14,""51026"":13,""6762"":14,""12880"":16,""29049"":13,""8544"":24}"
1930,fc2.com,ttl,2016-08-08T03:42:45.232Z,7,12,5,3,"{""6453"":4,""12880"":4,""51026"":4}"
1931,fc2.com,block,2017-02-04T03:42:45.232Z,7,69,39,3,"{""6453"":4,""12880"":4,""51026"":4}"
1936,messenger.com,seq,2016-12-06T03:55:53.462Z,1,111,68,1,"{""46816"":1}"
1940,google.cz,ttl,2016-05-10T02:33:14.214Z,3,189,119,2,"{""35432"":2,""197648"":2}"
1941,google.cz,rst,2017-03-06T02:33:14.214Z,1,272,223,1,"{""35432"":1}"
1942,google.cz,status,2017-03-06T02:33:14.214Z,1,272,223,1,"{""35432"":1}"
1946,cnzz.com,ttl,2016-10-07T02:41:11.754Z,1,10,5,1,"{""4766"":1}"
1953,youku.com,ttl,2016-05-10T02:36:35.318Z,3,195,222,2,"{""35432"":2,""197648"":2}"
1955,youku.com,ttl,2016-07-09T02:36:35.318Z,36,105,86,6,"{""48434"":24,""16322"":18,""51026"":24,""6762"":18,""12880"":24,""6736"":24}"
1956,youku.com,ttl,2016-08-08T02:36:35.318Z,3,106,87,2,"{""12880"":2,""51026"":2}"
1957,youku.com,block,2017-02-04T02:36:35.318Z,18,277,549,5,"{""12880"":12,""48434"":12,""16322"":9,""6736"":12,""51026"":12}"
1958,youku.com,dns,2017-02-04T02:36:35.318Z,3,277,576,3,"{""48434"":2,""6736"":2,""51026"":3}"
1961,kompas.com,ttl,2016-05-10T02:37:19.855Z,1,194,271,1,"{""12321"":1}"
1965,kompas.com,ttl,2017-01-05T02:37:19.855Z,1,54,34,1,"{""4766"":1}"
1970,thesaurus.com,ttl,2016-07-09T02:36:35.318Z,1,71,40,2,"{""53889"":1,""5580"":1}"
1971,thesaurus.com,ttl,2016-08-08T02:36:35.318Z,1,75,42,1,"{""38001"":1}"
1975,livedoor.com,ttl,2016-07-09T02:36:35.318Z,12,99,53,4,"{""16322"":6,""6762"":6,""12880"":8,""51026"":8}"
1978,livedoor.com,rst,2016-10-07T02:36:35.318Z,1,250,228,1,"{""51026"":1}"
1979,livedoor.com,status,2016-10-07T02:36:35.318Z,1,250,228,1,"{""51026"":1}"
1982,office.com,ttl,2016-08-08T02:33:14.214Z,3,70,38,2,"{""14828"":2,""9286"":2}"
1984,wp.pl,ttl,2016-06-09T02:33:14.214Z,3,188,135,2,"{""48434"":2,""1273"":2}"
1985,wp.pl,ttl,2016-07-09T02:33:14.214Z,7,103,71,3,"{""6762"":4,""12880"":4,""51026"":4}"
1986,wp.pl,ttl,2016-08-08T02:33:14.214Z,6,99,67,3,"{""6762"":3,""12880"":4,""51026"":4}"
1987,wp.pl,block,2017-01-05T02:33:14.214Z,9,239,257,4,"{""48434"":6,""1273"":6,""12880"":6,""51026"":6}"
1988,wp.pl,rst,2017-02-04T02:33:14.214Z,3,257,262,3,"{""48434"":2,""1273"":2,""51026"":3}"
1989,wp.pl,status,2017-02-04T02:33:14.214Z,3,257,262,3,"{""48434"":2,""1273"":2,""51026"":3}"
2000,amazon.it,block,2017-02-04T02:34:21.267Z,7,160,123,3,"{""6762"":4,""12880"":4,""51026"":4}"
2004,xfinity.com,ttl,2016-05-10T02:33:14.214Z,1,157,109,1,"{""53889"":1}"
2005,xfinity.com,rst,2017-02-04T02:33:14.214Z,1,210,187,1,"{""53889"":1}"
2006,xfinity.com,status,2017-02-04T02:33:14.214Z,1,210,187,1,"{""53889"":1}"
2007,bet365.com,ttl,2016-06-09T02:33:14.214Z,3,162,112,2,"{""48434"":2,""6736"":2}"
2009,bet365.com,block,2017-02-04T02:33:14.214Z,45,238,201,7,"{""48434"":30,""199669"":45,""34426"":24,""35753"":24,""6736"":30,""51975"":24,""8966"":24}"
2010,bet365.com,dns,2017-02-04T02:33:14.214Z,63,241,210,8,"{""48434"":42,""199669"":63,""16322"":42,""35753"":36,""12880"":42,""34426"":36,""6736"":42,""51975"":36}"
2011,bet365.com,rst,2017-02-04T02:33:14.214Z,63,241,210,9,"{""48434"":42,""199669"":63,""16322"":42,""35753"":36,""12880"":42,""34426"":36,""47447"":63,""6736"":42,""51975"":36}"
2012,bet365.com,status,2017-02-04T02:33:14.214Z,63,241,210,9,"{""48434"":42,""199669"":63,""16322"":42,""35753"":36,""12880"":42,""34426"":36,""47447"":63,""6736"":42,""51975"":36}"
2015,globo.com,ttl,2016-07-09T02:51:01.673Z,7,36,18,3,"{""16322"":4,""12880"":4,""51026"":4}"
2016,globo.com,rst,2017-02-04T02:51:01.673Z,1,219,310,3,"{""132597"":1,""54334"":1,""51026"":1}"
2017,globo.com,status,2017-02-04T02:51:01.673Z,1,219,310,3,"{""132597"":1,""54334"":1,""51026"":1}"
2018,twitter.com,ttl,2016-08-08T03:42:45.232Z,7,26,9,3,"{""3491"":4,""2914"":4,""38001"":4}"
2019,twitter.com,ttl,2016-09-07T03:42:45.232Z,2,41,20,3,"{""36351"":1,""18403"":2,""31122"":2}"
2020,twitter.com,ttl,2016-10-07T03:42:45.232Z,7,22,9,4,"{""9186"":4,""5626"":4,""36884"":7,""13156"":4}"
2021,twitter.com,ttl,2016-11-06T03:42:45.232Z,49,30,14,7,"{""13156"":28,""50613"":28,""5626"":28,""9186"":28,""3356"":28,""30818"":28,""29073"":49}"
2022,twitter.com,ttl,2016-12-06T03:42:45.232Z,21,40,21,6,"{""13156"":12,""8999"":21,""5626"":12,""9186"":12,""30818"":14,""50613"":14}"
2023,twitter.com,ttl,2017-01-05T03:42:45.232Z,9,34,16,5,"{""30818"":6,""6830"":9,""38001"":6,""50613"":6,""3491"":6}"
2033,51.la,ttl,2016-08-08T02:33:14.214Z,6,66,36,3,"{""6762"":3,""12880"":4,""51026"":4}"
2035,51.la,rst,2016-10-07T02:33:14.214Z,1,208,160,1,"{""51026"":1}"
2036,51.la,status,2016-10-07T02:33:14.214Z,1,208,160,1,"{""51026"":1}"
2037,avito.ru,ttl,2016-05-10T02:33:14.214Z,1,188,137,1,"{""197648"":1}"
2040,conservativetribune.com,seq,2017-01-18T00:00:21.598Z,3,224,157,2,"{""29119"":2,""59682"":2}"
2041,conservativetribune.com,block,2017-01-18T00:00:21.598Z,3,262,200,2,"{""29119"":2,""59682"":2}"
2042,conservativetribune.com,dns,2017-01-18T00:00:21.598Z,3,262,205,2,"{""29119"":2,""59682"":2}"
2043,conservativetribune.com,rst,2017-01-18T00:00:21.598Z,3,262,205,2,"{""29119"":2,""59682"":2}"
2044,conservativetribune.com,status,2017-01-18T00:00:21.598Z,3,262,205,2,"{""29119"":2,""59682"":2}"
2045,realtor.com,ttl,2016-06-09T02:33:14.214Z,3,198,136,2,"{""8544"":2,""197648"":2}"
2055,goo.ne.jp,block,2016-11-06T02:33:14.214Z,3,213,148,2,"{""12880"":2,""51026"":2}"
2058,softonic.com,rst,2017-02-04T02:33:14.214Z,1,279,265,1,"{""12321"":1}"
2059,softonic.com,status,2017-02-04T02:33:14.214Z,1,279,265,1,"{""12321"":1}"
2062,live.com,ttl,2016-07-09T03:07:54.067Z,1,28,15,1,"{""35017"":1}"
2068,goodreads.com,ttl,2016-06-09T02:33:14.214Z,3,137,105,2,"{""8544"":2,""197648"":2}"
2069,goodreads.com,rst,2017-02-04T02:33:14.214Z,1,222,210,1,"{""8544"":1}"
2070,goodreads.com,status,2017-02-04T02:33:14.214Z,1,222,210,1,"{""8544"":1}"
2072,xvideos.com,ttl,2016-06-09T02:33:14.214Z,9,177,123,4,"{""48434"":6,""8544"":6,""6736"":6,""197648"":6}"
2073,xvideos.com,ttl,2016-07-09T02:33:14.214Z,3,99,58,2,"{""12880"":2,""51026"":2}"
2074,xvideos.com,ttl,2016-08-08T02:33:14.214Z,6,105,63,3,"{""6762"":3,""12880"":4,""51026"":4}"
2075,xvideos.com,seq,2017-01-05T02:33:14.214Z,7,245,195,3,"{""55628"":4,""3786"":4,""701"":4}"
2076,xvideos.com,block,2017-02-04T02:33:14.214Z,990,242,199,11,"{""48434"":660,""16322"":540,""51026"":630,""34426"":528,""12880"":720,""6762"":495,""35753"":528,""29049"":540,""6736"":660,""51975"":528,""8966"":528}"
2080,wikimedia.org,ttl,2016-06-09T02:25:53.611Z,3,188,143,2,"{""8544"":2,""197648"":2}"
2081,wikimedia.org,rst,2017-02-04T02:25:53.611Z,3,289,286,2,"{""8544"":2,""197648"":2}"
2082,wikimedia.org,status,2017-02-04T02:25:53.611Z,3,289,286,2,"{""8544"":2,""197648"":2}"
2083,theguardian.com,ttl,2016-06-09T03:55:53.462Z,3,48,28,2,"{""8544"":2,""197648"":2}"
2084,theguardian.com,seq,2016-12-06T03:55:53.462Z,1,70,45,1,"{""13591"":1}"
2085,theguardian.com,rst,2017-02-04T03:55:53.462Z,3,119,105,2,"{""8544"":2,""197648"":2}"
2086,theguardian.com,status,2017-02-04T03:55:53.462Z,3,119,105,2,"{""8544"":2,""197648"":2}"
2088,google.com.sa,rst,2017-02-04T02:33:14.214Z,1,279,245,1,"{""35432"":1}"
2089,google.com.sa,status,2017-02-04T02:33:14.214Z,1,279,245,1,"{""35432"":1}"
2090,livedoor.jp,ttl,2016-07-09T02:36:35.318Z,9,109,56,4,"{""48434"":6,""6736"":6,""12880"":6,""51026"":6}"
2091,livedoor.jp,block,2017-02-04T02:36:35.318Z,9,269,251,4,"{""48434"":6,""12880"":6,""6736"":6,""51026"":6}"
2092,livedoor.jp,dns,2017-02-04T02:36:35.318Z,3,273,259,3,"{""48434"":2,""6736"":2,""51026"":3}"
2093,livedoor.jp,rst,2017-02-04T02:36:35.318Z,3,273,259,3,"{""48434"":2,""6736"":2,""51026"":3}"
2094,livedoor.jp,status,2017-02-04T02:36:35.318Z,3,273,259,3,"{""48434"":2,""6736"":2,""51026"":3}"
2095,foxnews.com,ttl,2016-08-08T02:36:35.318Z,6,123,110,3,"{""6762"":3,""12880"":4,""51026"":4}"
2096,foxnews.com,block,2017-02-04T02:36:35.318Z,3,297,488,2,"{""12880"":2,""51026"":2}"
2097,foxnews.com,dns,2017-02-04T02:36:35.318Z,1,299,496,1,"{""51026"":1}"
2098,foxnews.com,rst,2017-02-04T02:36:35.318Z,1,299,496,1,"{""51026"":1}"
2099,foxnews.com,status,2017-02-04T02:36:35.318Z,1,299,496,1,"{""51026"":1}"
2101,babytree.com,seq,2017-01-05T02:33:14.214Z,3,103,64,3,"{""701"":2,""35017"":3,""3491"":2}"
2103,ci123.com,rst,2017-01-18T00:12:59.850Z,3,121,95,2,"{""8544"":2,""197648"":2}"
2104,ci123.com,status,2017-01-18T00:12:59.850Z,3,121,95,2,"{""8544"":2,""197648"":2}"
2112,seznam.cz,ttl,2016-07-09T02:33:14.214Z,1,108,72,1,"{""12586"":1}"
2117,google.pl,ttl,2016-06-09T02:33:14.214Z,3,176,109,2,"{""8544"":2,""197648"":2}"
2118,google.pl,rst,2017-02-04T02:33:14.214Z,3,280,248,2,"{""8544"":2,""197648"":2}"
2119,google.pl,status,2017-02-04T02:33:14.214Z,3,280,248,2,"{""8544"":2,""197648"":2}"
2120,tube8.com,ttl,2016-08-08T02:33:14.214Z,14,20,9,4,"{""6453"":7,""6762"":8,""12880"":8,""51026"":8}"
2121,tube8.com,block,2017-02-04T02:33:14.214Z,45,236,201,6,"{""51026"":30,""35753"":24,""12880"":30,""34426"":24,""51975"":24,""8966"":24}"
2122,tube8.com,dns,2017-02-04T02:33:14.214Z,15,240,210,5,"{""8966"":8,""35753"":8,""34426"":8,""51975"":8,""51026"":15}"
2123,tube8.com,rst,2017-02-04T02:33:14.214Z,15,240,210,5,"{""8966"":8,""35753"":8,""34426"":8,""51975"":8,""51026"":15}"
2124,tube8.com,status,2017-02-04T02:33:14.214Z,15,240,210,5,"{""8966"":8,""35753"":8,""34426"":8,""51975"":8,""51026"":15}"
2125,lifehacker.com,seq,2016-08-08T03:55:53.462Z,1,62,39,1,"{""13591"":1}"
2126,lifehacker.com,block,2016-08-08T03:55:53.462Z,1,62,39,1,"{""13591"":1}"
2127,lifehacker.com,dns,2016-08-08T03:55:53.462Z,1,65,41,1,"{""13591"":1}"
2128,lifehacker.com,rst,2016-08-08T03:55:53.462Z,1,65,41,1,"{""13591"":1}"
2129,lifehacker.com,status,2016-08-08T03:55:53.462Z,1,65,41,1,"{""13591"":1}"
2141,sahibinden.com,ttl,2016-06-09T02:33:14.214Z,3,171,115,2,"{""8544"":2,""197648"":2}"
2142,sahibinden.com,rst,2017-02-04T02:33:14.214Z,3,252,199,2,"{""8544"":2,""197648"":2}"
2143,sahibinden.com,status,2017-02-04T02:33:14.214Z,3,252,199,2,"{""8544"":2,""197648"":2}"
2144,blogger.com,ttl,2016-06-09T02:33:14.214Z,3,176,109,2,"{""48434"":2,""6736"":2}"
2145,blogger.com,block,2017-01-05T02:33:14.214Z,3,252,224,2,"{""48434"":2,""6736"":2}"
2146,blogger.com,dns,2017-02-04T02:33:14.214Z,3,242,193,2,"{""16322"":2,""12880"":2}"
2147,blogger.com,rst,2017-02-04T02:33:14.214Z,9,242,193,4,"{""48434"":6,""6736"":6,""16322"":6,""12880"":6}"
2148,blogger.com,status,2017-02-04T02:33:14.214Z,9,242,193,4,"{""48434"":6,""6736"":6,""16322"":6,""12880"":6}"
2149,txxx.com,ttl,2016-05-10T02:33:14.214Z,3,166,102,2,"{""16322"":2,""12880"":2}"
2150,txxx.com,ttl,2016-08-08T02:33:14.214Z,6,104,58,3,"{""6762"":3,""12880"":4,""51026"":4}"
2156,deviantart.com,ttl,2016-06-09T02:34:21.267Z,3,72,44,2,"{""8544"":2,""197648"":2}"
2157,deviantart.com,rst,2017-02-04T02:34:21.267Z,1,145,125,1,"{""8544"":1}"
2158,deviantart.com,status,2017-02-04T02:34:21.267Z,1,145,125,1,"{""8544"":1}"
2160,facebook.com,dns,2017-02-04T04:29:35.772Z,3,291,370,2,"{""16322"":2,""12880"":2}"
2161,facebook.com,rst,2017-02-04T04:29:35.772Z,3,291,370,3,"{""8544"":3,""16322"":2,""12880"":2}"
2162,facebook.com,status,2017-02-04T04:29:35.772Z,3,291,370,3,"{""8544"":3,""16322"":2,""12880"":2}"
2169,ebay-kleinanzeigen.de,rst,2017-01-05T02:36:35.318Z,3,214,157,2,"{""8767"":2,""51167"":2}"
2170,ebay-kleinanzeigen.de,status,2017-01-05T02:36:35.318Z,3,214,157,2,"{""8767"":2,""51167"":2}"
2173,amazonaws.com,ttl,2016-06-09T02:33:14.214Z,3,119,85,3,"{""9680"":3,""8544"":2,""197648"":2}"
2174,amazonaws.com,rst,2017-02-04T02:33:14.214Z,2,197,165,2,"{""8544"":1,""197648"":2}"
2175,amazonaws.com,status,2017-02-04T02:33:14.214Z,2,197,165,2,"{""8544"":1,""197648"":2}"
2181,newegg.com,ttl,2016-07-07T00:00:22.976Z,3,113,81,2,"{""8544"":2,""197648"":2}"
2184,iqiyi.com,ttl,2016-08-08T02:33:14.214Z,7,65,35,3,"{""4808"":4,""37963"":4,""4837"":4}"
2185,iqiyi.com,ttl,2016-09-07T02:33:14.214Z,7,65,31,3,"{""4808"":4,""37963"":4,""4837"":4}"
2186,iqiyi.com,ttl,2016-10-07T02:33:14.214Z,31,5,2,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
2189,imgur.com,ttl,2016-05-10T03:55:53.462Z,7,51,34,3,"{""6762"":4,""12880"":4,""16322"":4}"
2190,imgur.com,ttl,2016-06-09T03:55:53.462Z,9,57,36,4,"{""48434"":6,""6736"":6,""16322"":6,""12880"":6}"
2191,imgur.com,ttl,2016-08-08T03:55:53.462Z,15,34,15,4,"{""1299"":8,""6762"":8,""12880"":8,""51026"":8}"
2192,imgur.com,block,2017-02-04T03:55:53.462Z,33,106,85,6,"{""48434"":22,""16322"":21,""51026"":18,""6762"":18,""12880"":24,""6736"":22}"
2196,youtube-mp3.org,ttl,2016-08-08T02:33:14.214Z,7,103,56,3,"{""6762"":4,""12880"":4,""51026"":4}"
2197,youtube-mp3.org,block,2017-02-04T02:33:14.214Z,3,243,186,2,"{""12880"":2,""51026"":2}"
2198,youtube-mp3.org,dns,2017-02-04T02:33:14.214Z,1,254,200,1,"{""51026"":1}"
2199,youtube-mp3.org,rst,2017-02-04T02:33:14.214Z,1,254,200,1,"{""51026"":1}"
2200,youtube-mp3.org,status,2017-02-04T02:33:14.214Z,1,254,200,1,"{""51026"":1}"
2201,google.be,ttl,2016-06-09T02:33:14.214Z,3,168,108,2,"{""8544"":2,""197648"":2}"
2202,google.be,rst,2017-02-04T02:33:14.214Z,3,286,252,2,"{""8544"":2,""197648"":2}"
2203,google.be,status,2017-02-04T02:33:14.214Z,3,286,252,2,"{""8544"":2,""197648"":2}"
2204,pornhub.com,ttl,2016-12-06T02:33:14.214Z,1,77,53,1,"{""4766"":1}"
2222,giphy.com,ttl,2016-06-09T02:33:14.214Z,3,171,107,2,"{""48434"":2,""6736"":2}"
2228,blogspot.com.br,dns,2016-12-27T00:00:25.097Z,6,237,175,3,"{""29049"":3,""12880"":4,""16322"":4}"
2229,aliexpress.com,ttl,2016-12-06T02:36:35.318Z,1,45,24,1,"{""43289"":1}"
2230,aliexpress.com,rst,2017-02-04T02:36:35.318Z,1,149,145,1,"{""43289"":1}"
2231,aliexpress.com,status,2017-02-04T02:36:35.318Z,1,149,145,1,"{""43289"":1}"
2232,mail.ru,seq,2017-01-05T02:34:21.267Z,1,215,171,1,"{""5626"":1}"
2234,bongacams.com,block,2017-02-04T02:33:14.214Z,15,224,179,4,"{""35753"":8,""34426"":8,""8966"":8,""51975"":8}"
2238,oracle.com,ttl,2016-12-06T02:34:21.267Z,1,40,21,1,"{""6830"":1}"
2241,youporn.com,ttl,2016-07-09T02:33:14.214Z,3,83,50,2,"{""48434"":2,""6736"":2}"
2242,youporn.com,ttl,2017-01-05T02:33:14.214Z,1,66,44,1,"{""4766"":1}"
2243,youporn.com,seq,2017-02-04T02:33:14.214Z,3,252,266,3,"{""55628"":2,""3786"":2,""4766"":3}"
2248,google.fi,ttl,2016-09-26T00:00:22.670Z,1,36,18,1,"{""3491"":1}"
2249,mercadolivre.com.br,ttl,2016-06-09T02:50:18.236Z,3,130,80,2,"{""48434"":2,""6736"":2}"
2250,mercadolivre.com.br,ttl,2016-08-08T02:50:18.236Z,7,73,37,3,"{""6762"":4,""12880"":4,""51026"":4}"
2251,mercadolivre.com.br,block,2017-02-04T02:50:18.236Z,9,199,181,4,"{""48434"":6,""6736"":6,""12880"":6,""51026"":6}"
2263,chaturbate.com,ttl,2016-06-09T02:33:14.214Z,3,172,103,2,"{""8544"":2,""197648"":2}"
2265,chaturbate.com,block,2017-02-04T02:33:14.214Z,29,232,163,5,"{""8781"":15,""51975"":16,""35753"":16,""34426"":16,""8966"":15}"
2271,asos.com,ttl,2016-08-08T03:00:13.557Z,7,71,41,3,"{""6762"":4,""12880"":4,""51026"":4}"
2272,asos.com,block,2017-02-04T03:00:13.557Z,7,199,198,3,"{""6762"":4,""12880"":4,""51026"":4}"
2273,asos.com,dns,2017-02-04T03:00:13.557Z,3,203,204,2,"{""6762"":2,""51026"":2}"
2274,asos.com,rst,2017-02-04T03:00:13.557Z,3,203,204,2,"{""6762"":2,""51026"":2}"
2275,asos.com,status,2017-02-04T03:00:13.557Z,3,203,204,2,"{""6762"":2,""51026"":2}"
2281,google.co.jp,ttl,2016-05-10T02:33:14.214Z,3,187,120,2,"{""35432"":2,""197648"":2}"
2282,google.co.jp,rst,2017-02-04T02:33:14.214Z,1,279,253,1,"{""35432"":1}"
2283,google.co.jp,status,2017-02-04T02:33:14.214Z,1,279,253,1,"{""35432"":1}"
2284,dmm.co.jp,ttl,2016-07-09T02:33:14.214Z,3,38,23,2,"{""48434"":2,""6736"":2}"
2285,dmm.co.jp,seq,2017-02-04T02:33:14.214Z,3,122,104,2,"{""55628"":2,""3786"":2}"
2290,steamcommunity.com,ttl,2016-07-09T02:33:14.214Z,15,84,65,4,"{""9121"":8,""42910"":8,""12880"":8,""51026"":8}"
2291,steamcommunity.com,rst,2017-02-04T02:33:14.214Z,1,335,782,1,"{""51026"":1}"
2292,steamcommunity.com,status,2017-02-04T02:33:14.214Z,1,335,782,1,"{""51026"":1}"
2293,loading-delivery2.com,ttl,2016-06-09T02:33:14.214Z,3,196,137,2,"{""8544"":2,""197648"":2}"
2294,loading-delivery2.com,rst,2016-08-08T02:33:14.214Z,3,246,198,2,"{""8544"":2,""197648"":2}"
2295,loading-delivery2.com,status,2016-08-08T02:33:14.214Z,3,246,198,2,"{""8544"":2,""197648"":2}"
2297,imzog.com,ttl,2016-06-09T02:34:21.267Z,15,191,121,4,"{""29049"":8,""6762"":8,""12880"":8,""16322"":8}"
2298,imzog.com,block,2016-09-07T02:34:21.267Z,406,191,133,9,"{""16322"":232,""35753"":224,""6762"":232,""12880"":232,""8781"":210,""29049"":203,""51975"":224,""34426"":224,""8966"":210}"
2302,fedex.com,rst,2017-01-05T02:34:21.267Z,1,102,86,1,"{""18978"":1}"
2303,fedex.com,status,2017-01-05T02:34:21.267Z,1,102,86,1,"{""18978"":1}"
2304,alibaba.com,ttl,2016-05-10T02:36:35.318Z,7,36,23,4,"{""7643"":4,""45899"":4,""59432"":7,""3491"":4}"
2307,alibaba.com,ttl,2016-09-07T02:36:35.318Z,3,34,19,5,"{""200761"":2,""12874"":2,""31122"":3,""38001"":3,""30496"":3}"
2309,dropbox.com,ttl,2016-06-09T03:07:54.067Z,3,54,34,2,"{""8544"":2,""197648"":2}"
2310,dropbox.com,rst,2017-02-04T03:07:54.067Z,3,87,62,2,"{""8544"":2,""197648"":2}"
2311,dropbox.com,status,2017-02-04T03:07:54.067Z,3,87,62,2,"{""8544"":2,""197648"":2}"
2312,ettoday.net,ttl,2016-08-08T02:37:19.855Z,7,41,23,3,"{""6762"":4,""12880"":4,""51026"":4}"
2313,ettoday.net,block,2017-02-04T02:37:19.855Z,3,209,181,2,"{""12880"":2,""51026"":2}"
2318,360.cn,ttl,2016-05-10T02:33:14.214Z,3,143,108,2,"{""56308"":2,""45634"":2}"
2319,360.cn,ttl,2016-06-09T02:33:14.214Z,1,116,86,1,"{""40676"":1}"
2324,blogspot.in,ttl,2016-05-10T02:33:14.214Z,3,187,118,2,"{""16322"":2,""12880"":2}"
2325,blogspot.in,ttl,2016-06-09T02:33:14.214Z,3,182,114,2,"{""48434"":2,""6736"":2}"
2326,blogspot.in,ttl,2016-08-08T02:33:14.214Z,7,118,65,3,"{""6762"":4,""12880"":4,""51026"":4}"
2327,blogspot.in,block,2017-02-04T02:33:14.214Z,15,252,187,5,"{""48434"":10,""16322"":9,""12880"":12,""6736"":10,""51026"":9}"
2333,baidu.com,ttl,2016-07-09T04:01:14.341Z,21,10,3,5,"{""3491"":12,""36352"":14,""38001"":12,""1299"":14,""9808"":12}"
2334,baidu.com,ttl,2016-09-07T04:01:14.341Z,3,29,14,2,"{""39324"":2,""47605"":2}"
2335,baidu.com,ttl,2016-10-07T04:01:14.341Z,7,15,5,4,"{""23724"":4,""6939"":7,""4134"":4,""4766"":4}"
2336,baidu.com,ttl,2016-11-06T04:01:14.341Z,55,29,13,6,"{""45671"":28,""9808"":32,""4826"":28,""3491"":32,""58453"":28,""4766"":31}"
2343,google.co.il,ttl,2016-05-10T02:34:21.267Z,7,187,115,3,"{""29049"":4,""12880"":4,""16322"":4}"
2344,google.co.il,ttl,2016-06-09T02:34:21.267Z,3,167,102,2,"{""16322"":2,""12880"":2}"
2345,google.co.il,ttl,2016-07-09T02:34:21.267Z,7,102,60,3,"{""16322"":4,""12880"":4,""51026"":4}"
2346,google.co.il,ttl,2016-08-08T02:34:21.267Z,6,112,61,3,"{""6762"":3,""12880"":4,""51026"":4}"
2361,amazon.ca,ttl,2016-05-10T02:33:14.214Z,9,169,113,4,"{""132347"":6,""4768"":6,""24466"":6,""132692"":6}"
2363,amazon.ca,ttl,2016-07-09T02:33:14.214Z,45,65,42,6,"{""5391"":24,""51026"":30,""21183"":24,""197706"":24,""12880"":30,""8585"":24}"
2364,amazon.ca,ttl,2016-08-08T02:33:14.214Z,93,65,41,7,"{""5391"":48,""51026"":62,""21183"":48,""197706"":48,""6762"":48,""12880"":62,""8585"":48}"
2365,amazon.ca,block,2017-02-04T02:33:14.214Z,22,198,206,5,"{""16322"":12,""20485"":11,""29049"":12,""12880"":16,""51026"":14}"
2369,ontests.me,ttl,2016-06-09T02:33:14.214Z,1,158,100,1,"{""35432"":1}"
2393,kapanlagi.com,ttl,2016-08-08T02:51:01.673Z,3,65,31,2,"{""12880"":2,""51026"":2}"
2394,kapanlagi.com,block,2017-02-04T02:51:01.673Z,3,161,154,2,"{""12880"":2,""51026"":2}"
2395,kapanlagi.com,dns,2017-02-04T02:51:01.673Z,1,174,173,1,"{""51026"":1}"
2396,kapanlagi.com,rst,2017-02-04T02:51:01.673Z,1,174,173,1,"{""51026"":1}"
2397,kapanlagi.com,status,2017-02-04T02:51:01.673Z,1,174,173,1,"{""51026"":1}"
2398,google.co.id,ttl,2016-06-09T02:33:14.214Z,3,176,111,2,"{""8544"":2,""197648"":2}"
2399,google.co.id,rst,2017-02-04T02:33:14.214Z,3,274,249,2,"{""8544"":2,""197648"":2}"
2400,google.co.id,status,2017-02-04T02:33:14.214Z,3,274,249,2,"{""8544"":2,""197648"":2}"
2401,dailymotion.com,dns,2017-02-04T06:42:32.400Z,52,51,34,6,"{""16322"":32,""6762"":28,""12880"":32,""9498"":26,""29049"":28,""200612"":26}"
2402,dailymotion.com,rst,2017-02-04T06:42:32.400Z,52,51,34,6,"{""16322"":32,""6762"":28,""12880"":32,""9498"":26,""29049"":28,""200612"":26}"
2403,dailymotion.com,status,2017-02-04T06:42:32.400Z,52,51,34,6,"{""16322"":32,""6762"":28,""12880"":32,""9498"":26,""29049"":28,""200612"":26}"
2404,citi.com,ttl,2016-06-30T00:40:53.603Z,15,11,3,4,"{""9186"":8,""13156"":8,""174"":8,""5626"":8}"
2405,citi.com,rst,2016-10-28T00:40:53.603Z,1,64,40,1,"{""5626"":1}"
2406,citi.com,status,2016-10-28T00:40:53.603Z,1,64,40,1,"{""5626"":1}"
2409,tumblr.com,ttl,2016-06-09T04:02:35.016Z,3,55,33,2,"{""48434"":2,""6736"":2}"
2410,tumblr.com,block,2017-02-04T04:02:35.016Z,3,258,373,2,"{""48434"":2,""6736"":2}"
2411,tumblr.com,dns,2017-02-04T04:02:35.016Z,9,260,381,4,"{""6736"":6,""48434"":6,""16322"":6,""12880"":6}"
2412,tumblr.com,rst,2017-02-04T04:02:35.016Z,9,260,381,4,"{""6736"":6,""48434"":6,""16322"":6,""12880"":6}"
2413,tumblr.com,status,2017-02-04T04:02:35.016Z,9,260,381,4,"{""6736"":6,""48434"":6,""16322"":6,""12880"":6}"
2414,godaddy.com,ttl,2016-07-09T03:34:57.337Z,3,14,6,2,"{""36352"":2,""2828"":2}"
2417,roblox.com,ttl,2016-07-09T02:37:19.855Z,3,24,8,3,"{""4637"":3,""15576"":2,""60311"":2}"
2423,roblox.com,ttl,2017-01-05T02:37:19.855Z,135,19,9,8,"{""7643"":90,""16125"":72,""45899"":90,""3257"":72,""3320"":72,""4637"":90,""36351"":90,""13194"":72}"
2424,roblox.com,ttl,2017-02-04T02:37:19.855Z,8,12,6,4,"{""36351"":6,""2914"":6,""4637"":5,""38001"":5}"
2430,zhihu.com,seq,2017-02-04T02:36:35.318Z,3,93,61,2,"{""6663"":2,""201924"":2}"
2431,zhihu.com,block,2017-02-04T02:36:35.318Z,3,115,88,2,"{""6663"":2,""201924"":2}"
2435,wikia.com,ttl,2016-05-10T03:55:53.462Z,7,45,26,3,"{""16322"":4,""12880"":4,""6762"":4}"
2436,wikia.com,block,2017-02-04T03:55:53.462Z,7,112,100,3,"{""6762"":4,""12880"":4,""16322"":4}"
2440,businessinsider.com,ttl,2016-05-10T03:55:53.462Z,3,44,25,2,"{""36351"":2,""13591"":2}"
2441,businessinsider.com,rst,2017-02-04T03:55:53.462Z,1,100,73,1,"{""13591"":1}"
2442,businessinsider.com,status,2017-02-04T03:55:53.462Z,1,100,73,1,"{""13591"":1}"
2448,sohu.com,ttl,2016-08-08T04:02:35.016Z,3,26,11,2,"{""15399"":2,""6453"":2}"
2454,netflix.com,ttl,2016-06-09T03:00:10.533Z,3,25,14,2,"{""48434"":2,""6736"":2}"
2455,netflix.com,block,2017-02-04T03:00:10.533Z,3,100,82,2,"{""48434"":2,""6736"":2}"
2456,netflix.com,dns,2017-03-06T03:00:10.533Z,6,85,68,3,"{""6762"":3,""12880"":4,""16322"":4}"
2457,netflix.com,rst,2017-03-06T03:00:10.533Z,18,85,68,5,"{""48434"":12,""16322"":12,""12880"":12,""6736"":12,""6762"":9}"
2458,netflix.com,status,2017-03-06T03:00:10.533Z,18,85,68,5,"{""48434"":12,""16322"":12,""12880"":12,""6736"":12,""6762"":9}"
2459,1905.com,block,2016-10-07T03:22:56.975Z,3,113,85,2,"{""48434"":2,""6736"":2}"
2460,naver.jp,block,2017-02-04T02:51:01.673Z,3,15,5,2,"{""48434"":2,""6736"":2}"
2464,eksisozluk.com,ttl,2016-06-09T04:16:55.390Z,3,77,46,2,"{""48434"":2,""6736"":2}"
2465,eksisozluk.com,block,2016-11-06T04:16:55.390Z,3,94,68,2,"{""48434"":2,""6736"":2}"
2466,eksisozluk.com,dns,2016-11-06T04:16:55.390Z,9,97,71,4,"{""48434"":6,""12880"":6,""16322"":6,""6736"":6}"
2467,eksisozluk.com,rst,2016-11-06T04:16:55.390Z,9,97,71,4,"{""48434"":6,""12880"":6,""16322"":6,""6736"":6}"
2468,eksisozluk.com,status,2016-11-06T04:16:55.390Z,9,97,71,4,"{""48434"":6,""12880"":6,""16322"":6,""6736"":6}"
2481,nih.gov,seq,2017-02-04T06:42:32.400Z,1,12,5,1,"{""33182"":1}"
2486,chaoshi.tmall.com,ttl,2016-08-16T04:06:35.351Z,3,24,9,2,"{""32475"":2,""3356"":2}"
2489,pinterest.com,ttl,2016-07-09T03:31:57.670Z,3,21,12,2,"{""48434"":2,""6736"":2}"
2490,pinterest.com,block,2017-02-04T03:31:57.670Z,3,119,105,2,"{""48434"":2,""6736"":2}"
2491,pinterest.com,dns,2017-02-04T03:31:57.670Z,36,123,108,6,"{""48434"":24,""16322"":24,""6762"":18,""12880"":24,""29049"":18,""6736"":24}"
2492,pinterest.com,rst,2017-02-04T03:31:57.670Z,108,123,108,8,"{""48434"":72,""16322"":72,""197648"":72,""6762"":54,""12880"":72,""29049"":54,""6736"":72,""8544"":72}"
2493,pinterest.com,status,2017-02-04T03:31:57.670Z,108,123,108,8,"{""48434"":72,""16322"":72,""197648"":72,""6762"":54,""12880"":72,""29049"":54,""6736"":72,""8544"":72}"
2494,vimeo.com,ttl,2016-05-10T03:55:53.462Z,7,54,30,3,"{""6762"":4,""12880"":4,""16322"":4}"
2495,vimeo.com,block,2017-04-05T03:55:53.462Z,7,117,131,3,"{""16322"":4,""12880"":4,""6762"":4}"
2499,bbc.co.uk,ttl,2016-06-09T03:00:10.533Z,1,37,23,1,"{""7552"":1}"
2500,bbc.co.uk,dns,2017-02-04T03:00:10.533Z,7,78,66,3,"{""6762"":4,""12880"":4,""16322"":4}"
2501,bbc.co.uk,rst,2017-02-04T03:00:10.533Z,7,78,66,4,"{""7552"":7,""16322"":4,""12880"":4,""6762"":4}"
2502,bbc.co.uk,status,2017-02-04T03:00:10.533Z,7,78,66,4,"{""7552"":7,""16322"":4,""12880"":4,""6762"":4}"
2503,icicibank.com,ttl,2016-06-09T06:42:32.400Z,7,13,4,3,"{""9498"":4,""8544"":4,""197648"":4}"
2504,icicibank.com,rst,2017-02-04T06:42:32.400Z,3,74,62,2,"{""8544"":2,""197648"":2}"
2505,icicibank.com,status,2017-02-04T06:42:32.400Z,3,74,62,2,"{""8544"":2,""197648"":2}"
2506,quora.com,ttl,2016-07-09T09:37:19.900Z,3,11,4,2,"{""48434"":2,""6736"":2}"
2507,quora.com,block,2017-02-04T09:37:19.900Z,3,35,17,2,"{""48434"":2,""6736"":2}"
2508,quora.com,dns,2017-02-04T09:37:19.900Z,84,42,20,7,"{""48434"":56,""16322"":48,""6762"":48,""20485"":42,""29049"":42,""6736"":56,""12880"":48}"
2509,quora.com,rst,2017-02-04T09:37:19.900Z,84,42,20,7,"{""48434"":56,""16322"":48,""6762"":48,""20485"":42,""29049"":42,""6736"":56,""12880"":48}"
2510,quora.com,status,2017-02-04T09:37:19.900Z,84,42,20,7,"{""48434"":56,""16322"":48,""6762"":48,""20485"":42,""29049"":42,""6736"":56,""12880"":48}"
2513,uol.com.br,ttl,2016-07-09T02:33:14.214Z,3,47,21,2,"{""59564"":2,""9002"":2}"
2519,youth.cn,ttl,2016-05-10T05:47:56.508Z,109,7,2,7,"{""198310"":56,""133752"":62,""4134"":56,""3491"":62,""29076"":56,""1299"":56,""23724"":64}"
2520,youth.cn,ttl,2016-06-09T05:47:56.508Z,15,9,2,4,"{""8220"":8,""3303"":8,""60311"":8,""15576"":8}"
2521,youth.cn,ttl,2016-07-09T05:47:56.508Z,237,8,2,8,"{""8220"":120,""4134"":128,""60311"":120,""38001"":126,""4657"":126,""15576"":120,""3303"":120,""23724"":128}"
2522,youth.cn,ttl,2016-08-08T05:47:56.508Z,203,8,3,8,"{""18978"":106,""6939"":106,""2914"":114,""4134"":112,""35017"":114,""20473"":106,""174"":106,""23724"":128}"
2523,youth.cn,ttl,2016-09-07T05:47:56.508Z,7,6,2,3,"{""4134"":4,""2914"":4,""7552"":4}"
2524,youth.cn,rst,2017-02-04T05:47:56.508Z,45,32,13,7,"{""8220"":24,""60311"":24,""38001"":30,""4657"":30,""15576"":24,""7552"":45,""3303"":24}"
2525,youth.cn,status,2017-02-04T05:47:56.508Z,45,32,13,7,"{""8220"":24,""60311"":24,""38001"":30,""4657"":30,""15576"":24,""7552"":45,""3303"":24}"
2526,hootsuite.com,ttl,2016-07-22T23:50:33.944Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
2527,hootsuite.com,block,2016-10-20T23:50:33.944Z,3,5,2,2,"{""48434"":2,""6736"":2}"
2528,hootsuite.com,rst,2016-11-19T23:50:33.944Z,3,8,3,2,"{""48434"":2,""6736"":2}"
2529,hootsuite.com,status,2016-11-19T23:50:33.944Z,3,8,3,2,"{""48434"":2,""6736"":2}"
2531,chinadaily.com.cn,ttl,2017-01-05T04:01:14.341Z,105,7,3,7,"{""2914"":54,""8100"":54,""4134"":64,""36678"":54,""4766"":57,""36351"":54,""4847"":64}"
2540,php.net,seq,2016-11-02T02:08:22.019Z,3,78,46,2,"{""42708"":2,""60778"":2}"
2545,vice.com,ttl,2016-07-09T06:42:32.400Z,3,7,2,2,"{""48434"":2,""6736"":2}"
2546,vice.com,block,2017-02-04T06:42:32.400Z,3,33,20,2,"{""48434"":2,""6736"":2}"
2547,vice.com,dns,2017-02-04T06:42:32.400Z,21,38,22,5,"{""48434"":14,""12880"":12,""6762"":12,""6736"":14,""16322"":12}"
2548,vice.com,rst,2017-02-04T06:42:32.400Z,21,38,22,5,"{""48434"":14,""12880"":12,""6762"":12,""6736"":14,""16322"":12}"
2549,vice.com,status,2017-02-04T06:42:32.400Z,21,38,22,5,"{""48434"":14,""12880"":12,""6762"":12,""6736"":14,""16322"":12}"
2552,weibo.com,ttl,2016-09-07T05:57:03.059Z,1,62,32,2,"{""201011"":1,""701"":1}"
2555,hurriyet.com.tr,ttl,2016-05-10T02:34:21.267Z,15,181,123,4,"{""6762"":8,""16322"":8,""12880"":8,""29049"":8}"
2556,hurriyet.com.tr,ttl,2016-06-09T02:34:21.267Z,3,169,105,2,"{""48434"":2,""6736"":2}"
2557,hurriyet.com.tr,ttl,2016-07-09T02:34:21.267Z,3,75,47,2,"{""48434"":2,""6736"":2}"
2558,hurriyet.com.tr,ttl,2016-08-08T02:34:21.267Z,7,96,57,3,"{""6762"":4,""12880"":4,""51026"":4}"
2559,hurriyet.com.tr,block,2016-10-07T02:34:21.267Z,81,231,173,7,"{""48434"":54,""16322"":42,""51026"":45,""6762"":48,""12880"":48,""29049"":42,""6736"":54}"
2560,hurriyet.com.tr,dns,2016-10-07T02:34:21.267Z,3,233,177,4,"{""48434"":2,""29049"":3,""6736"":2,""51026"":3}"
2561,hurriyet.com.tr,rst,2016-10-07T02:34:21.267Z,3,233,177,4,"{""48434"":2,""29049"":3,""6736"":2,""51026"":3}"
2562,hurriyet.com.tr,status,2016-10-07T02:34:21.267Z,3,233,177,4,"{""48434"":2,""29049"":3,""6736"":2,""51026"":3}"
2563,sharepoint.com,ttl,2016-06-09T02:33:14.214Z,3,142,82,2,"{""8544"":2,""197648"":2}"
2564,sharepoint.com,rst,2017-02-04T02:33:14.214Z,1,230,176,1,"{""8544"":1}"
2565,sharepoint.com,status,2017-02-04T02:33:14.214Z,1,230,176,1,"{""8544"":1}"
2566,nba.com,ttl,2016-06-09T02:51:01.673Z,3,34,22,2,"{""8544"":2,""197648"":2}"
2574,digikala.com,ttl,2017-01-05T05:20:25.359Z,1,66,38,1,"{""59564"":1}"
2582,washingtonpost.com,ttl,2016-05-10T02:36:35.318Z,15,194,133,4,"{""6762"":8,""16322"":8,""12880"":8,""29049"":8}"
2583,washingtonpost.com,ttl,2016-06-09T02:36:35.318Z,3,193,128,2,"{""48434"":2,""6736"":2}"
2584,washingtonpost.com,ttl,2016-07-09T02:36:35.318Z,3,85,50,2,"{""48434"":2,""6736"":2}"
2585,washingtonpost.com,ttl,2016-08-08T02:36:35.318Z,7,116,67,3,"{""6762"":4,""12880"":4,""51026"":4}"
2586,washingtonpost.com,block,2017-02-04T02:36:35.318Z,21,259,232,5,"{""48434"":14,""12880"":12,""6762"":12,""6736"":14,""51026"":12}"
2590,dailymail.co.uk,ttl,2016-07-09T04:04:25.253Z,63,16,5,6,"{""16322"":32,""51026"":32,""3549"":32,""12880"":32,""6453"":32,""3356"":32}"
2591,dailymail.co.uk,block,2017-02-04T04:04:25.253Z,7,259,312,3,"{""16322"":4,""12880"":4,""51026"":4}"
2592,dailymail.co.uk,rst,2017-04-05T04:04:25.253Z,1,196,168,1,"{""51026"":1}"
2593,dailymail.co.uk,status,2017-04-05T04:04:25.253Z,1,196,168,1,"{""51026"":1}"
2599,ck101.com,ttl,2016-06-09T02:33:14.214Z,3,167,103,2,"{""8544"":2,""197648"":2}"
2600,ck101.com,ttl,2016-07-09T02:33:14.214Z,6,92,49,3,"{""6762"":3,""12880"":4,""51026"":4}"
2601,ck101.com,seq,2016-08-08T02:33:14.214Z,105,206,139,7,"{""5391"":56,""21183"":56,""197706"":56,""43333"":60,""12831"":60,""5550"":60,""8585"":56}"
2602,ck101.com,block,2016-09-07T02:33:14.214Z,87,195,133,7,"{""51026"":58,""34426"":48,""12880"":58,""8966"":45,""35753"":48,""8781"":45,""51975"":48}"
2603,ck101.com,rst,2016-11-06T02:33:14.214Z,9,206,139,4,"{""8544"":6,""197648"":6,""12880"":6,""51026"":6}"
2604,ck101.com,status,2016-11-06T02:33:14.214Z,9,206,139,4,"{""8544"":6,""197648"":6,""12880"":6,""51026"":6}"
2605,clickadu.com,ttl,2016-06-28T00:00:22.670Z,1,144,113,1,"{""8544"":1}"
2606,clickadu.com,rst,2016-10-26T00:00:22.670Z,1,212,177,1,"{""8544"":1}"
2607,clickadu.com,status,2016-10-26T00:00:22.670Z,1,212,177,1,"{""8544"":1}"
2615,suning.com,ttl,2016-06-28T00:00:22.670Z,2,162,130,2,"{""8544"":1,""197648"":2}"
2616,suning.com,rst,2016-10-26T00:00:22.670Z,2,190,167,2,"{""8544"":1,""197648"":2}"
2617,suning.com,status,2016-10-26T00:00:22.670Z,2,190,167,2,"{""8544"":1,""197648"":2}"
2618,videomega.tv,ttl,2016-06-07T00:00:22.976Z,21,186,115,5,"{""12880"":12,""9498"":14,""6762"":12,""56202"":14,""16322"":12}"
2619,videomega.tv,ttl,2016-07-07T00:00:22.976Z,3,116,63,2,"{""9498"":2,""56202"":2}"
2621,videomega.tv,seq,2016-09-05T00:00:22.976Z,3,210,135,2,"{""9498"":2,""56202"":2}"
2627,viralthread.com,ttl,2016-06-28T00:00:22.670Z,7,169,103,3,"{""16322"":4,""12880"":4,""51026"":4}"
2628,viralthread.com,ttl,2016-07-28T00:00:22.670Z,6,99,54,3,"{""6762"":3,""12880"":4,""51026"":4}"
2629,viralthread.com,seq,2016-08-27T00:00:22.670Z,7,184,119,3,"{""19531"":4,""25780"":4,""19844"":4}"
2630,viralthread.com,block,2016-08-27T00:00:22.670Z,84,190,122,7,"{""19531"":48,""19844"":48,""16322"":42,""51026"":56,""6762"":42,""12880"":56,""25780"":48}"
2631,viralthread.com,dns,2016-08-27T00:00:22.670Z,7,191,126,4,"{""19531"":4,""25780"":4,""19844"":4,""51026"":7}"
2632,viralthread.com,rst,2016-08-27T00:00:22.670Z,7,191,126,4,"{""19531"":4,""25780"":4,""19844"":4,""51026"":7}"
2633,viralthread.com,status,2016-08-27T00:00:22.670Z,7,191,126,4,"{""19531"":4,""25780"":4,""19844"":4,""51026"":7}"
2634,acfun.tv,block,2016-09-07T02:33:14.214Z,6,243,234,3,"{""16322"":3,""12880"":4,""51026"":4}"
2635,acfun.tv,dns,2016-09-07T02:33:14.214Z,1,248,241,1,"{""51026"":1}"
2636,acfun.tv,rst,2016-09-07T02:33:14.214Z,1,248,241,1,"{""51026"":1}"
2637,acfun.tv,status,2016-09-07T02:33:14.214Z,1,248,241,1,"{""51026"":1}"
2638,clipconverter.cc,ttl,2016-07-22T00:17:49.303Z,3,75,48,2,"{""12880"":2,""51026"":2}"
2639,clipconverter.cc,ttl,2016-08-21T00:17:49.303Z,7,30,15,3,"{""6453"":4,""12880"":4,""51026"":4}"
2640,clipconverter.cc,block,2016-10-20T00:17:49.303Z,3,94,64,2,"{""12880"":2,""51026"":2}"
2641,clipconverter.cc,dns,2016-10-20T00:17:49.303Z,1,95,65,1,"{""51026"":1}"
2642,clipconverter.cc,rst,2016-10-20T00:17:49.303Z,1,95,65,1,"{""51026"":1}"
2643,clipconverter.cc,status,2016-10-20T00:17:49.303Z,1,95,65,1,"{""51026"":1}"
2644,behance.net,dns,2017-01-18T01:19:17.412Z,13,140,131,4,"{""6453"":7,""6762"":7,""12880"":8,""16322"":8}"
2645,behance.net,rst,2017-01-18T01:19:17.412Z,13,140,131,4,"{""6453"":7,""6762"":7,""12880"":8,""16322"":8}"
2646,behance.net,status,2017-01-18T01:19:17.412Z,13,140,131,4,"{""6453"":7,""6762"":7,""12880"":8,""16322"":8}"
2647,tuberel.com,ttl,2016-06-30T00:00:25.097Z,3,152,91,2,"{""48434"":2,""6736"":2}"
2648,tuberel.com,ttl,2016-07-30T00:00:25.097Z,6,98,54,3,"{""6762"":3,""12880"":4,""51026"":4}"
2654,abcnews.go.com,ttl,2016-06-28T00:00:22.670Z,3,25,14,2,"{""8544"":2,""197648"":2}"
2660,bp.blogspot.com,ttl,2016-06-11T22:03:19.913Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
2661,bp.blogspot.com,block,2016-07-11T22:03:19.913Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
2662,bp.blogspot.com,dns,2016-07-11T22:03:19.913Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
2663,bp.blogspot.com,rst,2016-07-11T22:03:19.913Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
2664,bp.blogspot.com,status,2016-07-11T22:03:19.913Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
2670,gamefaqs.com,ttl,2016-07-22T00:17:49.303Z,6,105,60,3,"{""6762"":3,""12880"":4,""51026"":4}"
2671,gamefaqs.com,block,2017-01-18T00:17:49.303Z,6,200,171,3,"{""6762"":3,""12880"":4,""51026"":4}"
2672,gamefaqs.com,dns,2017-01-18T00:17:49.303Z,1,204,180,1,"{""51026"":1}"
2673,gamefaqs.com,rst,2017-01-18T00:17:49.303Z,1,204,180,1,"{""51026"":1}"
2674,gamefaqs.com,status,2017-01-18T00:17:49.303Z,1,204,180,1,"{""51026"":1}"
2675,beeg.com,dns,2017-01-21T00:20:46.178Z,7,22,10,3,"{""6762"":4,""12880"":4,""16322"":4}"
2676,beeg.com,rst,2017-01-21T00:20:46.178Z,7,22,10,3,"{""6762"":4,""12880"":4,""16322"":4}"
2677,beeg.com,status,2017-01-21T00:20:46.178Z,7,22,10,3,"{""6762"":4,""12880"":4,""16322"":4}"
2679,thepiratebay.org,ttl,2016-06-30T00:00:25.097Z,36,151,89,7,"{""16322"":18,""197648"":24,""51026"":24,""6762"":18,""12880"":24,""56202"":36,""8544"":24}"
2680,thepiratebay.org,ttl,2016-07-30T00:00:25.097Z,18,113,58,5,"{""9498"":12,""6762"":9,""12880"":12,""56202"":12,""51026"":12}"
2681,thepiratebay.org,ttl,2016-08-29T00:00:25.097Z,3,89,48,2,"{""9498"":2,""33480"":2}"
2690,canva.com,ttl,2016-09-26T02:43:38.610Z,3,94,49,2,"{""14828"":2,""9286"":2}"
2691,canva.com,rst,2017-01-24T02:43:38.610Z,3,168,126,2,"{""14828"":2,""9286"":2}"
2692,canva.com,status,2017-01-24T02:43:38.610Z,3,168,126,2,"{""14828"":2,""9286"":2}"
2693,extratorrent.cc,ttl,2016-05-10T02:34:21.267Z,21,168,101,5,"{""9498"":14,""56202"":14,""6762"":12,""12880"":12,""16322"":12}"
2694,extratorrent.cc,ttl,2016-06-09T02:34:21.267Z,3,166,104,2,"{""9498"":2,""56202"":2}"
2695,extratorrent.cc,ttl,2016-07-09T02:34:21.267Z,9,97,51,4,"{""9498"":6,""48434"":6,""56202"":6,""6736"":6}"
2696,extratorrent.cc,ttl,2016-08-08T02:34:21.267Z,18,109,56,5,"{""9498"":12,""12880"":12,""6762"":9,""56202"":12,""51026"":12}"
2707,ameblo.jp,ttl,2016-05-10T02:33:14.214Z,15,168,125,4,"{""29049"":8,""6762"":8,""12880"":8,""16322"":8}"
2708,ameblo.jp,ttl,2016-06-09T02:33:14.214Z,3,153,101,2,"{""48434"":2,""6736"":2}"
2709,ameblo.jp,ttl,2016-07-09T02:33:14.214Z,3,85,47,2,"{""48434"":2,""6736"":2}"
2710,ameblo.jp,ttl,2017-01-05T02:33:14.214Z,1,15,8,1,"{""4766"":1}"
2711,ameblo.jp,block,2017-04-05T02:33:14.214Z,21,228,240,5,"{""12880"":12,""48434"":14,""16322"":12,""6736"":14,""29049"":12}"
2715,wp.com,dns,2016-10-28T00:00:25.097Z,6,213,161,3,"{""16322"":4,""12880"":4,""6762"":3}"
2716,wp.com,rst,2016-10-28T00:00:25.097Z,6,213,161,3,"{""16322"":4,""12880"":4,""6762"":3}"
2717,wp.com,status,2016-10-28T00:00:25.097Z,6,213,161,3,"{""16322"":4,""12880"":4,""6762"":3}"
2718,ozock.com,ttl,2016-06-30T00:00:25.097Z,3,160,92,2,"{""8544"":2,""197648"":2}"
2719,ozock.com,seq,2016-09-28T00:00:25.097Z,1,247,184,1,"{""8999"":1}"
2724,sh.st,seq,2016-11-06T02:33:14.214Z,1,236,202,1,"{""16322"":1}"
2725,mercadolibre.com.ar,ttl,2016-05-31T00:00:25.097Z,3,151,101,2,"{""48434"":2,""6736"":2}"
2726,mercadolibre.com.ar,ttl,2016-07-30T00:00:25.097Z,15,7,2,4,"{""12956"":8,""6762"":8,""12880"":8,""51026"":8}"
2727,mercadolibre.com.ar,block,2017-01-26T00:00:25.097Z,3,173,133,2,"{""48434"":2,""6736"":2}"
2737,douyu.com,ttl,2016-06-09T02:25:53.611Z,3,166,118,2,"{""8544"":2,""197648"":2}"
2738,upwork.com,ttl,2016-05-31T00:00:25.097Z,3,193,129,2,"{""35432"":2,""197648"":2}"
2739,upwork.com,ttl,2016-06-30T00:00:25.097Z,3,138,80,2,"{""8544"":2,""197648"":2}"
2740,upwork.com,seq,2016-12-27T00:00:25.097Z,1,240,174,1,"{""6830"":1}"
2741,upwork.com,rst,2017-01-26T00:00:25.097Z,5,248,192,3,"{""8544"":3,""35432"":3,""197648"":4}"
2742,upwork.com,status,2017-01-26T00:00:25.097Z,5,248,192,3,"{""8544"":3,""35432"":3,""197648"":4}"
2743,123movies.to,ttl,2016-09-19T02:48:32.476Z,3,178,112,2,"{""9498"":2,""56202"":2}"
2752,rt.com,ttl,2017-02-04T02:34:21.267Z,15,40,22,5,"{""12552"":8,""24862"":8,""2914"":15,""49788"":8,""34989"":8}"
2758,nbcolympics.com,ttl,2016-08-16T00:06:36.795Z,3,141,121,2,"{""12880"":2,""51026"":2}"
2759,nbcolympics.com,block,2016-09-15T00:06:36.795Z,3,144,131,2,"{""12880"":2,""51026"":2}"
2760,nbcolympics.com,dns,2016-09-15T00:06:36.795Z,1,145,137,1,"{""51026"":1}"
2761,nbcolympics.com,rst,2016-09-15T00:06:36.795Z,1,145,137,1,"{""51026"":1}"
2762,nbcolympics.com,status,2016-09-15T00:06:36.795Z,1,145,137,1,"{""51026"":1}"
2763,zippyshare.com,ttl,2016-05-10T02:36:35.318Z,7,45,22,3,"{""6453"":4,""16322"":4,""12880"":4}"
2764,zippyshare.com,block,2017-02-04T02:36:35.318Z,7,45,22,3,"{""6453"":4,""16322"":4,""12880"":4}"
2765,zippyshare.com,dns,2017-02-04T02:36:35.318Z,7,47,23,3,"{""6453"":4,""16322"":4,""12880"":4}"
2766,zippyshare.com,rst,2017-02-04T02:36:35.318Z,7,47,23,3,"{""6453"":4,""16322"":4,""12880"":4}"
2767,zippyshare.com,status,2017-02-04T02:36:35.318Z,7,47,23,3,"{""6453"":4,""16322"":4,""12880"":4}"
2773,yts.ag,dns,2017-02-04T00:10:23.394Z,3,186,120,2,"{""16322"":2,""12880"":2}"
2774,yts.ag,rst,2017-02-04T00:10:23.394Z,3,188,121,2,"{""16322"":2,""12880"":2}"
2775,yts.ag,status,2017-02-04T00:10:23.394Z,3,188,121,2,"{""16322"":2,""12880"":2}"
2776,blogspot.jp,ttl,2016-08-08T02:33:14.214Z,15,4,1,4,"{""15169"":8,""6762"":8,""12880"":8,""51026"":8}"
2777,blogspot.jp,block,2017-02-04T02:33:14.214Z,3,230,166,2,"{""12880"":2,""51026"":2}"
2778,blogspot.jp,dns,2017-02-04T02:33:14.214Z,1,231,168,1,"{""51026"":1}"
2779,blogspot.jp,rst,2017-02-04T02:33:14.214Z,1,231,168,1,"{""51026"":1}"
2780,blogspot.jp,status,2017-02-04T02:33:14.214Z,1,231,168,1,"{""51026"":1}"
2783,list.tmall.com,ttl,2017-01-19T03:47:16.871Z,3,31,16,6,"{""29405"":3,""20853"":3,""38001"":2,""3327"":3,""3491"":2,""61317"":3}"
2789,nordstrom.com,ttl,2016-08-11T21:38:11.920Z,7,132,77,3,"{""6762"":4,""12880"":4,""51026"":4}"
2801,kissanime.to,ttl,2016-06-30T00:00:25.097Z,3,149,90,2,"{""8544"":2,""197648"":2}"
2802,kissanime.to,seq,2016-09-28T00:00:25.097Z,7,242,173,3,"{""19531"":4,""25780"":4,""19844"":4}"
2803,kissanime.to,block,2016-09-28T00:00:25.097Z,7,244,175,3,"{""19531"":4,""25780"":4,""19844"":4}"
2804,kissanime.to,dns,2016-10-28T00:00:25.097Z,7,246,176,3,"{""16322"":4,""12880"":4,""6762"":4}"
2805,kissanime.to,rst,2016-10-28T00:00:25.097Z,7,248,178,4,"{""8544"":7,""6762"":4,""12880"":4,""16322"":4}"
2806,kissanime.to,status,2016-10-28T00:00:25.097Z,7,248,178,4,"{""8544"":7,""6762"":4,""12880"":4,""16322"":4}"
2827,openload.co,ttl,2016-06-30T00:00:26.926Z,3,149,86,2,"{""48434"":2,""6736"":2}"
2828,openload.co,ttl,2016-07-30T00:00:26.926Z,1,101,54,1,"{""56202"":1}"
2829,openload.co,seq,2017-01-26T00:00:26.926Z,1,247,192,1,"{""56202"":1}"
2830,openload.co,block,2017-01-26T00:00:26.926Z,3,252,201,3,"{""48434"":2,""56202"":3,""6736"":2}"
2831,openload.co,dns,2017-01-26T00:00:26.926Z,36,259,208,7,"{""48434"":24,""56202"":36,""16322"":24,""6762"":18,""12880"":24,""29049"":18,""6736"":24}"
2832,openload.co,rst,2017-01-26T00:00:26.926Z,36,259,208,7,"{""48434"":24,""56202"":36,""16322"":24,""6762"":18,""12880"":24,""29049"":18,""6736"":24}"
2833,openload.co,status,2017-01-26T00:00:26.926Z,36,259,208,7,"{""48434"":24,""56202"":36,""16322"":24,""6762"":18,""12880"":24,""29049"":18,""6736"":24}"
2853,vporn.com,block,2017-01-16T06:07:08.630Z,15,98,64,4,"{""51975"":8,""35753"":8,""34426"":8,""8966"":8}"
2854,vporn.com,dns,2017-01-16T06:07:08.630Z,15,100,68,4,"{""35753"":8,""34426"":8,""51975"":8,""8966"":8}"
2855,vporn.com,rst,2017-01-16T06:07:08.630Z,15,100,68,4,"{""35753"":8,""34426"":8,""51975"":8,""8966"":8}"
2856,vporn.com,status,2017-01-16T06:07:08.630Z,15,100,68,4,"{""35753"":8,""34426"":8,""51975"":8,""8966"":8}"
2857,discordapp.com,seq,2017-02-01T05:19:25.700Z,3,92,61,2,"{""30818"":2,""50613"":2}"
2858,discordapp.com,block,2017-02-01T05:19:25.700Z,3,131,97,2,"{""30818"":2,""50613"":2}"
2859,discordapp.com,dns,2017-02-01T05:19:25.700Z,3,137,102,2,"{""30818"":2,""50613"":2}"
2860,discordapp.com,rst,2017-02-01T05:19:25.700Z,3,137,102,2,"{""30818"":2,""50613"":2}"
2861,discordapp.com,status,2017-02-01T05:19:25.700Z,3,137,102,2,"{""30818"":2,""50613"":2}"
2870,dictionary.com,ttl,2016-08-08T02:36:35.318Z,31,5,1,5,"{""59564"":16,""6461"":16,""9002"":16,""16798"":16,""1200"":16}"
2872,dictionary.com,ttl,2016-10-07T02:36:35.318Z,1,21,11,1,"{""38001"":1}"
2873,dictionary.com,ttl,2016-11-06T02:36:35.318Z,1,16,6,1,"{""20860"":1}"
2877,rarbg.to,ttl,2016-08-16T08:22:32.639Z,7,9,3,3,"{""9498"":4,""174"":4,""56202"":4}"
2878,rarbg.to,seq,2017-02-12T08:22:32.639Z,28,23,12,6,"{""55628"":28,""3786"":14,""701"":14,""9498"":16,""56202"":16,""174"":16}"
2883,ntd.tv,seq,2017-01-23T04:02:33.841Z,3,83,50,2,"{""2128"":2,""39122"":2}"
2884,ntd.tv,block,2017-01-23T04:02:33.841Z,1,109,77,1,"{""39122"":1}"
2885,ntd.tv,dns,2017-01-23T04:02:33.841Z,1,111,79,1,"{""39122"":1}"
2886,ntd.tv,rst,2017-01-23T04:02:33.841Z,1,111,79,1,"{""39122"":1}"
2887,ntd.tv,status,2017-01-23T04:02:33.841Z,1,111,79,1,"{""39122"":1}"
2888,spankbang.com,seq,2017-01-17T02:48:32.476Z,1,169,103,1,"{""8999"":1}"
2889,spankbang.com,block,2017-01-17T02:48:32.476Z,29,185,115,6,"{""8999"":29,""51975"":16,""35753"":16,""34426"":16,""8781"":15,""8966"":15}"
2890,spankbang.com,dns,2017-01-17T02:48:32.476Z,174,190,120,9,"{""8999"":174,""16322"":116,""35753"":96,""6762"":87,""12880"":116,""8966"":90,""34426"":96,""8781"":90,""51975"":96}"
2891,spankbang.com,rst,2017-01-17T02:48:32.476Z,174,190,120,9,"{""8999"":174,""16322"":116,""35753"":96,""6762"":87,""12880"":116,""8966"":90,""34426"":96,""8781"":90,""51975"":96}"
2892,spankbang.com,status,2017-01-17T02:48:32.476Z,174,190,120,9,"{""8999"":174,""16322"":116,""35753"":96,""6762"":87,""12880"":116,""8966"":90,""34426"":96,""8781"":90,""51975"":96}"
2898,qiita.com,ttl,2016-10-03T02:18:59.553Z,1,30,19,1,"{""201011"":1}"
2913,4chan.org,seq,2017-01-29T14:29:39.058Z,3,115,75,3,"{""9186"":2,""5626"":2,""8999"":3}"
2914,4chan.org,block,2017-01-29T14:29:39.058Z,3,165,125,3,"{""9186"":2,""5626"":2,""8999"":3}"
2915,4chan.org,dns,2017-01-29T14:29:39.058Z,3,168,128,3,"{""9186"":2,""5626"":2,""8999"":3}"
2916,4chan.org,rst,2017-01-29T14:29:39.058Z,3,168,128,3,"{""9186"":2,""5626"":2,""8999"":3}"
2917,4chan.org,status,2017-01-29T14:29:39.058Z,3,168,128,3,"{""9186"":2,""5626"":2,""8999"":3}"
2938,putlockers.ch,seq,2017-01-27T03:55:43.056Z,3,152,103,2,"{""15576"":2,""60311"":2}"
2939,putlockers.ch,block,2017-01-27T03:55:43.056Z,3,152,103,2,"{""15576"":2,""60311"":2}"
2940,putlockers.ch,dns,2017-01-27T03:55:43.056Z,3,156,107,2,"{""15576"":2,""60311"":2}"
2941,putlockers.ch,rst,2017-01-27T03:55:43.056Z,3,156,107,2,"{""15576"":2,""60311"":2}"
2942,putlockers.ch,status,2017-01-27T03:55:43.056Z,3,156,107,2,"{""15576"":2,""60311"":2}"
2958,tutorialspoint.com,ttl,2016-10-03T02:08:22.019Z,1,136,90,1,"{""7473"":1}"
2959,tutorialspoint.com,rst,2017-01-31T02:08:22.019Z,1,136,90,1,"{""7473"":1}"
2960,tutorialspoint.com,status,2017-01-31T02:08:22.019Z,1,136,90,1,"{""7473"":1}"
2961,subscene.com,dns,2017-01-26T00:00:25.097Z,3,252,188,2,"{""16322"":2,""12880"":2}"
2962,subscene.com,rst,2017-01-26T00:00:25.097Z,3,252,188,2,"{""16322"":2,""12880"":2}"
2963,subscene.com,status,2017-01-26T00:00:25.097Z,3,252,188,2,"{""16322"":2,""12880"":2}"


==> results/results_monthfix.csv <==
,url,anon,start_time,n_sol,n_var,n_dp,n_censors,censors
3487,cntv.cn,ttl,2016-05-10T02:33:14.214Z,31,5,8,5,"{""4808"":16,""54334"":16,""6939"":16,""63008"":16,""4837"":16}"
3488,cntv.cn,ttl,2016-06-09T02:33:14.214Z,31,5,5,5,"{""4808"":16,""54334"":16,""6939"":16,""63008"":16,""4837"":16}"
3489,cntv.cn,ttl,2016-05-10T02:41:11.754Z,1,5,2,1,"{""1239"":1}"
3490,cntv.cn,ttl,2016-06-09T02:50:18.236Z,15,4,1,4,"{""3320"":8,""4808"":8,""47447"":8,""4837"":8}"
3491,cntv.cn,ttl,2016-08-08T02:50:18.236Z,15,4,1,4,"{""4808"":8,""47447"":8,""1299"":8,""4837"":8}"
3492,cntv.cn,ttl,2016-05-10T02:51:01.673Z,127,7,1,7,"{""5391"":64,""4808"":64,""21183"":64,""197706"":64,""4837"":64,""3320"":64,""8585"":64}"
3493,cntv.cn,ttl,2016-07-09T02:51:01.673Z,127,7,1,7,"{""5391"":64,""4808"":64,""21183"":64,""197706"":64,""4837"":64,""3320"":64,""8585"":64}"
3494,cntv.cn,ttl,2016-06-09T03:00:10.533Z,15,4,1,4,"{""40676"":8,""4808"":8,""4837"":8,""3257"":8}"
3495,cntv.cn,ttl,2016-05-10T03:07:54.067Z,15,4,2,4,"{""4808"":8,""8999"":8,""1299"":8,""4837"":8}"
3496,cntv.cn,ttl,2016-06-09T03:07:54.067Z,1,5,2,1,"{""1299"":1}"
3497,cntv.cn,ttl,2016-05-10T03:36:18.017Z,15,4,1,4,"{""4808"":8,""25653"":8,""4837"":8,""3257"":8}"
3498,cntv.cn,ttl,2016-06-09T03:42:45.232Z,15,4,1,4,"{""4808"":8,""6461"":8,""20860"":8,""4837"":8}"
3502,cntv.cn,ttl,2016-09-07T03:55:53.462Z,1,5,2,1,"{""2914"":1}"
3503,cntv.cn,ttl,2016-06-09T04:01:14.341Z,127,7,1,7,"{""2914"":64,""4808"":64,""35753"":64,""4837"":64,""34426"":64,""51975"":64,""8966"":64}"
3504,cntv.cn,ttl,2016-08-08T04:36:32.199Z,15,4,1,4,"{""4808"":8,""20473"":8,""4837"":8,""3257"":8}"
3505,cntv.cn,ttl,2016-05-10T04:36:35.964Z,15,4,1,4,"{""32475"":8,""6461"":8,""4808"":8,""4837"":8}"
3506,cntv.cn,ttl,2016-06-09T04:36:35.964Z,15,4,1,4,"{""32475"":8,""6461"":8,""4808"":8,""4837"":8}"
3507,cntv.cn,ttl,2016-05-10T04:47:12.648Z,1,6,2,1,"{""19531"":1}"
3510,cntv.cn,ttl,2016-08-08T04:57:43.552Z,31,5,1,5,"{""4808"":16,""174"":16,""50300"":16,""4837"":16,""62217"":16}"
3511,cntv.cn,ttl,2016-08-08T05:14:44.659Z,63,6,1,6,"{""2914"":32,""4808"":32,""1239"":32,""4837"":32,""9002"":32,""59564"":32}"
3513,cntv.cn,ttl,2016-06-09T07:02:28.447Z,1,5,2,1,"{""3257"":1}"
3514,cntv.cn,ttl,2016-05-10T07:09:57.499Z,1,6,2,1,"{""701"":1}"
3515,cntv.cn,ttl,2016-06-09T07:26:31.798Z,7,3,1,3,"{""4808"":4,""6830"":4,""4837"":4}"
3516,cntv.cn,ttl,2016-06-09T11:06:59.084Z,1,5,2,1,"{""1299"":1}"
3518,cntv.cn,ttl,2016-05-31T00:00:55.785Z,15,4,1,4,"{""4808"":8,""57172"":8,""5580"":8,""4837"":8}"
3519,cntv.cn,ttl,2016-05-31T00:10:30.321Z,3,5,2,2,"{""4808"":2,""4837"":2}"
3523,cntv.cn,ttl,2016-07-30T00:35:28.119Z,1,8,3,1,"{""7473"":1}"
3524,cntv.cn,ttl,2016-08-29T00:35:28.119Z,13,12,6,4,"{""4808"":8,""7473"":7,""701"":7,""4837"":8}"
3526,cntv.cn,ttl,2016-06-30T01:00:01.723Z,3,13,5,2,"{""4808"":2,""4837"":2}"
3528,cntv.cn,ttl,2016-05-31T02:05:36.597Z,63,6,1,6,"{""13156"":32,""4808"":32,""5626"":32,""4837"":32,""9186"":32,""6453"":32}"
3529,gfycat.com,ttl,2016-06-09T04:29:35.772Z,1,5,2,1,"{""35432"":1}"
3531,gfycat.com,seq,2016-10-07T07:26:31.798Z,7,3,1,3,"{""6830"":4,""1299"":4,""13335"":4}"
3532,gfycat.com,block,2016-09-28T00:10:30.321Z,1,7,5,1,"{""13335"":1}"
3534,nyaa.se,ttl,2016-06-09T04:29:35.772Z,1,5,2,1,"{""35432"":1}"
3536,cntv.cn,ttl,2016-05-31T02:31:45.203Z,31,5,1,5,"{""4808"":16,""6939"":16,""32097"":16,""4837"":16,""33387"":16}"
3539,cntv.cn,ttl,2016-09-28T03:15:54.157Z,31,5,1,5,"{""4808"":16,""50613"":16,""174"":16,""30818"":16,""4837"":16}"
3541,cntv.cn,ttl,2016-06-30T04:11:46.454Z,31,5,1,5,"{""4808"":16,""6939"":16,""36114"":16,""53340"":16,""4837"":16}"
3542,cntv.cn,ttl,2016-05-31T04:51:19.532Z,15,4,1,4,"{""4808"":8,""36884"":8,""4837"":8,""3257"":8}"
3544,cntv.cn,ttl,2016-06-30T04:53:15.593Z,3,7,2,2,"{""6453"":2,""50673"":2}"
3545,cntv.cn,ttl,2016-05-31T05:50:47.767Z,15,4,1,4,"{""4808"":8,""24940"":8,""4837"":8,""3257"":8}"
3546,cntv.cn,ttl,2016-06-30T07:47:00.884Z,63,6,1,6,"{""15555"":32,""4808"":32,""56322"":32,""4837"":32,""3320"":32,""5483"":32}"
3547,cntv.cn,ttl,2016-05-31T08:24:08.046Z,15,4,1,4,"{""4808"":8,""13739"":8,""4837"":8,""3257"":8}"
3551,cntv.cn,ttl,2016-06-07T00:13:14.598Z,15,4,1,4,"{""4808"":8,""1299"":8,""4837"":8,""51167"":8}"
3552,cntv.cn,ttl,2016-07-13T01:22:15.496Z,31,5,1,5,"{""4808"":16,""201789"":16,""174"":16,""50673"":16,""4837"":16}"
3556,cntv.cn,seq,2016-09-02T00:46:20.760Z,7,3,1,3,"{""4808"":4,""4837"":4,""4766"":4}"
3559,cntv.cn,block,2016-06-04T05:23:11.730Z,15,4,1,4,"{""4808"":8,""7552"":8,""2914"":8,""4837"":8}"
3560,cntv.cn,block,2016-06-07T05:54:12.680Z,1,6,2,1,"{""35432"":1}"
3561,cntv.cn,block,2016-06-09T02:41:11.754Z,1,5,3,1,"{""1239"":1}"
3562,cntv.cn,block,2016-06-09T03:16:49.522Z,15,4,1,4,"{""4808"":8,""46816"":8,""6939"":8,""4837"":8}"
3566,cntv.cn,block,2016-06-09T06:04:25.422Z,1,5,2,1,"{""3257"":1}"
3568,cntv.cn,block,2016-06-09T08:01:13.414Z,1,5,2,1,"{""3257"":1}"
3576,gfycat.com,dns,2016-06-11T22:03:19.913Z,58,6,4,6,"{""16322"":32,""6762"":30,""12880"":32,""13335"":32,""6453"":30,""29049"":29}"
3577,gfycat.com,dns,2016-07-11T22:03:19.913Z,29,5,2,5,"{""12880"":16,""6453"":15,""16322"":16,""13335"":16,""6762"":15}"
3578,gfycat.com,dns,2016-08-10T22:03:19.913Z,31,5,1,5,"{""12880"":16,""6453"":16,""1299"":16,""16322"":16,""16509"":16}"
3582,360.com,ttl,2016-06-09T02:53:00.068Z,15,4,1,4,"{""4812"":8,""6453"":8,""4134"":8,""15694"":8}"
3583,4shared.com,ttl,2016-11-28T00:19:22.947Z,7,3,1,3,"{""40824"":4,""7922"":4,""4766"":4}"
3584,4shared.com,ttl,2016-12-28T00:19:22.947Z,7,3,1,3,"{""40824"":4,""7922"":4,""4766"":4}"
3585,360.com,ttl,2016-05-10T05:24:33.101Z,31,5,1,5,"{""4812"":16,""174"":16,""4134"":16,""50300"":16,""62217"":16}"
3586,360.com,ttl,2016-09-07T06:41:06.383Z,15,4,1,4,"{""4812"":8,""36352"":8,""1299"":8,""4134"":8}"
3589,360.com,ttl,2016-05-31T03:08:24.678Z,15,4,1,4,"{""1421"":8,""4812"":8,""174"":8,""4134"":8}"
3590,360.com,ttl,2016-05-31T05:48:12.690Z,1,7,3,2,"{""2914"":1,""49597"":1}"
3593,putlocker.is,ttl,2016-06-09T04:29:35.772Z,1,5,2,1,"{""35432"":1}"
3594,apple.com,block,2016-06-09T04:29:35.772Z,1,5,2,1,"{""35432"":1}"
3595,putlocker.is,ttl,2016-05-31T03:18:37.599Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
3596,putlocker.is,ttl,2016-06-30T03:18:37.599Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
3597,putlocker.is,block,2016-10-07T02:33:14.214Z,1,8,5,1,"{""6939"":1}"
3599,spiegel.de,ttl,2016-06-09T02:33:14.214Z,63,6,2,6,"{""6805"":32,""54334"":32,""63008"":32,""6939"":32,""20773"":32,""61157"":32}"
3600,spiegel.de,ttl,2016-12-06T02:33:14.214Z,127,7,1,7,"{""12956"":64,""6805"":64,""20773"":64,""63008"":64,""174"":64,""54334"":64,""61157"":64}"
3601,spiegel.de,ttl,2016-12-06T02:36:35.318Z,31,5,1,5,"{""3491"":16,""6805"":16,""61157"":16,""20773"":16,""8100"":16}"
3603,spiegel.de,ttl,2016-05-10T02:50:18.236Z,15,4,1,4,"{""6805"":8,""47447"":8,""20773"":8,""61157"":8}"
3605,spiegel.de,ttl,2016-08-08T02:50:18.236Z,15,4,1,4,"{""6805"":8,""47447"":8,""20773"":8,""61157"":8}"
3606,spiegel.de,ttl,2016-10-07T02:50:18.236Z,15,4,1,4,"{""6805"":8,""47447"":8,""20773"":8,""61157"":8}"
3609,spiegel.de,ttl,2016-08-08T02:51:01.673Z,255,8,1,8,"{""5391"":128,""21183"":128,""6805"":128,""197706"":128,""61157"":128,""8585"":128,""20773"":128,""8928"":128}"
3610,spiegel.de,ttl,2016-09-07T02:53:00.068Z,31,5,1,5,"{""24724"":16,""6805"":16,""15694"":16,""20773"":16,""61157"":16}"
3611,spiegel.de,ttl,2016-06-09T03:16:49.522Z,31,5,1,5,"{""20773"":16,""46816"":16,""6805"":16,""61157"":16,""6939"":16}"
3612,spiegel.de,ttl,2016-06-09T03:22:56.975Z,15,4,1,4,"{""6805"":8,""51852"":8,""20773"":8,""61157"":8}"
3613,spiegel.de,ttl,2016-08-08T03:31:57.670Z,15,4,1,4,"{""12956"":8,""3356"":8,""3462"":8,""61157"":8}"
3614,spiegel.de,ttl,2016-06-09T03:42:45.232Z,63,6,1,6,"{""6461"":32,""6805"":32,""20860"":32,""1200"":32,""61157"":32,""20773"":32}"
3615,spiegel.de,ttl,2016-11-06T03:42:45.232Z,63,6,1,6,"{""6461"":32,""6805"":32,""20860"":32,""1200"":32,""61157"":32,""20773"":32}"
3617,sabah.com.tr,ttl,2016-05-10T04:29:35.772Z,31,5,1,5,"{""9121"":16,""1299"":16,""48737"":16,""35432"":16,""197648"":16}"
3618,sabah.com.tr,ttl,2016-06-13T01:24:43.711Z,127,7,1,7,"{""9121"":64,""16322"":64,""6762"":64,""12880"":64,""1299"":64,""48737"":64,""29049"":64}"
3619,sabah.com.tr,block,2016-06-09T04:29:35.772Z,1,6,2,1,"{""35432"":1}"
3620,flickr.com,ttl,2016-12-06T02:50:18.236Z,7,3,1,3,"{""10310"":4,""47447"":4,""26101"":4}"
3621,flickr.com,ttl,2016-05-10T04:29:35.772Z,15,4,1,4,"{""10310"":8,""26101"":8,""35432"":8,""197648"":8}"
3622,flickr.com,ttl,2016-11-06T12:24:37.006Z,31,5,1,5,"{""7643"":16,""10310"":16,""45899"":16,""26101"":16,""15412"":16}"
3623,flickr.com,ttl,2016-05-31T00:27:32.161Z,1,5,2,1,"{""7473"":1}"
3624,flickr.com,ttl,2016-06-30T00:27:32.161Z,1,5,2,1,"{""7473"":1}"
3628,flickr.com,ttl,2016-06-30T01:51:56.186Z,15,4,1,4,"{""10310"":8,""201011"":8,""26101"":8,""51852"":8}"
3629,flickr.com,ttl,2016-12-27T03:15:54.157Z,31,5,1,5,"{""10310"":16,""3356"":16,""30818"":16,""50613"":16,""26101"":16}"
3630,flickr.com,ttl,2016-09-29T00:19:22.947Z,31,5,1,5,"{""10310"":16,""174"":16,""4766"":16,""1299"":16,""26101"":16}"
3631,spiegel.de,ttl,2016-09-07T04:16:02.756Z,63,6,1,6,"{""12956"":32,""8999"":32,""6805"":32,""61157"":32,""174"":32,""20773"":32}"
3632,spiegel.de,ttl,2016-10-07T04:54:48.978Z,31,5,1,5,"{""61157"":16,""6805"":16,""1200"":16,""20773"":16,""29073"":16}"
3633,spiegel.de,ttl,2016-07-09T04:57:43.552Z,7,3,1,3,"{""61157"":4,""20773"":4,""62217"":4}"
3634,spiegel.de,ttl,2016-09-07T05:14:44.659Z,31,5,1,5,"{""59564"":16,""6805"":16,""9002"":16,""20773"":16,""61157"":16}"
3635,spiegel.de,ttl,2016-10-07T05:14:44.659Z,31,5,1,5,"{""59564"":16,""6805"":16,""9002"":16,""20773"":16,""61157"":16}"
3636,spiegel.de,ttl,2016-11-06T05:14:44.659Z,31,5,1,5,"{""59564"":16,""6805"":16,""9002"":16,""20773"":16,""61157"":16}"
3638,spiegel.de,ttl,2016-09-07T07:00:43.787Z,63,6,1,6,"{""12956"":32,""6805"":32,""6453"":32,""24768"":32,""61157"":32,""20773"":32}"
3640,spiegel.de,ttl,2016-06-09T07:02:28.447Z,31,5,1,5,"{""6805"":16,""2914"":16,""61157"":16,""20773"":16,""43289"":16}"
3641,spiegel.de,ttl,2016-10-07T07:21:00.330Z,127,7,1,7,"{""6805"":64,""35753"":64,""34426"":64,""61157"":64,""51975"":64,""8966"":64,""20773"":64}"
3642,spiegel.de,ttl,2016-11-06T07:21:00.330Z,127,7,1,7,"{""6805"":64,""35753"":64,""34426"":64,""61157"":64,""51975"":64,""8966"":64,""20773"":64}"
3643,spiegel.de,ttl,2017-01-05T07:21:00.330Z,3,9,2,2,"{""6805"":2,""8966"":2}"
3645,spiegel.de,ttl,2016-06-09T07:26:31.798Z,15,4,1,4,"{""6830"":8,""6805"":8,""61157"":8,""20773"":8}"
3646,spiegel.de,ttl,2016-06-09T08:02:19.722Z,31,5,1,5,"{""6805"":16,""38001"":16,""61157"":16,""20773"":16,""3491"":16}"
3647,spiegel.de,ttl,2016-07-09T08:02:19.722Z,31,5,2,5,"{""6805"":16,""38001"":16,""61157"":16,""20773"":16,""3491"":16}"
3648,spiegel.de,ttl,2016-08-08T08:02:19.722Z,31,5,2,5,"{""6805"":16,""38001"":16,""61157"":16,""20773"":16,""3491"":16}"
3649,spiegel.de,ttl,2016-09-07T08:02:19.722Z,31,5,3,5,"{""6805"":16,""38001"":16,""61157"":16,""20773"":16,""3491"":16}"
3650,spiegel.de,ttl,2016-10-07T08:02:19.722Z,31,5,2,5,"{""6805"":16,""38001"":16,""61157"":16,""20773"":16,""3491"":16}"
3651,spiegel.de,ttl,2016-11-06T08:02:19.722Z,31,5,1,5,"{""6805"":16,""38001"":16,""61157"":16,""20773"":16,""3491"":16}"
3654,spiegel.de,ttl,2016-05-31T00:10:30.321Z,63,6,1,6,"{""6805"":32,""3257"":32,""3356"":32,""61157"":32,""53889"":32,""20773"":32}"
3657,spiegel.de,ttl,2016-11-27T00:16:19.848Z,15,4,2,4,"{""201011"":8,""6805"":8,""61157"":8,""20773"":8}"
3658,spiegel.de,ttl,2016-12-27T00:16:19.848Z,1,4,2,1,"{""20773"":1}"
3659,spiegel.de,ttl,2016-07-30T00:46:55.458Z,31,5,1,5,"{""199669"":16,""6805"":16,""9002"":16,""20773"":16,""61157"":16}"
3660,spiegel.de,ttl,2016-05-31T02:57:05.904Z,31,5,1,5,"{""8767"":16,""6805"":16,""61157"":16,""20773"":16,""51167"":16}"
3662,spiegel.de,ttl,2016-05-31T03:45:31.826Z,1,5,3,1,"{""20773"":1}"
3663,spiegel.de,ttl,2016-09-28T03:45:31.826Z,7,3,1,3,"{""12956"":4,""174"":4,""61157"":4}"
3664,spiegel.de,ttl,2016-08-29T04:25:29.177Z,127,7,1,7,"{""12956"":64,""6805"":64,""3356"":64,""30818"":64,""50613"":64,""20773"":64,""61157"":64}"
3665,spiegel.de,ttl,2016-09-28T04:25:29.177Z,127,7,1,7,"{""12956"":64,""6805"":64,""3356"":64,""30818"":64,""50613"":64,""20773"":64,""61157"":64}"
3666,spiegel.de,ttl,2016-10-28T04:25:29.177Z,127,7,1,7,"{""12956"":64,""6805"":64,""3356"":64,""30818"":64,""50613"":64,""20773"":64,""61157"":64}"
3667,spiegel.de,ttl,2016-11-27T04:25:29.177Z,127,7,1,7,"{""12956"":64,""6805"":64,""3356"":64,""30818"":64,""50613"":64,""20773"":64,""61157"":64}"
3669,spiegel.de,ttl,2016-11-27T04:40:17.362Z,31,5,1,5,"{""174"":16,""12956"":16,""6805"":16,""61157"":16,""56934"":16}"
3670,spiegel.de,ttl,2016-05-31T04:40:44.259Z,127,7,1,7,"{""12956"":64,""12874"":64,""6805"":64,""1299"":64,""61157"":64,""200761"":64,""20773"":64}"
3671,spiegel.de,ttl,2016-08-29T04:40:44.259Z,127,7,1,7,"{""12956"":64,""12874"":64,""6805"":64,""3356"":64,""61157"":64,""200761"":64,""20773"":64}"
3672,spiegel.de,ttl,2016-05-31T05:50:47.767Z,15,4,1,4,"{""6805"":8,""24940"":8,""20773"":8,""61157"":8}"
3673,spiegel.de,ttl,2016-11-27T05:50:47.767Z,7,3,1,3,"{""6805"":4,""61157"":4,""24940"":4}"
3674,spiegel.de,ttl,2016-07-30T06:05:18.420Z,63,6,1,6,"{""8218"":32,""6805"":32,""28877"":32,""197133"":32,""61157"":32,""20773"":32}"
3677,spiegel.de,ttl,2016-08-29T07:33:13.473Z,63,6,1,6,"{""6805"":32,""1200"":32,""35699"":32,""59432"":32,""61157"":32,""20773"":32}"
3678,spiegel.de,ttl,2016-05-31T08:50:04.417Z,31,5,1,5,"{""42708"":16,""6805"":16,""1200"":16,""20773"":16,""61157"":16}"
3679,spiegel.de,ttl,2016-07-30T08:50:04.417Z,31,5,1,5,"{""42708"":16,""6805"":16,""1200"":16,""20773"":16,""61157"":16}"
3680,spiegel.de,ttl,2016-09-28T08:50:04.417Z,15,4,1,4,"{""42708"":8,""6805"":8,""1200"":8,""61157"":8}"
3681,spiegel.de,ttl,2016-12-01T00:21:47.768Z,63,6,1,6,"{""12956"":32,""6805"":32,""1239"":32,""61157"":32,""4766"":32,""20773"":32}"
3682,spiegel.de,ttl,2016-12-31T00:21:47.768Z,31,5,1,5,"{""12956"":16,""6805"":16,""4766"":16,""61157"":16,""1239"":16}"
3683,spiegel.de,ttl,2016-06-04T02:24:52.778Z,1,8,2,1,"{""20773"":1}"
3684,spiegel.de,ttl,2016-06-04T02:50:51.982Z,31,5,1,5,"{""32475"":16,""20773"":16,""6805"":16,""61157"":16,""3356"":16}"
3685,spiegel.de,ttl,2016-11-01T05:23:11.730Z,15,4,1,4,"{""7552"":8,""6805"":8,""61157"":8,""3491"":8}"
3686,spiegel.de,ttl,2016-07-07T05:44:27.812Z,31,5,1,5,"{""24971"":16,""6805"":16,""9002"":16,""20773"":16,""61157"":16}"
3687,spiegel.de,ttl,2016-09-20T01:50:33.832Z,2,5,3,2,"{""6805"":2,""20773"":1}"
3688,spiegel.de,ttl,2016-09-02T02:08:00.177Z,63,6,1,6,"{""12956"":32,""6805"":32,""3356"":32,""49367"":32,""61157"":32,""20773"":32}"
3690,spiegel.de,ttl,2016-11-26T12:21:45.120Z,255,8,1,8,"{""42708"":128,""6805"":128,""1200"":128,""49788"":128,""61157"":128,""34989"":128,""50304"":128,""20773"":128}"
3691,spiegel.de,ttl,2016-12-26T12:21:45.120Z,1,8,2,1,"{""20773"":1}"
3693,spiegel.de,ttl,2016-12-06T22:41:46.292Z,63,6,1,6,"{""12956"":32,""6805"":32,""61157"":32,""174"":32,""20773"":32,""61317"":32}"
3696,spiegel.de,seq,2016-08-29T02:57:05.904Z,3,7,2,2,"{""12956"":2,""1299"":2}"
3711,spiegel.de,rst,2017-02-25T08:50:04.417Z,30,5,2,5,"{""42708"":16,""6805"":16,""1200"":16,""20773"":15,""61157"":16}"
3714,flickr.com,dns,2016-06-11T22:03:19.913Z,247,8,3,8,"{""16322"":128,""10310"":128,""6762"":124,""12880"":128,""6453"":127,""20485"":124,""26101"":128,""29049"":124}"
3715,flickr.com,dns,2016-07-11T22:03:19.913Z,63,6,1,6,"{""16322"":32,""10310"":32,""6762"":32,""12880"":32,""1299"":32,""26101"":32}"
3716,flickr.com,dns,2016-08-10T22:03:19.913Z,31,5,1,5,"{""6762"":16,""1299"":16,""26101"":16,""12880"":16,""16322"":16}"
3718,pandora.com,block,2016-06-09T04:29:35.772Z,1,7,3,1,"{""8544"":1}"
3720,amazon.de,ttl,2016-10-07T02:33:14.214Z,31,5,2,5,"{""54334"":16,""174"":16,""2914"":16,""63008"":16,""16509"":16}"
3721,amazon.de,ttl,2016-12-06T02:33:14.214Z,31,5,2,5,"{""54334"":16,""174"":16,""2914"":16,""63008"":16,""16509"":16}"
3723,amazon.de,ttl,2016-06-09T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""16509"":4}"
3724,amazon.de,ttl,2016-05-10T02:41:11.754Z,7,3,1,3,"{""174"":4,""2914"":4,""16509"":4}"
3725,amazon.de,ttl,2016-05-10T02:43:03.931Z,15,4,1,4,"{""174"":8,""2914"":8,""40156"":8,""16509"":8}"
3726,amazon.de,ttl,2016-06-09T03:00:10.533Z,7,3,1,3,"{""40676"":4,""16509"":4,""3257"":4}"
3728,amazon.de,ttl,2016-05-10T04:36:32.199Z,7,3,1,3,"{""20473"":4,""2914"":4,""16509"":4}"
3730,amazon.de,ttl,2016-10-07T04:46:23.176Z,7,9,4,3,"{""4637"":4,""1221"":4,""3257"":4}"
3733,amazon.de,ttl,2016-06-09T04:57:43.552Z,7,3,1,3,"{""50300"":4,""16509"":4,""62217"":4}"
3734,amazon.de,ttl,2016-05-10T05:19:08.930Z,15,4,1,4,"{""6459"":8,""2914"":8,""16509"":8,""19916"":8}"
3735,amazon.de,ttl,2016-06-09T05:33:34.350Z,31,5,1,5,"{""34989"":16,""50304"":16,""1200"":16,""16509"":16,""49788"":16}"
3736,amazon.de,ttl,2016-05-10T06:12:06.247Z,15,4,1,4,"{""34702"":8,""2914"":8,""16509"":8,""3327"":8}"
3737,amazon.de,ttl,2016-06-09T06:12:06.247Z,15,4,1,4,"{""34702"":8,""2914"":8,""16509"":8,""3327"":8}"
3738,amazon.de,ttl,2016-06-09T08:52:08.669Z,7,3,1,3,"{""43289"":4,""2914"":4,""16509"":4}"
3740,amazon.de,ttl,2016-06-09T09:08:18.465Z,7,3,1,3,"{""12989"":4,""1200"":4,""16509"":4}"
3741,amazon.de,ttl,2016-08-29T00:27:32.161Z,3,6,2,2,"{""2914"":2,""3491"":2}"
3742,amazon.de,ttl,2016-09-28T00:27:32.161Z,3,9,4,2,"{""4657"":2,""1200"":2}"
3745,amazon.de,ttl,2016-12-27T00:27:32.161Z,3,6,3,2,"{""2914"":2,""16509"":2}"
3746,amazon.de,ttl,2016-05-31T00:57:11.055Z,1,5,2,1,"{""16509"":1}"
3748,amazon.de,ttl,2016-07-30T00:57:11.055Z,7,3,1,3,"{""53889"":4,""16509"":4,""3257"":4}"
3749,amazon.de,ttl,2016-05-31T03:10:35.342Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
3750,amazon.de,ttl,2016-08-29T03:41:02.637Z,31,5,1,5,"{""51975"":16,""34426"":16,""35753"":16,""16509"":16,""8966"":16}"
3751,amazon.de,ttl,2016-05-31T03:54:24.114Z,7,3,1,3,"{""201011"":4,""1200"":4,""16509"":4}"
3752,amazon.de,ttl,2016-05-31T05:48:12.690Z,1,5,2,1,"{""2914"":1}"
3753,amazon.de,ttl,2016-05-31T08:19:19.446Z,15,4,1,4,"{""29889"":8,""174"":8,""2914"":8,""16509"":8}"
3754,amazon.de,ttl,2016-06-30T08:19:19.446Z,15,4,1,4,"{""29889"":8,""174"":8,""2914"":8,""16509"":8}"
3755,amazon.de,ttl,2016-05-31T11:26:39.571Z,7,3,1,3,"{""26277"":4,""16509"":4,""6461"":4}"
3756,amazon.de,ttl,2016-10-29T00:19:22.947Z,7,3,1,3,"{""4766"":4,""16509"":4,""3257"":4}"
3759,amazon.de,ttl,2016-06-28T00:11:44.172Z,15,4,1,4,"{""174"":8,""2914"":8,""16509"":8,""8999"":8}"
3760,amazon.de,ttl,2016-07-28T00:11:44.172Z,7,3,1,3,"{""8999"":4,""1299"":4,""16509"":4}"
3762,amazon.de,ttl,2016-08-09T02:12:09.060Z,15,4,1,4,"{""174"":8,""1299"":8,""16509"":8,""29073"":8}"
3763,amazon.de,ttl,2016-09-24T21:48:44.478Z,15,4,1,4,"{""33785"":8,""2914"":8,""16509"":8,""3491"":8}"
3764,amazon.de,ttl,2016-10-16T13:47:06.832Z,15,4,1,4,"{""24768"":8,""174"":8,""1299"":8,""16509"":8}"
3766,amazon.de,seq,2016-06-30T08:20:16.598Z,3,6,2,2,"{""174"":2,""2914"":2}"
3768,amazon.de,block,2016-06-09T02:43:03.931Z,15,4,1,4,"{""174"":8,""2914"":8,""40156"":8,""16509"":8}"
3774,blastingnews.com,ttl,2016-06-09T04:29:35.772Z,1,5,2,1,"{""8544"":1}"
3775,google.ae,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
3778,tudou.com,ttl,2016-08-08T03:55:53.462Z,1,8,5,1,"{""37963"":1}"
3779,tudou.com,ttl,2016-09-07T03:55:53.462Z,1,7,4,1,"{""37963"":1}"
3782,tudou.com,ttl,2016-10-07T04:57:43.552Z,31,5,1,5,"{""4808"":16,""50300"":16,""5580"":16,""4837"":16,""62217"":16}"
3783,tudou.com,ttl,2016-09-07T07:31:13.682Z,3,7,2,2,"{""174"":2,""701"":2}"
3784,tudou.com,ttl,2016-10-07T07:31:13.682Z,31,5,1,5,"{""4808"":16,""174"":16,""35017"":16,""4837"":16,""701"":16}"
3786,bloomberg.com,ttl,2016-06-09T02:59:45.862Z,31,5,4,5,"{""6939"":16,""10361"":16,""54334"":16,""63008"":16,""1239"":16}"
3788,bloomberg.com,ttl,2016-06-09T03:22:00.971Z,15,4,1,4,"{""6461"":8,""174"":8,""10361"":8,""35432"":8}"
3793,bloomberg.com,ttl,2016-05-10T06:03:09.869Z,15,4,1,4,"{""6461"":8,""10361"":8,""20860"":8,""35662"":8}"
3795,bloomberg.com,ttl,2016-10-28T00:00:26.926Z,15,4,1,4,"{""209"":8,""174"":8,""10361"":8,""20853"":8}"
3801,bloomberg.com,ttl,2016-10-28T02:28:28.856Z,31,5,1,5,"{""59564"":16,""6461"":16,""10361"":16,""9002"":16,""1200"":16}"
3802,bloomberg.com,ttl,2016-05-31T02:41:41.940Z,1,7,3,1,"{""6453"":1}"
3803,bloomberg.com,ttl,2016-05-31T02:43:37.807Z,1,5,2,1,"{""6461"":1}"
3805,bloomberg.com,ttl,2016-09-28T02:43:37.807Z,15,4,1,4,"{""209"":8,""174"":8,""10361"":8,""43289"":8}"
3806,bloomberg.com,ttl,2016-09-28T04:53:15.593Z,31,5,1,5,"{""209"":16,""50673"":16,""174"":16,""10361"":16,""51430"":16}"
3808,bloomberg.com,ttl,2016-09-29T00:19:22.947Z,15,4,1,4,"{""4766"":8,""10361"":8,""701"":8,""1239"":8}"
3809,bloomberg.com,ttl,2016-10-29T00:19:22.947Z,7,3,1,3,"{""6461"":4,""10361"":4,""4766"":4}"
3810,bloomberg.com,ttl,2016-07-04T01:37:55.855Z,15,4,1,4,"{""6461"":8,""1299"":8,""10361"":8,""3223"":8}"
3811,bloomberg.com,ttl,2016-06-04T06:03:56.932Z,3,6,2,2,"{""24218"":2,""7473"":2}"
3812,bloomberg.com,ttl,2016-11-16T01:21:16.857Z,31,5,1,5,"{""6461"":16,""3356"":16,""10361"":16,""30818"":16,""50613"":16}"
3813,bloomberg.com,ttl,2016-12-16T01:21:16.857Z,31,5,1,5,"{""6461"":16,""3356"":16,""10361"":16,""30818"":16,""50613"":16}"
3814,bloomberg.com,ttl,2016-11-18T20:06:44.792Z,1,5,2,1,"{""209"":1}"
3815,feedly.com,ttl,2016-06-30T04:12:07.695Z,15,4,1,4,"{""8544"":8,""1299"":8,""13335"":8,""197648"":8}"
3817,2ch.net,seq,2016-08-29T02:57:05.904Z,7,3,1,3,"{""1299"":4,""13335"":4,""51167"":4}"
3820,wordpress.com,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""2635"":4,""35432"":4,""197648"":4}"
3821,wordpress.com,ttl,2016-05-12T22:03:19.913Z,63,6,1,6,"{""16322"":32,""2635"":32,""6762"":32,""12880"":32,""1299"":32,""29049"":32}"
3822,google.nl,ttl,2016-06-09T04:29:35.772Z,7,3,1,3,"{""8544"":4,""197648"":4,""15169"":4}"
3825,soundcloud.com,dns,2016-06-11T22:03:19.913Z,59,6,3,6,"{""16322"":32,""6762"":31,""12880"":32,""6453"":30,""1299"":30,""15133"":32}"
3826,soundcloud.com,dns,2016-07-11T22:03:19.913Z,15,4,1,4,"{""15133"":8,""16322"":8,""12880"":8,""6762"":8}"
3827,soundcloud.com,dns,2016-08-10T22:03:19.913Z,31,5,1,5,"{""15133"":16,""1299"":16,""16322"":16,""12880"":16,""6762"":16}"
3829,qq.com,seq,2016-08-08T03:45:32.548Z,1,8,5,1,"{""174"":1}"
3830,qq.com,seq,2016-09-07T08:01:13.414Z,1,5,3,1,"{""174"":1}"
3832,qq.com,seq,2016-10-17T02:33:52.452Z,1,8,3,1,"{""3257"":1}"
3833,qq.com,seq,2016-12-06T02:51:01.673Z,127,7,1,7,"{""5391"":64,""4808"":64,""21183"":64,""197706"":64,""4837"":64,""174"":64,""8585"":64}"
3835,qq.com,seq,2016-12-06T03:55:46.318Z,1,6,3,1,"{""4808"":1}"
3839,qq.com,block,2016-07-30T02:03:39.230Z,1,7,4,1,"{""174"":1}"
3846,qq.com,block,2017-01-05T03:06:44.197Z,1,5,2,1,"{""4808"":1}"
3853,qq.com,dns,2016-06-07T02:18:51.214Z,1,5,2,1,"{""4808"":1}"
3854,xhamster.com,ttl,2016-11-01T00:21:47.768Z,7,3,1,3,"{""4766"":4,""5580"":4,""39572"":4}"
3855,xhamster.com,block,2016-10-22T00:21:32.128Z,7,3,1,3,"{""199669"":4,""9002"":4,""39572"":4}"
3856,xhamster.com,dns,2016-05-14T00:24:39.657Z,63,6,1,6,"{""16322"":32,""6762"":32,""12880"":32,""39572"":32,""6453"":32,""174"":32}"
3857,xhamster.com,dns,2016-06-13T00:24:39.657Z,31,5,1,5,"{""12880"":16,""6762"":16,""16322"":16,""5580"":16,""39572"":16}"
3858,xhamster.com,dns,2016-07-13T00:24:39.657Z,31,5,1,5,"{""6453"":16,""174"":16,""16322"":16,""12880"":16,""39572"":16}"
3859,xhamster.com,dns,2016-08-12T00:24:39.657Z,121,7,2,7,"{""16322"":64,""5580"":62,""6762"":62,""12880"":64,""39572"":64,""6453"":62,""174"":62}"
3861,adobe.com,ttl,2016-06-09T02:33:14.214Z,15,4,2,4,"{""6939"":8,""54334"":8,""63008"":8,""3356"":8}"
3862,adobe.com,ttl,2016-08-08T02:33:14.214Z,15,4,1,4,"{""6939"":8,""54334"":8,""63008"":8,""3356"":8}"
3865,adobe.com,ttl,2016-06-09T03:00:10.533Z,1,4,2,1,"{""6461"":1}"
3866,adobe.com,ttl,2016-08-08T03:00:10.533Z,1,4,2,1,"{""6461"":1}"
3867,adobe.com,ttl,2016-06-09T03:42:45.232Z,7,3,1,3,"{""6461"":4,""3356"":4,""20860"":4}"
3868,adobe.com,ttl,2016-07-09T03:45:32.548Z,7,3,1,3,"{""29889"":4,""33695"":4,""3356"":4}"
3870,adobe.com,ttl,2016-05-10T04:29:35.772Z,15,4,1,4,"{""1299"":8,""35432"":8,""3356"":8,""197648"":8}"
3872,adobe.com,ttl,2016-11-06T07:21:00.330Z,31,5,1,5,"{""39386"":16,""51975"":16,""34426"":16,""35753"":16,""3356"":16}"
3873,adobe.com,ttl,2016-05-10T08:02:19.722Z,1,4,2,1,"{""3257"":1}"
3875,adobe.com,ttl,2016-07-09T08:02:19.722Z,7,3,3,3,"{""3356"":4,""38001"":4,""3491"":4}"
3876,adobe.com,ttl,2016-08-08T08:02:19.722Z,1,8,4,1,"{""3356"":1}"
3879,adobe.com,ttl,2016-11-06T08:02:19.722Z,3,6,2,2,"{""3356"":2,""2914"":2}"
3881,adobe.com,ttl,2016-10-07T10:58:13.068Z,7,3,1,3,"{""3356"":4,""30818"":4,""50613"":4}"
3882,adobe.com,ttl,2016-05-31T00:10:30.321Z,1,5,3,1,"{""3356"":1}"
3883,adobe.com,ttl,2016-06-30T00:10:30.321Z,1,4,2,1,"{""3356"":1}"
3889,adobe.com,ttl,2016-05-31T03:08:24.678Z,7,3,1,3,"{""1421"":4,""174"":4,""3356"":4}"
3890,adobe.com,ttl,2016-06-30T03:08:24.678Z,7,3,1,3,"{""1421"":4,""174"":4,""3356"":4}"
3891,adobe.com,ttl,2016-07-30T03:08:24.678Z,7,3,1,3,"{""1421"":4,""3356"":4,""2914"":4}"
3892,adobe.com,ttl,2016-05-31T04:40:44.259Z,7,3,1,3,"{""200761"":4,""12874"":4,""3356"":4}"
3893,adobe.com,ttl,2016-06-30T06:27:57.915Z,7,3,1,3,"{""3356"":4,""2914"":4,""55720"":4}"
3894,adobe.com,ttl,2016-06-04T05:23:11.730Z,1,5,3,1,"{""2914"":1}"
3896,adobe.com,ttl,2016-06-19T00:27:59.578Z,7,3,1,3,"{""6663"":4,""3356"":4,""201924"":4}"
3900,xnxx.com,ttl,2016-11-01T00:21:47.768Z,15,4,1,4,"{""46652"":8,""174"":8,""1299"":8,""4766"":8}"
3901,xnxx.com,block,2016-06-09T04:29:35.772Z,1,5,2,1,"{""8544"":1}"
3905,sina.com.cn,ttl,2016-06-09T03:00:10.533Z,15,4,2,4,"{""40676"":8,""4808"":8,""4837"":8,""3257"":8}"
3906,sina.com.cn,ttl,2016-07-09T03:00:10.533Z,1,6,3,1,"{""6461"":1}"
3907,sina.com.cn,ttl,2016-05-10T03:55:46.318Z,15,4,1,4,"{""4808"":8,""1299"":8,""3223"":8,""4837"":8}"
3909,sina.com.cn,ttl,2016-08-08T04:36:35.964Z,15,4,1,4,"{""32475"":8,""6461"":8,""4808"":8,""4837"":8}"
3911,sina.com.cn,ttl,2016-06-09T04:47:12.648Z,1,7,2,1,"{""5580"":1}"
3912,sina.com.cn,ttl,2016-09-07T04:57:43.552Z,31,5,1,5,"{""4808"":16,""174"":16,""50300"":16,""4837"":16,""62217"":16}"
3915,sina.com.cn,ttl,2016-08-08T06:41:06.383Z,15,4,1,4,"{""4808"":8,""36352"":8,""1299"":8,""4837"":8}"
3917,sina.com.cn,ttl,2016-09-07T07:31:13.682Z,15,4,1,4,"{""4808"":8,""174"":8,""35017"":8,""4837"":8}"
3919,sina.com.cn,ttl,2016-05-31T00:57:11.055Z,15,4,4,4,"{""53889"":8,""4808"":8,""4837"":8,""3257"":8}"
3920,sina.com.cn,ttl,2016-06-30T00:57:11.055Z,1,6,3,1,"{""3257"":1}"
3921,sina.com.cn,ttl,2016-07-30T00:57:11.055Z,15,4,1,4,"{""53889"":8,""4808"":8,""4837"":8,""3257"":8}"
3923,sina.com.cn,ttl,2016-06-30T01:00:01.723Z,31,5,1,5,"{""4808"":16,""201011"":16,""1299"":16,""33891"":16,""4837"":16}"
3924,sina.com.cn,ttl,2016-06-30T01:07:44.955Z,31,5,1,5,"{""4808"":16,""36352"":16,""1299"":16,""4837"":16,""55286"":16}"
3927,sina.com.cn,ttl,2016-09-28T03:15:54.157Z,31,5,1,5,"{""4808"":16,""50613"":16,""174"":16,""30818"":16,""4837"":16}"
3928,sina.com.cn,ttl,2016-10-28T03:15:54.157Z,31,5,1,5,"{""4808"":16,""50613"":16,""174"":16,""30818"":16,""4837"":16}"
3929,sina.com.cn,ttl,2016-06-30T04:53:15.593Z,3,7,2,2,"{""6453"":2,""50673"":2}"
3930,sina.com.cn,ttl,2016-07-30T04:53:15.593Z,31,5,1,5,"{""4808"":16,""174"":16,""50673"":16,""51430"":16,""4837"":16}"
3933,sina.com.cn,ttl,2016-09-02T03:02:44.527Z,15,4,1,4,"{""4808"":8,""1299"":8,""39122"":8,""4837"":8}"
3935,sina.com.cn,ttl,2016-06-07T04:01:13.088Z,15,4,1,4,"{""4808"":8,""36884"":8,""4837"":8,""3257"":8}"
3936,sina.com.cn,ttl,2016-08-18T00:38:50.733Z,15,4,1,4,"{""18978"":8,""4808"":8,""6939"":8,""4837"":8}"
3938,sina.com.cn,ttl,2016-08-16T08:59:00.926Z,15,4,1,4,"{""43578"":8,""4808"":8,""174"":8,""4837"":8}"
3939,marca.com,ttl,2016-05-10T04:29:35.772Z,15,4,1,4,"{""9052"":8,""174"":8,""35432"":8,""197648"":8}"
3941,msn.com,ttl,2016-06-09T04:29:35.772Z,1,4,2,1,"{""35432"":1}"
3943,sina.com.cn,block,2016-08-08T03:00:13.557Z,1,5,2,1,"{""174"":1}"
3944,sina.com.cn,block,2016-08-25T08:42:31.014Z,31,5,1,5,"{""203629"":16,""29695"":16,""1299"":16,""4837"":16,""4808"":16}"
3945,web.de,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""197648"":4,""35432"":4,""8560"":4}"
3946,google.com.tw,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
3947,web.de,seq,2016-06-30T03:18:37.599Z,1,4,2,1,"{""1200"":1}"
3948,web.de,seq,2016-07-09T02:43:03.931Z,15,4,1,4,"{""174"":8,""1299"":8,""40156"":8,""8560"":8}"
3949,web.de,seq,2016-07-09T03:16:49.522Z,7,3,1,3,"{""46816"":4,""6939"":4,""8560"":4}"
3950,web.de,seq,2016-08-03T08:18:05.605Z,1,4,2,1,"{""1299"":1}"
3953,web.de,seq,2016-11-06T07:02:28.447Z,1,5,3,2,"{""2914"":1,""8928"":1}"
3954,web.de,seq,2017-02-25T04:11:46.454Z,1,5,2,1,"{""2914"":1}"
3955,web.de,block,2016-06-09T04:22:36.104Z,7,3,1,3,"{""35818"":4,""6830"":4,""8560"":4}"
3956,web.de,block,2016-07-30T12:10:30.196Z,15,4,1,4,"{""1200"":8,""9002"":8,""52048"":8,""8560"":8}"
3957,web.de,block,2016-08-08T07:14:46.351Z,1,5,3,1,"{""1200"":1}"
3958,web.de,block,2016-08-18T00:27:59.578Z,7,3,1,3,"{""6663"":4,""201924"":4,""8560"":4}"
3959,web.de,block,2016-12-06T03:07:54.067Z,7,3,1,3,"{""8999"":4,""1299"":4,""8560"":4}"
3960,web.de,block,2017-01-05T05:14:44.659Z,15,4,1,4,"{""59564"":8,""1200"":8,""9002"":8,""8560"":8}"
3962,web.de,dns,2016-12-27T04:51:19.532Z,7,3,1,3,"{""3257"":4,""36884"":4,""8560"":4}"
3963,web.de,rst,2016-10-07T04:29:35.772Z,1,4,2,1,"{""35432"":1}"
3964,adf.ly,ttl,2016-05-31T03:18:37.599Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
3965,adf.ly,ttl,2016-06-30T03:18:37.599Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
3966,adf.ly,ttl,2016-07-30T03:18:37.599Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
3967,about.com,ttl,2016-07-04T04:25:32.996Z,15,4,1,4,"{""8544"":8,""174"":8,""22780"":8,""197648"":8}"
3968,adf.ly,seq,2017-01-23T02:31:53.063Z,7,3,1,3,"{""28877"":4,""197133"":4,""13335"":4}"
3971,adf.ly,dns,2016-05-31T02:23:08.501Z,7,3,1,3,"{""9498"":4,""13335"":4,""33480"":4}"
3972,urdupoint.com,dns,2016-07-20T21:38:08.952Z,1,5,2,1,"{""51026"":1}"
3974,upornia.com,dns,2016-06-11T22:03:19.913Z,29,5,2,5,"{""12880"":16,""6453"":15,""16322"":16,""13335"":16,""6762"":15}"
3975,upornia.com,dns,2016-07-11T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
3976,upornia.com,dns,2016-08-10T22:03:19.913Z,29,5,2,5,"{""12880"":16,""6453"":15,""16322"":16,""13335"":16,""6762"":15}"
3977,upornia.com,dns,2017-01-05T07:21:00.330Z,61,6,2,6,"{""51975"":32,""35753"":32,""13335"":32,""34426"":32,""8781"":31,""8966"":31}"
3978,go.com,seq,2016-09-07T04:47:12.648Z,1,9,3,1,"{""19531"":1}"
3979,go.com,seq,2016-09-07T06:19:14.327Z,3,6,2,2,"{""6939"":2,""3356"":2}"
3980,go.com,seq,2016-10-28T02:05:36.597Z,63,6,1,6,"{""13156"":32,""5626"":32,""9186"":32,""6453"":32,""3356"":32,""62787"":32}"
3982,go.com,seq,2017-02-25T04:11:46.454Z,3,7,2,2,"{""6461"":2,""22911"":2}"
3983,go.com,seq,2017-02-25T07:33:13.473Z,7,7,2,3,"{""35699"":4,""3356"":4,""2914"":4}"
3986,go.com,block,2017-01-05T03:07:54.067Z,15,4,1,4,"{""8999"":8,""1299"":8,""3356"":8,""62787"":8}"
3988,scribd.com,seq,2016-09-07T04:57:43.552Z,7,3,1,3,"{""50300"":4,""54113"":4,""62217"":4}"
3989,scribd.com,dns,2016-06-11T22:03:19.913Z,62,6,2,6,"{""16322"":32,""6762"":32,""12880"":32,""1299"":32,""29049"":31,""54113"":32}"
3990,scribd.com,dns,2016-07-11T22:03:19.913Z,61,6,2,6,"{""16322"":32,""6762"":31,""12880"":32,""6453"":31,""1299"":32,""54113"":32}"
3991,scribd.com,dns,2016-08-10T22:03:19.913Z,121,7,2,7,"{""2914"":62,""16322"":64,""6762"":62,""12880"":64,""6453"":62,""1299"":62,""54113"":64}"
3992,livejasmin.com,ttl,2016-05-10T04:29:35.772Z,31,5,1,5,"{""50144"":16,""34655"":16,""1299"":16,""35432"":16,""197648"":16}"
3994,playstation.com,ttl,2016-06-22T00:11:52.072Z,1,4,2,1,"{""19151"":1}"
3997,playstation.com,seq,2016-09-20T01:50:33.832Z,7,3,1,3,"{""36884"":4,""6453"":4,""32787"":4}"
3999,playstation.com,block,2016-06-22T00:30:17.759Z,1,4,2,1,"{""8544"":1}"
4000,playstation.com,block,2016-06-22T07:50:48.241Z,15,4,1,4,"{""29889"":8,""6453"":8,""174"":8,""32787"":8}"
4003,badoo.com,dns,2016-06-11T23:26:39.886Z,483,9,3,9,"{""12956"":244,""12678"":256,""6762"":252,""12880"":256,""3257"":245,""6453"":244,""1299"":245,""29049"":244,""16322"":256}"
4004,badoo.com,dns,2016-07-11T23:26:39.886Z,121,7,2,7,"{""12956"":62,""12678"":64,""6762"":62,""12880"":64,""3257"":62,""6453"":62,""16322"":64}"
4006,amazon.co.uk,ttl,2016-11-06T02:37:56.319Z,31,5,1,5,"{""54334"":16,""174"":16,""2914"":16,""63008"":16,""16509"":16}"
4008,amazon.co.uk,ttl,2016-06-09T02:41:11.754Z,7,3,1,3,"{""174"":4,""2914"":4,""16509"":4}"
4009,amazon.co.uk,ttl,2016-06-09T03:45:32.548Z,15,4,1,4,"{""29889"":8,""174"":8,""2914"":8,""16509"":8}"
4010,amazon.co.uk,ttl,2017-01-05T04:46:23.176Z,1,6,2,1,"{""2914"":1}"
4012,amazon.co.uk,ttl,2016-09-07T05:24:33.101Z,7,3,1,3,"{""50300"":4,""16509"":4,""62217"":4}"
4013,amazon.co.uk,ttl,2016-07-09T06:03:09.869Z,7,3,1,3,"{""20860"":4,""16509"":4,""35662"":4}"
4015,amazon.co.uk,ttl,2016-05-10T07:38:25.172Z,15,4,1,4,"{""174"":8,""2914"":8,""30083"":8,""16509"":8}"
4016,amazon.co.uk,ttl,2016-06-09T08:02:19.722Z,3,6,2,2,"{""2914"":2,""3491"":2}"
4018,amazon.co.uk,ttl,2016-08-08T08:02:19.722Z,3,6,3,2,"{""2914"":2,""3491"":2}"
4019,amazon.co.uk,ttl,2016-09-07T08:02:19.722Z,3,6,3,2,"{""2914"":2,""3491"":2}"
4020,amazon.co.uk,ttl,2016-10-07T08:02:19.722Z,3,6,2,2,"{""2914"":2,""3491"":2}"
4024,amazon.co.uk,ttl,2016-05-31T00:10:30.321Z,7,3,1,3,"{""53889"":4,""16509"":4,""3257"":4}"
4027,amazon.co.uk,ttl,2016-05-31T00:47:53.200Z,7,3,1,3,"{""40676"":4,""16509"":4,""3257"":4}"
4028,amazon.co.uk,ttl,2016-06-30T00:47:53.200Z,7,3,1,3,"{""40676"":4,""16509"":4,""3257"":4}"
4029,amazon.co.uk,ttl,2016-05-31T03:02:27.136Z,3,5,2,2,"{""6453"":2,""2914"":2}"
4032,amazon.co.uk,ttl,2016-08-29T03:10:35.342Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
4033,amazon.co.uk,ttl,2016-05-31T03:41:02.637Z,31,5,1,5,"{""51975"":16,""34426"":16,""35753"":16,""16509"":16,""8966"":16}"
4034,amazon.co.uk,ttl,2016-07-30T03:41:02.637Z,31,5,1,5,"{""51975"":16,""34426"":16,""35753"":16,""16509"":16,""8966"":16}"
4035,amazon.co.uk,ttl,2016-06-30T08:04:20.303Z,7,3,1,3,"{""9009"":4,""1200"":4,""16509"":4}"
4036,amazon.co.uk,ttl,2016-05-31T08:13:16.720Z,15,4,1,4,"{""6459"":8,""2914"":8,""16509"":8,""19916"":8}"
4037,amazon.co.uk,ttl,2016-07-30T08:13:16.720Z,15,4,1,4,"{""6459"":8,""2914"":8,""16509"":8,""19916"":8}"
4038,amazon.co.uk,ttl,2016-05-31T09:03:10.719Z,7,3,1,3,"{""63128"":4,""16509"":4,""3257"":4}"
4039,amazon.co.uk,ttl,2016-06-01T00:42:37.063Z,1,4,2,1,"{""174"":1}"
4040,amazon.co.uk,ttl,2016-09-29T00:42:37.063Z,7,3,1,3,"{""2914"":4,""35017"":4,""16509"":4}"
4042,amazon.co.uk,ttl,2016-06-04T05:01:02.443Z,31,5,1,5,"{""34989"":16,""50304"":16,""1200"":16,""16509"":16,""49788"":16}"
4043,amazon.co.uk,ttl,2016-06-10T01:05:20.501Z,3,6,2,2,"{""24785"":2,""20562"":2}"
4045,amazon.co.uk,ttl,2016-09-24T21:48:44.478Z,15,4,1,4,"{""33785"":8,""2914"":8,""16509"":8,""3491"":8}"
4053,fbcdn.net,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""32934"":4,""35432"":4,""197648"":4}"
4057,kat.cr,dns,2016-06-13T00:24:39.657Z,1911,11,3,11,"{""3320"":978,""16322"":1024,""6762"":1008,""12880"":1024,""3491"":978,""25761"":968,""6453"":968,""1299"":968,""36351"":978,""10929"":968,""12586"":978}"
4058,amazon.in,ttl,2016-10-07T02:33:14.214Z,31,5,1,5,"{""54334"":16,""174"":16,""2914"":16,""63008"":16,""16509"":16}"
4064,amazon.in,ttl,2016-08-08T02:53:00.068Z,7,3,1,3,"{""1299"":4,""15694"":4,""16509"":4}"
4065,amazon.in,ttl,2016-09-07T02:53:00.068Z,7,3,1,3,"{""1299"":4,""15694"":4,""16509"":4}"
4068,amazon.in,ttl,2016-07-09T03:06:04.263Z,7,3,1,3,"{""40676"":4,""16509"":4,""3257"":4}"
4070,amazon.in,ttl,2016-05-10T03:07:54.067Z,7,3,1,3,"{""8999"":4,""1299"":4,""16509"":4}"
4071,amazon.in,ttl,2016-06-09T03:07:54.067Z,1,5,2,1,"{""1299"":1}"
4072,amazon.in,ttl,2016-07-09T03:07:54.067Z,7,3,1,3,"{""8999"":4,""1299"":4,""16509"":4}"
4073,amazon.in,ttl,2016-09-07T03:31:57.670Z,15,4,1,4,"{""9680"":8,""1299"":8,""3462"":8,""16509"":8}"
4074,amazon.in,ttl,2016-05-10T03:45:32.548Z,15,4,1,4,"{""29889"":8,""174"":8,""2914"":8,""16509"":8}"
4075,amazon.in,ttl,2016-06-09T03:45:32.548Z,15,4,1,4,"{""29889"":8,""174"":8,""2914"":8,""16509"":8}"
4078,amazon.in,ttl,2016-10-07T03:55:53.462Z,1,7,3,2,"{""10026"":1,""2914"":1}"
4083,amazon.in,ttl,2016-05-10T05:19:08.930Z,15,4,1,4,"{""6459"":8,""2914"":8,""16509"":8,""19916"":8}"
4084,amazon.in,ttl,2016-06-09T05:19:08.930Z,15,4,1,4,"{""6459"":8,""2914"":8,""16509"":8,""19916"":8}"
4085,amazon.in,ttl,2016-10-07T05:24:33.101Z,7,3,1,3,"{""50300"":4,""16509"":4,""62217"":4}"
4086,amazon.in,ttl,2016-05-10T06:12:06.247Z,15,4,1,4,"{""34702"":8,""2914"":8,""16509"":8,""3327"":8}"
4087,amazon.in,ttl,2016-05-10T06:41:06.383Z,7,3,1,3,"{""36352"":4,""1299"":4,""16509"":4}"
4088,amazon.in,ttl,2016-08-08T06:41:06.383Z,1,5,2,1,"{""1299"":1}"
4089,amazon.in,ttl,2016-05-10T07:02:28.447Z,7,3,1,3,"{""43289"":4,""2914"":4,""16509"":4}"
4090,amazon.in,ttl,2016-06-09T07:02:28.447Z,7,3,1,3,"{""43289"":4,""2914"":4,""16509"":4}"
4092,amazon.in,ttl,2016-08-08T07:02:28.447Z,7,3,1,3,"{""43289"":4,""2914"":4,""16509"":4}"
4093,amazon.in,ttl,2016-06-09T08:02:19.722Z,3,7,4,2,"{""2914"":2,""3491"":2}"
4094,amazon.in,ttl,2016-07-09T08:02:19.722Z,3,7,4,2,"{""2914"":2,""3491"":2}"
4098,amazon.in,ttl,2016-11-06T08:02:19.722Z,1,7,4,1,"{""3491"":1}"
4100,amazon.in,ttl,2017-01-05T08:02:19.722Z,1,4,2,1,"{""3491"":1}"
4101,amazon.in,ttl,2016-05-10T08:28:17.314Z,13,4,2,4,"{""1299"":7,""12989"":8,""16509"":8,""1200"":7}"
4103,amazon.in,ttl,2016-07-09T08:28:17.314Z,1,4,2,1,"{""1200"":1}"
4104,amazon.in,ttl,2016-06-09T09:10:55.542Z,15,4,1,4,"{""174"":8,""49349"":8,""1299"":8,""16509"":8}"
4105,amazon.in,ttl,2016-05-10T10:22:01.531Z,7,3,1,3,"{""2914"":4,""16509"":4,""3327"":4}"
4106,amazon.in,ttl,2016-06-09T10:22:01.531Z,7,3,1,3,"{""2914"":4,""16509"":4,""3327"":4}"
4107,amazon.in,ttl,2016-06-09T13:05:23.925Z,1,5,2,1,"{""2914"":1}"
4108,amazon.in,ttl,2016-05-31T00:00:26.926Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
4109,amazon.in,ttl,2016-06-30T00:00:26.926Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
4111,amazon.in,ttl,2016-07-30T00:39:25.982Z,31,5,1,5,"{""34989"":16,""50304"":16,""1200"":16,""16509"":16,""49788"":16}"
4112,amazon.in,ttl,2016-08-29T00:45:12.987Z,7,3,1,3,"{""34274"":4,""16509"":4,""8218"":4}"
4119,mashable.com,dns,2016-06-12T00:25:11.855Z,3,10,6,2,"{""6663"":2,""2914"":2}"
4120,amazon.in,ttl,2016-05-31T03:02:27.136Z,3,5,2,2,"{""6453"":2,""2914"":2}"
4122,amazon.in,ttl,2016-07-30T03:02:27.136Z,15,4,1,4,"{""6453"":8,""2914"":8,""55720"":8,""16509"":8}"
4123,amazon.in,ttl,2016-05-31T03:41:02.637Z,31,5,1,5,"{""51975"":16,""34426"":16,""35753"":16,""16509"":16,""8966"":16}"
4124,amazon.in,ttl,2016-08-29T03:41:02.637Z,31,5,1,5,"{""51975"":16,""34426"":16,""35753"":16,""16509"":16,""8966"":16}"
4125,amazon.in,ttl,2016-05-31T07:10:51.045Z,1,5,3,1,"{""1299"":1}"
4126,amazon.in,ttl,2016-06-30T07:10:51.045Z,1,5,2,1,"{""2914"":1}"
4127,amazon.in,ttl,2016-08-29T07:10:51.045Z,15,4,1,4,"{""1273"":8,""33438"":8,""9299"":8,""16509"":8}"
4128,amazon.in,ttl,2016-05-31T07:33:13.473Z,15,4,1,4,"{""174"":8,""59432"":8,""1299"":8,""16509"":8}"
4129,amazon.in,ttl,2016-06-30T07:33:13.473Z,15,4,1,4,"{""174"":8,""59432"":8,""1299"":8,""16509"":8}"
4130,amazon.in,ttl,2016-06-30T08:04:20.303Z,7,3,1,3,"{""9009"":4,""1200"":4,""16509"":4}"
4131,amazon.in,ttl,2016-05-31T08:05:48.159Z,15,4,1,4,"{""174"":8,""2914"":8,""30083"":8,""16509"":8}"
4132,amazon.in,ttl,2016-06-30T09:20:13.782Z,1,5,2,1,"{""63008"":1}"
4133,amazon.in,ttl,2016-06-01T00:42:37.063Z,1,4,2,1,"{""174"":1}"
4134,amazon.in,ttl,2016-07-01T00:42:37.063Z,14,4,2,4,"{""174"":7,""2914"":8,""35017"":8,""16509"":8}"
4138,amazon.in,ttl,2016-08-03T04:44:41.187Z,15,4,1,4,"{""42708"":8,""1299"":8,""51430"":8,""16509"":8}"
4139,amazon.in,ttl,2016-08-03T05:23:11.730Z,7,3,1,3,"{""7552"":4,""2914"":4,""16509"":4}"
4140,amazon.in,ttl,2016-09-02T05:23:11.730Z,7,3,1,3,"{""7552"":4,""2914"":4,""16509"":4}"
4141,amazon.in,ttl,2016-06-07T05:42:32.943Z,7,3,1,3,"{""29405"":4,""1299"":4,""16509"":4}"
4143,amazon.in,ttl,2016-07-19T04:37:06.961Z,63,6,1,6,"{""13156"":32,""16509"":32,""5626"":32,""9186"":32,""1299"":32,""174"":32}"
4144,amazon.in,ttl,2016-09-24T21:48:44.478Z,15,4,1,4,"{""33785"":8,""2914"":8,""16509"":8,""3491"":8}"
4147,amazon.in,block,2016-08-29T00:00:26.926Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
4150,wsj.com,block,2016-05-31T04:12:07.695Z,63,6,1,6,"{""197648"":32,""17232"":32,""7105"":32,""7018"":32,""174"":32,""35432"":32}"
4151,vk.com,dns,2016-05-12T22:03:19.913Z,63,6,1,6,"{""16322"":32,""47541"":32,""6762"":32,""12880"":32,""1299"":32,""29049"":32}"
4152,vk.com,dns,2016-06-11T22:03:19.913Z,61,6,2,6,"{""16322"":32,""47541"":32,""6762"":31,""12880"":32,""6453"":31,""1299"":32}"
4153,vk.com,dns,2016-07-11T22:03:19.913Z,61,6,2,6,"{""16322"":32,""47541"":32,""6762"":31,""12880"":32,""6453"":31,""1299"":32}"
4154,vk.com,dns,2016-08-10T22:03:19.913Z,30,5,2,5,"{""1299"":15,""47541"":16,""16322"":16,""12880"":16,""6762"":16}"
4155,tabelog.com,seq,2016-07-07T00:56:08.129Z,15,4,1,4,"{""2828"":8,""2914"":8,""4694"":8,""54455"":8}"
4156,tabelog.com,seq,2016-07-30T00:00:26.926Z,1,6,2,1,"{""23816"":1}"
4157,tabelog.com,seq,2016-08-03T05:23:11.730Z,1,5,2,1,"{""23816"":1}"
4158,tabelog.com,seq,2016-08-08T04:09:47.222Z,1,4,2,1,"{""174"":1}"
4159,tabelog.com,seq,2016-08-29T05:50:47.767Z,1,5,2,1,"{""6453"":1}"
4161,tabelog.com,block,2016-08-29T01:00:01.723Z,62,6,2,6,"{""2914"":32,""4694"":32,""1299"":32,""33891"":32,""201011"":32,""3356"":31}"
4162,tabelog.com,block,2016-08-29T02:07:21.021Z,1,5,2,1,"{""1299"":1}"
4163,tabelog.com,block,2016-08-29T02:35:25.568Z,15,4,1,4,"{""18978"":8,""6461"":8,""2914"":8,""4694"":8}"
4164,tabelog.com,block,2016-08-29T04:11:46.454Z,1,7,3,1,"{""23816"":1}"
4166,tabelog.com,block,2016-08-29T07:33:13.473Z,15,4,1,4,"{""59432"":8,""174"":8,""2914"":8,""4694"":8}"
4168,tabelog.com,block,2016-09-07T02:36:35.318Z,1,8,6,1,"{""1299"":1}"
4170,tabelog.com,block,2016-09-07T03:06:04.263Z,1,5,2,1,"{""6461"":1}"
4171,tabelog.com,block,2016-09-07T03:07:54.067Z,29,5,2,5,"{""4694"":16,""174"":15,""2914"":16,""1299"":15,""8999"":16}"
4172,tabelog.com,block,2016-09-07T03:45:32.548Z,15,4,1,4,"{""29889"":8,""174"":8,""2914"":8,""4694"":8}"
4173,tabelog.com,block,2016-09-07T04:54:48.978Z,3,7,2,2,"{""174"":2,""2914"":2}"
4174,tabelog.com,block,2016-09-07T05:14:44.659Z,59,6,2,6,"{""2914"":31,""4694"":32,""23816"":30,""7521"":30,""9002"":32,""59564"":32}"
4175,tabelog.com,block,2016-09-07T06:03:09.869Z,3,6,2,2,"{""6461"":2,""20860"":2}"
4176,tabelog.com,block,2016-09-07T06:41:06.383Z,15,4,1,4,"{""36352"":8,""1299"":8,""2914"":8,""4694"":8}"
4179,hclips.com,block,2016-06-09T06:19:14.327Z,7,3,1,3,"{""6939"":4,""32097"":4,""13335"":4}"
4181,hclips.com,block,2016-12-23T21:48:44.478Z,15,4,1,4,"{""33785"":8,""6453"":8,""13335"":8,""3491"":8}"
4182,hclips.com,dns,2016-06-11T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
4183,hclips.com,dns,2016-07-11T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
4184,hclips.com,dns,2016-08-10T22:03:19.913Z,29,5,2,5,"{""12880"":16,""6453"":15,""16322"":16,""13335"":16,""6762"":15}"
4185,hclips.com,dns,2016-06-09T03:16:49.522Z,7,3,1,3,"{""46816"":4,""6939"":4,""13335"":4}"
4186,hclips.com,dns,2016-10-07T04:36:35.964Z,1,5,2,1,"{""6461"":1}"
4193,mediafire.com,ttl,2016-07-09T02:41:14.145Z,31,5,1,5,"{""6461"":16,""46179"":16,""6939"":16,""54334"":16,""63008"":16}"
4194,mediafire.com,ttl,2016-12-06T02:48:35.961Z,477,9,2,9,"{""50673"":240,""42708"":254,""6461"":240,""1200"":240,""51430"":256,""24785"":240,""46179"":256,""1299"":254,""20562"":240}"
4197,mediafire.com,ttl,2016-12-06T03:42:45.232Z,1,4,2,1,"{""174"":1}"
4201,mediafire.com,ttl,2017-01-05T04:53:53.481Z,7,3,1,3,"{""5577"":4,""46179"":4,""174"":4}"
4202,mediafire.com,ttl,2016-05-10T06:41:06.383Z,7,3,1,3,"{""36352"":4,""1299"":4,""46179"":4}"
4203,mediafire.com,ttl,2016-08-29T00:10:30.321Z,15,4,1,4,"{""53889"":8,""46179"":8,""1299"":8,""3257"":8}"
4204,mediafire.com,ttl,2016-11-27T00:10:30.321Z,15,4,1,4,"{""53889"":8,""46179"":8,""1299"":8,""3257"":8}"
4205,mediafire.com,ttl,2016-05-31T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""46179"":4}"
4206,yesky.com,ttl,2016-05-31T00:00:45.461Z,31,5,2,5,"{""4808"":16,""54334"":16,""6939"":16,""63008"":16,""4837"":16}"
4207,yesky.com,ttl,2016-05-31T00:30:26.647Z,1,5,2,1,"{""1299"":1}"
4208,yesky.com,ttl,2016-05-31T00:43:56.008Z,31,5,1,5,"{""4808"":16,""50300"":16,""5580"":16,""4837"":16,""62217"":16}"
4209,torrentz.eu,ttl,2016-07-04T01:36:49.513Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
4210,torrentz.eu,ttl,2016-11-08T09:24:52.904Z,7,3,1,3,"{""9498"":4,""201048"":4,""20773"":4}"
4211,torrentz.eu,seq,2016-11-08T09:24:52.904Z,7,3,1,3,"{""9498"":4,""201048"":4,""20773"":4}"
4213,torrentz.eu,dns,2016-05-12T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
4214,torrentz.eu,dns,2016-06-11T22:03:19.913Z,58,6,3,6,"{""16322"":32,""6762"":30,""12880"":32,""13335"":32,""6453"":30,""29049"":29}"
4215,torrentz.eu,dns,2016-07-11T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
4220,mediafire.com,ttl,2016-09-11T05:56:05.821Z,7,3,1,3,"{""46179"":4,""43289"":4,""3356"":4}"
4221,mediafire.com,ttl,2016-09-18T22:45:17.928Z,7,3,1,3,"{""6461"":4,""46179"":4,""5413"":4}"
4222,mediafire.com,ttl,2016-11-17T22:45:17.928Z,7,3,1,3,"{""6461"":4,""46179"":4,""5413"":4}"
4224,imdb.com,block,2016-06-30T04:12:07.695Z,1,5,2,1,"{""8544"":1}"
4225,taringa.net,seq,2016-07-30T02:57:05.904Z,7,3,1,3,"{""1299"":4,""13335"":4,""51167"":4}"
4226,taringa.net,seq,2016-07-30T03:02:52.557Z,1,4,2,1,"{""6939"":1}"
4227,taringa.net,seq,2016-08-03T06:12:43.643Z,1,5,2,1,"{""6939"":1}"
4228,taringa.net,seq,2016-08-29T05:19:19.389Z,1,5,2,1,"{""6939"":1}"
4229,taringa.net,seq,2016-10-07T02:51:01.673Z,1,9,4,1,"{""8928"":1}"
4230,taringa.net,seq,2016-10-07T06:03:09.869Z,7,3,1,3,"{""20860"":4,""13335"":4,""35662"":4}"
4231,taringa.net,seq,2016-12-31T00:32:52.389Z,7,3,1,3,"{""1299"":4,""36884"":4,""13335"":4}"
4232,taringa.net,block,2016-05-31T04:50:54.944Z,7,3,1,3,"{""174"":4,""53755"":4,""13335"":4}"
4233,taringa.net,block,2016-06-09T03:16:49.522Z,7,3,1,3,"{""46816"":4,""6939"":4,""13335"":4}"
4234,taringa.net,block,2016-08-29T04:40:44.259Z,7,3,1,3,"{""200761"":4,""12874"":4,""13335"":4}"
4235,taringa.net,block,2016-09-07T04:36:35.964Z,1,5,2,1,"{""6461"":1}"
4236,taringa.net,block,2016-09-07T04:47:12.648Z,1,5,2,1,"{""19531"":1}"
4237,taringa.net,block,2016-11-06T07:31:13.682Z,1,6,3,1,"{""174"":1}"
4239,taringa.net,block,2016-12-06T03:07:54.067Z,7,3,1,3,"{""8999"":4,""1299"":4,""13335"":4}"
4240,taringa.net,block,2016-12-06T07:26:31.798Z,7,3,1,3,"{""6830"":4,""1299"":4,""13335"":4}"
4241,bild.de,ttl,2016-05-12T23:26:39.886Z,127,7,1,7,"{""200757"":64,""16322"":64,""6762"":64,""12880"":64,""8881"":64,""3320"":64,""6453"":64}"
4242,bild.de,seq,2016-06-11T23:26:39.886Z,1,8,2,1,"{""51026"":1}"
4245,taringa.net,block,2017-01-05T07:02:28.447Z,7,3,1,3,"{""39107"":4,""13335"":4,""43289"":4}"
4247,lifebuzz.com,seq,2017-02-04T07:31:13.682Z,1,6,4,1,"{""174"":1}"
4248,lifebuzz.com,block,2016-07-09T04:47:12.648Z,15,4,1,4,"{""19844"":8,""19531"":8,""25780"":8,""13335"":8}"
4249,lifebuzz.com,block,2017-01-05T05:14:44.659Z,1,6,3,1,"{""9002"":1}"
4250,pixiv.net,dns,2016-06-11T22:03:19.913Z,31,5,1,5,"{""6762"":16,""2914"":16,""4694"":16,""12880"":16,""16322"":16}"
4251,pixiv.net,dns,2016-07-11T22:03:19.913Z,61,6,2,6,"{""2914"":32,""16322"":32,""6762"":31,""12880"":32,""6453"":31,""4694"":32}"
4252,pixiv.net,dns,2016-08-10T22:03:19.913Z,61,6,2,6,"{""2914"":32,""4694"":32,""6762"":31,""12880"":32,""6453"":31,""16322"":32}"
4254,engadget.com,ttl,2016-06-09T04:29:35.772Z,29,5,2,5,"{""8544"":15,""197648"":16,""174"":16,""35432"":15,""1668"":16}"
4255,t.co,ttl,2016-07-19T04:37:06.961Z,63,6,1,6,"{""13156"":32,""5626"":32,""9186"":32,""1299"":32,""13414"":32,""174"":32}"
4256,t.co,ttl,2016-11-01T00:32:52.389Z,7,3,1,3,"{""1299"":4,""36884"":4,""13414"":4}"
4257,t.co,ttl,2016-08-16T01:40:55.298Z,3,5,2,2,"{""2914"":2,""3491"":2}"
4259,t.co,ttl,2016-11-17T10:31:58.976Z,7,3,1,3,"{""43578"":4,""1299"":4,""13414"":4}"
4262,t-online.de,ttl,2016-05-10T02:34:21.267Z,15,4,8,4,"{""3320"":8,""174"":8,""54334"":8,""63008"":8}"
4263,t-online.de,ttl,2016-06-09T02:34:21.267Z,15,4,4,4,"{""3320"":8,""174"":8,""54334"":8,""63008"":8}"
4264,t-online.de,ttl,2016-07-09T02:34:21.267Z,15,4,1,4,"{""3320"":8,""174"":8,""54334"":8,""63008"":8}"
4265,t-online.de,ttl,2017-01-05T02:34:21.267Z,15,4,1,4,"{""3320"":8,""174"":8,""54334"":8,""63008"":8}"
4266,t-online.de,ttl,2017-01-05T02:36:35.318Z,1,5,3,1,"{""1299"":1}"
4269,t-online.de,ttl,2016-10-07T02:53:00.068Z,7,3,1,3,"{""3320"":4,""1299"":4,""15694"":4}"
4273,t-online.de,ttl,2016-12-06T03:34:57.337Z,7,3,1,3,"{""3320"":4,""174"":4,""56934"":4}"
4274,t-online.de,ttl,2016-05-10T03:42:45.232Z,1,4,2,1,"{""174"":1}"
4275,t-online.de,ttl,2017-01-05T03:42:45.232Z,7,3,1,3,"{""3320"":4,""6461"":4,""20860"":4}"
4276,t-online.de,ttl,2016-06-09T04:09:47.222Z,1,5,3,1,"{""2914"":1}"
4277,t-online.de,ttl,2016-09-07T04:15:14.210Z,31,5,1,5,"{""3320"":16,""199558"":16,""6939"":16,""1299"":16,""2588"":16}"
4278,t-online.de,ttl,2016-05-10T04:36:35.964Z,7,3,1,3,"{""32475"":4,""6461"":4,""3320"":4}"
4282,t-online.de,ttl,2016-10-07T04:46:23.176Z,1,4,2,1,"{""2914"":1}"
4285,t-online.de,ttl,2016-06-09T04:47:12.648Z,31,5,1,5,"{""3320"":16,""19531"":16,""25780"":16,""6453"":16,""19844"":16}"
4286,t-online.de,ttl,2016-11-06T04:53:53.481Z,7,3,1,3,"{""5577"":4,""3320"":4,""1299"":4}"
4287,t-online.de,ttl,2016-12-06T04:53:53.481Z,7,3,1,3,"{""5577"":4,""3320"":4,""1299"":4}"
4289,t-online.de,ttl,2016-05-10T05:20:25.359Z,15,4,1,4,"{""4826"":8,""3320"":8,""174"":8,""38220"":8}"
4290,t-online.de,ttl,2016-06-09T05:33:34.350Z,3,9,2,2,"{""174"":2,""50304"":2}"
4291,t-online.de,ttl,2016-09-07T05:33:34.350Z,31,5,1,5,"{""3320"":16,""34989"":16,""174"":16,""49788"":16,""50304"":16}"
4292,t-online.de,ttl,2016-12-06T05:33:34.350Z,31,5,1,5,"{""3320"":16,""34989"":16,""174"":16,""49788"":16,""50304"":16}"
4294,t-online.de,ttl,2016-06-09T06:12:06.247Z,15,4,1,4,"{""3320"":8,""34702"":8,""2914"":8,""3327"":8}"
4295,t-online.de,ttl,2016-10-07T06:12:06.247Z,7,3,1,3,"{""3320"":4,""34702"":4,""3327"":4}"
4296,t-online.de,ttl,2016-06-09T06:41:06.383Z,7,3,1,3,"{""3320"":4,""36352"":4,""1299"":4}"
4297,t-online.de,ttl,2016-09-07T07:02:28.447Z,7,3,1,3,"{""3320"":4,""174"":4,""43289"":4}"
4298,t-online.de,ttl,2016-10-07T07:02:28.447Z,7,3,1,3,"{""3320"":4,""174"":4,""43289"":4}"
4299,t-online.de,ttl,2016-08-08T07:11:49.553Z,7,3,1,3,"{""3320"":4,""174"":4,""15003"":4}"
4300,t-online.de,ttl,2016-06-09T07:57:55.572Z,15,4,1,4,"{""4826"":8,""3320"":8,""174"":8,""45671"":8}"
4303,t-online.de,ttl,2016-07-09T08:02:19.722Z,25,5,3,5,"{""3320"":16,""1299"":13,""3491"":13,""38001"":16,""3257"":13}"
4305,t-online.de,ttl,2016-05-31T00:00:26.926Z,7,3,1,3,"{""3320"":4,""174"":4,""20853"":4}"
4306,t-online.de,ttl,2016-05-31T00:10:30.321Z,7,3,1,3,"{""53889"":4,""3320"":4,""3257"":4}"
4307,t-online.de,ttl,2016-06-30T00:10:30.321Z,7,3,1,3,"{""53889"":4,""3320"":4,""3257"":4}"
4308,t-online.de,ttl,2016-08-29T00:10:30.321Z,7,3,1,3,"{""53889"":4,""3320"":4,""3257"":4}"
4309,t-online.de,ttl,2016-06-30T01:00:01.723Z,7,3,1,3,"{""3320"":4,""201011"":4,""33891"":4}"
4310,t-online.de,ttl,2016-07-30T01:00:01.723Z,7,3,1,3,"{""3320"":4,""201011"":4,""33891"":4}"
4311,t-online.de,ttl,2016-11-27T02:05:36.597Z,31,5,1,5,"{""9186"":16,""5626"":16,""6453"":16,""3320"":16,""13156"":16}"
4312,t-online.de,ttl,2016-12-27T02:05:36.597Z,31,5,1,5,"{""9186"":16,""5626"":16,""6453"":16,""3320"":16,""13156"":16}"
4313,t-online.de,ttl,2016-05-31T02:57:05.904Z,7,3,1,3,"{""3320"":4,""1299"":4,""51167"":4}"
4314,t-online.de,ttl,2016-05-31T03:08:24.678Z,7,3,1,3,"{""1421"":4,""3320"":4,""174"":4}"
4315,t-online.de,ttl,2016-07-30T03:08:24.678Z,7,3,1,3,"{""1421"":4,""3320"":4,""174"":4}"
4318,t-online.de,ttl,2016-08-29T03:15:54.157Z,15,4,1,4,"{""3320"":8,""3356"":8,""30818"":8,""50613"":8}"
4319,t-online.de,ttl,2016-12-27T03:15:54.157Z,15,4,1,4,"{""3320"":8,""3356"":8,""30818"":8,""50613"":8}"
4320,t-online.de,ttl,2016-05-31T03:41:02.637Z,1,7,2,1,"{""6453"":1}"
4321,t-online.de,ttl,2016-05-31T04:22:27.846Z,3,5,2,2,"{""6503"":2,""3549"":2}"
4322,t-online.de,ttl,2016-06-30T04:22:27.846Z,1,5,2,1,"{""3356"":1}"
4323,t-online.de,ttl,2016-05-31T04:40:44.259Z,15,4,1,4,"{""200761"":8,""3320"":8,""12874"":8,""1299"":8}"
4324,t-online.de,ttl,2016-06-30T04:40:44.259Z,15,4,1,4,"{""200761"":8,""3320"":8,""12874"":8,""1299"":8}"
4325,t-online.de,ttl,2016-05-31T04:51:19.532Z,7,3,1,3,"{""3320"":4,""36884"":4,""3257"":4}"
4326,t-online.de,ttl,2016-12-27T07:33:13.473Z,15,4,1,4,"{""3320"":8,""35699"":8,""59432"":8,""2914"":8}"
4327,t-online.de,ttl,2016-05-31T08:50:04.417Z,7,3,1,3,"{""42708"":4,""3320"":4,""1299"":4}"
4329,t-online.de,ttl,2016-10-28T08:50:04.417Z,7,3,1,3,"{""42708"":4,""3320"":4,""1299"":4}"
4330,t-online.de,ttl,2016-11-01T04:30:28.162Z,7,3,1,3,"{""3320"":4,""45177"":4,""3356"":4}"
4331,t-online.de,ttl,2016-12-31T04:30:28.162Z,7,3,1,3,"{""3320"":4,""45177"":4,""3356"":4}"
4333,t-online.de,ttl,2016-06-16T00:10:48.018Z,7,3,1,3,"{""3320"":4,""6830"":4,""30900"":4}"
4336,t-online.de,block,2016-06-09T02:43:03.931Z,7,3,1,3,"{""3320"":4,""174"":4,""40156"":4}"
4337,t-online.de,block,2016-06-09T04:05:52.111Z,7,3,1,3,"{""3320"":4,""7850"":4,""174"":4}"
4338,t-online.de,block,2016-06-09T07:38:25.172Z,7,3,1,3,"{""3320"":4,""174"":4,""30083"":4}"
4340,rediff.com,ttl,2016-05-31T04:12:07.695Z,1,7,4,1,"{""5580"":1}"
4342,t-online.de,block,2016-09-07T03:55:46.318Z,1,4,2,1,"{""1299"":1}"
4344,t-online.de,rst,2016-12-06T03:07:54.067Z,1,4,2,1,"{""174"":1}"
4345,rdsa2012.com,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""36351"":4,""35432"":4,""197648"":4}"
4346,kinopoisk.ru,ttl,2016-06-09T04:29:35.772Z,1,4,2,1,"{""35432"":1}"
4347,kinopoisk.ru,ttl,2017-01-05T04:46:23.176Z,1,8,3,1,"{""3356"":1}"
4349,kinopoisk.ru,dns,2016-06-17T03:08:42.329Z,1,7,2,1,"{""6762"":1}"
4350,kinopoisk.ru,dns,2016-07-17T03:08:42.329Z,31,5,1,5,"{""13238"":16,""174"":16,""16322"":16,""12880"":16,""6762"":16}"
4351,kinopoisk.ru,dns,2016-08-16T03:08:42.329Z,31,5,1,5,"{""13238"":16,""174"":16,""16322"":16,""12880"":16,""6762"":16}"
4353,allegro.pl,seq,2016-07-09T05:07:47.894Z,1,4,2,1,"{""42656"":1}"
4355,allegro.pl,seq,2016-10-08T06:14:54.855Z,3,8,4,2,"{""3356"":2,""4637"":2}"
4357,allegro.pl,seq,2016-11-06T05:43:09.359Z,1,4,2,1,"{""31621"":1}"
4360,allegro.pl,block,2016-07-30T12:10:30.196Z,3,5,2,2,"{""42656"":2,""9002"":2}"
4361,allegro.pl,block,2017-01-05T03:07:54.067Z,23,5,4,5,"{""42656"":13,""174"":13,""31621"":13,""1299"":13,""8999"":16}"
4365,allegro.pl,block,2017-01-26T04:11:46.454Z,1,6,3,1,"{""31621"":1}"
4372,allegro.pl,dns,2016-05-17T19:24:42.781Z,3,7,2,2,"{""42656"":2,""6762"":2}"
4375,redtube.com,block,2016-06-09T04:29:35.772Z,1,6,2,1,"{""1299"":1}"
4376,blogspot.com,dns,2016-06-11T22:03:19.913Z,58,6,3,6,"{""15169"":32,""16322"":32,""6762"":30,""12880"":32,""6453"":29,""29049"":30}"
4377,blogspot.com,dns,2016-07-11T22:03:19.913Z,15,4,1,4,"{""15169"":8,""6453"":8,""16322"":8,""12880"":8}"
4378,blogspot.com,dns,2016-08-10T22:03:19.913Z,29,5,2,5,"{""15169"":16,""6453"":15,""16322"":16,""12880"":16,""6762"":15}"
4379,battle.net,ttl,2016-05-10T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
4380,battle.net,ttl,2016-06-09T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
4381,battle.net,ttl,2016-07-09T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
4382,battle.net,ttl,2016-08-08T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
4383,battle.net,ttl,2016-09-07T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
4384,battle.net,ttl,2016-10-07T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
4385,battle.net,ttl,2016-11-06T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
4386,battle.net,ttl,2016-12-06T02:36:35.318Z,13,4,2,4,"{""6461"":7,""174"":7,""8100"":8,""57976"":8}"
4387,battle.net,ttl,2017-01-05T02:36:35.318Z,25,5,3,5,"{""6461"":13,""174"":13,""8100"":16,""1299"":13,""57976"":16}"
4388,battle.net,ttl,2016-05-10T03:45:32.548Z,15,4,1,4,"{""29889"":8,""33695"":8,""6461"":8,""57976"":8}"
4389,battle.net,ttl,2016-06-09T03:45:32.548Z,15,4,1,4,"{""29889"":8,""33695"":8,""6461"":8,""57976"":8}"
4390,battle.net,ttl,2016-08-08T03:45:32.548Z,7,3,1,3,"{""29889"":4,""174"":4,""57976"":4}"
4391,battle.net,ttl,2016-09-07T03:45:32.548Z,7,3,1,3,"{""29889"":4,""174"":4,""57976"":4}"
4392,battle.net,ttl,2016-10-07T03:45:32.548Z,7,3,1,3,"{""29889"":4,""174"":4,""57976"":4}"
4393,battle.net,ttl,2016-05-10T05:48:53.142Z,2,8,5,3,"{""6461"":2,""3356"":2,""2914"":1}"
4395,battle.net,ttl,2016-07-09T05:48:53.142Z,201,8,4,8,"{""2914"":102,""1221"":102,""6461"":102,""57976"":128,""3356"":105,""4637"":102,""10026"":105,""36351"":128}"
4398,battle.net,ttl,2016-10-07T05:48:53.142Z,7,3,1,3,"{""36351"":4,""2914"":4,""57976"":4}"
4401,battle.net,ttl,2016-05-10T07:11:49.553Z,7,3,1,3,"{""6461"":4,""15003"":4,""57976"":4}"
4402,battle.net,ttl,2016-06-09T07:11:49.553Z,7,3,1,3,"{""174"":4,""15003"":4,""57976"":4}"
4403,battle.net,ttl,2016-07-09T07:11:49.553Z,7,3,1,3,"{""174"":4,""15003"":4,""57976"":4}"
4404,battle.net,ttl,2016-08-08T07:11:49.553Z,7,3,1,3,"{""6461"":4,""15003"":4,""57976"":4}"
4405,battle.net,ttl,2016-09-07T07:11:49.553Z,7,3,1,3,"{""6461"":4,""15003"":4,""57976"":4}"
4406,battle.net,ttl,2016-10-07T07:11:49.553Z,7,3,1,3,"{""6461"":4,""15003"":4,""57976"":4}"
4407,battle.net,ttl,2016-11-06T07:11:49.553Z,7,3,1,3,"{""174"":4,""15003"":4,""57976"":4}"
4408,battle.net,ttl,2016-12-06T07:11:49.553Z,13,4,2,4,"{""6461"":7,""174"":7,""15003"":8,""57976"":8}"
4409,battle.net,ttl,2016-05-10T12:24:37.006Z,15,4,1,4,"{""7643"":8,""45899"":8,""58453"":8,""57976"":8}"
4410,battle.net,ttl,2016-06-09T12:24:37.006Z,31,5,1,5,"{""7643"":16,""45899"":16,""6453"":16,""7922"":16,""57976"":16}"
4411,battle.net,ttl,2016-07-09T12:24:37.006Z,31,5,1,5,"{""7643"":16,""45899"":16,""6453"":16,""7922"":16,""57976"":16}"
4412,battle.net,ttl,2016-05-31T00:00:45.461Z,15,4,2,4,"{""6939"":8,""54334"":8,""63008"":8,""57976"":8}"
4413,battle.net,ttl,2016-06-30T00:00:45.461Z,15,4,3,4,"{""6939"":8,""54334"":8,""63008"":8,""57976"":8}"
4414,battle.net,ttl,2016-07-30T00:00:45.461Z,15,4,1,4,"{""6939"":8,""54334"":8,""63008"":8,""57976"":8}"
4415,battle.net,ttl,2016-08-29T00:00:45.461Z,31,5,1,5,"{""174"":16,""3356"":16,""54334"":16,""63008"":16,""57976"":16}"
4417,battle.net,ttl,2016-10-28T00:00:45.461Z,15,4,1,4,"{""174"":8,""54334"":8,""63008"":8,""57976"":8}"
4418,battle.net,ttl,2016-11-27T00:00:45.461Z,29,5,3,5,"{""54334"":16,""174"":16,""63008"":15,""5719"":15,""57976"":16}"
4419,battle.net,ttl,2016-12-27T00:00:45.461Z,15,4,1,4,"{""174"":8,""54334"":8,""63008"":8,""57976"":8}"
4420,battle.net,ttl,2016-05-31T00:14:36.930Z,7,3,1,3,"{""132919"":4,""3356"":4,""57976"":4}"
4421,battle.net,ttl,2016-06-30T00:14:36.930Z,7,3,1,3,"{""132919"":4,""3356"":4,""57976"":4}"
4422,battle.net,ttl,2016-07-30T00:14:36.930Z,7,3,1,3,"{""132919"":4,""3356"":4,""57976"":4}"
4423,battle.net,ttl,2016-08-29T00:14:36.930Z,7,3,1,3,"{""132919"":4,""3356"":4,""57976"":4}"
4424,battle.net,ttl,2016-09-28T00:14:36.930Z,7,3,1,3,"{""132919"":4,""3356"":4,""57976"":4}"
4425,battle.net,ttl,2016-10-28T00:14:36.930Z,7,3,1,3,"{""132919"":4,""3356"":4,""57976"":4}"
4426,battle.net,ttl,2016-11-27T00:14:36.930Z,7,3,1,3,"{""132919"":4,""3356"":4,""57976"":4}"
4427,battle.net,ttl,2016-05-31T00:16:19.848Z,14,4,2,4,"{""201011"":8,""6461"":8,""1200"":7,""57976"":8}"
4428,battle.net,ttl,2016-06-30T00:16:19.848Z,14,4,2,4,"{""201011"":8,""6461"":8,""1200"":7,""57976"":8}"
4429,battle.net,ttl,2016-07-30T00:16:19.848Z,7,3,1,3,"{""201011"":4,""6461"":4,""57976"":4}"
4430,battle.net,ttl,2016-08-29T00:16:19.848Z,7,3,1,3,"{""201011"":4,""6461"":4,""57976"":4}"
4431,battle.net,ttl,2016-09-28T00:16:19.848Z,7,3,1,3,"{""201011"":4,""6461"":4,""57976"":4}"
4432,battle.net,ttl,2016-10-28T00:16:19.848Z,7,3,1,3,"{""201011"":4,""6461"":4,""57976"":4}"
4434,battle.net,ttl,2016-12-27T00:16:19.848Z,7,3,1,3,"{""201011"":4,""6461"":4,""57976"":4}"
4435,battle.net,ttl,2016-05-31T00:20:06.939Z,7,3,1,3,"{""47447"":4,""3356"":4,""57976"":4}"
4436,battle.net,ttl,2016-07-30T00:20:06.939Z,7,3,1,3,"{""47447"":4,""3356"":4,""57976"":4}"
4437,battle.net,ttl,2016-08-29T00:20:06.939Z,7,3,1,3,"{""47447"":4,""3356"":4,""57976"":4}"
4438,battle.net,ttl,2016-09-28T00:20:06.939Z,7,3,2,3,"{""47447"":4,""3356"":4,""57976"":4}"
4439,battle.net,ttl,2016-11-27T00:20:06.939Z,7,3,4,3,"{""47447"":4,""3356"":4,""57976"":4}"
4441,battle.net,ttl,2016-05-31T00:35:28.119Z,57,6,2,6,"{""38001"":32,""7922"":30,""6461"":30,""3491"":30,""6453"":30,""57976"":32}"
4442,battle.net,ttl,2016-06-30T00:35:28.119Z,27,5,2,5,"{""6461"":14,""57976"":16,""38001"":16,""3356"":15,""3491"":14}"
4443,battle.net,ttl,2016-08-29T00:35:28.119Z,15,4,1,4,"{""3491"":8,""2914"":8,""38001"":8,""57976"":8}"
4444,battle.net,ttl,2016-09-28T00:35:28.119Z,15,4,2,4,"{""3491"":8,""2914"":8,""38001"":8,""57976"":8}"
4445,battle.net,ttl,2016-10-28T00:35:28.119Z,7,3,1,3,"{""38001"":4,""2914"":4,""57976"":4}"
4446,battle.net,ttl,2016-11-27T00:35:28.119Z,26,5,3,5,"{""2914"":14,""174"":14,""57976"":16,""38001"":16,""3491"":13}"
4448,battle.net,ttl,2016-05-31T00:43:56.008Z,15,4,1,4,"{""62217"":8,""50300"":8,""3356"":8,""57976"":8}"
4449,battle.net,ttl,2016-06-30T00:43:56.008Z,15,4,1,4,"{""62217"":8,""50300"":8,""3356"":8,""57976"":8}"
4450,battle.net,ttl,2016-08-29T00:43:56.008Z,15,4,1,4,"{""50300"":8,""2914"":8,""62217"":8,""57976"":8}"
4451,battle.net,ttl,2016-09-28T00:43:56.008Z,15,4,1,4,"{""174"":8,""50300"":8,""62217"":8,""57976"":8}"
4452,battle.net,ttl,2016-10-28T00:43:56.008Z,15,4,1,4,"{""174"":8,""50300"":8,""62217"":8,""57976"":8}"
4453,battle.net,ttl,2016-11-27T00:43:56.008Z,15,4,1,4,"{""174"":8,""50300"":8,""62217"":8,""57976"":8}"
4454,battle.net,ttl,2016-12-27T00:43:56.008Z,15,4,1,4,"{""174"":8,""50300"":8,""62217"":8,""57976"":8}"
4455,battle.net,ttl,2016-05-31T00:45:12.987Z,15,4,1,4,"{""34274"":8,""57976"":8,""8218"":8,""6461"":8}"
4456,battle.net,ttl,2016-05-31T00:47:53.200Z,7,3,1,3,"{""40676"":4,""6461"":4,""57976"":4}"
4457,battle.net,ttl,2016-06-30T00:47:53.200Z,7,3,1,3,"{""40676"":4,""6461"":4,""57976"":4}"
4458,battle.net,ttl,2016-07-30T00:47:53.200Z,7,3,1,3,"{""40676"":4,""6461"":4,""57976"":4}"
4459,battle.net,ttl,2016-08-29T00:47:53.200Z,7,3,1,3,"{""40676"":4,""6461"":4,""57976"":4}"
4460,battle.net,ttl,2016-09-28T00:47:53.200Z,7,3,1,3,"{""40676"":4,""6461"":4,""57976"":4}"
4461,battle.net,ttl,2016-10-28T00:47:53.200Z,7,3,1,3,"{""40676"":4,""6461"":4,""57976"":4}"
4462,battle.net,ttl,2016-11-27T00:47:53.200Z,15,4,1,4,"{""40676"":8,""46562"":8,""174"":8,""57976"":8}"
4463,battle.net,ttl,2016-05-31T01:00:01.723Z,15,4,1,4,"{""201011"":8,""6461"":8,""33891"":8,""57976"":8}"
4464,battle.net,ttl,2016-06-30T01:00:01.723Z,15,4,1,4,"{""201011"":8,""6461"":8,""33891"":8,""57976"":8}"
4466,battle.net,ttl,2016-08-29T01:00:01.723Z,15,4,2,4,"{""201011"":8,""6461"":8,""33891"":8,""57976"":8}"
4467,battle.net,ttl,2016-09-28T01:00:01.723Z,15,4,1,4,"{""201011"":8,""6461"":8,""33891"":8,""57976"":8}"
4468,battle.net,ttl,2016-10-28T01:00:01.723Z,15,4,1,4,"{""201011"":8,""6461"":8,""33891"":8,""57976"":8}"
4469,battle.net,ttl,2016-11-27T01:00:01.723Z,15,4,1,4,"{""201011"":8,""6461"":8,""33891"":8,""57976"":8}"
4470,battle.net,ttl,2016-05-31T01:02:37.946Z,7,3,1,3,"{""6939"":4,""32097"":4,""57976"":4}"
4471,battle.net,ttl,2016-05-31T01:04:09.564Z,7,3,1,3,"{""3356"":4,""40156"":4,""57976"":4}"
4472,battle.net,ttl,2016-06-30T01:04:09.564Z,7,3,1,3,"{""3356"":4,""40156"":4,""57976"":4}"
4473,battle.net,ttl,2016-05-31T01:04:17.455Z,7,3,1,3,"{""3356"":4,""53597"":4,""57976"":4}"
4474,battle.net,ttl,2016-05-31T01:07:09.568Z,15,4,1,4,"{""6461"":8,""43082"":8,""20860"":8,""57976"":8}"
4475,battle.net,ttl,2016-06-30T01:07:09.568Z,7,3,1,3,"{""43082"":4,""20860"":4,""57976"":4}"
4476,battle.net,ttl,2016-05-31T01:23:41.991Z,27,5,2,5,"{""6461"":14,""174"":14,""1200"":15,""29073"":16,""57976"":16}"
4477,battle.net,ttl,2016-06-30T01:23:41.991Z,7,3,1,3,"{""1200"":4,""29073"":4,""57976"":4}"
4480,battle.net,ttl,2016-09-28T01:23:41.991Z,7,3,1,3,"{""3356"":4,""29073"":4,""57976"":4}"
4481,battle.net,ttl,2016-10-28T01:23:41.991Z,7,3,1,3,"{""3356"":4,""29073"":4,""57976"":4}"
4482,battle.net,ttl,2016-11-27T01:23:41.991Z,7,3,1,3,"{""3356"":4,""29073"":4,""57976"":4}"
4483,battle.net,ttl,2016-05-31T01:41:32.097Z,15,4,1,4,"{""3257"":8,""36352"":8,""3356"":8,""57976"":8}"
4484,battle.net,ttl,2016-06-30T01:41:32.097Z,15,4,1,4,"{""3257"":8,""36352"":8,""3356"":8,""57976"":8}"
4486,battle.net,ttl,2016-08-29T01:41:32.097Z,57,6,2,6,"{""7922"":30,""3257"":30,""3356"":30,""36352"":32,""57976"":32,""1299"":30}"
4487,battle.net,ttl,2016-09-28T01:41:32.097Z,15,4,1,4,"{""36352"":8,""1299"":8,""2914"":8,""57976"":8}"
4488,battle.net,ttl,2016-10-28T01:41:32.097Z,7,3,1,3,"{""36352"":4,""1299"":4,""57976"":4}"
4489,battle.net,ttl,2016-11-27T01:41:32.097Z,7,3,1,3,"{""36352"":4,""1299"":4,""57976"":4}"
4490,battle.net,ttl,2016-05-31T01:49:56.524Z,7,3,1,3,"{""6461"":4,""5580"":4,""57976"":4}"
4491,battle.net,ttl,2016-06-30T01:49:56.524Z,7,3,1,3,"{""6461"":4,""5580"":4,""57976"":4}"
4492,battle.net,ttl,2016-05-31T01:51:56.186Z,7,3,1,3,"{""6461"":4,""51852"":4,""57976"":4}"
4493,battle.net,ttl,2016-06-30T01:51:56.186Z,7,3,1,3,"{""6461"":4,""51852"":4,""57976"":4}"
4495,battle.net,ttl,2016-05-31T01:53:16.262Z,31,5,1,5,"{""59564"":16,""6461"":16,""1200"":16,""9002"":16,""57976"":16}"
4496,battle.net,ttl,2016-06-30T01:53:16.262Z,31,5,1,5,"{""59564"":16,""6461"":16,""1200"":16,""9002"":16,""57976"":16}"
4498,battle.net,ttl,2016-08-29T01:53:16.262Z,31,5,2,5,"{""59564"":16,""6461"":16,""1200"":16,""9002"":16,""57976"":16}"
4499,battle.net,ttl,2016-09-28T01:53:16.262Z,31,5,1,5,"{""59564"":16,""6461"":16,""1200"":16,""9002"":16,""57976"":16}"
4500,battle.net,ttl,2016-05-31T02:18:10.434Z,15,4,1,4,"{""6461"":8,""39451"":8,""20860"":8,""57976"":8}"
4502,battle.net,ttl,2016-06-30T02:23:14.759Z,7,3,1,3,"{""46816"":4,""6939"":4,""57976"":4}"
4503,battle.net,ttl,2016-05-31T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""57976"":4}"
4504,battle.net,ttl,2016-06-30T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""57976"":4}"
4506,battle.net,ttl,2016-08-29T02:35:25.568Z,13,4,2,4,"{""18978"":8,""6461"":7,""6939"":7,""57976"":8}"
4507,battle.net,ttl,2016-09-28T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6939"":4,""57976"":4}"
4508,battle.net,ttl,2016-10-28T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6939"":4,""57976"":4}"
4509,battle.net,ttl,2016-05-31T02:51:13.412Z,7,3,1,3,"{""132597"":4,""6939"":4,""57976"":4}"
4510,battle.net,ttl,2016-06-30T02:51:13.412Z,7,3,1,3,"{""132597"":4,""6939"":4,""57976"":4}"
4511,battle.net,ttl,2016-05-31T02:57:05.904Z,7,3,1,3,"{""1299"":4,""51167"":4,""57976"":4}"
4512,battle.net,ttl,2016-05-31T03:08:24.678Z,15,4,1,4,"{""1421"":8,""174"":8,""7922"":8,""57976"":8}"
4513,battle.net,ttl,2016-06-30T03:08:24.678Z,15,4,1,4,"{""1421"":8,""174"":8,""7922"":8,""57976"":8}"
4514,battle.net,ttl,2016-07-30T03:08:24.678Z,7,3,1,3,"{""1421"":4,""2914"":4,""57976"":4}"
4515,battle.net,ttl,2016-08-29T03:08:24.678Z,15,4,1,4,"{""1421"":8,""6939"":8,""2914"":8,""57976"":8}"
4516,battle.net,ttl,2016-10-28T03:08:24.678Z,7,3,1,3,"{""1421"":4,""174"":4,""57976"":4}"
4517,battle.net,ttl,2016-11-27T03:08:24.678Z,7,3,1,3,"{""1421"":4,""174"":4,""57976"":4}"
4518,battle.net,ttl,2016-05-31T03:17:50.508Z,15,4,1,4,"{""6461"":8,""35818"":8,""6830"":8,""57976"":8}"
4519,battle.net,ttl,2016-05-31T03:24:44.829Z,15,4,1,4,"{""6461"":8,""35662"":8,""20860"":8,""57976"":8}"
4520,battle.net,ttl,2016-06-30T03:24:44.829Z,14,4,2,4,"{""6461"":7,""35662"":8,""20860"":8,""57976"":8}"
4522,battle.net,ttl,2016-08-29T03:24:44.829Z,14,4,2,4,"{""6461"":7,""35662"":8,""20860"":8,""57976"":8}"
4523,battle.net,ttl,2016-05-31T03:25:32.666Z,7,3,1,3,"{""6461"":4,""20860"":4,""57976"":4}"
4524,battle.net,ttl,2016-06-30T03:25:32.666Z,7,3,1,3,"{""6461"":4,""20860"":4,""57976"":4}"
4525,battle.net,ttl,2016-08-29T03:25:32.666Z,7,3,1,3,"{""6461"":4,""20860"":4,""57976"":4}"
4526,battle.net,ttl,2016-11-27T03:25:32.666Z,7,3,1,3,"{""6461"":4,""20860"":4,""57976"":4}"
4527,battle.net,ttl,2016-05-31T03:32:12.998Z,15,4,1,4,"{""5577"":8,""46786"":8,""1200"":8,""57976"":8}"
4528,battle.net,ttl,2016-06-30T03:32:12.998Z,15,4,1,4,"{""5577"":8,""46786"":8,""1200"":8,""57976"":8}"
4529,battle.net,ttl,2016-07-30T03:32:12.998Z,15,4,1,4,"{""5577"":8,""6461"":8,""174"":8,""57976"":8}"
4530,battle.net,ttl,2016-09-28T03:32:12.998Z,7,3,1,3,"{""5577"":4,""174"":4,""57976"":4}"
4531,battle.net,ttl,2016-10-28T03:32:12.998Z,7,3,1,3,"{""5577"":4,""174"":4,""57976"":4}"
4532,battle.net,ttl,2016-11-27T03:32:12.998Z,7,3,1,3,"{""5577"":4,""174"":4,""57976"":4}"
4533,battle.net,ttl,2016-05-31T03:57:06.828Z,7,3,1,3,"{""41678"":4,""3356"":4,""57976"":4}"
4534,battle.net,ttl,2016-06-30T03:57:06.828Z,7,3,1,3,"{""41678"":4,""3356"":4,""57976"":4}"
4535,battle.net,ttl,2016-07-30T03:57:06.828Z,7,3,1,3,"{""41678"":4,""3356"":4,""57976"":4}"
4536,battle.net,ttl,2016-05-31T04:01:42.066Z,7,3,1,3,"{""6939"":4,""63008"":4,""57976"":4}"
4537,battle.net,ttl,2016-06-30T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
4538,battle.net,ttl,2016-07-30T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
4539,battle.net,ttl,2016-08-29T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
4540,battle.net,ttl,2016-09-28T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
4541,battle.net,ttl,2016-10-28T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
4542,battle.net,ttl,2016-11-27T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
4543,battle.net,ttl,2016-05-31T04:11:46.454Z,15,4,1,4,"{""6461"":8,""36114"":8,""53340"":8,""57976"":8}"
4544,battle.net,ttl,2016-06-30T04:11:46.454Z,15,4,1,4,"{""6461"":8,""36114"":8,""53340"":8,""57976"":8}"
4545,battle.net,ttl,2016-07-30T04:11:46.454Z,15,4,1,4,"{""6461"":8,""36114"":8,""53340"":8,""57976"":8}"
4546,battle.net,ttl,2016-09-28T04:11:46.454Z,15,4,1,4,"{""6461"":8,""36114"":8,""53340"":8,""57976"":8}"
4547,battle.net,ttl,2016-10-28T04:11:46.454Z,15,4,1,4,"{""6461"":8,""36114"":8,""53340"":8,""57976"":8}"
4548,battle.net,ttl,2016-11-27T04:11:46.454Z,15,4,1,4,"{""6461"":8,""36114"":8,""53340"":8,""57976"":8}"
4549,battle.net,ttl,2016-05-31T04:39:59.678Z,15,4,1,4,"{""133752"":8,""6453"":8,""7922"":8,""57976"":8}"
4550,battle.net,ttl,2016-06-30T04:39:59.678Z,15,4,1,4,"{""133752"":8,""6453"":8,""7922"":8,""57976"":8}"
4551,battle.net,ttl,2016-05-31T04:40:44.259Z,15,4,1,4,"{""200761"":8,""12874"":8,""3356"":8,""57976"":8}"
4552,battle.net,ttl,2016-06-30T04:40:44.259Z,15,4,1,4,"{""200761"":8,""12874"":8,""3356"":8,""57976"":8}"
4553,battle.net,ttl,2016-07-30T04:40:44.259Z,15,4,1,4,"{""200761"":8,""12874"":8,""3356"":8,""57976"":8}"
4554,battle.net,ttl,2016-05-31T04:58:58.796Z,63,6,1,6,"{""41828"":32,""57127"":32,""57976"":32,""12644"":32,""3356"":32,""16016"":32}"
4555,battle.net,ttl,2016-05-31T05:08:26.735Z,15,4,1,4,"{""28717"":8,""31027"":8,""1200"":8,""57976"":8}"
4556,battle.net,ttl,2016-05-31T05:48:12.690Z,14,4,2,4,"{""33182"":8,""6503"":7,""3356"":8,""57976"":8}"
4557,battle.net,ttl,2016-06-30T05:48:12.690Z,14,4,2,4,"{""33182"":8,""6503"":7,""3356"":8,""57976"":8}"
4558,battle.net,ttl,2016-07-30T05:48:12.690Z,15,4,1,4,"{""33182"":8,""6503"":8,""3356"":8,""57976"":8}"
4559,battle.net,ttl,2016-08-29T05:48:12.690Z,14,4,2,4,"{""33182"":8,""6503"":7,""3356"":8,""57976"":8}"
4560,battle.net,ttl,2016-09-28T05:48:12.690Z,7,3,1,3,"{""33182"":4,""3356"":4,""57976"":4}"
4561,battle.net,ttl,2016-05-31T06:10:54.031Z,7,3,1,3,"{""6461"":4,""29550"":4,""57976"":4}"
4563,battle.net,ttl,2016-06-30T06:12:38.845Z,7,3,1,3,"{""3356"":4,""49367"":4,""57976"":4}"
4564,battle.net,ttl,2016-07-30T06:12:38.845Z,7,3,1,3,"{""3356"":4,""49367"":4,""57976"":4}"
4565,battle.net,ttl,2016-05-31T07:07:20.439Z,7,3,1,3,"{""6461"":4,""9009"":4,""57976"":4}"
4566,battle.net,ttl,2016-06-30T07:07:20.439Z,7,3,1,3,"{""6461"":4,""9009"":4,""57976"":4}"
4568,battle.net,ttl,2016-08-29T07:07:20.439Z,7,3,1,3,"{""6461"":4,""9009"":4,""57976"":4}"
4569,battle.net,ttl,2016-09-28T07:07:20.439Z,7,3,1,3,"{""174"":4,""9009"":4,""57976"":4}"
4570,battle.net,ttl,2016-10-28T07:07:20.439Z,7,3,1,3,"{""174"":4,""9009"":4,""57976"":4}"
4571,battle.net,ttl,2016-11-27T07:07:20.439Z,7,3,1,3,"{""174"":4,""9009"":4,""57976"":4}"
4572,battle.net,ttl,2016-05-31T07:12:56.409Z,15,4,1,4,"{""22676"":8,""6939"":8,""63008"":8,""57976"":8}"
4573,battle.net,ttl,2016-06-30T07:12:56.409Z,15,4,1,4,"{""22676"":8,""174"":8,""63008"":8,""57976"":8}"
4574,battle.net,ttl,2016-07-30T07:12:56.409Z,15,4,1,4,"{""22676"":8,""174"":8,""63008"":8,""57976"":8}"
4575,battle.net,ttl,2016-08-29T07:12:56.409Z,15,4,1,4,"{""22676"":8,""174"":8,""63008"":8,""57976"":8}"
4576,battle.net,ttl,2016-09-28T07:12:56.409Z,15,4,1,4,"{""22676"":8,""174"":8,""63008"":8,""57976"":8}"
4577,battle.net,ttl,2016-10-28T07:12:56.409Z,15,4,1,4,"{""22676"":8,""174"":8,""63008"":8,""57976"":8}"
4578,battle.net,ttl,2016-11-27T07:12:56.409Z,15,4,1,4,"{""22676"":8,""174"":8,""63008"":8,""57976"":8}"
4579,battle.net,ttl,2016-05-31T07:57:58.364Z,7,3,1,3,"{""42473"":4,""1200"":4,""57976"":4}"
4580,battle.net,ttl,2016-05-31T08:10:59.284Z,7,3,1,3,"{""32475"":4,""6461"":4,""57976"":4}"
4581,battle.net,ttl,2016-06-30T08:10:59.284Z,13,4,2,4,"{""32475"":8,""6461"":7,""3356"":7,""57976"":8}"
4584,battle.net,ttl,2016-10-28T08:10:59.284Z,7,3,1,3,"{""32475"":4,""6461"":4,""57976"":4}"
4585,battle.net,ttl,2016-11-27T08:10:59.284Z,7,3,1,3,"{""32475"":4,""6461"":4,""57976"":4}"
4586,battle.net,ttl,2016-05-31T08:13:16.720Z,15,4,1,4,"{""6459"":8,""19916"":8,""3356"":8,""57976"":8}"
4587,battle.net,ttl,2016-06-30T08:13:16.720Z,15,4,1,4,"{""6459"":8,""19916"":8,""3356"":8,""57976"":8}"
4588,battle.net,ttl,2016-07-30T08:13:16.720Z,15,4,1,4,"{""6459"":8,""19916"":8,""2914"":8,""57976"":8}"
4589,battle.net,ttl,2016-08-29T08:13:16.720Z,15,4,1,4,"{""6459"":8,""19916"":8,""2914"":8,""57976"":8}"
4590,battle.net,ttl,2016-09-28T08:13:16.720Z,15,4,1,4,"{""6459"":8,""19916"":8,""2914"":8,""57976"":8}"
4591,battle.net,ttl,2016-10-28T08:13:16.720Z,15,4,1,4,"{""6459"":8,""19916"":8,""2914"":8,""57976"":8}"
4592,battle.net,ttl,2016-05-31T08:20:16.598Z,15,4,1,4,"{""20360"":8,""6939"":8,""63008"":8,""57976"":8}"
4593,battle.net,ttl,2016-06-30T08:20:16.598Z,15,4,1,4,"{""20360"":8,""174"":8,""63008"":8,""57976"":8}"
4594,battle.net,ttl,2016-07-30T08:20:16.598Z,15,4,1,4,"{""20360"":8,""174"":8,""63008"":8,""57976"":8}"
4595,battle.net,ttl,2016-08-29T08:20:16.598Z,15,4,1,4,"{""20360"":8,""174"":8,""63008"":8,""57976"":8}"
4596,battle.net,ttl,2016-09-28T08:20:16.598Z,15,4,1,4,"{""20360"":8,""174"":8,""63008"":8,""57976"":8}"
4597,battle.net,ttl,2016-10-28T08:20:16.598Z,15,4,1,4,"{""20360"":8,""174"":8,""63008"":8,""57976"":8}"
4598,battle.net,ttl,2016-11-27T08:20:16.598Z,15,4,1,4,"{""20360"":8,""174"":8,""63008"":8,""57976"":8}"
4599,battle.net,ttl,2016-05-31T08:24:08.046Z,7,3,1,3,"{""6461"":4,""13739"":4,""57976"":4}"
4600,battle.net,ttl,2016-05-31T09:04:00.607Z,15,4,1,4,"{""199558"":8,""2588"":8,""6939"":8,""57976"":8}"
4601,battle.net,ttl,2016-06-30T09:04:00.607Z,15,4,1,4,"{""199558"":8,""2588"":8,""6939"":8,""57976"":8}"
4602,battle.net,ttl,2016-05-31T09:57:29.483Z,15,4,1,4,"{""201011"":8,""6461"":8,""51191"":8,""57976"":8}"
4603,battle.net,ttl,2016-06-30T09:57:29.483Z,15,4,1,4,"{""201011"":8,""6461"":8,""51191"":8,""57976"":8}"
4604,battle.net,ttl,2016-05-31T10:48:10.779Z,7,3,1,3,"{""11588"":4,""12989"":4,""57976"":4}"
4605,battle.net,ttl,2016-06-30T10:48:10.779Z,7,3,1,3,"{""11588"":4,""12989"":4,""57976"":4}"
4606,battle.net,ttl,2016-05-31T11:26:39.571Z,7,3,1,3,"{""26277"":4,""6461"":4,""57976"":4}"
4607,battle.net,ttl,2016-06-30T11:26:39.571Z,7,3,1,3,"{""26277"":4,""3356"":4,""57976"":4}"
4608,battle.net,ttl,2016-05-31T11:38:59.430Z,7,3,1,3,"{""47748"":4,""1200"":4,""57976"":4}"
4609,battle.net,ttl,2016-06-30T11:38:59.430Z,7,3,1,3,"{""47748"":4,""1200"":4,""57976"":4}"
4610,battle.net,ttl,2016-05-31T12:10:30.196Z,31,5,1,5,"{""1200"":16,""6461"":16,""9002"":16,""52048"":16,""57976"":16}"
4611,battle.net,ttl,2016-06-30T12:10:30.196Z,15,4,1,4,"{""6939"":8,""1200"":8,""52048"":8,""57976"":8}"
4612,battle.net,ttl,2016-06-01T00:59:09.558Z,127,7,1,7,"{""5391"":64,""21183"":64,""197706"":64,""57976"":64,""3320"":64,""3356"":64,""8585"":64}"
4613,battle.net,ttl,2016-07-01T00:59:09.558Z,127,7,1,7,"{""5483"":64,""21183"":64,""197706"":64,""57976"":64,""3320"":64,""3356"":64,""8585"":64}"
4615,battle.net,ttl,2016-08-30T00:59:09.558Z,1,8,2,1,"{""5483"":1}"
4616,battle.net,ttl,2016-06-01T01:18:29.023Z,31,5,1,5,"{""1200"":16,""6461"":16,""57169"":16,""9002"":16,""57976"":16}"
4617,battle.net,ttl,2016-07-01T01:18:29.023Z,31,5,1,5,"{""1200"":16,""6461"":16,""57169"":16,""9002"":16,""57976"":16}"
4618,battle.net,ttl,2016-06-04T00:49:26.411Z,63,6,1,6,"{""19531"":32,""19844"":32,""5580"":32,""6461"":32,""57976"":32,""25780"":32}"
4619,battle.net,ttl,2016-07-04T00:49:26.411Z,63,6,1,6,"{""19531"":32,""19844"":32,""5580"":32,""6461"":32,""57976"":32,""25780"":32}"
4621,battle.net,ttl,2016-06-04T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
4622,battle.net,ttl,2016-07-04T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
4624,battle.net,ttl,2016-09-02T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
4626,battle.net,ttl,2016-11-01T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
4627,battle.net,ttl,2016-12-01T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
4628,battle.net,ttl,2016-12-31T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
4629,battle.net,ttl,2016-06-04T02:24:45.654Z,15,4,1,4,"{""3356"":8,""38935"":8,""12310"":8,""57976"":8}"
4630,battle.net,ttl,2016-06-04T02:48:13.477Z,15,4,1,4,"{""1299"":8,""53755"":8,""17233"":8,""57976"":8}"
4631,battle.net,ttl,2016-07-04T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
4632,battle.net,ttl,2016-08-03T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
4633,battle.net,ttl,2016-09-02T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
4634,battle.net,ttl,2016-10-02T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
4635,battle.net,ttl,2016-11-01T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
4636,battle.net,ttl,2016-12-01T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
4637,battle.net,ttl,2016-06-04T03:27:15.366Z,126,7,2,7,"{""8220"":64,""6461"":64,""60311"":64,""57976"":64,""3356"":63,""15576"":64,""3303"":64}"
4638,battle.net,ttl,2016-06-04T03:33:22.823Z,15,4,1,4,"{""29485"":8,""3356"":8,""15994"":8,""57976"":8}"
4639,battle.net,ttl,2016-07-04T03:33:22.823Z,15,4,1,4,"{""29485"":8,""3356"":8,""15994"":8,""57976"":8}"
4641,battle.net,ttl,2016-09-02T03:33:22.823Z,15,4,1,4,"{""29485"":8,""3356"":8,""15994"":8,""57976"":8}"
4642,battle.net,ttl,2016-11-01T03:33:22.823Z,15,4,1,4,"{""29485"":8,""3356"":8,""15994"":8,""57976"":8}"
4646,battle.net,ttl,2016-06-04T03:57:13.563Z,7,3,1,3,"{""174"":4,""7922"":4,""57976"":4}"
4647,battle.net,ttl,2016-06-04T04:30:28.162Z,7,3,1,3,"{""45177"":4,""3356"":4,""57976"":4}"
4648,battle.net,ttl,2016-07-04T04:30:28.162Z,7,3,1,3,"{""45177"":4,""3356"":4,""57976"":4}"
4649,battle.net,ttl,2016-09-02T04:30:28.162Z,7,3,1,3,"{""45177"":4,""3356"":4,""57976"":4}"
4650,battle.net,ttl,2016-10-02T04:30:28.162Z,7,3,1,3,"{""45177"":4,""3356"":4,""57976"":4}"
4652,battle.net,ttl,2016-12-31T04:30:28.162Z,7,3,1,3,"{""45177"":4,""3356"":4,""57976"":4}"
4653,battle.net,ttl,2016-06-04T05:23:11.730Z,15,4,1,4,"{""7552"":8,""6453"":8,""7922"":8,""57976"":8}"
4654,battle.net,ttl,2016-10-02T05:23:11.730Z,7,3,1,3,"{""7552"":4,""1273"":4,""57976"":4}"
4655,battle.net,ttl,2016-06-04T06:12:43.643Z,15,4,1,4,"{""33387"":8,""6939"":8,""32097"":8,""57976"":8}"
4656,battle.net,ttl,2016-07-04T06:12:43.643Z,15,4,1,4,"{""33387"":8,""6939"":8,""32097"":8,""57976"":8}"
4657,battle.net,ttl,2016-08-03T06:12:43.643Z,15,4,1,4,"{""33387"":8,""6939"":8,""32097"":8,""57976"":8}"
4658,battle.net,ttl,2016-09-02T06:12:43.643Z,15,4,1,4,"{""33387"":8,""6939"":8,""32097"":8,""57976"":8}"
4659,battle.net,ttl,2016-06-04T06:37:05.714Z,55,6,2,6,"{""2914"":28,""6461"":31,""46475"":32,""17233"":28,""57976"":32,""7018"":28}"
4660,battle.net,ttl,2016-07-04T06:37:05.714Z,31,5,1,5,"{""46475"":16,""2914"":16,""17233"":16,""7018"":16,""57976"":16}"
4662,battle.net,ttl,2016-06-04T10:02:31.671Z,31,5,1,5,"{""6461"":16,""37153"":16,""174"":16,""37179"":16,""57976"":16}"
4663,battle.net,ttl,2016-06-04T10:58:41.479Z,117,7,2,7,"{""7922"":60,""1221"":60,""6461"":62,""57976"":64,""4637"":60,""33438"":64,""174"":62}"
4664,battle.net,ttl,2016-07-04T10:58:41.479Z,7,3,1,3,"{""33438"":4,""2914"":4,""57976"":4}"
4665,battle.net,ttl,2016-06-07T08:14:48.680Z,7,3,1,3,"{""39326"":4,""3356"":4,""57976"":4}"
4666,battle.net,ttl,2016-07-07T08:14:48.680Z,7,3,1,3,"{""39326"":4,""3356"":4,""57976"":4}"
4667,battle.net,ttl,2016-06-07T08:48:03.579Z,15,4,1,4,"{""9498"":8,""1200"":8,""56202"":8,""57976"":8}"
4668,battle.net,ttl,2016-07-07T08:48:03.579Z,15,4,1,4,"{""9498"":8,""1200"":8,""56202"":8,""57976"":8}"
4669,battle.net,ttl,2016-06-10T00:28:51.712Z,7,3,1,3,"{""1200"":4,""15694"":4,""57976"":4}"
4670,battle.net,ttl,2016-07-10T00:28:51.712Z,7,3,1,3,"{""3356"":4,""15694"":4,""57976"":4}"
4671,battle.net,ttl,2016-08-09T00:28:51.712Z,7,3,1,3,"{""3356"":4,""15694"":4,""57976"":4}"
4672,battle.net,ttl,2016-09-08T00:28:51.712Z,7,3,1,3,"{""3356"":4,""15694"":4,""57976"":4}"
4673,battle.net,ttl,2016-10-08T00:28:51.712Z,7,3,1,3,"{""3356"":4,""15694"":4,""57976"":4}"
4674,battle.net,ttl,2016-11-07T00:28:51.712Z,7,3,1,3,"{""3356"":4,""15694"":4,""57976"":4}"
4675,battle.net,ttl,2016-06-10T09:21:05.402Z,7,3,1,3,"{""31042"":4,""1200"":4,""57976"":4}"
4676,battle.net,ttl,2016-07-10T09:21:05.402Z,7,3,1,3,"{""31042"":4,""1200"":4,""57976"":4}"
4677,battle.net,ttl,2016-06-13T00:15:51.823Z,15,4,1,4,"{""63213"":8,""174"":8,""3356"":8,""57976"":8}"
4678,battle.net,ttl,2016-07-13T00:15:51.823Z,7,3,1,3,"{""63213"":4,""174"":4,""57976"":4}"
4679,battle.net,ttl,2016-08-12T00:15:51.823Z,7,3,1,3,"{""63213"":4,""174"":4,""57976"":4}"
4680,battle.net,ttl,2016-09-11T00:15:51.823Z,7,3,1,3,"{""63213"":4,""174"":4,""57976"":4}"
4681,battle.net,ttl,2016-10-11T00:15:51.823Z,7,3,1,3,"{""63213"":4,""174"":4,""57976"":4}"
4682,battle.net,ttl,2016-11-10T00:15:51.823Z,7,3,1,3,"{""63213"":4,""174"":4,""57976"":4}"
4683,battle.net,ttl,2016-12-10T00:15:51.823Z,7,3,1,3,"{""63213"":4,""174"":4,""57976"":4}"
4684,battle.net,ttl,2016-06-13T00:38:24.596Z,15,4,1,4,"{""9680"":8,""6461"":8,""3462"":8,""57976"":8}"
4685,battle.net,ttl,2016-09-11T00:38:24.596Z,15,4,1,4,"{""9680"":8,""3356"":8,""3462"":8,""57976"":8}"
4686,battle.net,ttl,2016-06-13T05:37:03.923Z,15,4,1,4,"{""24218"":8,""1200"":8,""55720"":8,""57976"":8}"
4687,battle.net,ttl,2016-07-13T05:37:03.923Z,7,3,1,3,"{""2914"":4,""55720"":4,""57976"":4}"
4688,battle.net,ttl,2016-08-12T05:37:03.923Z,7,3,1,3,"{""2914"":4,""55720"":4,""57976"":4}"
4689,battle.net,ttl,2016-09-11T05:37:03.923Z,7,3,1,3,"{""2914"":4,""55720"":4,""57976"":4}"
4690,battle.net,ttl,2016-10-11T05:37:03.923Z,7,3,1,3,"{""2914"":4,""55720"":4,""57976"":4}"
4691,battle.net,ttl,2016-11-10T05:37:03.923Z,7,3,1,3,"{""2914"":4,""55720"":4,""57976"":4}"
4692,battle.net,ttl,2016-12-10T05:37:03.923Z,7,3,1,3,"{""2914"":4,""55720"":4,""57976"":4}"
4693,battle.net,ttl,2016-06-13T05:56:05.821Z,7,3,1,3,"{""43289"":4,""3356"":4,""57976"":4}"
4694,battle.net,ttl,2016-07-13T05:56:05.821Z,7,3,1,3,"{""43289"":4,""3356"":4,""57976"":4}"
4695,battle.net,ttl,2016-06-13T07:28:28.971Z,7,3,1,3,"{""4323"":4,""3356"":4,""57976"":4}"
4696,battle.net,ttl,2016-08-12T07:28:28.971Z,15,4,1,4,"{""4323"":8,""3356"":8,""3549"":8,""57976"":8}"
4697,battle.net,ttl,2016-09-11T07:28:28.971Z,15,4,1,4,"{""4323"":8,""3356"":8,""3549"":8,""57976"":8}"
4698,battle.net,ttl,2016-10-11T07:28:28.971Z,15,4,1,4,"{""4323"":8,""3356"":8,""3549"":8,""57976"":8}"
4699,battle.net,ttl,2016-06-16T01:39:02.010Z,59,6,2,6,"{""50673"":31,""6461"":30,""1200"":32,""51430"":32,""57976"":32,""9002"":30}"
4700,battle.net,ttl,2016-07-16T01:39:02.010Z,15,4,1,4,"{""50673"":8,""1200"":8,""51430"":8,""57976"":8}"
4702,battle.net,ttl,2016-09-14T01:39:02.010Z,127,7,1,7,"{""50673"":64,""6461"":64,""1200"":64,""51430"":64,""57976"":64,""24785"":64,""20562"":64}"
4703,battle.net,ttl,2016-10-14T01:39:02.010Z,127,7,1,7,"{""50673"":64,""6461"":64,""1200"":64,""51430"":64,""57976"":64,""24785"":64,""20562"":64}"
4704,battle.net,ttl,2016-11-13T01:39:02.010Z,223,8,2,8,"{""50673"":112,""6461"":112,""1200"":112,""51430"":128,""57976"":128,""24785"":112,""174"":127,""20562"":112}"
4706,battle.net,ttl,2016-06-22T04:00:52.284Z,7,3,1,3,"{""1299"":4,""3223"":4,""57976"":4}"
4707,battle.net,ttl,2016-07-22T04:00:52.284Z,7,3,1,3,"{""1299"":4,""3223"":4,""57976"":4}"
4708,battle.net,ttl,2016-08-21T04:00:52.284Z,7,3,1,3,"{""1299"":4,""3223"":4,""57976"":4}"
4709,battle.net,ttl,2016-09-20T04:00:52.284Z,7,3,1,3,"{""1299"":4,""3223"":4,""57976"":4}"
4710,battle.net,ttl,2016-06-25T00:41:20.524Z,7,3,1,3,"{""57976"":4,""34702"":4,""3327"":4}"
4711,battle.net,ttl,2016-07-25T00:41:20.524Z,7,3,1,3,"{""57976"":4,""34702"":4,""3327"":4}"
4712,battle.net,ttl,2016-10-23T00:41:20.524Z,15,4,1,4,"{""3327"":8,""2914"":8,""34702"":8,""57976"":8}"
4713,battle.net,ttl,2016-11-22T00:41:20.524Z,15,4,1,4,"{""3327"":8,""2914"":8,""34702"":8,""57976"":8}"
4714,battle.net,ttl,2016-12-22T00:41:20.524Z,15,4,1,4,"{""3327"":8,""2914"":8,""34702"":8,""57976"":8}"
4715,battle.net,ttl,2016-06-25T06:53:11.862Z,7,3,1,3,"{""16276"":4,""17233"":4,""57976"":4}"
4716,battle.net,ttl,2016-07-22T03:33:59.801Z,61,6,2,6,"{""2914"":31,""3257"":32,""6391"":32,""11831"":32,""3356"":31,""57976"":32}"
4718,battle.net,ttl,2016-09-15T02:46:03.683Z,7,3,1,3,"{""20853"":4,""2914"":4,""57976"":4}"
4719,battle.net,ttl,2016-10-15T02:46:03.683Z,7,3,1,3,"{""174"":4,""20853"":4,""57976"":4}"
4720,battle.net,ttl,2016-11-14T02:46:03.683Z,7,3,1,3,"{""174"":4,""20853"":4,""57976"":4}"
4721,battle.net,ttl,2016-08-19T05:01:36.303Z,15,4,1,4,"{""30693"":8,""3257"":8,""2914"":8,""57976"":8}"
4722,battle.net,ttl,2016-09-18T05:01:36.303Z,7,3,1,3,"{""1299"":4,""30693"":4,""57976"":4}"
4723,battle.net,ttl,2016-10-18T05:01:36.303Z,7,3,1,3,"{""1299"":4,""30693"":4,""57976"":4}"
4724,battle.net,ttl,2016-11-17T05:01:36.303Z,7,3,1,3,"{""1299"":4,""30693"":4,""57976"":4}"
4725,battle.net,ttl,2016-08-25T06:23:25.374Z,1,4,2,1,"{""2914"":1}"
4726,battle.net,ttl,2016-09-24T06:23:25.374Z,7,3,1,3,"{""20473"":4,""2914"":4,""57976"":4}"
4727,battle.net,ttl,2016-10-24T06:23:25.374Z,7,3,1,3,"{""20473"":4,""2914"":4,""57976"":4}"
4728,battle.net,ttl,2016-11-23T06:23:25.374Z,7,3,1,3,"{""20473"":4,""2914"":4,""57976"":4}"
4729,battle.net,ttl,2016-09-25T01:41:47.234Z,7,3,1,3,"{""24768"":4,""174"":4,""57976"":4}"
4730,battle.net,ttl,2016-10-25T01:41:47.234Z,7,3,1,3,"{""24768"":4,""174"":4,""57976"":4}"
4731,battle.net,ttl,2016-10-27T00:19:50.465Z,7,3,1,3,"{""42831"":4,""2914"":4,""57976"":4}"
4732,battle.net,ttl,2016-11-26T00:19:50.465Z,7,3,1,3,"{""42831"":4,""2914"":4,""57976"":4}"
4733,battle.net,ttl,2016-08-31T04:34:47.964Z,7,3,1,3,"{""2914"":4,""35017"":4,""57976"":4}"
4734,battle.net,ttl,2016-09-30T04:34:47.964Z,7,3,1,3,"{""174"":4,""35017"":4,""57976"":4}"
4735,battle.net,ttl,2016-10-30T04:34:47.964Z,7,3,1,3,"{""174"":4,""35017"":4,""57976"":4}"
4736,battle.net,ttl,2016-11-29T04:34:47.964Z,7,3,1,3,"{""174"":4,""35017"":4,""57976"":4}"
4737,battle.net,ttl,2016-09-18T22:45:17.928Z,7,3,1,3,"{""6461"":4,""5413"":4,""57976"":4}"
4738,battle.net,ttl,2016-10-18T22:45:17.928Z,7,3,1,3,"{""6461"":4,""5413"":4,""57976"":4}"
4739,battle.net,ttl,2016-11-17T22:45:17.928Z,7,3,1,3,"{""6461"":4,""5413"":4,""57976"":4}"
4740,battle.net,ttl,2016-09-24T02:56:07.084Z,63,6,1,6,"{""6461"":32,""35753"":32,""57976"":32,""34426"":32,""51975"":32,""8966"":32}"
4741,battle.net,ttl,2016-09-26T01:42:27.841Z,127,7,1,7,"{""31283"":64,""49788"":64,""57976"":64,""12552"":64,""3356"":64,""16150"":64,""34989"":64}"
4742,battle.net,ttl,2016-10-26T01:42:27.841Z,127,7,1,7,"{""31283"":64,""49788"":64,""57976"":64,""12552"":64,""3356"":64,""16150"":64,""34989"":64}"
4743,battle.net,ttl,2016-12-25T01:42:27.841Z,31,5,1,5,"{""34989"":16,""174"":16,""49788"":16,""50304"":16,""57976"":16}"
4744,battle.net,ttl,2016-09-26T16:41:53.795Z,15,4,1,4,"{""6830"":8,""2914"":8,""1200"":8,""57976"":8}"
4746,battle.net,ttl,2016-12-25T16:41:53.795Z,7,3,1,3,"{""6830"":4,""174"":4,""57976"":4}"
4748,battle.net,ttl,2016-12-01T09:03:51.576Z,15,4,1,4,"{""3257"":8,""174"":8,""36884"":8,""57976"":8}"
4749,battle.net,ttl,2016-12-31T09:03:51.576Z,7,3,1,3,"{""1299"":4,""36884"":4,""57976"":4}"
4750,battle.net,ttl,2016-10-02T11:54:24.046Z,63,6,1,6,"{""13156"":32,""6461"":32,""57976"":32,""9186"":32,""5626"":32,""174"":32}"
4751,battle.net,ttl,2016-12-01T11:54:24.046Z,31,5,1,5,"{""9186"":16,""5626"":16,""13156"":16,""174"":16,""57976"":16}"
4752,battle.net,ttl,2016-10-03T01:31:57.913Z,15,4,1,4,"{""39324"":8,""3356"":8,""47605"":8,""57976"":8}"
4753,battle.net,ttl,2016-11-07T12:48:32.707Z,62,6,2,6,"{""29032"":32,""30844"":32,""17233"":31,""57976"":32,""6939"":32,""36997"":32}"
4754,battle.net,ttl,2016-11-12T00:46:30.447Z,15,4,1,4,"{""53889"":8,""3257"":8,""174"":8,""57976"":8}"
4756,battle.net,ttl,2016-11-27T23:39:55.754Z,27,5,2,5,"{""35699"":14,""59432"":16,""174"":15,""2914"":14,""57976"":16}"
4757,battle.net,ttl,2016-11-28T13:00:11.675Z,7,3,2,3,"{""174"":4,""57976"":4,""8999"":4}"
4758,battle.net,ttl,2016-12-02T10:54:11.000Z,7,3,1,3,"{""174"":4,""61317"":4,""57976"":4}"
4759,battle.net,ttl,2017-01-01T10:54:11.000Z,7,3,1,3,"{""174"":4,""61317"":4,""57976"":4}"
4761,battle.net,ttl,2017-02-14T16:35:07.184Z,7,3,1,3,"{""174"":4,""5719"":4,""57976"":4}"
4762,battle.net,ttl,2016-12-28T21:04:08.071Z,7,3,1,3,"{""42708"":4,""1299"":4,""57976"":4}"
4764,battle.net,seq,2016-07-04T10:02:31.671Z,3,7,2,2,"{""327782"":2,""37100"":2}"
4769,battle.net,seq,2016-08-03T10:58:41.479Z,1,9,4,1,"{""7473"":1}"
4770,battle.net,seq,2016-08-08T12:24:37.006Z,1,7,3,1,"{""1299"":1}"
4772,battle.net,seq,2016-09-28T01:51:56.186Z,3,5,2,2,"{""9002"":2,""1200"":2}"
4773,battle.net,seq,2016-09-28T03:24:44.829Z,1,5,3,1,"{""174"":1}"
4774,battle.net,seq,2016-09-29T00:59:09.558Z,1,9,3,1,"{""174"":1}"
4780,battle.net,seq,2016-11-06T03:45:32.548Z,1,5,2,1,"{""174"":1}"
4783,battle.net,seq,2016-11-27T05:48:12.690Z,1,5,3,1,"{""174"":1}"
4791,tianya.cn,ttl,2016-12-06T02:37:56.319Z,15,4,1,4,"{""174"":8,""4134"":8,""54334"":8,""63008"":8}"
4792,tianya.cn,ttl,2016-07-09T03:06:04.263Z,7,3,1,3,"{""40676"":4,""4134"":4,""3257"":4}"
4794,tianya.cn,ttl,2016-11-06T03:55:53.462Z,1,5,2,1,"{""2914"":1}"
4799,tianya.cn,ttl,2016-07-09T06:41:06.383Z,1,4,2,1,"{""1299"":1}"
4800,tianya.cn,ttl,2016-06-30T00:00:25.097Z,15,4,1,4,"{""2828"":8,""36352"":8,""4134"":8,""55286"":8}"
4801,tianya.cn,ttl,2016-05-31T00:00:31.267Z,1,6,4,1,"{""2914"":1}"
4803,tianya.cn,ttl,2016-06-30T02:07:21.021Z,7,3,1,3,"{""39122"":4,""1299"":4,""4134"":4}"
4804,tianya.cn,ttl,2016-11-27T02:45:29.069Z,7,3,1,3,"{""174"":4,""4134"":4,""35017"":4}"
4805,tianya.cn,ttl,2016-06-30T03:47:45.324Z,7,3,1,3,"{""174"":4,""4134"":4,""20853"":4}"
4807,tianya.cn,ttl,2016-07-04T02:21:21.405Z,7,3,1,3,"{""4134"":4,""8100"":4,""36678"":4}"
4809,tianya.cn,block,2016-06-13T09:25:05.103Z,15,4,1,4,"{""41678"":8,""3356"":8,""4134"":8,""701"":8}"
4838,battle.net,block,2016-08-21T07:02:26.510Z,7,3,1,3,"{""3327"":4,""2914"":4,""57976"":4}"
4841,battle.net,block,2016-09-02T00:49:26.411Z,1,9,3,1,"{""209"":1}"
4879,battle.net,rst,2016-11-01T10:58:41.479Z,7,9,4,5,"{""2914"":7,""4637"":4,""174"":7,""7922"":4,""1221"":4}"
4883,blackboard.com,ttl,2016-09-18T22:45:17.928Z,7,3,1,3,"{""6461"":4,""5413"":4,""22556"":4}"
4886,amazon.com,ttl,2016-07-09T02:51:01.673Z,63,6,1,6,"{""5391"":32,""16509"":32,""21183"":32,""197706"":32,""6762"":32,""8585"":32}"
4888,amazon.com,ttl,2016-10-07T02:51:01.673Z,63,6,1,6,"{""5391"":32,""16509"":32,""21183"":32,""197706"":32,""6762"":32,""8585"":32}"
4889,amazon.com,ttl,2016-06-09T03:00:10.533Z,7,3,1,3,"{""40676"":4,""6461"":4,""16509"":4}"
4890,amazon.com,ttl,2016-08-08T03:00:10.533Z,7,3,1,3,"{""40676"":4,""6461"":4,""16509"":4}"
4891,amazon.com,ttl,2016-05-10T03:16:49.522Z,7,3,1,3,"{""46816"":4,""6939"":4,""16509"":4}"
4894,amazon.com,ttl,2016-06-09T04:36:35.964Z,3,5,2,2,"{""1299"":2,""1136"":2}"
4895,amazon.com,ttl,2016-06-09T05:48:53.142Z,1,11,6,1,"{""3356"":1}"
4897,amazon.com,ttl,2016-09-28T00:16:19.848Z,1,4,2,1,"{""3356"":1}"
4898,amazon.com,ttl,2016-06-30T01:52:37.327Z,15,4,1,4,"{""9680"":8,""1299"":8,""3462"":8,""16509"":8}"
4900,amazon.com,seq,2016-08-03T05:41:36.093Z,1,5,3,1,"{""3356"":1}"
4906,nytimes.com,ttl,2016-06-09T04:29:35.772Z,1,6,4,1,"{""40833"":1}"
4909,craigslist.org,ttl,2017-01-05T02:33:14.214Z,15,4,1,4,"{""22414"":8,""174"":8,""54334"":8,""63008"":8}"
4910,craigslist.org,ttl,2017-01-05T02:36:35.318Z,13,4,2,4,"{""6461"":7,""22414"":8,""174"":7,""8100"":8}"
4913,craigslist.org,ttl,2017-01-05T03:42:45.232Z,7,3,1,3,"{""22414"":4,""174"":4,""20860"":4}"
4915,craigslist.org,ttl,2016-06-09T03:55:53.462Z,1,4,3,1,"{""2914"":1}"
4916,craigslist.org,ttl,2017-01-05T03:55:53.462Z,7,3,1,3,"{""36351"":4,""22414"":4,""2914"":4}"
4917,craigslist.org,ttl,2016-05-10T04:29:35.772Z,15,4,1,4,"{""22414"":8,""174"":8,""35432"":8,""197648"":8}"
4918,craigslist.org,ttl,2016-11-06T04:36:32.199Z,15,4,1,4,"{""20473"":8,""22414"":8,""174"":8,""3257"":8}"
4919,craigslist.org,ttl,2016-09-07T04:59:24.381Z,15,4,1,4,"{""6461"":8,""22414"":8,""47869"":8,""9009"":8}"
4920,craigslist.org,ttl,2016-10-07T04:59:24.381Z,15,4,1,4,"{""6461"":8,""22414"":8,""47869"":8,""9009"":8}"
4921,craigslist.org,ttl,2016-10-07T06:03:09.869Z,15,4,1,4,"{""22414"":8,""174"":8,""20860"":8,""35662"":8}"
4922,craigslist.org,ttl,2016-06-09T06:12:06.247Z,15,4,1,4,"{""22414"":8,""34702"":8,""2914"":8,""3327"":8}"
4923,craigslist.org,ttl,2017-01-05T07:11:49.553Z,13,4,2,4,"{""6461"":7,""22414"":8,""174"":7,""15003"":8}"
4924,craigslist.org,ttl,2016-11-06T07:26:31.798Z,15,4,1,4,"{""22414"":8,""6830"":8,""2914"":8,""1200"":8}"
4926,craigslist.org,ttl,2016-08-08T08:02:19.722Z,3,5,2,2,"{""2914"":2,""3491"":2}"
4927,craigslist.org,ttl,2016-10-07T10:58:13.068Z,15,4,1,4,"{""22414"":8,""3356"":8,""30818"":8,""50613"":8}"
4928,craigslist.org,ttl,2016-05-31T00:30:26.647Z,7,3,1,3,"{""22414"":4,""174"":4,""32748"":4}"
4930,craigslist.org,ttl,2016-10-28T03:08:24.678Z,15,4,1,4,"{""1421"":8,""22414"":8,""6939"":8,""2914"":8}"
4931,craigslist.org,ttl,2016-12-27T03:08:24.678Z,7,3,1,3,"{""1421"":4,""22414"":4,""174"":4}"
4932,craigslist.org,ttl,2016-10-28T05:48:12.690Z,7,3,1,3,"{""33182"":4,""22414"":4,""3356"":4}"
4933,craigslist.org,ttl,2016-11-27T07:29:32.831Z,7,3,1,3,"{""6461"":4,""22414"":4,""16276"":4}"
4934,craigslist.org,ttl,2016-12-27T07:29:32.831Z,7,3,1,3,"{""6461"":4,""22414"":4,""16276"":4}"
4935,craigslist.org,ttl,2016-08-03T02:10:17.813Z,15,4,1,4,"{""22414"":8,""174"":8,""20860"":8,""39451"":8}"
4936,craigslist.org,ttl,2016-09-08T05:25:22.688Z,7,3,1,3,"{""6461"":4,""22414"":4,""46475"":4}"
4937,craigslist.org,ttl,2016-09-18T22:45:17.928Z,7,3,1,3,"{""6461"":4,""22414"":4,""5413"":4}"
4942,craigslist.org,seq,2016-11-06T04:59:24.381Z,1,6,3,1,"{""3257"":1}"
4946,craigslist.org,block,2016-06-09T04:29:35.772Z,1,5,2,1,"{""35432"":1}"
4950,amazon.fr,ttl,2016-06-09T02:41:11.754Z,7,3,1,3,"{""174"":4,""2914"":4,""16509"":4}"
4951,amazon.fr,ttl,2016-06-09T02:43:03.931Z,15,4,1,4,"{""174"":8,""2914"":8,""40156"":8,""16509"":8}"
4954,amazon.fr,ttl,2016-11-06T04:46:23.176Z,1,6,2,1,"{""2914"":1}"
4955,amazon.fr,ttl,2017-01-05T04:46:23.176Z,1,6,4,1,"{""2914"":1}"
4957,amazon.fr,ttl,2016-06-09T05:33:34.350Z,31,5,1,5,"{""34989"":16,""50304"":16,""1200"":16,""16509"":16,""49788"":16}"
4958,amazon.fr,ttl,2016-06-09T06:03:09.869Z,7,3,1,3,"{""20860"":4,""16509"":4,""35662"":4}"
4959,amazon.fr,ttl,2016-08-08T08:02:19.722Z,3,6,2,2,"{""2914"":2,""3491"":2}"
4960,amazon.fr,ttl,2016-09-07T08:02:19.722Z,3,6,3,2,"{""2914"":2,""3491"":2}"
4963,amazon.fr,ttl,2016-12-06T08:02:19.722Z,14,4,2,4,"{""38001"":8,""2914"":8,""16509"":8,""3491"":7}"
4964,amazon.fr,ttl,2017-01-05T08:02:19.722Z,1,4,2,1,"{""3491"":1}"
4965,amazon.fr,ttl,2016-05-10T08:16:18.489Z,1,5,2,1,"{""3257"":1}"
4966,amazon.fr,ttl,2016-06-30T00:00:26.926Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
4969,amazon.fr,ttl,2016-07-30T00:10:30.321Z,7,3,1,3,"{""53889"":4,""16509"":4,""3257"":4}"
4977,kakaku.com,seq,2017-02-25T07:33:13.473Z,1,5,2,1,"{""35699"":1}"
4978,kakaku.com,seq,2017-03-06T03:55:53.462Z,7,3,1,3,"{""36351"":4,""2914"":4,""4694"":4}"
4979,meetup.com,ttl,2016-08-12T23:39:52.200Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
4987,amazon.fr,ttl,2016-11-23T21:48:44.478Z,15,4,1,4,"{""33785"":8,""2914"":8,""16509"":8,""3491"":8}"
4988,amazon.fr,block,2016-08-29T00:00:26.926Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
4990,hdfcbank.com,block,2016-06-30T06:10:54.031Z,7,3,1,3,"{""29550"":4,""13335"":4,""3257"":4}"
4991,hdfcbank.com,block,2016-08-08T04:56:05.648Z,7,3,1,3,"{""43082"":4,""20860"":4,""13335"":4}"
4992,hdfcbank.com,block,2016-12-06T06:12:06.247Z,7,3,1,3,"{""34702"":4,""13335"":4,""3327"":4}"
4994,zendesk.com,ttl,2016-06-09T02:33:14.214Z,31,5,1,5,"{""21880"":16,""6939"":16,""2828"":16,""54334"":16,""63008"":16}"
4995,zendesk.com,ttl,2016-11-06T02:33:14.214Z,63,6,1,6,"{""21880"":32,""1299"":32,""63008"":32,""174"":32,""32787"":32,""54334"":32}"
4998,zendesk.com,ttl,2016-09-07T02:36:35.318Z,15,4,1,4,"{""21880"":8,""19151"":8,""32787"":8,""8100"":8}"
5001,zendesk.com,ttl,2016-11-06T02:48:35.961Z,61,6,2,6,"{""50673"":31,""21880"":32,""51430"":32,""6453"":32,""174"":31,""32787"":32}"
5002,zendesk.com,ttl,2016-12-06T02:48:35.961Z,121,7,2,7,"{""50673"":62,""21880"":64,""51430"":64,""42708"":62,""6453"":62,""1299"":62,""32787"":64}"
5004,zendesk.com,ttl,2016-06-09T02:50:18.236Z,7,3,1,3,"{""21880"":4,""47447"":4,""3356"":4}"
5006,zendesk.com,ttl,2016-12-06T02:50:18.236Z,7,3,1,3,"{""21880"":4,""47447"":4,""32787"":4}"
5007,zendesk.com,ttl,2016-06-09T03:00:10.533Z,7,3,1,3,"{""40676"":4,""6461"":4,""21880"":4}"
5008,zendesk.com,ttl,2016-07-09T03:00:10.533Z,7,3,1,3,"{""40676"":4,""6461"":4,""21880"":4}"
5009,zendesk.com,ttl,2016-06-09T03:07:54.067Z,7,3,1,3,"{""21880"":4,""174"":4,""8999"":4}"
5010,zendesk.com,ttl,2016-07-09T03:07:54.067Z,15,4,1,4,"{""21880"":8,""8999"":8,""32787"":8,""1299"":8}"
5011,zendesk.com,ttl,2016-06-09T03:16:49.522Z,15,4,1,4,"{""21880"":8,""46816"":8,""6939"":8,""2828"":8}"
5012,zendesk.com,ttl,2016-06-09T03:34:57.337Z,1,4,2,1,"{""63008"":1}"
5015,zendesk.com,ttl,2016-10-07T03:55:53.462Z,2,7,4,2,"{""38726"":1,""32787"":2}"
5019,zendesk.com,ttl,2016-09-07T04:02:35.016Z,15,4,1,4,"{""21880"":8,""2914"":8,""42831"":8,""32787"":8}"
5022,zendesk.com,ttl,2016-06-09T04:53:53.481Z,7,3,1,3,"{""5577"":4,""21880"":4,""174"":4}"
5023,zendesk.com,ttl,2016-09-07T04:53:53.481Z,31,5,1,5,"{""5577"":16,""21880"":16,""6453"":16,""174"":16,""32787"":16}"
5024,zendesk.com,ttl,2016-10-07T04:54:48.978Z,31,5,1,5,"{""21880"":16,""1299"":16,""32787"":16,""29073"":16,""9009"":16}"
5025,zendesk.com,ttl,2016-10-07T04:57:43.552Z,15,4,1,4,"{""21880"":8,""50300"":8,""3356"":8,""62217"":8}"
5026,zendesk.com,ttl,2016-11-06T04:57:43.552Z,15,4,1,4,"{""21880"":8,""50300"":8,""32787"":8,""62217"":8}"
5027,zendesk.com,ttl,2016-06-09T05:14:44.659Z,31,5,1,5,"{""59564"":16,""6461"":16,""1200"":16,""21880"":16,""9002"":16}"
5028,zendesk.com,ttl,2016-10-07T05:14:44.659Z,15,4,1,4,"{""59564"":8,""21880"":8,""32787"":8,""9002"":8}"
5029,zendesk.com,ttl,2016-11-06T05:14:44.659Z,15,4,1,4,"{""59564"":8,""21880"":8,""32787"":8,""9002"":8}"
5030,zendesk.com,ttl,2016-12-06T05:14:44.659Z,15,4,1,4,"{""59564"":8,""21880"":8,""32787"":8,""9002"":8}"
5031,zendesk.com,ttl,2016-10-07T05:33:34.350Z,63,6,1,6,"{""21880"":32,""49788"":32,""12552"":32,""24862"":32,""34989"":32,""32787"":32}"
5032,zendesk.com,ttl,2016-10-07T06:12:06.247Z,31,5,1,5,"{""21880"":16,""2914"":16,""34702"":16,""32787"":16,""3327"":16}"
5033,zendesk.com,ttl,2016-11-06T06:12:06.247Z,31,5,1,5,"{""21880"":16,""2914"":16,""34702"":16,""32787"":16,""3327"":16}"
5034,zendesk.com,ttl,2016-06-09T06:41:06.383Z,1,5,2,1,"{""2828"":1}"
5035,zendesk.com,ttl,2016-06-09T07:11:49.553Z,31,5,1,5,"{""21880"":16,""15003"":16,""174"":16,""32787"":16,""1299"":16}"
5036,zendesk.com,ttl,2016-07-09T07:11:49.553Z,15,4,1,4,"{""21880"":8,""15003"":8,""1299"":8,""32787"":8}"
5038,zendesk.com,ttl,2016-08-08T07:26:31.798Z,15,4,1,4,"{""21880"":8,""6830"":8,""32787"":8,""1299"":8}"
5041,zendesk.com,ttl,2016-07-09T08:02:19.722Z,3,5,2,2,"{""6461"":2,""3491"":2}"
5043,zendesk.com,ttl,2016-09-07T08:02:19.722Z,1,8,5,1,"{""6461"":1}"
5045,zendesk.com,ttl,2016-11-06T08:02:19.722Z,30,5,2,5,"{""21880"":16,""2914"":16,""38001"":16,""32787"":16,""3491"":15}"
5047,zendesk.com,ttl,2017-01-05T08:02:19.722Z,15,4,2,4,"{""21880"":8,""2914"":8,""32787"":8,""38001"":8}"
5048,zendesk.com,ttl,2016-07-09T08:54:17.258Z,15,4,1,4,"{""21880"":8,""132919"":8,""32787"":8,""1299"":8}"
5049,zendesk.com,ttl,2016-08-08T08:54:17.258Z,15,4,1,4,"{""21880"":8,""132919"":8,""32787"":8,""1299"":8}"
5050,zendesk.com,ttl,2016-05-31T00:00:25.097Z,15,4,1,4,"{""21880"":8,""36352"":8,""2828"":8,""55286"":8}"
5051,zendesk.com,ttl,2016-10-28T00:00:26.926Z,31,5,1,5,"{""21880"":16,""6453"":16,""174"":16,""32787"":16,""20853"":16}"
5052,zendesk.com,ttl,2016-05-31T00:10:30.321Z,15,4,1,4,"{""53889"":8,""21880"":8,""174"":8,""3257"":8}"
5053,zendesk.com,ttl,2016-06-30T00:10:30.321Z,15,4,1,4,"{""53889"":8,""21880"":8,""174"":8,""3257"":8}"
5055,zendesk.com,ttl,2016-05-31T00:16:19.848Z,1,4,2,1,"{""1200"":1}"
5056,zendesk.com,ttl,2016-09-28T00:16:19.848Z,7,3,1,3,"{""21880"":4,""201011"":4,""32787"":4}"
5057,zendesk.com,ttl,2016-10-28T00:16:19.848Z,7,3,1,3,"{""21880"":4,""201011"":4,""32787"":4}"
5058,zendesk.com,ttl,2016-11-27T00:16:19.848Z,7,3,1,3,"{""21880"":4,""201011"":4,""32787"":4}"
5059,zendesk.com,ttl,2016-12-27T00:16:19.848Z,13,4,2,4,"{""21880"":8,""201011"":8,""32787"":7,""6461"":7}"
5060,zendesk.com,ttl,2016-09-28T00:28:35.314Z,7,3,1,3,"{""21880"":4,""174"":4,""35017"":4}"
5061,zendesk.com,ttl,2016-10-28T00:28:35.314Z,1,6,3,1,"{""6453"":1}"
5062,zendesk.com,ttl,2016-05-31T02:05:36.597Z,31,5,1,5,"{""9186"":16,""5626"":16,""174"":16,""21880"":16,""13156"":16}"
5064,zendesk.com,ttl,2016-05-31T02:41:41.940Z,15,4,1,4,"{""21880"":8,""7552"":8,""3491"":8,""6461"":8}"
5065,zendesk.com,ttl,2016-05-31T02:57:05.904Z,15,4,1,4,"{""21880"":8,""1299"":8,""3356"":8,""51167"":8}"
5067,zendesk.com,ttl,2016-05-31T03:15:54.157Z,15,4,1,4,"{""21880"":8,""3356"":8,""30818"":8,""50613"":8}"
5070,zendesk.com,ttl,2016-05-31T04:22:27.846Z,1,5,2,1,"{""3356"":1}"
5071,zendesk.com,ttl,2016-05-31T04:37:23.782Z,7,3,1,3,"{""21880"":4,""12321"":4,""3356"":4}"
5072,zendesk.com,ttl,2016-06-30T04:37:23.782Z,7,3,1,3,"{""21880"":4,""12321"":4,""3356"":4}"
5073,zendesk.com,ttl,2016-05-31T04:40:44.259Z,15,4,1,4,"{""200761"":8,""21880"":8,""12874"":8,""3356"":8}"
5074,zendesk.com,ttl,2016-05-31T04:51:19.532Z,15,4,1,4,"{""21880"":8,""174"":8,""36884"":8,""3257"":8}"
5075,zendesk.com,ttl,2016-08-29T04:51:19.532Z,15,4,1,4,"{""21880"":8,""36884"":8,""6453"":8,""32787"":8}"
5076,zendesk.com,ttl,2016-09-28T05:02:03.746Z,15,4,1,4,"{""21880"":8,""1299"":8,""32787"":8,""15694"":8}"
5077,zendesk.com,ttl,2016-11-27T06:27:57.915Z,15,4,1,4,"{""21880"":8,""2914"":8,""32787"":8,""55720"":8}"
5078,zendesk.com,ttl,2016-09-29T00:19:22.947Z,3,5,2,2,"{""2914"":2,""32787"":2}"
5080,zendesk.com,ttl,2016-12-28T00:19:22.947Z,3,5,2,2,"{""2914"":2,""32787"":2}"
5081,zendesk.com,ttl,2016-08-03T04:30:28.162Z,15,4,1,4,"{""21880"":8,""45177"":8,""1299"":8,""32787"":8}"
5082,zendesk.com,ttl,2016-10-02T04:30:28.162Z,15,4,1,4,"{""21880"":8,""45177"":8,""1299"":8,""32787"":8}"
5083,zendesk.com,ttl,2016-06-04T09:29:20.886Z,7,3,1,3,"{""21880"":4,""16637"":4,""3356"":4}"
5084,zendesk.com,ttl,2016-06-07T05:44:27.812Z,15,4,1,4,"{""21880"":8,""24971"":8,""1299"":8,""3356"":8}"
5086,zendesk.com,ttl,2016-09-26T10:37:05.188Z,15,4,1,4,"{""21880"":8,""33785"":8,""174"":8,""3491"":8}"
5087,zendesk.com,ttl,2016-10-26T10:37:05.188Z,31,5,1,5,"{""21880"":16,""33785"":16,""2914"":16,""32787"":16,""3491"":16}"
5089,zendesk.com,ttl,2016-12-12T12:20:09.873Z,31,5,1,5,"{""21880"":16,""29032"":16,""32787"":16,""36997"":16,""30844"":16}"
5090,zendesk.com,ttl,2017-01-11T12:20:09.873Z,31,5,1,5,"{""21880"":16,""29032"":16,""32787"":16,""36997"":16,""30844"":16}"
5092,zendesk.com,seq,2016-06-09T06:18:22.657Z,3,7,3,2,"{""174"":2,""1299"":2}"
5093,zendesk.com,seq,2016-06-30T02:18:17.955Z,3,7,2,2,"{""174"":2,""3356"":2}"
5094,zendesk.com,seq,2016-07-04T01:55:34.903Z,1,5,2,1,"{""32787"":1}"
5095,zendesk.com,seq,2016-07-07T05:42:32.943Z,1,7,3,1,"{""32787"":1}"
5096,zendesk.com,seq,2016-07-07T07:22:41.182Z,7,7,2,3,"{""3320"":4,""1299"":4,""32787"":4}"
5098,zendesk.com,seq,2016-07-16T05:52:31.656Z,7,6,2,3,"{""1299"":4,""32787"":4,""3549"":4}"
5099,zendesk.com,seq,2016-07-30T01:14:49.268Z,1,4,2,1,"{""32787"":1}"
5100,zendesk.com,seq,2016-07-30T06:05:18.420Z,3,6,2,2,"{""1299"":2,""32787"":2}"
5101,zendesk.com,seq,2016-08-08T07:11:49.553Z,1,7,3,1,"{""1299"":1}"
5102,zendesk.com,seq,2016-08-29T03:41:02.637Z,1,7,2,1,"{""32787"":1}"
5106,zendesk.com,seq,2016-10-07T12:24:37.006Z,1,8,3,1,"{""2914"":1}"
5107,zendesk.com,seq,2016-11-27T05:02:03.746Z,1,6,4,1,"{""6453"":1}"
5108,zendesk.com,block,2016-06-09T04:29:35.772Z,1,6,3,1,"{""8544"":1}"
5109,hdfcbank.com,dns,2017-01-05T07:26:31.798Z,7,3,1,3,"{""6830"":4,""1299"":4,""13335"":4}"
5110,ask.com,ttl,2016-06-09T02:48:35.961Z,7,10,3,3,"{""24785"":4,""50673"":4,""20562"":4}"
5112,ask.com,ttl,2016-06-09T03:06:44.197Z,7,3,1,3,"{""12321"":4,""3356"":4,""16798"":4}"
5113,ask.com,ttl,2016-09-07T03:42:45.232Z,7,3,1,3,"{""6461"":4,""20860"":4,""16798"":4}"
5114,ask.com,ttl,2016-10-07T03:42:45.232Z,7,3,1,3,"{""6461"":4,""20860"":4,""16798"":4}"
5115,ask.com,ttl,2016-05-10T03:55:53.462Z,1,7,4,1,"{""10026"":1}"
5117,ask.com,ttl,2016-05-10T04:09:47.222Z,7,3,1,3,"{""3356"":4,""49367"":4,""16798"":4}"
5118,ask.com,ttl,2016-06-09T04:09:47.222Z,7,3,1,3,"{""3356"":4,""49367"":4,""16798"":4}"
5119,ask.com,ttl,2016-08-08T04:36:32.199Z,7,3,1,3,"{""20473"":4,""1299"":4,""16798"":4}"
5120,ask.com,ttl,2016-10-07T04:53:53.481Z,15,4,1,4,"{""5577"":8,""6461"":8,""174"":8,""16798"":8}"
5121,ask.com,ttl,2016-09-07T04:57:43.552Z,15,4,1,4,"{""62217"":8,""50300"":8,""16798"":8,""3356"":8}"
5122,ask.com,ttl,2016-07-09T06:41:06.383Z,7,3,1,3,"{""36352"":4,""1299"":4,""16798"":4}"
5123,ask.com,ttl,2016-08-08T06:41:06.383Z,7,3,1,3,"{""36352"":4,""1299"":4,""16798"":4}"
5124,ask.com,ttl,2016-05-10T06:42:32.400Z,7,3,1,3,"{""1680"":4,""1299"":4,""16798"":4}"
5127,ask.com,ttl,2016-07-09T08:02:19.722Z,3,5,3,2,"{""6461"":2,""3491"":2}"
5132,ask.com,ttl,2016-06-30T00:10:30.321Z,15,4,2,4,"{""53889"":8,""1299"":8,""16798"":8,""3257"":8}"
5133,ask.com,ttl,2016-07-30T00:10:30.321Z,15,4,1,4,"{""53889"":8,""1299"":8,""16798"":8,""3257"":8}"
5139,zendesk.com,block,2016-11-27T03:15:54.157Z,1,9,5,1,"{""6453"":1}"
5144,ask.com,ttl,2016-05-31T02:57:05.904Z,7,3,1,3,"{""3356"":4,""16798"":4,""51167"":4}"
5145,ask.com,ttl,2016-05-31T03:02:52.557Z,7,3,1,3,"{""3356"":4,""30693"":4,""16798"":4}"
5146,ask.com,ttl,2016-10-28T03:15:54.157Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""16798"":8}"
5149,ask.com,ttl,2016-07-30T04:53:31.580Z,15,4,1,4,"{""6461"":8,""6830"":8,""1200"":8,""16798"":8}"
5150,ask.com,ttl,2016-06-04T02:50:51.982Z,7,3,1,3,"{""32475"":4,""6461"":4,""16798"":4}"
5151,ask.com,ttl,2016-09-11T05:56:05.821Z,7,3,1,3,"{""43289"":4,""16798"":4,""3356"":4}"
5152,ask.com,ttl,2016-12-31T09:37:35.794Z,31,5,1,5,"{""54334"":16,""174"":16,""63008"":16,""16798"":16,""3356"":16}"
5159,ask.com,block,2016-09-07T05:14:44.659Z,31,5,1,5,"{""59564"":16,""6461"":16,""9002"":16,""16798"":16,""1200"":16}"
5160,tmall.com,ttl,2016-12-06T05:14:44.659Z,1,5,2,1,"{""4812"":1}"
5163,tmall.com,ttl,2016-10-29T00:19:22.947Z,7,3,1,3,"{""37963"":4,""4134"":4,""4766"":4}"
5168,tmall.com,ttl,2016-09-11T05:48:26.307Z,15,4,1,4,"{""1421"":8,""2914"":8,""37963"":8,""4134"":8}"
5169,tmall.com,ttl,2016-07-22T02:56:49.484Z,31,5,1,5,"{""50613"":16,""37963"":16,""4134"":16,""30818"":16,""3356"":16}"
5170,tmall.com,ttl,2016-09-21T03:18:48.274Z,1,8,3,1,"{""3356"":1}"
5172,tmall.com,ttl,2017-01-21T17:18:15.177Z,1,7,3,1,"{""58461"":1}"
5173,tmall.com,seq,2016-06-30T02:07:21.021Z,1,6,2,1,"{""3356"":1}"
5176,tmall.com,seq,2016-07-13T06:20:34.717Z,7,7,2,3,"{""174"":4,""58461"":4,""49597"":4}"
5177,tmall.com,seq,2016-07-19T06:59:13.867Z,3,6,2,2,"{""174"":2,""58461"":2}"
5181,tmall.com,seq,2016-08-03T02:10:17.813Z,3,7,2,2,"{""6461"":2,""58461"":2}"
5182,tmall.com,seq,2016-09-05T07:26:00.006Z,31,5,1,5,"{""49505"":16,""58461"":16,""4134"":16,""9002"":16,""37963"":16}"
5183,tmall.com,seq,2016-08-08T02:41:11.754Z,1,4,2,1,"{""58461"":1}"
5184,tmall.com,seq,2016-09-08T04:29:43.886Z,15,4,1,4,"{""5577"":8,""174"":8,""37963"":8,""4134"":8}"
5185,tmall.com,seq,2016-08-12T05:51:39.165Z,59,6,2,6,"{""32475"":32,""6461"":30,""58461"":30,""4134"":32,""3356"":31,""37963"":32}"
5187,tmall.com,seq,2016-09-21T03:53:46.369Z,3,9,2,2,"{""58461"":2,""4134"":2}"
5188,tmall.com,seq,2016-09-28T01:41:52.212Z,2,5,3,2,"{""58461"":1,""4134"":2}"
5189,tmall.com,seq,2016-09-28T02:45:29.069Z,2,6,4,2,"{""174"":2,""58461"":1}"
5190,tmall.com,seq,2016-10-28T02:45:29.069Z,31,5,1,5,"{""174"":16,""37963"":16,""4134"":16,""35017"":16,""58461"":16}"
5192,tmall.com,seq,2016-10-08T01:03:13.868Z,3,7,2,2,"{""174"":2,""4134"":2}"
5193,tmall.com,seq,2016-11-07T01:03:13.868Z,15,4,1,4,"{""174"":8,""31122"":8,""37963"":8,""4134"":8}"
5194,tmall.com,seq,2016-10-17T01:06:04.791Z,7,8,3,4,"{""17621"":4,""58461"":7,""1299"":4,""4837"":4}"
5195,tmall.com,seq,2016-10-19T11:23:28.972Z,1,5,2,1,"{""2914"":1}"
5196,tmall.com,seq,2016-10-23T06:36:37.162Z,2,8,3,2,"{""174"":2,""58461"":1}"
5197,tmall.com,seq,2016-10-24T19:25:16.630Z,1,5,2,1,"{""3356"":1}"
5200,tmall.com,seq,2016-10-29T04:03:18.084Z,3,6,2,2,"{""6461"":2,""58461"":2}"
5201,tmall.com,seq,2016-11-28T04:03:18.084Z,15,4,1,4,"{""174"":8,""15003"":8,""37963"":8,""4134"":8}"
5203,tmall.com,seq,2016-11-20T03:18:48.274Z,238,8,3,8,"{""17621"":122,""5413"":128,""58461"":124,""4134"":124,""4837"":122,""3356"":121,""37963"":128,""1299"":124}"
5204,tmall.com,seq,2016-11-24T03:48:27.408Z,1,6,2,1,"{""174"":1}"
5205,tmall.com,seq,2016-11-25T22:42:17.175Z,31,5,1,5,"{""28717"":16,""31027"":16,""37963"":16,""4134"":16,""3356"":16}"
5207,tmall.com,seq,2016-12-25T10:37:05.188Z,15,4,1,4,"{""33785"":8,""37963"":8,""4134"":8,""3491"":8}"
5208,tmall.com,block,2016-05-31T01:34:36.337Z,15,4,1,4,"{""2914"":8,""20473"":8,""37963"":8,""4134"":8}"
5209,tmall.com,block,2016-05-31T03:59:10.241Z,7,7,2,3,"{""17621"":4,""1239"":4,""4837"":4}"
5210,tmall.com,block,2016-05-31T07:12:56.409Z,63,6,1,6,"{""6939"":32,""4134"":32,""63008"":32,""49597"":32,""22676"":32,""37963"":32}"
5211,tmall.com,block,2016-06-07T01:18:25.522Z,31,5,1,5,"{""53597"":16,""37963"":16,""4134"":16,""3356"":16,""58461"":16}"
5212,tmall.com,block,2016-06-07T03:49:52.374Z,63,6,1,6,"{""58461"":32,""4134"":32,""3257"":32,""49597"":32,""37963"":32,""13739"":32}"
5213,tmall.com,block,2016-06-09T03:45:32.548Z,31,5,1,5,"{""174"":16,""29889"":16,""37963"":16,""4134"":16,""58461"":16}"
5214,tmall.com,block,2016-06-10T00:41:12.314Z,31,5,1,5,"{""58461"":16,""37963"":16,""4134"":16,""57169"":16,""9002"":16}"
5215,tmall.com,block,2016-06-13T00:30:44.476Z,63,6,1,6,"{""63128"":32,""174"":32,""58461"":32,""4134"":32,""49597"":32,""37963"":32}"
5216,tmall.com,block,2016-06-22T05:01:42.243Z,31,5,1,5,"{""58461"":16,""37963"":16,""4134"":16,""1299"":16,""30083"":16}"
5217,tmall.com,block,2016-06-22T08:45:00.673Z,127,7,1,7,"{""58461"":64,""4134"":64,""3356"":64,""49597"":64,""6459"":64,""37963"":64,""19916"":64}"
5218,tmall.com,block,2016-06-25T06:24:09.055Z,31,5,1,5,"{""17621"":16,""7850"":16,""6939"":16,""4837"":16,""37963"":16}"
5221,tmall.com,block,2016-08-08T08:56:15.889Z,7,3,1,3,"{""37963"":4,""5580"":4,""4837"":4}"
5222,tmall.com,block,2016-08-18T06:59:13.867Z,1,6,2,1,"{""3356"":1}"
5230,tmall.com,block,2016-10-08T04:29:43.886Z,1,7,2,1,"{""4134"":1}"
5231,tmall.com,block,2016-10-16T13:47:06.832Z,3,6,2,2,"{""174"":2,""4134"":2}"
5235,tmall.com,block,2016-12-22T10:28:12.608Z,1,8,2,1,"{""174"":1}"
5246,telegraph.co.uk,ttl,2016-05-10T04:29:35.772Z,3,5,2,2,"{""174"":2,""3257"":2}"
5248,olx.pl,ttl,2016-05-10T02:50:18.236Z,7,3,1,3,"{""42656"":4,""24724"":4,""47447"":4}"
5252,olx.pl,ttl,2016-05-10T04:02:35.016Z,7,3,1,3,"{""42656"":4,""42831"":4,""3356"":4}"
5253,olx.pl,ttl,2016-07-09T04:02:35.016Z,7,3,1,3,"{""42656"":4,""42831"":4,""3356"":4}"
5254,olx.pl,ttl,2016-05-10T04:09:47.222Z,7,3,1,3,"{""42656"":4,""3356"":4,""49367"":4}"
5256,olx.pl,ttl,2016-05-10T04:57:43.552Z,31,5,1,5,"{""42656"":16,""24724"":16,""50300"":16,""1200"":16,""62217"":16}"
5257,olx.pl,ttl,2016-08-08T06:03:09.869Z,15,4,1,4,"{""42656"":8,""174"":8,""20860"":8,""35662"":8}"
5259,olx.pl,ttl,2016-06-09T07:14:46.351Z,15,4,1,4,"{""42656"":8,""6830"":8,""1299"":8,""30900"":8}"
5260,olx.pl,ttl,2016-05-10T08:02:19.722Z,3,5,3,2,"{""174"":2,""3491"":2}"
5261,olx.pl,ttl,2016-07-09T08:02:19.722Z,1,8,4,1,"{""6453"":1}"
5262,olx.pl,ttl,2016-06-30T00:00:25.097Z,30,5,2,5,"{""42656"":16,""55002"":15,""36352"":16,""1299"":16,""55286"":16}"
5263,olx.pl,ttl,2016-05-31T00:10:30.321Z,15,4,1,4,"{""53889"":8,""42656"":8,""1299"":8,""3257"":8}"
5264,olx.pl,ttl,2016-05-31T02:05:36.597Z,3,7,2,2,"{""6453"":2,""3356"":2}"
5266,olx.pl,ttl,2016-05-31T03:02:52.557Z,7,3,1,3,"{""42656"":4,""3356"":4,""30693"":4}"
5268,olx.pl,ttl,2016-05-31T04:22:27.846Z,1,4,2,1,"{""6503"":1}"
5269,olx.pl,ttl,2016-05-31T04:40:44.259Z,15,4,1,4,"{""200761"":8,""42656"":8,""12874"":8,""1299"":8}"
5270,olx.pl,ttl,2016-06-13T05:56:05.821Z,7,3,1,3,"{""42656"":4,""43289"":4,""3356"":4}"
5271,olx.pl,ttl,2016-07-31T02:40:17.006Z,15,4,1,4,"{""42656"":8,""24724"":8,""47872"":8,""3327"":8}"
5272,olx.pl,ttl,2016-07-01T03:37:06.627Z,31,5,1,5,"{""59564"":16,""42656"":16,""24724"":16,""35297"":16,""47872"":16}"
5273,olx.pl,dns,2016-07-20T21:38:08.952Z,1,8,4,1,"{""51026"":1}"
5274,ifeng.com,ttl,2016-07-30T03:10:35.342Z,1,5,2,1,"{""4134"":1}"
5276,directrev.com,ttl,2016-06-09T02:33:14.214Z,15,4,3,4,"{""54334"":8,""6939"":8,""63008"":8,""16509"":8}"
5277,directrev.com,ttl,2016-07-09T02:33:14.214Z,15,4,1,4,"{""54334"":8,""6939"":8,""63008"":8,""16509"":8}"
5278,directrev.com,ttl,2016-10-07T02:48:35.961Z,31,5,1,5,"{""51430"":16,""174"":16,""50673"":16,""1299"":16,""16509"":16}"
5279,directrev.com,ttl,2016-05-10T02:50:18.236Z,1,4,5,1,"{""3356"":1}"
5281,directrev.com,ttl,2016-07-09T02:50:18.236Z,7,3,1,3,"{""47447"":4,""1299"":4,""16509"":4}"
5282,directrev.com,ttl,2016-08-08T02:50:18.236Z,7,3,1,3,"{""47447"":4,""1299"":4,""16509"":4}"
5283,directrev.com,ttl,2016-09-07T02:50:18.236Z,7,3,1,3,"{""47447"":4,""1299"":4,""16509"":4}"
5284,directrev.com,ttl,2016-05-10T02:53:00.068Z,7,3,1,3,"{""1299"":4,""15694"":4,""16509"":4}"
5285,directrev.com,ttl,2016-06-09T02:53:00.068Z,13,4,2,4,"{""1299"":7,""15694"":8,""16509"":8,""3356"":7}"
5286,directrev.com,ttl,2016-05-10T03:00:10.533Z,1,6,2,1,"{""6461"":1}"
5287,directrev.com,ttl,2016-06-09T03:00:10.533Z,7,3,1,3,"{""40676"":4,""6461"":4,""16509"":4}"
5288,directrev.com,ttl,2016-07-09T03:00:10.533Z,7,3,1,3,"{""40676"":4,""6461"":4,""16509"":4}"
5289,directrev.com,ttl,2016-06-09T03:00:13.557Z,3,5,2,2,"{""2914"":2,""3257"":2}"
5290,directrev.com,ttl,2016-05-10T03:22:18.849Z,7,3,1,3,"{""8999"":4,""1299"":4,""16509"":4}"
5292,directrev.com,ttl,2016-07-09T03:22:18.849Z,7,3,1,3,"{""8999"":4,""1299"":4,""16509"":4}"
5293,directrev.com,ttl,2016-09-07T03:22:18.849Z,7,3,1,3,"{""8999"":4,""1299"":4,""16509"":4}"
5294,directrev.com,ttl,2016-05-10T03:22:56.975Z,7,3,1,3,"{""51852"":4,""6762"":4,""16509"":4}"
5295,directrev.com,ttl,2016-06-09T03:22:56.975Z,7,3,1,3,"{""51852"":4,""6762"":4,""16509"":4}"
5299,directrev.com,ttl,2016-06-09T03:42:45.232Z,7,3,1,3,"{""6461"":4,""20860"":4,""16509"":4}"
5305,directrev.com,ttl,2016-05-10T04:09:47.222Z,7,3,1,3,"{""3356"":4,""49367"":4,""16509"":4}"
5307,directrev.com,ttl,2016-05-10T04:29:35.772Z,15,4,1,4,"{""1299"":8,""35432"":8,""16509"":8,""197648"":8}"
5308,directrev.com,ttl,2016-05-10T04:36:35.964Z,1,5,2,1,"{""3356"":1}"
5309,directrev.com,ttl,2016-06-09T04:36:35.964Z,1,6,3,1,"{""3356"":1}"
5310,directrev.com,ttl,2016-07-09T04:36:35.964Z,7,3,1,3,"{""32475"":4,""3356"":4,""16509"":4}"
5313,directrev.com,ttl,2016-07-09T04:46:23.176Z,7,7,3,4,"{""209"":4,""4637"":4,""2914"":7,""1221"":4}"
5314,directrev.com,ttl,2016-09-07T04:46:23.176Z,7,3,1,3,"{""36351"":4,""16509"":4,""3491"":4}"
5315,directrev.com,ttl,2016-11-06T04:46:23.176Z,7,3,1,3,"{""36351"":4,""16509"":4,""3491"":4}"
5316,directrev.com,ttl,2016-12-06T04:46:23.176Z,7,3,1,3,"{""36351"":4,""16509"":4,""3491"":4}"
5319,directrev.com,ttl,2016-08-08T04:54:48.978Z,7,3,1,3,"{""3356"":4,""29073"":4,""16509"":4}"
5320,directrev.com,ttl,2016-05-10T05:07:47.894Z,7,3,1,3,"{""20521"":4,""3356"":4,""16509"":4}"
5321,directrev.com,ttl,2016-05-10T05:47:56.508Z,15,4,1,4,"{""133752"":8,""6453"":8,""2914"":8,""16509"":8}"
5323,directrev.com,ttl,2016-06-09T06:03:09.869Z,15,4,1,4,"{""6461"":8,""20860"":8,""16509"":8,""35662"":8}"
5325,directrev.com,ttl,2016-07-09T06:41:06.383Z,1,4,2,1,"{""209"":1}"
5327,directrev.com,ttl,2016-06-09T07:02:28.447Z,1,4,2,1,"{""2914"":1}"
5332,directrev.com,ttl,2016-05-10T08:16:18.489Z,1,5,2,1,"{""2914"":1}"
5335,ifeng.com,ttl,2016-08-16T00:27:30.620Z,15,4,1,4,"{""174"":8,""4134"":8,""29073"":8,""23650"":8}"
5337,directrev.com,ttl,2016-06-30T00:00:26.926Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
5338,directrev.com,ttl,2016-05-31T00:10:30.321Z,1,5,2,1,"{""209"":1}"
5339,directrev.com,ttl,2016-06-30T00:10:30.321Z,1,6,3,1,"{""3356"":1}"
5342,directrev.com,ttl,2016-07-30T00:16:19.848Z,7,3,1,3,"{""201011"":4,""3356"":4,""16509"":4}"
5343,directrev.com,ttl,2016-05-31T00:24:10.294Z,63,6,1,6,"{""5391"":32,""16509"":32,""21183"":32,""197706"":32,""6762"":32,""8585"":32}"
5345,directrev.com,ttl,2016-07-30T00:24:10.294Z,63,6,1,6,"{""5391"":32,""16509"":32,""21183"":32,""197706"":32,""6762"":32,""8585"":32}"
5346,directrev.com,ttl,2016-05-31T00:59:28.316Z,31,5,1,5,"{""209"":16,""53087"":16,""53055"":16,""3549"":16,""16509"":16}"
5347,directrev.com,ttl,2016-05-31T01:00:01.723Z,1,5,2,1,"{""3356"":1}"
5348,directrev.com,ttl,2016-05-31T02:07:21.021Z,7,3,1,3,"{""3356"":4,""39122"":4,""16509"":4}"
5349,directrev.com,ttl,2016-06-30T02:07:21.021Z,7,3,1,3,"{""3356"":4,""39122"":4,""16509"":4}"
5351,directrev.com,ttl,2016-05-31T02:25:36.405Z,1,5,4,1,"{""3491"":1}"
5353,directrev.com,ttl,2016-05-31T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""16509"":4}"
5354,directrev.com,ttl,2016-05-31T02:41:41.940Z,1,4,2,1,"{""3491"":1}"
5360,directrev.com,ttl,2016-10-28T02:51:17.543Z,7,3,1,3,"{""38001"":4,""16509"":4,""3491"":4}"
5361,directrev.com,ttl,2016-05-31T03:15:54.157Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""16509"":8}"
5363,directrev.com,ttl,2016-08-29T03:15:54.157Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""16509"":8}"
5365,directrev.com,ttl,2016-07-30T03:50:33.074Z,7,3,1,3,"{""24971"":4,""1299"":4,""16509"":4}"
5366,directrev.com,ttl,2016-05-31T04:23:53.734Z,7,3,1,3,"{""6461"":4,""16509"":4,""30496"":4}"
5367,directrev.com,ttl,2016-08-29T04:37:23.782Z,7,3,1,3,"{""12321"":4,""3356"":4,""16509"":4}"
5370,directrev.com,ttl,2016-05-31T05:50:47.767Z,15,4,1,4,"{""2914"":8,""24940"":8,""16509"":8,""3257"":8}"
5371,directrev.com,ttl,2016-07-30T05:50:47.767Z,15,4,1,4,"{""201011"":8,""1299"":8,""24940"":8,""16509"":8}"
5373,directrev.com,ttl,2016-05-31T07:38:59.926Z,7,3,1,3,"{""3356"":4,""31122"":4,""16509"":4}"
5374,directrev.com,ttl,2016-05-31T07:57:58.364Z,1,4,2,1,"{""1299"":1}"
5375,directrev.com,ttl,2016-05-31T08:04:20.303Z,7,3,1,3,"{""1299"":4,""9009"":4,""16509"":4}"
5376,directrev.com,ttl,2016-06-30T08:04:20.303Z,7,3,1,3,"{""1299"":4,""9009"":4,""16509"":4}"
5377,directrev.com,ttl,2016-07-30T08:04:20.303Z,7,3,1,3,"{""1299"":4,""9009"":4,""16509"":4}"
5378,directrev.com,ttl,2016-08-29T08:04:20.303Z,7,3,1,3,"{""1299"":4,""9009"":4,""16509"":4}"
5379,directrev.com,ttl,2016-05-31T08:24:08.046Z,7,3,1,3,"{""6461"":4,""13739"":4,""16509"":4}"
5381,directrev.com,ttl,2016-07-30T10:31:36.017Z,31,5,1,5,"{""51975"":16,""34426"":16,""35753"":16,""16509"":16,""8966"":16}"
5382,directrev.com,ttl,2016-07-04T06:27:03.889Z,7,3,1,3,"{""1299"":4,""35432"":4,""16509"":4}"
5384,directrev.com,ttl,2016-06-04T09:29:20.886Z,7,3,1,3,"{""16637"":4,""3356"":4,""16509"":4}"
5385,directrev.com,ttl,2016-06-19T00:27:59.578Z,15,4,1,4,"{""6663"":8,""3356"":8,""201924"":8,""16509"":8}"
5386,directrev.com,ttl,2016-10-20T13:03:59.695Z,15,4,1,4,"{""39324"":8,""3356"":8,""16509"":8,""47605"":8}"
5387,directrev.com,ttl,2016-12-20T00:29:17.007Z,15,4,1,4,"{""35699"":8,""59432"":8,""2914"":8,""16509"":8}"
5389,directrev.com,seq,2016-08-08T07:26:31.798Z,1,5,2,1,"{""3257"":1}"
5397,directrev.com,block,2016-06-04T06:13:42.838Z,15,4,1,4,"{""10026"":8,""45634"":8,""16509"":8,""17547"":8}"
5398,directrev.com,block,2016-06-09T04:29:35.772Z,1,5,2,1,"{""8544"":1}"
5399,directrev.com,block,2016-06-09T08:01:13.414Z,15,4,1,4,"{""63213"":8,""174"":8,""2914"":8,""16509"":8}"
5400,directrev.com,block,2016-06-09T08:16:18.489Z,1,5,2,1,"{""2914"":1}"
5407,directrev.com,block,2016-08-08T04:36:35.964Z,1,6,3,1,"{""3356"":1}"
5408,directrev.com,block,2016-08-29T00:24:10.294Z,63,6,1,6,"{""5391"":32,""16509"":32,""21183"":32,""197706"":32,""6762"":32,""8585"":32}"
5409,directrev.com,block,2016-09-07T07:02:28.447Z,1,6,4,1,"{""8928"":1}"
5413,weebly.com,ttl,2016-09-07T02:48:35.961Z,31,10,2,5,"{""6461"":16,""50673"":16,""1200"":16,""20562"":16,""24785"":16}"
5415,samsung.com,ttl,2016-11-06T02:50:18.236Z,7,3,1,3,"{""6619"":4,""47447"":4,""3356"":4}"
5416,samsung.com,ttl,2016-06-09T02:53:00.068Z,7,3,1,3,"{""6453"":4,""6619"":4,""15694"":4}"
5418,samsung.com,ttl,2016-06-09T04:36:35.964Z,7,3,1,3,"{""32475"":4,""6619"":4,""3356"":4}"
5419,samsung.com,ttl,2016-09-07T04:46:23.176Z,7,3,1,3,"{""36351"":4,""6619"":4,""38726"":4}"
5420,samsung.com,ttl,2016-07-09T05:14:44.659Z,15,4,1,4,"{""59564"":8,""6619"":8,""3786"":8,""9002"":8}"
5421,samsung.com,ttl,2016-05-10T06:19:14.327Z,7,3,1,3,"{""6619"":4,""6939"":4,""32097"":4}"
5422,samsung.com,ttl,2016-05-31T00:10:30.321Z,15,4,1,4,"{""53889"":8,""6453"":8,""6619"":8,""3257"":8}"
5423,samsung.com,ttl,2016-05-31T00:27:32.161Z,1,6,4,1,"{""4657"":1}"
5424,samsung.com,ttl,2016-06-30T00:27:32.161Z,1,6,3,1,"{""38726"":1}"
5425,samsung.com,ttl,2016-07-30T00:27:32.161Z,7,3,1,3,"{""38726"":4,""6619"":4,""38001"":4}"
5427,samsung.com,ttl,2016-05-31T02:05:36.597Z,31,5,1,5,"{""9186"":16,""5626"":16,""6453"":16,""6619"":16,""13156"":16}"
5432,samsung.com,ttl,2016-09-02T08:23:53.875Z,15,4,1,4,"{""7643"":8,""45899"":8,""6619"":8,""2914"":8}"
5434,samsung.com,block,2016-05-31T02:42:41.638Z,1,5,2,1,"{""6939"":1}"
5436,samsung.com,block,2016-06-09T03:07:54.067Z,3,6,2,2,"{""174"":2,""3356"":2}"
5437,weebly.com,ttl,2016-06-30T04:12:07.695Z,15,4,1,4,"{""8544"":8,""27647"":8,""1299"":8,""197648"":8}"
5438,weebly.com,ttl,2016-05-31T08:50:04.417Z,7,3,1,3,"{""42708"":4,""1299"":4,""27647"":4}"
5440,samsung.com,block,2016-10-04T07:21:20.399Z,15,4,1,4,"{""39324"":8,""6619"":8,""3356"":8,""47605"":8}"
5441,bhaskar.com,ttl,2016-05-10T04:29:35.772Z,31,5,1,5,"{""20940"":16,""174"":16,""35432"":16,""5580"":16,""197648"":16}"
5445,yelp.com,block,2016-08-08T11:06:59.084Z,1,4,2,1,"{""174"":1}"
5446,naukri.com,ttl,2016-05-10T04:29:35.772Z,31,5,1,5,"{""38895"":16,""6453"":16,""174"":16,""35432"":16,""197648"":16}"
5447,amazon.co.jp,ttl,2016-06-10T05:04:50.604Z,15,4,1,4,"{""1299"":8,""35432"":8,""16509"":8,""197648"":8}"
5450,amazon.co.jp,ttl,2016-07-25T05:24:38.764Z,15,4,1,4,"{""201011"":8,""1299"":8,""51852"":8,""16509"":8}"
5452,buzzlie.com,seq,2016-05-10T02:33:14.214Z,15,4,1,4,"{""54334"":8,""6939"":8,""63008"":8,""13335"":8}"
5458,reddit.com,dns,2016-06-11T22:03:19.913Z,58,6,5,6,"{""16322"":32,""6762"":30,""12880"":32,""13335"":32,""6453"":30,""29049"":29}"
5459,reddit.com,dns,2016-07-11T22:03:19.913Z,29,5,2,5,"{""12880"":16,""6453"":15,""16322"":16,""13335"":16,""6762"":15}"
5460,reddit.com,dns,2016-08-10T22:03:19.913Z,29,5,3,5,"{""12880"":16,""6453"":15,""16322"":16,""13335"":16,""6762"":15}"
5461,wittyfeed.com,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""35432"":4,""13335"":4,""197648"":4}"
5462,wittyfeed.com,seq,2016-06-30T03:02:52.557Z,1,4,2,1,"{""6939"":1}"
5463,wittyfeed.com,seq,2016-12-06T04:47:12.648Z,3,5,2,2,"{""19531"":2,""19844"":2}"
5464,wittyfeed.com,block,2016-06-30T09:57:29.483Z,7,3,1,3,"{""201011"":4,""51191"":4,""13335"":4}"
5465,wittyfeed.com,block,2016-12-06T03:07:54.067Z,7,3,1,3,"{""8999"":4,""1299"":4,""13335"":4}"
5467,wittyfeed.com,rst,2016-11-06T04:29:35.772Z,1,5,2,1,"{""35432"":1}"
5468,1688.com,ttl,2016-07-09T04:57:43.552Z,31,5,1,5,"{""2914"":16,""37963"":16,""4134"":16,""50300"":16,""62217"":16}"
5473,1688.com,ttl,2016-07-30T07:30:15.389Z,31,5,1,5,"{""174"":16,""37963"":16,""4134"":16,""20860"":16,""35662"":16}"
5474,1688.com,ttl,2016-10-29T00:19:22.947Z,7,3,1,3,"{""37963"":4,""4134"":4,""4766"":4}"
5475,1688.com,ttl,2016-12-28T00:19:22.947Z,7,3,1,3,"{""37963"":4,""4134"":4,""4766"":4}"
5476,1688.com,ttl,2016-09-02T05:00:19.397Z,15,4,1,4,"{""2914"":8,""37963"":8,""4134"":8,""51852"":8}"
5478,1688.com,ttl,2016-07-19T02:15:01.385Z,31,5,1,5,"{""28717"":16,""31027"":16,""37963"":16,""4134"":16,""3356"":16}"
5479,1688.com,block,2016-06-09T02:41:11.754Z,3,5,2,2,"{""58461"":2,""49597"":2}"
5480,mega.nz,ttl,2016-05-10T02:25:53.611Z,7,3,1,3,"{""9498"":4,""174"":4,""33480"":4}"
5482,mega.nz,ttl,2016-05-15T01:24:55.525Z,30,5,2,5,"{""29049"":16,""174"":16,""6762"":15,""12880"":16,""16322"":16}"
5484,mega.nz,ttl,2016-06-30T03:18:37.599Z,7,3,1,3,"{""9498"":4,""174"":4,""56202"":4}"
5485,mega.nz,ttl,2016-06-17T05:31:36.210Z,7,3,1,3,"{""48434"":4,""174"":4,""6736"":4}"
5486,mega.nz,seq,2016-06-14T01:24:55.525Z,1,6,3,1,"{""51026"":1}"
5487,mega.nz,block,2016-06-09T04:29:35.772Z,1,4,2,1,"{""8544"":1}"
5489,files.wordpress.com,ttl,2016-10-28T06:23:59.301Z,7,3,1,3,"{""2635"":4,""46475"":4,""2914"":4}"
5490,files.wordpress.com,block,2016-06-09T04:29:35.772Z,1,4,2,1,"{""8544"":1}"
5491,files.wordpress.com,dns,2016-06-11T22:03:19.913Z,31,5,1,5,"{""2635"":16,""1299"":16,""16322"":16,""12880"":16,""6762"":16}"
5492,files.wordpress.com,dns,2016-07-11T22:03:19.913Z,31,5,1,5,"{""2635"":16,""1299"":16,""16322"":16,""12880"":16,""6762"":16}"
5493,files.wordpress.com,dns,2016-08-10T22:03:19.913Z,31,5,1,5,"{""2635"":16,""1299"":16,""16322"":16,""12880"":16,""6762"":16}"
5494,medium.com,seq,2016-11-25T17:01:31.346Z,7,3,1,3,"{""1299"":4,""36884"":4,""13335"":4}"
5496,medium.com,block,2016-09-07T04:36:35.964Z,1,5,2,1,"{""6461"":1}"
5497,medium.com,block,2016-12-06T03:07:54.067Z,7,3,1,3,"{""8999"":4,""1299"":4,""13335"":4}"
5498,medium.com,dns,2016-06-11T22:03:19.913Z,60,6,2,6,"{""16322"":32,""6762"":32,""12880"":32,""13335"":32,""6453"":30,""29049"":30}"
5499,medium.com,dns,2016-07-11T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
5500,medium.com,dns,2016-08-10T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
5501,theladbible.com,ttl,2016-06-09T04:29:35.772Z,3,5,2,2,"{""8544"":2,""1299"":2}"
5502,milliyet.com.tr,ttl,2016-06-09T03:31:57.670Z,15,4,1,4,"{""9121"":8,""1299"":8,""3462"":8,""1239"":8}"
5504,milliyet.com.tr,ttl,2016-07-09T03:42:45.232Z,15,4,1,4,"{""6461"":8,""1299"":8,""20860"":8,""9121"":8}"
5505,milliyet.com.tr,ttl,2016-07-09T03:55:53.462Z,1,4,2,1,"{""2914"":1}"
5506,milliyet.com.tr,ttl,2016-06-09T06:41:06.383Z,7,3,1,3,"{""9121"":4,""36352"":4,""1299"":4}"
5507,milliyet.com.tr,ttl,2016-07-09T07:14:46.351Z,15,4,1,4,"{""9121"":8,""6830"":8,""1299"":8,""30900"":8}"
5508,milliyet.com.tr,ttl,2016-05-12T23:26:39.886Z,62,6,2,6,"{""9121"":32,""16322"":32,""6762"":32,""12880"":32,""6453"":31,""1299"":32}"
5509,milliyet.com.tr,ttl,2016-06-30T00:00:25.097Z,15,4,1,4,"{""9121"":8,""36352"":8,""1299"":8,""55286"":8}"
5510,milliyet.com.tr,ttl,2016-05-31T00:45:12.987Z,31,5,1,5,"{""34274"":16,""8218"":16,""1299"":16,""9121"":16,""6461"":16}"
5511,milliyet.com.tr,ttl,2016-06-30T02:24:21.483Z,15,4,1,4,"{""9121"":8,""1299"":8,""2914"":8,""3327"":8}"
5512,milliyet.com.tr,ttl,2016-05-31T04:12:07.695Z,15,4,1,4,"{""9121"":8,""1299"":8,""35432"":8,""197648"":8}"
5513,milliyet.com.tr,ttl,2016-06-30T04:12:07.695Z,15,4,1,4,"{""8544"":8,""197648"":8,""1299"":8,""9121"":8}"
5514,milliyet.com.tr,ttl,2016-06-30T08:31:45.065Z,7,3,1,3,"{""9121"":4,""1299"":4,""9009"":4}"
5515,milliyet.com.tr,ttl,2016-07-16T09:08:03.610Z,31,5,1,5,"{""9121"":16,""6453"":16,""1299"":16,""45634"":16,""56308"":16}"
5516,milliyet.com.tr,dns,2016-06-07T00:13:14.598Z,7,3,1,3,"{""9121"":4,""1299"":4,""51167"":4}"
5518,google.cn,ttl,2016-05-31T04:12:07.695Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
5519,detik.com,ttl,2016-06-09T04:29:35.772Z,1,6,2,1,"{""35432"":1}"
5520,jabong.com,ttl,2016-05-10T04:29:35.772Z,1,6,3,1,"{""20940"":1}"
5522,google.cz,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
5523,espncricinfo.com,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""8426"":4,""35432"":4,""197648"":4}"
5524,cnzz.com,ttl,2016-08-08T04:46:23.176Z,1,7,3,1,"{""58461"":1}"
5530,cnzz.com,ttl,2016-08-30T00:19:22.947Z,7,3,1,3,"{""37963"":4,""4134"":4,""4766"":4}"
5535,addthis.com,block,2016-06-09T04:29:35.772Z,1,5,2,1,"{""35432"":1}"
5542,kompas.com,ttl,2016-06-30T00:35:28.119Z,1,6,2,1,"{""18365"":1}"
5544,kompas.com,ttl,2016-10-28T00:35:28.119Z,3,8,3,3,"{""18365"":3,""6453"":2,""2914"":2}"
5547,kompas.com,ttl,2016-05-31T04:37:23.782Z,1,7,3,1,"{""55794"":1}"
5548,kompas.com,ttl,2016-12-31T00:21:47.768Z,29,5,2,5,"{""7632"":16,""55825"":15,""18365"":15,""4766"":16,""3257"":16}"
5551,tribunnews.com,block,2016-06-09T04:29:35.772Z,3,7,2,2,"{""8544"":2,""2914"":2}"
5552,thesaurus.com,ttl,2016-06-09T02:37:19.855Z,31,5,1,5,"{""39819"":16,""1299"":16,""43727"":16,""16798"":16,""29061"":16}"
5553,thesaurus.com,ttl,2016-05-10T02:50:18.236Z,7,3,1,3,"{""47447"":4,""16798"":4,""3356"":4}"
5554,thesaurus.com,ttl,2016-06-09T02:50:18.236Z,1,4,2,1,"{""3356"":1}"
5555,thesaurus.com,ttl,2016-06-09T03:07:54.067Z,7,3,1,3,"{""8999"":4,""1299"":4,""16798"":4}"
5556,thesaurus.com,ttl,2016-05-10T03:22:00.971Z,7,3,1,3,"{""1299"":4,""35432"":4,""16798"":4}"
5557,thesaurus.com,ttl,2016-06-09T03:42:45.232Z,7,3,1,3,"{""6461"":4,""20860"":4,""16798"":4}"
5559,thesaurus.com,ttl,2016-06-09T03:55:46.318Z,7,3,1,3,"{""1299"":4,""3223"":4,""16798"":4}"
5561,thesaurus.com,ttl,2016-09-07T03:55:53.462Z,7,3,2,3,"{""10026"":4,""36351"":4,""16798"":4}"
5563,thesaurus.com,ttl,2016-06-09T04:09:47.222Z,7,3,1,3,"{""3356"":4,""49367"":4,""16798"":4}"
5564,thesaurus.com,ttl,2016-09-07T04:54:48.978Z,15,4,1,4,"{""6461"":8,""174"":8,""29073"":8,""16798"":8}"
5565,thesaurus.com,ttl,2016-06-09T05:14:44.659Z,31,5,1,5,"{""59564"":16,""6461"":16,""9002"":16,""16798"":16,""1200"":16}"
5566,thesaurus.com,ttl,2016-07-09T05:23:49.174Z,7,3,1,3,"{""6461"":4,""5580"":4,""16798"":4}"
5567,thesaurus.com,ttl,2016-06-09T06:12:06.247Z,31,5,1,5,"{""34702"":16,""3356"":16,""2914"":16,""16798"":16,""3327"":16}"
5568,thesaurus.com,ttl,2016-09-07T06:12:06.247Z,31,5,1,5,"{""34702"":16,""3356"":16,""2914"":16,""16798"":16,""3327"":16}"
5569,thesaurus.com,ttl,2016-10-07T06:12:06.247Z,31,5,1,5,"{""34702"":16,""3356"":16,""2914"":16,""16798"":16,""3327"":16}"
5571,thesaurus.com,ttl,2016-11-06T07:42:22.054Z,15,4,1,4,"{""29485"":8,""3356"":8,""16798"":8,""15994"":8}"
5572,thesaurus.com,ttl,2016-06-09T08:02:19.722Z,3,5,3,2,"{""6461"":2,""3491"":2}"
5573,thesaurus.com,ttl,2016-08-08T08:02:19.722Z,15,4,2,4,"{""6461"":8,""38001"":8,""16798"":8,""3491"":8}"
5575,thesaurus.com,ttl,2016-06-30T00:00:25.097Z,15,4,1,4,"{""36352"":8,""1299"":8,""16798"":8,""55286"":8}"
5576,thesaurus.com,ttl,2016-05-31T00:10:30.321Z,15,4,1,4,"{""53889"":8,""1299"":8,""16798"":8,""3257"":8}"
5577,thesaurus.com,ttl,2016-06-30T00:10:30.321Z,15,4,1,4,"{""53889"":8,""1299"":8,""16798"":8,""3257"":8}"
5579,thesaurus.com,ttl,2016-05-31T00:45:12.987Z,15,4,1,4,"{""34274"":8,""8218"":8,""16798"":8,""6461"":8}"
5580,thesaurus.com,ttl,2016-05-31T01:00:01.723Z,15,4,1,4,"{""201011"":8,""33891"":8,""16798"":8,""6461"":8}"
5581,thesaurus.com,ttl,2016-05-31T03:02:52.557Z,7,3,1,3,"{""3356"":4,""30693"":4,""16798"":4}"
5582,thesaurus.com,ttl,2016-09-28T03:15:54.157Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""16798"":8}"
5583,thesaurus.com,ttl,2016-11-27T03:15:54.157Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""16798"":8}"
5584,thesaurus.com,ttl,2016-05-31T03:45:31.826Z,7,3,1,3,"{""174"":4,""1299"":4,""16798"":4}"
5585,thesaurus.com,ttl,2016-05-31T03:59:10.241Z,15,4,1,4,"{""3238"":8,""3356"":8,""3549"":8,""16798"":8}"
5586,thesaurus.com,ttl,2016-05-31T04:23:53.734Z,7,3,1,3,"{""3356"":4,""16798"":4,""30496"":4}"
5587,thesaurus.com,ttl,2016-05-31T06:10:54.031Z,7,3,1,3,"{""6461"":4,""29550"":4,""16798"":4}"
5588,thesaurus.com,ttl,2016-05-31T08:48:14.933Z,31,5,1,5,"{""27956"":16,""3356"":16,""1299"":16,""16798"":16,""11556"":16}"
5590,thesaurus.com,ttl,2016-09-02T04:30:28.162Z,7,3,1,3,"{""45177"":4,""3356"":4,""16798"":4}"
5591,thesaurus.com,ttl,2016-06-13T05:56:05.821Z,7,3,1,3,"{""43289"":4,""16798"":4,""3356"":4}"
5597,thesaurus.com,block,2016-06-09T03:22:00.971Z,7,3,1,3,"{""1299"":4,""35432"":4,""16798"":4}"
5598,thesaurus.com,block,2016-06-09T06:16:02.265Z,7,3,1,3,"{""3356"":4,""53597"":4,""16798"":4}"
5599,thesaurus.com,block,2016-06-30T03:17:50.508Z,15,4,1,4,"{""6461"":8,""35818"":8,""6830"":8,""16798"":8}"
5600,thesaurus.com,block,2016-06-30T04:40:44.259Z,15,4,1,4,"{""200761"":8,""12874"":8,""1299"":8,""16798"":8}"
5601,thesaurus.com,block,2016-07-09T07:09:57.499Z,1,5,2,1,"{""3356"":1}"
5602,wp.pl,ttl,2016-06-14T02:28:00.703Z,15,4,1,4,"{""48434"":8,""12827"":8,""1299"":8,""1273"":8}"
5604,office.com,ttl,2016-06-09T02:33:14.214Z,15,4,2,4,"{""6939"":8,""8075"":8,""54334"":8,""63008"":8}"
5605,office.com,ttl,2016-06-09T03:22:18.849Z,1,4,2,1,"{""174"":1}"
5606,office.com,ttl,2016-06-09T04:47:12.648Z,1,6,2,1,"{""5580"":1}"
5607,office.com,ttl,2016-07-09T04:47:12.648Z,31,5,1,5,"{""19844"":16,""19531"":16,""25780"":16,""8075"":16,""5580"":16}"
5608,office.com,ttl,2016-08-08T06:03:09.869Z,7,3,1,3,"{""8075"":4,""20860"":4,""35662"":4}"
5611,office.com,ttl,2016-08-08T08:02:19.722Z,3,6,3,2,"{""14828"":2,""9286"":2}"
5613,office.com,ttl,2016-06-30T00:00:25.097Z,15,4,1,4,"{""36352"":8,""1299"":8,""8075"":8,""55286"":8}"
5614,office.com,ttl,2016-05-31T00:59:28.316Z,15,4,1,4,"{""53055"":8,""8075"":8,""18881"":8,""53087"":8}"
5615,office.com,ttl,2016-05-31T01:53:16.262Z,7,3,1,3,"{""59564"":4,""8075"":4,""9002"":4}"
5616,office.com,ttl,2016-05-31T02:05:36.597Z,7,3,1,3,"{""9186"":4,""5626"":4,""8075"":4}"
5617,office.com,ttl,2016-07-30T02:05:36.597Z,7,3,1,3,"{""9186"":4,""5626"":4,""8075"":4}"
5620,office.com,ttl,2016-05-31T08:19:19.446Z,7,3,1,3,"{""29889"":4,""174"":4,""8075"":4}"
5621,office.com,ttl,2016-06-30T08:19:19.446Z,7,3,1,3,"{""29889"":4,""174"":4,""8075"":4}"
5622,office.com,ttl,2016-07-04T06:12:43.643Z,15,4,1,4,"{""32097"":8,""174"":8,""8075"":8,""33387"":8}"
5625,office.com,ttl,2016-09-24T21:48:44.478Z,7,3,1,3,"{""33785"":4,""8075"":4,""3491"":4}"
5627,office.com,seq,2016-08-29T08:19:19.446Z,7,3,1,3,"{""29889"":4,""174"":4,""8075"":4}"
5629,google.hu,ttl,2016-05-31T04:12:07.695Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
5632,comcast.net,ttl,2016-07-09T02:33:14.214Z,15,4,1,4,"{""6939"":8,""7922"":8,""54334"":8,""63008"":8}"
5633,comcast.net,ttl,2016-09-07T02:33:14.214Z,29,5,3,5,"{""54334"":16,""174"":15,""7922"":16,""63008"":16,""6939"":15}"
5634,comcast.net,ttl,2016-05-10T02:36:35.318Z,15,4,1,4,"{""19151"":8,""174"":8,""7922"":8,""8100"":8}"
5635,comcast.net,ttl,2016-06-09T02:36:35.318Z,57,6,2,6,"{""7922"":32,""8100"":32,""6453"":30,""1299"":30,""174"":30,""19151"":30}"
5636,comcast.net,ttl,2016-07-09T02:36:35.318Z,15,4,1,4,"{""19151"":8,""174"":8,""7922"":8,""8100"":8}"
5637,comcast.net,ttl,2016-08-08T02:36:35.318Z,15,4,1,4,"{""19151"":8,""174"":8,""7922"":8,""8100"":8}"
5638,comcast.net,ttl,2016-05-10T02:37:19.855Z,63,6,1,6,"{""7922"":32,""43727"":32,""28917"":32,""39819"":32,""29061"":32,""174"":32}"
5639,comcast.net,ttl,2016-06-09T02:37:19.855Z,31,5,1,5,"{""39819"":16,""7922"":16,""6762"":16,""43727"":16,""29061"":16}"
5640,comcast.net,ttl,2016-07-09T02:37:19.855Z,31,5,1,5,"{""39819"":16,""1299"":16,""7922"":16,""43727"":16,""29061"":16}"
5641,comcast.net,ttl,2016-05-10T02:43:03.931Z,7,3,1,3,"{""174"":4,""7922"":4,""40156"":4}"
5642,comcast.net,ttl,2016-06-09T02:43:03.931Z,7,3,1,3,"{""174"":4,""7922"":4,""40156"":4}"
5643,comcast.net,ttl,2016-05-10T02:48:35.961Z,59,6,2,6,"{""7922"":32,""42708"":32,""51430"":32,""6453"":30,""3356"":31,""1299"":30}"
5644,comcast.net,ttl,2016-06-09T02:48:35.961Z,219,8,4,8,"{""7922"":128,""42708"":114,""51430"":128,""6453"":114,""1299"":114,""9002"":114,""50673"":114,""174"":114}"
5645,comcast.net,ttl,2016-07-09T02:48:35.961Z,15,4,1,4,"{""50673"":8,""174"":8,""7922"":8,""51430"":8}"
5646,comcast.net,ttl,2016-08-08T02:48:35.961Z,15,4,1,4,"{""50673"":8,""174"":8,""7922"":8,""51430"":8}"
5647,comcast.net,ttl,2016-09-07T02:48:35.961Z,57,6,2,6,"{""50673"":30,""42708"":30,""51430"":32,""1299"":30,""7922"":32,""174"":30}"
5648,comcast.net,ttl,2016-05-10T02:50:18.236Z,7,3,1,3,"{""47447"":4,""7922"":4,""3356"":4}"
5649,comcast.net,ttl,2016-06-09T02:50:18.236Z,7,3,1,3,"{""47447"":4,""7922"":4,""3356"":4}"
5650,comcast.net,ttl,2016-08-08T02:50:18.236Z,7,3,1,3,"{""47447"":4,""7922"":4,""3356"":4}"
5651,comcast.net,ttl,2016-05-10T02:53:00.068Z,7,3,1,3,"{""6453"":4,""7922"":4,""15694"":4}"
5652,comcast.net,ttl,2016-06-09T02:53:00.068Z,7,3,1,3,"{""6453"":4,""7922"":4,""15694"":4}"
5653,comcast.net,ttl,2016-07-09T02:53:00.068Z,7,3,1,3,"{""6453"":4,""7922"":4,""15694"":4}"
5655,comcast.net,ttl,2016-05-10T03:00:10.533Z,7,3,1,3,"{""40676"":4,""7922"":4,""3257"":4}"
5656,comcast.net,ttl,2016-06-09T03:00:10.533Z,7,3,1,3,"{""40676"":4,""7922"":4,""3257"":4}"
5657,comcast.net,ttl,2016-07-09T03:00:10.533Z,7,3,1,3,"{""40676"":4,""7922"":4,""3257"":4}"
5658,comcast.net,ttl,2016-08-08T03:00:10.533Z,13,4,2,4,"{""40676"":8,""6461"":7,""7922"":8,""3257"":7}"
5659,comcast.net,ttl,2016-05-10T03:00:13.557Z,3,5,2,2,"{""7922"":2,""3257"":2}"
5660,comcast.net,ttl,2016-06-09T03:00:13.557Z,1,8,4,1,"{""7922"":1}"
5661,comcast.net,ttl,2016-07-09T03:00:13.557Z,3,6,2,2,"{""7922"":2,""3257"":2}"
5662,comcast.net,ttl,2016-05-10T03:07:03.667Z,63,6,1,6,"{""7922"":32,""41079"":32,""6453"":32,""12831"":32,""1299"":32,""13293"":32}"
5663,comcast.net,ttl,2016-06-09T03:07:03.667Z,63,6,1,6,"{""7922"":32,""41079"":32,""6453"":32,""12831"":32,""1299"":32,""13293"":32}"
5664,comcast.net,ttl,2016-07-09T03:07:03.667Z,31,5,1,5,"{""7922"":16,""41079"":16,""1299"":16,""13293"":16,""12831"":16}"
5665,comcast.net,ttl,2016-05-10T03:07:54.067Z,7,3,1,3,"{""174"":4,""7922"":4,""8999"":4}"
5666,comcast.net,ttl,2016-06-09T03:07:54.067Z,13,4,2,4,"{""174"":7,""7922"":8,""1299"":7,""8999"":8}"
5667,comcast.net,ttl,2016-07-09T03:07:54.067Z,7,3,1,3,"{""174"":4,""7922"":4,""8999"":4}"
5668,comcast.net,ttl,2016-08-08T03:07:54.067Z,7,3,1,3,"{""174"":4,""7922"":4,""8999"":4}"
5669,comcast.net,ttl,2016-05-10T03:11:57.173Z,51,6,3,6,"{""7922"":32,""55720"":32,""3491"":27,""6453"":27,""24218"":26,""7473"":26}"
5670,comcast.net,ttl,2016-06-09T03:11:57.173Z,27,5,2,5,"{""24218"":14,""7473"":14,""7922"":16,""6453"":15,""55720"":16}"
5671,comcast.net,ttl,2016-07-09T03:11:57.173Z,7,3,1,3,"{""6453"":4,""7922"":4,""55720"":4}"
5673,comcast.net,ttl,2016-09-07T03:11:57.173Z,7,3,1,3,"{""7922"":4,""55720"":4,""3491"":4}"
5674,comcast.net,ttl,2016-05-10T03:16:49.522Z,7,3,1,3,"{""46816"":4,""6939"":4,""7922"":4}"
5675,comcast.net,ttl,2016-05-10T03:22:00.971Z,7,3,1,3,"{""174"":4,""7922"":4,""35432"":4}"
5676,comcast.net,ttl,2016-06-09T03:22:00.971Z,7,3,1,3,"{""174"":4,""7922"":4,""35432"":4}"
5677,comcast.net,ttl,2016-07-09T03:22:00.971Z,7,3,1,3,"{""174"":4,""7922"":4,""35432"":4}"
5678,comcast.net,ttl,2016-08-08T03:22:00.971Z,7,3,1,3,"{""174"":4,""7922"":4,""35432"":4}"
5679,comcast.net,ttl,2016-05-10T03:22:56.975Z,117,7,2,7,"{""2914"":62,""5580"":62,""7922"":64,""6453"":60,""1299"":60,""201011"":60,""51852"":64}"
5680,comcast.net,ttl,2016-06-09T03:22:56.975Z,30,5,2,5,"{""201011"":16,""6453"":15,""1299"":16,""7922"":16,""51852"":16}"
5681,comcast.net,ttl,2016-07-09T03:22:56.975Z,15,4,1,4,"{""201011"":8,""1299"":8,""7922"":8,""51852"":8}"
5682,comcast.net,ttl,2016-08-08T03:22:56.975Z,7,3,1,3,"{""2914"":4,""7922"":4,""51852"":4}"
5683,comcast.net,ttl,2016-09-07T03:22:56.975Z,7,3,1,3,"{""2914"":4,""7922"":4,""51852"":4}"
5684,comcast.net,ttl,2016-05-10T03:31:57.670Z,7,3,1,3,"{""3356"":4,""7922"":4,""3462"":4}"
5685,comcast.net,ttl,2016-06-09T03:31:57.670Z,7,3,1,3,"{""3356"":4,""7922"":4,""3462"":4}"
5686,comcast.net,ttl,2016-05-10T03:34:57.337Z,14,4,2,4,"{""174"":8,""7922"":8,""56934"":8,""63008"":7}"
5687,comcast.net,ttl,2016-06-09T03:34:57.337Z,14,4,2,4,"{""174"":8,""7922"":8,""56934"":8,""63008"":7}"
5688,comcast.net,ttl,2016-07-09T03:34:57.337Z,14,4,2,4,"{""174"":8,""7922"":8,""56934"":8,""63008"":7}"
5689,comcast.net,ttl,2016-08-08T03:34:57.337Z,14,4,2,4,"{""174"":8,""7922"":8,""56934"":8,""63008"":7}"
5690,comcast.net,ttl,2016-05-10T03:36:18.017Z,7,3,1,3,"{""7922"":4,""25653"":4,""3257"":4}"
5691,comcast.net,ttl,2016-05-10T03:42:45.232Z,13,4,2,4,"{""6461"":7,""174"":7,""7922"":8,""20860"":8}"
5692,comcast.net,ttl,2016-06-09T03:42:45.232Z,13,4,2,4,"{""6461"":7,""174"":7,""7922"":8,""20860"":8}"
5693,comcast.net,ttl,2016-07-09T03:42:45.232Z,13,4,2,4,"{""6461"":7,""174"":7,""7922"":8,""20860"":8}"
5694,comcast.net,ttl,2016-08-08T03:42:45.232Z,7,3,1,3,"{""6461"":4,""7922"":4,""20860"":4}"
5696,comcast.net,ttl,2016-05-10T03:45:32.548Z,7,3,1,3,"{""29889"":4,""33695"":4,""7922"":4}"
5697,comcast.net,ttl,2016-05-10T03:55:46.318Z,14,4,2,4,"{""6453"":7,""1299"":8,""7922"":8,""3223"":8}"
5698,comcast.net,ttl,2016-06-09T03:55:46.318Z,14,4,2,4,"{""6453"":7,""1299"":8,""7922"":8,""3223"":8}"
5699,comcast.net,ttl,2016-05-10T04:01:14.341Z,63,6,1,6,"{""7922"":32,""35753"":32,""34426"":32,""6453"":32,""51975"":32,""8966"":32}"
5700,comcast.net,ttl,2016-06-09T04:01:14.341Z,63,6,1,6,"{""7922"":32,""35753"":32,""34426"":32,""6453"":32,""51975"":32,""8966"":32}"
5701,comcast.net,ttl,2016-05-10T04:02:35.016Z,7,3,1,3,"{""2914"":4,""42831"":4,""7922"":4}"
5702,comcast.net,ttl,2016-06-09T04:02:35.016Z,7,3,1,3,"{""2914"":4,""42831"":4,""7922"":4}"
5703,comcast.net,ttl,2016-07-09T04:02:35.016Z,7,3,1,3,"{""2914"":4,""42831"":4,""7922"":4}"
5704,comcast.net,ttl,2016-08-08T04:02:35.016Z,7,3,1,3,"{""2914"":4,""42831"":4,""7922"":4}"
5705,comcast.net,ttl,2016-05-10T04:04:25.253Z,7,3,1,3,"{""26277"":4,""174"":4,""7922"":4}"
5706,comcast.net,ttl,2016-06-09T04:04:25.253Z,7,3,1,3,"{""26277"":4,""174"":4,""7922"":4}"
5707,comcast.net,ttl,2016-07-09T04:04:25.253Z,7,3,1,3,"{""26277"":4,""174"":4,""7922"":4}"
5708,comcast.net,ttl,2016-05-10T04:05:52.111Z,7,3,1,3,"{""7850"":4,""174"":4,""7922"":4}"
5709,comcast.net,ttl,2016-06-09T04:09:47.222Z,7,3,1,3,"{""2914"":4,""49367"":4,""7922"":4}"
5710,comcast.net,ttl,2016-05-10T04:15:14.210Z,15,4,1,4,"{""199558"":8,""6939"":8,""7922"":8,""2588"":8}"
5711,comcast.net,ttl,2016-05-10T04:22:36.104Z,7,3,1,3,"{""35818"":4,""6830"":4,""7922"":4}"
5712,comcast.net,ttl,2016-05-10T04:29:35.772Z,15,4,1,4,"{""174"":8,""7922"":8,""35432"":8,""197648"":8}"
5713,comcast.net,ttl,2016-05-10T04:36:32.199Z,13,4,2,4,"{""7922"":8,""20473"":8,""2914"":7,""3257"":7}"
5714,comcast.net,ttl,2016-06-09T04:36:32.199Z,13,4,2,4,"{""2914"":7,""20473"":8,""1299"":7,""7922"":8}"
5715,comcast.net,ttl,2016-07-09T04:36:32.199Z,7,3,1,3,"{""20473"":4,""1299"":4,""7922"":4}"
5716,comcast.net,ttl,2016-05-10T04:36:35.964Z,7,3,1,3,"{""32475"":4,""6461"":4,""7922"":4}"
5717,comcast.net,ttl,2016-06-09T04:36:35.964Z,7,3,1,3,"{""32475"":4,""6461"":4,""7922"":4}"
5718,comcast.net,ttl,2016-07-09T04:36:35.964Z,7,3,1,3,"{""32475"":4,""6461"":4,""7922"":4}"
5719,comcast.net,ttl,2016-08-08T04:36:35.964Z,7,3,1,3,"{""32475"":4,""6461"":4,""7922"":4}"
5720,comcast.net,ttl,2016-05-10T04:46:23.176Z,5,10,7,3,"{""2914"":3,""7922"":4,""4637"":3}"
5722,comcast.net,ttl,2016-07-09T04:46:23.176Z,4,9,6,3,"{""7922"":4,""2914"":2,""4637"":2}"
5723,comcast.net,ttl,2016-08-08T04:46:23.176Z,2,12,8,2,"{""1299"":1,""7922"":2}"
5725,comcast.net,ttl,2016-05-10T04:47:12.648Z,30,5,2,5,"{""6453"":16,""25780"":16,""7922"":16,""19531"":15,""19844"":16}"
5726,comcast.net,ttl,2016-06-09T04:47:12.648Z,31,5,1,5,"{""19531"":16,""25780"":16,""7922"":16,""6453"":16,""19844"":16}"
5727,comcast.net,ttl,2016-07-09T04:47:12.648Z,31,5,1,5,"{""19531"":16,""25780"":16,""7922"":16,""6453"":16,""19844"":16}"
5728,comcast.net,ttl,2016-08-08T04:47:12.648Z,31,5,1,5,"{""19531"":16,""25780"":16,""7922"":16,""6453"":16,""19844"":16}"
5729,comcast.net,ttl,2016-05-10T04:53:53.481Z,7,3,1,3,"{""5577"":4,""174"":4,""7922"":4}"
5730,comcast.net,ttl,2016-06-09T04:53:53.481Z,7,3,1,3,"{""5577"":4,""174"":4,""7922"":4}"
5731,comcast.net,ttl,2016-07-09T04:53:53.481Z,7,3,1,3,"{""5577"":4,""174"":4,""7922"":4}"
5732,comcast.net,ttl,2016-08-08T04:53:53.481Z,7,3,1,3,"{""5577"":4,""174"":4,""7922"":4}"
5733,comcast.net,ttl,2016-05-10T04:54:48.978Z,7,3,1,3,"{""174"":4,""7922"":4,""29073"":4}"
5734,comcast.net,ttl,2016-06-09T04:54:48.978Z,7,3,1,3,"{""174"":4,""7922"":4,""29073"":4}"
5735,comcast.net,ttl,2016-07-09T04:54:48.978Z,7,3,1,3,"{""174"":4,""7922"":4,""29073"":4}"
5736,comcast.net,ttl,2016-08-08T04:54:48.978Z,7,3,1,3,"{""174"":4,""7922"":4,""29073"":4}"
5737,comcast.net,ttl,2016-05-10T04:56:05.648Z,29,5,2,5,"{""6461"":15,""43082"":16,""174"":15,""7922"":16,""20860"":16}"
5738,comcast.net,ttl,2016-06-09T04:56:05.648Z,15,4,1,4,"{""6461"":8,""43082"":8,""7922"":8,""20860"":8}"
5739,comcast.net,ttl,2016-07-09T04:56:05.648Z,15,4,1,4,"{""6461"":8,""43082"":8,""7922"":8,""20860"":8}"
5740,comcast.net,ttl,2016-05-10T04:57:43.552Z,15,4,1,4,"{""174"":8,""7922"":8,""50300"":8,""62217"":8}"
5741,comcast.net,ttl,2016-06-09T04:57:43.552Z,15,4,1,4,"{""174"":8,""7922"":8,""50300"":8,""62217"":8}"
5742,comcast.net,ttl,2016-07-09T04:57:43.552Z,15,4,1,4,"{""174"":8,""7922"":8,""50300"":8,""62217"":8}"
5743,comcast.net,ttl,2016-08-08T04:57:43.552Z,15,4,1,4,"{""174"":8,""7922"":8,""50300"":8,""62217"":8}"
5744,comcast.net,ttl,2016-05-10T05:14:44.659Z,15,4,1,4,"{""59564"":8,""6453"":8,""7922"":8,""9002"":8}"
5746,comcast.net,ttl,2016-07-09T05:14:44.659Z,15,4,1,4,"{""59564"":8,""6453"":8,""7922"":8,""9002"":8}"
5747,comcast.net,ttl,2016-08-08T05:14:44.659Z,15,4,1,4,"{""59564"":8,""6453"":8,""7922"":8,""9002"":8}"
5749,comcast.net,ttl,2016-05-10T05:19:08.930Z,29,5,2,5,"{""6459"":16,""2914"":15,""3356"":15,""7922"":16,""19916"":16}"
5750,comcast.net,ttl,2016-05-10T05:20:25.359Z,15,4,1,4,"{""4826"":8,""174"":8,""7922"":8,""38220"":8}"
5751,comcast.net,ttl,2016-06-09T05:20:25.359Z,29,5,2,5,"{""4826"":16,""7922"":16,""174"":15,""2828"":15,""38220"":16}"
5752,comcast.net,ttl,2016-07-09T05:20:25.359Z,15,4,1,4,"{""4826"":8,""174"":8,""7922"":8,""38220"":8}"
5753,comcast.net,ttl,2016-08-08T05:20:25.359Z,15,4,1,4,"{""4826"":8,""174"":8,""7922"":8,""38220"":8}"
5754,comcast.net,ttl,2016-09-07T05:20:25.359Z,15,4,1,4,"{""4826"":8,""174"":8,""7922"":8,""38220"":8}"
5755,comcast.net,ttl,2016-05-10T05:33:34.350Z,493,9,2,9,"{""31283"":248,""49788"":256,""50304"":254,""12552"":248,""3356"":248,""16150"":248,""7922"":256,""34989"":256,""174"":254}"
5756,comcast.net,ttl,2016-06-09T05:33:34.350Z,493,9,2,9,"{""31283"":248,""49788"":256,""50304"":254,""12552"":248,""3356"":248,""16150"":248,""7922"":256,""34989"":256,""174"":254}"
5757,comcast.net,ttl,2016-07-09T05:33:34.350Z,127,7,1,7,"{""7922"":64,""49788"":64,""12552"":64,""3356"":64,""16150"":64,""31283"":64,""34989"":64}"
5758,comcast.net,ttl,2016-05-10T06:03:09.869Z,2,8,4,2,"{""6461"":1,""7922"":2}"
5759,comcast.net,ttl,2016-06-09T06:03:09.869Z,1,12,6,1,"{""7922"":1}"
5760,comcast.net,ttl,2016-05-10T06:04:25.422Z,7,3,1,3,"{""7922"":4,""53264"":4,""3257"":4}"
5761,comcast.net,ttl,2016-05-10T06:12:06.247Z,15,4,1,4,"{""2914"":8,""34702"":8,""7922"":8,""3327"":8}"
5762,comcast.net,ttl,2016-06-09T06:12:06.247Z,15,4,1,4,"{""2914"":8,""34702"":8,""7922"":8,""3327"":8}"
5763,comcast.net,ttl,2016-07-09T06:12:06.247Z,15,4,1,4,"{""2914"":8,""34702"":8,""7922"":8,""3327"":8}"
5764,comcast.net,ttl,2016-05-10T06:19:14.327Z,7,3,1,3,"{""32097"":4,""6939"":4,""7922"":4}"
5765,comcast.net,ttl,2016-05-10T06:41:06.383Z,1,10,4,1,"{""7922"":1}"
5766,comcast.net,ttl,2016-06-09T06:41:06.383Z,1,13,7,1,"{""7922"":1}"
5767,comcast.net,ttl,2016-07-09T06:41:06.383Z,1,9,4,1,"{""7922"":1}"
5768,comcast.net,ttl,2016-08-08T06:41:06.383Z,1,9,4,1,"{""7922"":1}"
5769,comcast.net,ttl,2016-09-07T06:41:06.383Z,1,8,3,1,"{""7922"":1}"
5770,comcast.net,ttl,2016-05-10T06:54:30.887Z,7,3,1,3,"{""31122"":4,""3356"":4,""7922"":4}"
5771,comcast.net,ttl,2016-06-09T06:54:30.887Z,7,3,1,3,"{""31122"":4,""174"":4,""7922"":4}"
5772,comcast.net,ttl,2016-05-10T07:00:43.787Z,7,3,1,3,"{""24768"":4,""174"":4,""7922"":4}"
5773,comcast.net,ttl,2016-06-09T07:00:43.787Z,7,3,1,3,"{""24768"":4,""174"":4,""7922"":4}"
5774,comcast.net,ttl,2016-07-09T07:00:43.787Z,7,3,1,3,"{""24768"":4,""174"":4,""7922"":4}"
5777,comcast.net,ttl,2016-07-09T07:02:28.447Z,7,3,1,3,"{""174"":4,""7922"":4,""43289"":4}"
5778,comcast.net,ttl,2016-08-08T07:02:28.447Z,7,3,1,3,"{""174"":4,""7922"":4,""43289"":4}"
5780,comcast.net,ttl,2016-05-10T07:09:57.499Z,7,3,1,3,"{""34081"":4,""174"":4,""7922"":4}"
5781,comcast.net,ttl,2016-05-10T07:14:46.351Z,7,3,1,3,"{""6830"":4,""7922"":4,""30900"":4}"
5782,comcast.net,ttl,2016-06-09T07:14:46.351Z,7,3,1,3,"{""6830"":4,""7922"":4,""30900"":4}"
5783,comcast.net,ttl,2016-07-09T07:14:46.351Z,7,3,1,3,"{""6830"":4,""7922"":4,""30900"":4}"
5784,comcast.net,ttl,2016-05-10T07:38:25.172Z,7,3,1,3,"{""174"":4,""7922"":4,""30083"":4}"
5785,comcast.net,ttl,2016-05-10T07:47:26.827Z,7,3,1,3,"{""34594"":4,""174"":4,""7922"":4}"
5786,comcast.net,ttl,2016-06-09T07:47:26.827Z,7,3,1,3,"{""34594"":4,""174"":4,""7922"":4}"
5787,comcast.net,ttl,2016-07-09T07:47:26.827Z,7,3,1,3,"{""34594"":4,""174"":4,""7922"":4}"
5788,comcast.net,ttl,2016-08-08T07:47:26.827Z,7,3,1,3,"{""34594"":4,""174"":4,""7922"":4}"
5789,comcast.net,ttl,2016-05-10T08:01:13.414Z,7,3,1,3,"{""63213"":4,""7922"":4,""3257"":4}"
5790,comcast.net,ttl,2016-05-10T08:14:00.462Z,7,3,1,3,"{""174"":4,""7922"":4,""12989"":4}"
5791,comcast.net,ttl,2016-06-09T08:14:00.462Z,13,4,3,4,"{""174"":7,""7922"":8,""12989"":8,""3257"":7}"
5792,comcast.net,ttl,2016-07-09T08:14:00.462Z,7,3,1,3,"{""174"":4,""7922"":4,""12989"":4}"
5793,comcast.net,ttl,2016-05-10T08:16:18.489Z,7,3,1,3,"{""2914"":4,""47869"":4,""7922"":4}"
5794,comcast.net,ttl,2016-06-09T08:16:18.489Z,7,3,1,3,"{""2914"":4,""47869"":4,""7922"":4}"
5795,comcast.net,ttl,2016-05-10T08:54:17.258Z,7,3,1,3,"{""132919"":4,""7922"":4,""3356"":4}"
5796,comcast.net,ttl,2016-06-09T08:54:17.258Z,7,3,1,3,"{""132919"":4,""7922"":4,""3257"":4}"
5797,comcast.net,ttl,2016-05-10T08:56:15.889Z,7,3,1,3,"{""2914"":4,""7922"":4,""5580"":4}"
5798,comcast.net,ttl,2016-06-09T08:56:15.889Z,7,3,1,3,"{""2914"":4,""7922"":4,""5580"":4}"
5799,comcast.net,ttl,2016-07-09T08:56:15.889Z,13,4,2,4,"{""7922"":8,""1299"":7,""2914"":7,""5580"":8}"
5800,comcast.net,ttl,2016-05-10T09:10:55.542Z,55,6,2,6,"{""13156"":28,""7922"":32,""9186"":28,""6453"":28,""174"":31,""49349"":32}"
5801,comcast.net,ttl,2016-06-09T09:10:55.542Z,7,3,1,3,"{""49349"":4,""174"":4,""7922"":4}"
5802,comcast.net,ttl,2016-07-09T09:10:55.542Z,7,3,1,3,"{""49349"":4,""174"":4,""7922"":4}"
5803,comcast.net,ttl,2016-05-10T10:08:02.797Z,63,6,1,6,"{""41828"":32,""7922"":32,""57127"":32,""3257"":32,""12644"":32,""16016"":32}"
5804,comcast.net,ttl,2016-06-09T10:08:02.797Z,63,6,1,6,"{""41828"":32,""7922"":32,""57127"":32,""3257"":32,""12644"":32,""16016"":32}"
5805,comcast.net,ttl,2016-07-09T10:08:02.797Z,63,6,1,6,"{""41828"":32,""7922"":32,""57127"":32,""3257"":32,""12644"":32,""16016"":32}"
5806,comcast.net,ttl,2016-08-08T10:08:02.797Z,63,6,1,6,"{""41828"":32,""7922"":32,""57127"":32,""12644"":32,""16016"":32,""6939"":32}"
5807,comcast.net,ttl,2016-05-10T10:22:01.531Z,7,3,1,3,"{""2914"":4,""7922"":4,""3327"":4}"
5808,comcast.net,ttl,2016-06-09T10:22:01.531Z,7,3,1,3,"{""2914"":4,""7922"":4,""3327"":4}"
5809,comcast.net,ttl,2016-07-09T10:22:01.531Z,7,3,1,3,"{""2914"":4,""7922"":4,""3327"":4}"
5810,comcast.net,ttl,2016-08-08T10:22:01.531Z,13,4,2,4,"{""3320"":7,""7922"":8,""2914"":7,""3327"":8}"
5811,comcast.net,ttl,2016-05-10T11:06:59.084Z,7,3,1,3,"{""7922"":4,""9009"":4,""3292"":4}"
5812,comcast.net,ttl,2016-06-09T11:06:59.084Z,7,3,1,3,"{""7922"":4,""9009"":4,""3292"":4}"
5813,comcast.net,ttl,2016-07-09T11:06:59.084Z,7,3,1,3,"{""7922"":4,""9009"":4,""3292"":4}"
5814,comcast.net,ttl,2016-05-10T12:24:37.006Z,31,5,1,5,"{""7643"":16,""45899"":16,""6453"":16,""1299"":16,""7922"":16}"
5815,comcast.net,ttl,2016-06-09T12:24:37.006Z,31,5,1,5,"{""7643"":16,""45899"":16,""6453"":16,""1299"":16,""7922"":16}"
5816,comcast.net,ttl,2016-07-09T12:24:37.006Z,15,4,1,4,"{""7643"":8,""45899"":8,""1299"":8,""7922"":8}"
5817,comcast.net,ttl,2016-05-10T12:48:39.683Z,15,4,1,4,"{""4768"":8,""24466"":8,""7922"":8,""4637"":8}"
5818,comcast.net,ttl,2016-05-10T13:05:23.925Z,58,6,3,6,"{""7922"":32,""42708"":32,""50304"":32,""6453"":29,""3356"":30,""1299"":30}"
5819,comcast.net,ttl,2016-06-09T13:05:23.925Z,31,5,1,5,"{""42708"":16,""6453"":16,""1299"":16,""7922"":16,""50304"":16}"
5820,comcast.net,ttl,2016-07-09T13:05:23.925Z,15,4,1,4,"{""42708"":8,""1299"":8,""7922"":8,""50304"":8}"
5821,comcast.net,ttl,2016-05-31T00:00:25.097Z,3,16,6,2,"{""7922"":2,""2828"":2}"
5822,comcast.net,ttl,2016-06-30T00:00:25.097Z,1,13,6,1,"{""7922"":1}"
5823,comcast.net,ttl,2016-07-30T00:00:25.097Z,1,11,4,1,"{""7922"":1}"
5824,comcast.net,ttl,2016-05-31T00:00:26.926Z,7,3,1,3,"{""174"":4,""7922"":4,""20853"":4}"
5825,comcast.net,ttl,2016-06-30T00:00:26.926Z,7,3,1,3,"{""174"":4,""7922"":4,""20853"":4}"
5826,comcast.net,ttl,2016-07-30T00:00:26.926Z,7,3,1,3,"{""174"":4,""7922"":4,""20853"":4}"
5827,comcast.net,ttl,2016-05-31T00:00:55.785Z,27,5,2,5,"{""7922"":16,""174"":15,""2914"":14,""57172"":16,""5580"":14}"
5828,comcast.net,ttl,2016-05-31T00:10:30.321Z,1,5,3,1,"{""7922"":1}"
5829,comcast.net,ttl,2016-06-30T00:10:30.321Z,1,4,2,1,"{""7922"":1}"
5830,comcast.net,ttl,2016-07-30T00:10:30.321Z,7,3,1,3,"{""53889"":4,""7922"":4,""3257"":4}"
5831,comcast.net,ttl,2016-08-29T00:10:30.321Z,7,3,1,3,"{""53889"":4,""7922"":4,""3257"":4}"
5832,comcast.net,ttl,2016-05-31T00:16:19.848Z,14,4,2,4,"{""201011"":8,""6453"":7,""1299"":8,""7922"":8}"
5833,comcast.net,ttl,2016-06-30T00:16:19.848Z,7,3,1,3,"{""201011"":4,""1299"":4,""7922"":4}"
5836,comcast.net,ttl,2016-07-30T00:27:32.161Z,2,6,4,2,"{""174"":1,""7922"":2}"
5837,comcast.net,ttl,2016-08-29T00:27:32.161Z,2,10,7,2,"{""174"":1,""7922"":2}"
5839,comcast.net,ttl,2016-05-31T00:30:26.647Z,7,3,1,3,"{""174"":4,""7922"":4,""32748"":4}"
5840,comcast.net,ttl,2016-05-31T00:45:12.987Z,15,4,1,4,"{""34274"":8,""8218"":8,""7922"":8,""6461"":8}"
5841,comcast.net,ttl,2016-06-30T00:45:12.987Z,15,4,1,4,"{""34274"":8,""8218"":8,""7922"":8,""6461"":8}"
5842,comcast.net,ttl,2016-07-30T00:45:12.987Z,15,4,1,4,"{""34274"":8,""8218"":8,""7922"":8,""6461"":8}"
5843,comcast.net,ttl,2016-05-31T00:46:47.819Z,63,6,1,6,"{""5391"":32,""7922"":32,""21183"":32,""197706"":32,""3320"":32,""8585"":32}"
5844,comcast.net,ttl,2016-06-30T00:46:47.819Z,125,7,2,7,"{""5391"":64,""7922"":64,""21183"":64,""197706"":64,""3320"":63,""174"":63,""8585"":64}"
5845,comcast.net,ttl,2016-07-30T00:46:47.819Z,63,6,1,6,"{""5391"":32,""7922"":32,""21183"":32,""197706"":32,""3320"":32,""8585"":32}"
5846,comcast.net,ttl,2016-08-29T00:46:47.819Z,63,6,1,6,"{""5391"":32,""7922"":32,""21183"":32,""197706"":32,""3320"":32,""8585"":32}"
5847,comcast.net,ttl,2016-05-31T00:48:43.647Z,15,4,1,4,"{""62370"":8,""3356"":8,""7922"":8,""49544"":8}"
5848,comcast.net,ttl,2016-05-31T01:00:01.723Z,2,11,5,2,"{""6453"":1,""7922"":2}"
5849,comcast.net,ttl,2016-06-30T01:00:01.723Z,1,14,6,1,"{""7922"":1}"
5850,comcast.net,ttl,2016-07-30T01:00:01.723Z,3,6,2,2,"{""1299"":2,""7922"":2}"
5851,comcast.net,ttl,2016-08-29T01:00:01.723Z,1,12,4,1,"{""7922"":1}"
5852,comcast.net,ttl,2016-05-31T01:42:40.366Z,61,6,2,6,"{""48031"":32,""2914"":31,""15626"":32,""35320"":32,""6453"":31,""7922"":32}"
5853,comcast.net,ttl,2016-06-30T01:42:40.366Z,31,5,1,5,"{""35320"":16,""48031"":16,""1299"":16,""7922"":16,""15626"":16}"
5854,comcast.net,ttl,2016-05-31T02:03:39.230Z,29,5,2,5,"{""42005"":16,""174"":15,""7922"":16,""39392"":16,""3257"":15}"
5855,comcast.net,ttl,2016-06-30T02:03:39.230Z,15,4,1,4,"{""42005"":8,""39392"":8,""7922"":8,""3257"":8}"
5856,comcast.net,ttl,2016-07-30T02:03:39.230Z,15,4,1,4,"{""42005"":8,""39392"":8,""7922"":8,""3257"":8}"
5858,comcast.net,ttl,2016-06-30T02:05:36.597Z,31,5,1,5,"{""9186"":16,""5626"":16,""174"":16,""7922"":16,""13156"":16}"
5859,comcast.net,ttl,2016-07-30T02:07:21.021Z,3,9,3,2,"{""3356"":2,""7922"":2}"
5860,comcast.net,ttl,2016-08-29T02:07:21.021Z,3,8,3,2,"{""3356"":2,""7922"":2}"
5861,comcast.net,ttl,2016-05-31T02:31:45.203Z,15,4,1,4,"{""32097"":8,""6939"":8,""7922"":8,""33387"":8}"
5862,comcast.net,ttl,2016-05-31T02:35:25.568Z,3,6,3,2,"{""6461"":2,""7922"":2}"
5863,comcast.net,ttl,2016-06-30T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""7922"":4}"
5864,comcast.net,ttl,2016-07-30T02:35:25.568Z,3,5,2,2,"{""6461"":2,""7922"":2}"
5866,comcast.net,ttl,2016-07-30T02:41:41.940Z,7,3,1,3,"{""2914"":4,""7552"":4,""7922"":4}"
5867,comcast.net,ttl,2016-05-31T02:45:29.069Z,4,7,4,3,"{""2914"":2,""38930"":2,""7922"":4}"
5868,comcast.net,ttl,2016-06-30T02:45:29.069Z,24,11,6,6,"{""38930"":12,""2914"":12,""1299"":12,""63008"":16,""53889"":16,""7922"":24}"
5869,comcast.net,ttl,2016-07-30T02:45:29.069Z,7,3,1,3,"{""174"":4,""7922"":4,""35017"":4}"
5870,comcast.net,ttl,2016-05-31T03:02:52.557Z,7,3,1,3,"{""30693"":4,""3356"":4,""7922"":4}"
5871,comcast.net,ttl,2016-06-30T03:02:52.557Z,7,3,1,3,"{""30693"":4,""3356"":4,""7922"":4}"
5872,comcast.net,ttl,2016-07-30T03:02:52.557Z,7,3,1,3,"{""30693"":4,""1299"":4,""7922"":4}"
5874,comcast.net,ttl,2016-06-30T03:08:24.678Z,7,3,1,3,"{""1421"":4,""174"":4,""7922"":4}"
5875,comcast.net,ttl,2016-08-29T03:08:24.678Z,7,3,1,3,"{""1421"":4,""2914"":4,""7922"":4}"
5878,comcast.net,ttl,2016-07-30T03:15:54.157Z,30,5,2,5,"{""44515"":15,""3356"":16,""7922"":16,""30818"":16,""50613"":16}"
5881,comcast.net,ttl,2016-05-31T03:17:54.169Z,15,4,1,4,"{""16125"":8,""3356"":8,""7922"":8,""13194"":8}"
5882,comcast.net,ttl,2016-06-30T03:17:54.169Z,15,4,1,4,"{""16125"":8,""3356"":8,""7922"":8,""13194"":8}"
5883,comcast.net,ttl,2016-05-31T03:18:37.599Z,15,4,1,4,"{""9498"":8,""174"":8,""7922"":8,""56202"":8}"
5884,comcast.net,ttl,2016-06-30T03:18:37.599Z,15,4,1,4,"{""9498"":8,""174"":8,""7922"":8,""56202"":8}"
5885,comcast.net,ttl,2016-05-31T03:43:34.488Z,15,4,1,4,"{""6453"":8,""1299"":8,""7922"":8,""40028"":8}"
5886,comcast.net,ttl,2016-06-30T03:43:34.488Z,7,3,1,3,"{""1299"":4,""7922"":4,""40028"":4}"
5887,comcast.net,ttl,2016-05-31T03:59:10.241Z,7,3,1,3,"{""3238"":4,""174"":4,""7922"":4}"
5888,comcast.net,ttl,2016-05-31T04:11:46.454Z,15,4,1,4,"{""6939"":8,""7922"":8,""36114"":8,""53340"":8}"
5889,comcast.net,ttl,2016-05-31T04:23:53.734Z,13,4,2,4,"{""7922"":8,""6461"":7,""2914"":7,""30496"":8}"
5890,comcast.net,ttl,2016-06-30T04:23:53.734Z,7,3,1,3,"{""6461"":4,""7922"":4,""30496"":4}"
5891,comcast.net,ttl,2016-07-30T04:23:53.734Z,7,3,1,3,"{""3356"":4,""7922"":4,""30496"":4}"
5892,comcast.net,ttl,2016-05-31T04:28:17.693Z,7,3,1,3,"{""174"":4,""7922"":4,""40244"":4}"
5893,comcast.net,ttl,2016-05-31T04:40:44.259Z,15,4,1,4,"{""200761"":8,""12874"":8,""7922"":8,""6762"":8}"
5894,comcast.net,ttl,2016-06-30T04:40:44.259Z,15,4,1,4,"{""200761"":8,""12874"":8,""7922"":8,""1299"":8}"
5895,comcast.net,ttl,2016-07-30T04:40:44.259Z,15,4,1,4,"{""200761"":8,""12874"":8,""7922"":8,""1299"":8}"
5897,comcast.net,ttl,2016-07-30T04:51:19.532Z,7,3,1,3,"{""36884"":4,""7922"":4,""3257"":4}"
5898,comcast.net,ttl,2016-08-29T04:51:19.532Z,7,3,1,3,"{""36884"":4,""7922"":4,""3257"":4}"
5899,comcast.net,ttl,2016-05-31T05:48:12.690Z,27,5,2,5,"{""33182"":16,""6503"":14,""3356"":15,""7922"":16,""174"":14}"
5901,comcast.net,ttl,2016-07-30T05:48:12.690Z,15,4,1,4,"{""33182"":8,""6503"":8,""174"":8,""7922"":8}"
5902,comcast.net,ttl,2016-08-29T05:48:12.690Z,7,3,1,3,"{""33182"":4,""3356"":4,""7922"":4}"
5903,comcast.net,ttl,2016-05-31T05:50:47.767Z,27,5,3,5,"{""201011"":14,""6453"":15,""1299"":14,""7922"":16,""24940"":16}"
5904,comcast.net,ttl,2016-06-30T05:50:47.767Z,15,4,1,4,"{""201011"":8,""1299"":8,""7922"":8,""24940"":8}"
5905,comcast.net,ttl,2016-05-31T06:05:18.420Z,15,4,1,4,"{""28877"":8,""197133"":8,""174"":8,""7922"":8}"
5906,comcast.net,ttl,2016-05-31T06:10:54.031Z,7,3,1,3,"{""2914"":4,""29550"":4,""7922"":4}"
5907,comcast.net,ttl,2016-05-31T06:23:59.301Z,14,4,2,4,"{""7922"":8,""6461"":8,""46475"":8,""2914"":7}"
5908,comcast.net,ttl,2016-06-30T06:23:59.301Z,7,3,1,3,"{""6461"":4,""46475"":4,""7922"":4}"
5909,comcast.net,ttl,2016-05-31T07:10:51.045Z,398,9,6,9,"{""9299"":204,""2914"":206,""1221"":201,""1273"":200,""6453"":200,""4637"":202,""7922"":256,""33438"":256,""174"":206}"
5910,comcast.net,ttl,2016-06-30T07:10:51.045Z,210,8,4,8,"{""7922"":128,""1221"":108,""9299"":108,""3257"":105,""1299"":108,""4637"":108,""33438"":128,""174"":114}"
5911,comcast.net,ttl,2016-07-30T07:10:51.045Z,105,7,3,7,"{""7922"":64,""1221"":54,""9299"":54,""1299"":54,""4637"":54,""33438"":64,""174"":57}"
5912,comcast.net,ttl,2016-05-31T07:33:13.473Z,7,3,1,3,"{""59432"":4,""174"":4,""7922"":4}"
5913,comcast.net,ttl,2016-06-30T07:33:13.473Z,7,3,1,3,"{""59432"":4,""174"":4,""7922"":4}"
5914,comcast.net,ttl,2016-05-31T07:47:00.884Z,31,5,1,5,"{""15555"":16,""56322"":16,""7922"":16,""5483"":16,""3320"":16}"
5915,comcast.net,ttl,2016-06-30T07:47:00.884Z,31,5,1,5,"{""15555"":16,""56322"":16,""7922"":16,""5483"":16,""3320"":16}"
5917,comcast.net,ttl,2016-05-31T08:24:08.046Z,7,3,1,3,"{""6461"":4,""7922"":4,""13739"":4}"
5918,comcast.net,ttl,2016-06-30T08:24:08.046Z,7,3,1,3,"{""6461"":4,""7922"":4,""13739"":4}"
5919,comcast.net,ttl,2016-05-31T08:48:14.933Z,63,6,1,6,"{""27956"":32,""7922"":32,""6453"":32,""1299"":32,""11556"":32,""3356"":32}"
5920,comcast.net,ttl,2016-05-31T08:50:04.417Z,15,4,1,4,"{""42708"":8,""6453"":8,""1299"":8,""7922"":8}"
5921,comcast.net,ttl,2016-05-31T09:03:10.719Z,7,3,1,3,"{""63128"":4,""174"":4,""7922"":4}"
5922,comcast.net,ttl,2016-06-30T09:03:10.719Z,7,3,1,3,"{""63128"":4,""174"":4,""7922"":4}"
5923,comcast.net,ttl,2016-05-31T09:15:36.403Z,7,3,1,3,"{""39326"":4,""3356"":4,""7922"":4}"
5924,comcast.net,ttl,2016-06-30T09:15:36.403Z,7,3,1,3,"{""39326"":4,""3356"":4,""7922"":4}"
5925,comcast.net,ttl,2016-07-30T09:15:36.403Z,13,4,2,4,"{""7922"":8,""39326"":8,""3356"":7,""2914"":7}"
5926,comcast.net,ttl,2016-05-31T09:57:29.483Z,31,5,1,5,"{""201011"":16,""6453"":16,""1299"":16,""7922"":16,""51191"":16}"
5927,comcast.net,ttl,2016-06-30T09:57:29.483Z,15,4,1,4,"{""201011"":8,""1299"":8,""7922"":8,""51191"":8}"
5928,comcast.net,ttl,2016-05-31T10:48:10.779Z,7,3,1,3,"{""7922"":4,""11588"":4,""12989"":4}"
5929,comcast.net,ttl,2016-06-30T10:48:10.779Z,7,3,1,3,"{""7922"":4,""11588"":4,""12989"":4}"
5930,comcast.net,ttl,2016-06-01T01:18:29.023Z,15,4,1,4,"{""6453"":8,""57169"":8,""7922"":8,""9002"":8}"
5931,comcast.net,ttl,2016-07-01T01:18:29.023Z,15,4,1,4,"{""6453"":8,""57169"":8,""7922"":8,""9002"":8}"
5932,comcast.net,ttl,2016-06-04T00:00:54.959Z,29,5,2,5,"{""28717"":16,""31027"":16,""3356"":15,""7922"":16,""1299"":15}"
5933,comcast.net,ttl,2016-06-04T01:25:05.898Z,7,3,1,3,"{""32489"":4,""174"":4,""7922"":4}"
5934,comcast.net,ttl,2016-06-04T03:27:15.366Z,15,4,1,4,"{""174"":8,""7922"":8,""15576"":8,""60311"":8}"
5935,comcast.net,ttl,2016-07-04T03:27:15.366Z,15,4,1,4,"{""174"":8,""7922"":8,""15576"":8,""60311"":8}"
5936,comcast.net,ttl,2016-06-04T04:30:28.162Z,7,3,1,3,"{""45177"":4,""3356"":4,""7922"":4}"
5937,comcast.net,ttl,2016-07-04T04:30:28.162Z,63,6,1,6,"{""7922"":32,""45177"":32,""2764"":32,""9942"":32,""2828"":32,""7545"":32}"
5938,comcast.net,ttl,2016-08-03T04:30:28.162Z,63,6,1,6,"{""7922"":32,""45177"":32,""2764"":32,""9942"":32,""2828"":32,""7545"":32}"
5939,comcast.net,ttl,2016-06-04T04:33:45.625Z,7,3,1,3,"{""31042"":4,""7922"":4,""3356"":4}"
5940,comcast.net,ttl,2016-06-04T08:47:20.066Z,30,5,2,5,"{""42708"":16,""60778"":16,""6453"":15,""1299"":16,""7922"":16}"
5941,comcast.net,ttl,2016-06-04T08:52:00.245Z,7,3,1,3,"{""132597"":4,""6939"":4,""7922"":4}"
5943,comcast.net,ttl,2016-06-04T10:29:48.162Z,7,3,1,3,"{""133752"":4,""6453"":4,""7922"":4}"
5944,comcast.net,ttl,2016-07-04T10:29:48.162Z,7,3,1,3,"{""133752"":4,""6453"":4,""7922"":4}"
5945,comcast.net,ttl,2016-06-04T11:26:06.889Z,15,4,1,4,"{""6453"":8,""7922"":8,""9002"":8,""52048"":8}"
5946,comcast.net,ttl,2016-07-04T11:26:06.889Z,7,3,1,3,"{""6939"":4,""7922"":4,""52048"":4}"
5947,comcast.net,ttl,2016-06-07T04:20:23.469Z,15,4,1,4,"{""6453"":8,""1299"":8,""7922"":8,""30736"":8}"
5948,comcast.net,ttl,2016-07-07T04:20:23.469Z,7,3,1,3,"{""1299"":4,""7922"":4,""30736"":4}"
5949,comcast.net,ttl,2016-06-07T07:50:42.000Z,15,4,1,4,"{""174"":8,""7922"":8,""20860"":8,""39451"":8}"
5950,comcast.net,ttl,2016-06-07T11:49:25.075Z,57,6,2,6,"{""7922"":32,""56308"":30,""45634"":32,""3491"":30,""7473"":30,""17547"":30}"
5951,comcast.net,ttl,2016-06-10T01:05:20.501Z,15,4,1,4,"{""201789"":8,""174"":8,""7922"":8,""50673"":8}"
5952,comcast.net,ttl,2016-07-10T01:05:20.501Z,15,4,1,4,"{""201789"":8,""174"":8,""7922"":8,""50673"":8}"
5953,comcast.net,ttl,2016-06-12T00:28:07.267Z,7,3,1,3,"{""48434"":4,""1273"":4,""7922"":4}"
5954,comcast.net,ttl,2016-06-16T01:58:12.830Z,31,5,1,5,"{""48900"":16,""8928"":16,""7922"":16,""9070"":16,""3257"":16}"
5955,comcast.net,ttl,2016-07-16T01:58:12.830Z,15,4,1,4,"{""48900"":8,""6939"":8,""7922"":8,""9070"":8}"
5956,comcast.net,ttl,2016-08-15T01:58:12.830Z,15,4,1,4,"{""48900"":8,""6939"":8,""7922"":8,""9070"":8}"
5957,comcast.net,ttl,2016-06-19T02:33:52.452Z,15,4,1,4,"{""4826"":8,""45671"":8,""174"":8,""7922"":8}"
5958,comcast.net,ttl,2016-06-19T03:05:32.901Z,14,4,2,4,"{""24971"":8,""1299"":8,""7922"":8,""6453"":7}"
5959,comcast.net,ttl,2016-06-19T07:16:22.651Z,31,5,1,5,"{""4651"":16,""45413"":16,""7473"":16,""7922"":16,""9931"":16}"
5960,comcast.net,ttl,2016-06-22T02:18:12.210Z,15,4,1,4,"{""201924"":8,""6663"":8,""7922"":8,""3257"":8}"
5961,comcast.net,ttl,2016-07-22T02:18:12.210Z,15,4,1,4,"{""201924"":8,""6663"":8,""7922"":8,""3257"":8}"
5962,comcast.net,ttl,2016-08-21T02:18:12.210Z,15,4,1,4,"{""201924"":8,""6663"":8,""7922"":8,""3257"":8}"
5963,comcast.net,ttl,2016-06-25T00:01:07.324Z,15,4,1,4,"{""11831"":8,""6391"":8,""7922"":8,""3257"":8}"
5964,comcast.net,ttl,2016-07-25T00:01:07.324Z,15,4,1,4,"{""11831"":8,""6391"":8,""7922"":8,""3257"":8}"
5965,comcast.net,ttl,2016-07-04T06:27:18.426Z,7,3,1,3,"{""1299"":4,""7922"":4,""51167"":4}"
5966,comcast.net,ttl,2016-08-16T08:59:00.926Z,7,3,1,3,"{""43578"":4,""174"":4,""7922"":4}"
5967,comcast.net,ttl,2016-09-15T08:59:00.926Z,7,3,1,3,"{""43578"":4,""1299"":4,""7922"":4}"
5971,comcast.net,seq,2016-07-07T03:07:29.879Z,7,3,1,3,"{""12321"":4,""3356"":4,""7922"":4}"
5975,comcast.net,seq,2016-07-09T04:09:47.222Z,1,4,2,1,"{""174"":1}"
5976,comcast.net,seq,2016-07-09T06:54:30.887Z,1,4,2,1,"{""174"":1}"
5986,comcast.net,seq,2016-08-29T03:02:52.557Z,1,5,3,1,"{""3257"":1}"
6023,office.com,block,2016-06-10T04:08:18.349Z,7,3,1,3,"{""174"":4,""8075"":4,""40244"":4}"
6026,office.com,block,2017-01-05T08:02:19.722Z,1,7,4,1,"{""4637"":1}"
6073,amazon.it,ttl,2016-10-07T02:34:21.267Z,31,5,1,5,"{""54334"":16,""174"":16,""2914"":16,""63008"":16,""16509"":16}"
6075,amazon.it,ttl,2016-05-10T02:36:35.318Z,1,4,2,1,"{""3257"":1}"
6078,amazon.it,ttl,2016-06-09T03:00:10.533Z,7,3,2,3,"{""40676"":4,""16509"":4,""3257"":4}"
6080,amazon.it,ttl,2016-05-10T04:04:25.253Z,7,3,1,3,"{""26277"":4,""16509"":4,""6461"":4}"
6085,amazon.it,ttl,2016-05-10T05:19:08.930Z,15,4,1,4,"{""6459"":8,""2914"":8,""16509"":8,""19916"":8}"
6086,amazon.it,ttl,2016-06-09T05:33:34.350Z,31,5,1,5,"{""34989"":16,""50304"":16,""1200"":16,""16509"":16,""49788"":16}"
6087,amazon.it,ttl,2016-07-09T05:33:34.350Z,31,5,1,5,"{""34989"":16,""50304"":16,""1200"":16,""16509"":16,""49788"":16}"
6088,amazon.it,ttl,2016-05-10T05:47:56.508Z,15,4,1,4,"{""133752"":8,""6453"":8,""2914"":8,""16509"":8}"
6089,amazon.it,ttl,2016-06-09T05:47:56.508Z,15,4,1,4,"{""133752"":8,""6453"":8,""2914"":8,""16509"":8}"
6090,amazon.it,ttl,2016-05-10T06:32:51.129Z,15,4,1,4,"{""34702"":8,""2914"":8,""16509"":8,""3327"":8}"
6091,amazon.it,ttl,2016-06-09T06:32:51.129Z,15,4,1,4,"{""34702"":8,""2914"":8,""16509"":8,""3327"":8}"
6093,amazon.it,ttl,2016-05-31T00:00:26.926Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
6094,amazon.it,ttl,2016-06-30T00:00:26.926Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
6103,amazon.it,ttl,2016-05-31T00:57:11.055Z,7,3,1,3,"{""53889"":4,""16509"":4,""3257"":4}"
6104,amazon.it,ttl,2016-06-30T00:57:11.055Z,7,3,5,3,"{""53889"":4,""16509"":4,""3257"":4}"
6105,amazon.it,ttl,2016-07-30T00:57:11.055Z,7,3,2,3,"{""53889"":4,""16509"":4,""3257"":4}"
6108,amazon.it,ttl,2016-05-31T02:24:21.483Z,7,3,1,3,"{""2914"":4,""16509"":4,""3327"":4}"
6109,amazon.it,ttl,2016-05-31T10:22:20.738Z,1,5,2,1,"{""2914"":1}"
6110,amazon.it,ttl,2016-06-30T10:22:20.738Z,7,3,1,3,"{""33438"":4,""1299"":4,""16509"":4}"
6113,amazon.it,ttl,2016-06-04T01:36:49.513Z,14,4,2,4,"{""9498"":8,""56202"":8,""16509"":8,""1200"":7}"
6114,amazon.it,ttl,2016-06-04T09:19:14.493Z,7,3,1,3,"{""31034"":4,""1267"":4,""16509"":4}"
6115,amazon.it,ttl,2016-06-07T02:02:34.809Z,3,5,2,2,"{""6453"":2,""2914"":2}"
6116,amazon.it,ttl,2016-11-04T02:02:34.809Z,7,3,1,3,"{""2914"":4,""55720"":4,""16509"":4}"
6117,amazon.it,ttl,2016-12-04T02:02:34.809Z,7,3,1,3,"{""2914"":4,""55720"":4,""16509"":4}"
6119,amazon.it,ttl,2016-07-07T04:34:03.426Z,7,3,1,3,"{""63128"":4,""16509"":4,""3257"":4}"
6121,amazon.it,ttl,2016-07-10T00:51:39.246Z,31,5,1,5,"{""51975"":16,""34426"":16,""35753"":16,""16509"":16,""8966"":16}"
6122,amazon.it,ttl,2016-06-13T03:10:35.884Z,7,6,2,3,"{""24785"":4,""50673"":4,""20562"":4}"
6123,amazon.it,ttl,2016-07-07T01:57:33.721Z,15,4,1,4,"{""8544"":8,""1299"":8,""16509"":8,""197648"":8}"
6124,amazon.it,ttl,2016-10-26T10:37:05.188Z,15,4,1,4,"{""33785"":8,""2914"":8,""16509"":8,""3491"":8}"
6131,amazon.it,block,2016-08-06T04:34:03.426Z,7,3,1,3,"{""63128"":4,""16509"":4,""3257"":4}"
6132,amazon.it,block,2016-08-29T00:00:26.926Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
6137,xfinity.com,ttl,2016-05-10T04:29:35.772Z,15,4,1,4,"{""174"":8,""7922"":8,""35432"":8,""197648"":8}"
6139,microsoft.com,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""8075"":4,""35432"":4,""197648"":4}"
6140,microsoft.com,block,2016-06-09T04:29:35.772Z,1,4,2,1,"{""35432"":1}"
6141,xfinity.com,ttl,2016-05-31T00:10:30.321Z,7,3,1,3,"{""53889"":4,""7922"":4,""3257"":4}"
6143,bet365.com,ttl,2016-07-09T02:50:18.236Z,7,3,1,3,"{""34587"":4,""47447"":4,""2914"":4}"
6144,bet365.com,block,2016-10-28T00:46:55.458Z,15,4,1,4,"{""34587"":8,""199669"":8,""1273"":8,""9002"":8}"
6146,bet365.com,dns,2016-06-11T22:03:19.913Z,31,5,1,5,"{""34587"":16,""2914"":16,""16322"":16,""12880"":16,""6762"":16}"
6147,bet365.com,dns,2016-07-11T22:03:19.913Z,121,7,2,7,"{""2914"":62,""16322"":64,""1273"":62,""6762"":62,""12880"":64,""6453"":62,""34587"":64}"
6148,bet365.com,dns,2016-08-10T22:03:19.913Z,121,7,2,7,"{""2914"":62,""16322"":64,""1273"":62,""6762"":62,""12880"":64,""6453"":62,""34587"":64}"
6151,globo.com,ttl,2016-06-09T03:29:11.299Z,15,4,1,4,"{""6939"":8,""54334"":8,""63008"":8,""28604"":8}"
6155,globo.com,ttl,2016-09-26T07:32:26.491Z,15,4,1,4,"{""1421"":8,""6939"":8,""2914"":8,""28604"":8}"
6156,globo.com,ttl,2016-10-02T00:16:38.931Z,15,4,1,4,"{""42708"":8,""12956"":8,""1299"":8,""28604"":8}"
6161,hao123.com,ttl,2016-06-09T02:33:14.214Z,31,5,8,5,"{""4808"":16,""54334"":16,""6939"":16,""63008"":16,""4837"":16}"
6171,hao123.com,ttl,2016-10-07T02:53:00.068Z,1,5,2,1,"{""6453"":1}"
6172,hao123.com,ttl,2016-11-06T02:53:00.068Z,1,5,2,1,"{""6453"":1}"
6175,hao123.com,ttl,2016-06-09T03:06:44.197Z,31,5,1,5,"{""4808"":16,""12321"":16,""3356"":16,""1239"":16,""4837"":16}"
6176,hao123.com,ttl,2016-10-07T03:06:44.197Z,31,5,1,5,"{""4808"":16,""12321"":16,""3356"":16,""1239"":16,""4837"":16}"
6178,hao123.com,ttl,2016-05-10T03:11:57.173Z,3,6,2,2,"{""24218"":2,""7473"":2}"
6179,hao123.com,ttl,2016-06-09T03:11:57.173Z,15,4,1,4,"{""4808"":8,""55720"":8,""4837"":8,""3491"":8}"
6180,hao123.com,ttl,2016-09-07T03:11:57.173Z,15,4,1,4,"{""4808"":8,""55720"":8,""4837"":8,""3491"":8}"
6181,hao123.com,ttl,2016-11-06T03:11:57.173Z,15,4,1,4,"{""4808"":8,""55720"":8,""4837"":8,""3491"":8}"
6184,hao123.com,ttl,2016-06-09T03:16:49.522Z,15,4,1,4,"{""4808"":8,""46816"":8,""6939"":8,""4837"":8}"
6185,hao123.com,ttl,2016-05-10T03:22:18.849Z,7,7,2,3,"{""4808"":4,""1299"":4,""4837"":4}"
6186,hao123.com,ttl,2016-06-09T03:22:18.849Z,15,4,1,4,"{""4808"":8,""8999"":8,""1299"":8,""4837"":8}"
6187,hao123.com,ttl,2016-08-08T03:22:18.849Z,15,4,1,4,"{""4808"":8,""8999"":8,""1299"":8,""4837"":8}"
6189,hao123.com,ttl,2016-10-07T03:22:18.849Z,15,4,1,4,"{""4808"":8,""8999"":8,""1299"":8,""4837"":8}"
6190,hao123.com,ttl,2016-11-06T03:22:18.849Z,15,4,2,4,"{""4808"":8,""8999"":8,""1299"":8,""4837"":8}"
6192,hao123.com,ttl,2016-06-09T03:22:56.975Z,31,5,1,5,"{""4808"":16,""201011"":16,""1299"":16,""51852"":16,""4837"":16}"
6193,hao123.com,ttl,2016-07-09T03:22:56.975Z,31,5,1,5,"{""4808"":16,""51852"":16,""2914"":16,""1239"":16,""4837"":16}"
6194,hao123.com,ttl,2016-10-07T03:22:56.975Z,63,6,1,6,"{""2914"":32,""4808"":32,""1239"":32,""4837"":32,""9002"":32,""51852"":32}"
6195,hao123.com,ttl,2016-12-06T03:22:56.975Z,63,6,1,6,"{""2914"":32,""4808"":32,""1239"":32,""4837"":32,""9002"":32,""51852"":32}"
6196,hao123.com,ttl,2017-01-05T03:22:56.975Z,63,6,1,6,"{""2914"":32,""4808"":32,""1239"":32,""4837"":32,""9002"":32,""51852"":32}"
6197,hao123.com,ttl,2016-10-07T03:31:57.670Z,7,3,1,3,"{""4134"":4,""3462"":4,""23724"":4}"
6198,hao123.com,ttl,2016-05-10T03:48:38.303Z,3,8,3,2,"{""4637"":2,""1221"":2}"
6199,hao123.com,ttl,2016-06-09T03:48:38.303Z,9,8,3,4,"{""9299"":6,""4637"":6,""1299"":6,""1221"":6}"
6200,hao123.com,ttl,2016-08-08T03:48:38.303Z,121,7,2,7,"{""1221"":62,""4808"":64,""9299"":62,""4837"":64,""1299"":62,""4637"":62,""33438"":64}"
6201,hao123.com,ttl,2016-09-07T03:48:38.303Z,7,3,1,3,"{""33438"":4,""174"":4,""23724"":4}"
6202,hao123.com,ttl,2016-05-10T03:55:46.318Z,15,4,1,4,"{""4808"":8,""1299"":8,""3223"":8,""4837"":8}"
6203,hao123.com,ttl,2016-06-09T03:55:46.318Z,15,4,1,4,"{""4808"":8,""1299"":8,""3223"":8,""4837"":8}"
6204,hao123.com,ttl,2016-09-07T03:55:46.318Z,15,4,1,4,"{""4808"":8,""1299"":8,""3223"":8,""4837"":8}"
6205,hao123.com,ttl,2016-05-10T04:16:55.390Z,1,6,2,1,"{""701"":1}"
6207,hao123.com,ttl,2016-06-09T04:30:33.833Z,3,7,2,2,"{""4134"":2,""23724"":2}"
6208,hao123.com,ttl,2016-10-07T04:30:33.833Z,31,5,1,5,"{""4808"":16,""42831"":16,""2914"":16,""1239"":16,""4837"":16}"
6209,hao123.com,ttl,2016-11-06T04:30:33.833Z,15,4,1,4,"{""2914"":8,""42831"":8,""4134"":8,""23724"":8}"
6210,hao123.com,ttl,2017-01-05T04:30:33.833Z,117,7,2,7,"{""2914"":64,""4808"":60,""4134"":62,""1239"":60,""4837"":60,""42831"":64,""23724"":62}"
6212,hao123.com,ttl,2016-06-09T04:47:47.720Z,15,4,1,4,"{""4808"":8,""46664"":8,""5580"":8,""4837"":8}"
6213,hao123.com,ttl,2016-05-10T04:57:43.552Z,31,5,1,5,"{""4808"":16,""50300"":16,""5580"":16,""4837"":16,""62217"":16}"
6215,hao123.com,ttl,2016-09-07T04:57:43.552Z,31,5,1,5,"{""4808"":16,""50300"":16,""5580"":16,""4837"":16,""62217"":16}"
6216,hao123.com,ttl,2016-10-07T04:57:43.552Z,31,5,2,5,"{""4808"":16,""50300"":16,""5580"":16,""4837"":16,""62217"":16}"
6219,hao123.com,ttl,2017-01-05T04:57:43.552Z,31,5,1,5,"{""4808"":16,""174"":16,""50300"":16,""4837"":16,""62217"":16}"
6220,hao123.com,ttl,2016-05-10T05:20:25.359Z,31,5,1,5,"{""4826"":16,""4808"":16,""2828"":16,""38220"":16,""4837"":16}"
6221,hao123.com,ttl,2016-06-09T05:20:25.359Z,31,5,1,5,"{""4826"":16,""4808"":16,""2828"":16,""38220"":16,""4837"":16}"
6222,hao123.com,ttl,2016-07-09T05:20:25.359Z,31,5,1,5,"{""4826"":16,""4808"":16,""2828"":16,""38220"":16,""4837"":16}"
6223,hao123.com,ttl,2016-09-07T05:20:25.359Z,61,6,2,6,"{""4826"":32,""4837"":32,""3491"":31,""4808"":32,""2828"":31,""38220"":32}"
6224,hao123.com,ttl,2016-10-07T05:20:25.359Z,31,5,1,5,"{""4826"":16,""4808"":16,""2828"":16,""38220"":16,""4837"":16}"
6226,hao123.com,ttl,2016-05-10T05:23:49.174Z,3,6,4,2,"{""4808"":2,""4837"":2}"
6227,hao123.com,ttl,2016-06-09T05:23:49.174Z,7,3,2,3,"{""4808"":4,""5580"":4,""4837"":4}"
6229,hao123.com,ttl,2016-08-08T05:23:49.174Z,7,3,1,3,"{""4808"":4,""5580"":4,""4837"":4}"
6230,hao123.com,ttl,2016-05-10T05:33:34.350Z,7,9,2,3,"{""16150"":4,""12552"":4,""31283"":4}"
6231,hao123.com,ttl,2016-06-09T05:33:34.350Z,1,9,2,1,"{""50304"":1}"
6232,hao123.com,ttl,2016-07-09T05:33:34.350Z,255,8,1,8,"{""31283"":128,""4808"":128,""49788"":128,""4837"":128,""12552"":128,""1299"":128,""16150"":128,""34989"":128}"
6233,hao123.com,ttl,2016-08-08T05:33:34.350Z,255,8,1,8,"{""31283"":128,""4808"":128,""49788"":128,""4837"":128,""12552"":128,""1299"":128,""16150"":128,""34989"":128}"
6234,hao123.com,ttl,2016-11-06T05:33:34.350Z,1,9,2,1,"{""24862"":1}"
6235,hao123.com,ttl,2017-01-05T05:33:34.350Z,3,8,2,2,"{""4808"":2,""4837"":2}"
6236,hao123.com,ttl,2016-05-10T05:48:53.142Z,1,10,6,2,"{""1299"":1,""2914"":1}"
6238,hao123.com,ttl,2016-07-09T05:48:53.142Z,1,6,3,2,"{""1299"":1,""2914"":1}"
6240,hao123.com,ttl,2016-09-07T05:48:53.142Z,14,10,9,6,"{""2914"":14,""4134"":7,""1299"":14,""4766"":8,""10026"":8,""23724"":8}"
6241,hao123.com,ttl,2016-10-07T05:48:53.142Z,15,9,4,5,"{""10026"":8,""4134"":8,""4766"":8,""2914"":15,""23724"":8}"
6242,hao123.com,ttl,2016-11-06T05:48:53.142Z,4,8,5,3,"{""4134"":2,""2914"":4,""23724"":2}"
6246,hao123.com,ttl,2016-06-09T06:03:09.869Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""35662"":16}"
6248,hao123.com,ttl,2016-08-08T06:03:09.869Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""35662"":16}"
6249,hao123.com,ttl,2016-09-07T06:03:09.869Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""35662"":16}"
6250,hao123.com,ttl,2016-11-06T06:03:09.869Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""35662"":16}"
6251,hao123.com,ttl,2016-12-06T06:03:09.869Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""35662"":16}"
6252,hao123.com,ttl,2017-01-05T06:03:09.869Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""35662"":16}"
6254,hao123.com,ttl,2016-06-09T06:16:02.265Z,15,4,1,4,"{""4808"":8,""6939"":8,""53597"":8,""4837"":8}"
6256,hao123.com,ttl,2016-06-09T06:32:51.129Z,63,6,1,6,"{""2914"":32,""4808"":32,""34702"":32,""1239"":32,""4837"":32,""3327"":32}"
6257,hao123.com,ttl,2016-07-09T06:32:51.129Z,63,6,1,6,"{""2914"":32,""4808"":32,""34702"":32,""1239"":32,""4837"":32,""3327"":32}"
6258,hao123.com,ttl,2016-08-08T06:32:51.129Z,63,6,1,6,"{""2914"":32,""4808"":32,""34702"":32,""1239"":32,""4837"":32,""3327"":32}"
6259,hao123.com,ttl,2016-10-07T06:32:51.129Z,63,6,1,6,"{""2914"":32,""4808"":32,""34702"":32,""1239"":32,""4837"":32,""3327"":32}"
6261,hao123.com,ttl,2017-01-05T06:32:51.129Z,63,6,1,6,"{""2914"":32,""4808"":32,""34702"":32,""1239"":32,""4837"":32,""3327"":32}"
6264,hao123.com,ttl,2016-09-07T06:41:06.383Z,15,4,1,4,"{""4808"":8,""36352"":8,""1299"":8,""4837"":8}"
6265,hao123.com,ttl,2016-10-07T06:41:06.383Z,15,4,2,4,"{""4808"":8,""36352"":8,""1299"":8,""4837"":8}"
6268,hao123.com,ttl,2016-08-08T06:54:30.887Z,15,4,1,4,"{""4808"":8,""31122"":8,""4837"":8,""3257"":8}"
6270,hao123.com,ttl,2017-01-05T06:54:30.887Z,15,4,1,4,"{""4808"":8,""174"":8,""31122"":8,""4837"":8}"
6271,hao123.com,ttl,2016-05-10T07:02:28.447Z,117,7,3,7,"{""2914"":59,""4808"":64,""1239"":60,""4837"":64,""3257"":61,""43289"":64,""174"":59}"
6272,hao123.com,ttl,2016-06-09T07:02:28.447Z,113,7,2,7,"{""4808"":60,""4134"":60,""4837"":60,""3257"":60,""43289"":64,""174"":60,""23724"":60}"
6273,hao123.com,ttl,2016-07-09T07:02:28.447Z,15,4,1,4,"{""4808"":8,""43289"":8,""4837"":8,""3257"":8}"
6274,hao123.com,ttl,2016-08-08T07:02:28.447Z,15,4,1,4,"{""4808"":8,""43289"":8,""4837"":8,""3257"":8}"
6275,hao123.com,ttl,2016-09-07T07:02:28.447Z,13,8,3,4,"{""4808"":8,""1239"":7,""4837"":8,""3257"":7}"
6276,hao123.com,ttl,2016-07-09T07:11:49.553Z,15,4,1,4,"{""4808"":8,""6461"":8,""15003"":8,""4837"":8}"
6277,hao123.com,ttl,2017-01-05T07:11:49.553Z,1,6,3,1,"{""6461"":1}"
6278,hao123.com,ttl,2016-05-10T07:21:00.330Z,127,7,1,7,"{""2914"":64,""4808"":64,""35753"":64,""4837"":64,""34426"":64,""51975"":64,""8966"":64}"
6279,hao123.com,ttl,2016-07-09T07:21:00.330Z,127,7,1,7,"{""2914"":64,""4808"":64,""35753"":64,""4837"":64,""34426"":64,""51975"":64,""8966"":64}"
6280,hao123.com,ttl,2016-09-07T07:21:00.330Z,127,7,1,7,"{""4808"":64,""35753"":64,""6453"":64,""4837"":64,""34426"":64,""51975"":64,""8966"":64}"
6281,hao123.com,ttl,2016-10-07T07:21:00.330Z,127,7,1,7,"{""2914"":64,""4808"":64,""35753"":64,""4837"":64,""34426"":64,""51975"":64,""8966"":64}"
6282,hao123.com,ttl,2016-06-09T07:38:25.172Z,31,5,1,5,"{""4808"":16,""174"":16,""30083"":16,""4837"":16,""701"":16}"
6290,hao123.com,ttl,2016-12-06T08:02:19.722Z,31,5,1,5,"{""4808"":16,""38001"":16,""701"":16,""4837"":16,""3491"":16}"
6291,hao123.com,ttl,2017-01-05T08:02:19.722Z,29,5,3,5,"{""4808"":16,""4657"":15,""7473"":15,""4837"":16,""38001"":16}"
6293,hao123.com,ttl,2016-06-09T08:16:18.489Z,15,4,1,4,"{""4808"":8,""47869"":8,""4837"":8,""3257"":8}"
6294,hao123.com,ttl,2016-09-07T08:16:18.489Z,15,4,1,4,"{""4808"":8,""47869"":8,""4837"":8,""3257"":8}"
6296,hao123.com,ttl,2017-01-05T08:16:18.489Z,6,7,3,3,"{""4808"":4,""4837"":4,""3257"":3}"
6297,hao123.com,ttl,2016-05-10T09:10:55.542Z,3,8,3,3,"{""4134"":2,""1239"":3,""23724"":2}"
6298,hao123.com,ttl,2016-06-09T09:10:55.542Z,31,5,1,5,"{""4808"":16,""174"":16,""49349"":16,""1239"":16,""4837"":16}"
6299,hao123.com,ttl,2016-05-10T09:52:06.548Z,31,5,1,5,"{""4808"":16,""41678"":16,""3356"":16,""1239"":16,""4837"":16}"
6300,hao123.com,ttl,2016-06-09T09:52:06.548Z,31,5,1,5,"{""4808"":16,""41678"":16,""3356"":16,""1239"":16,""4837"":16}"
6301,hao123.com,ttl,2016-07-09T09:52:06.548Z,31,5,1,5,"{""4808"":16,""41678"":16,""3356"":16,""1239"":16,""4837"":16}"
6302,hao123.com,ttl,2016-08-08T09:52:06.548Z,31,5,1,5,"{""4808"":16,""41678"":16,""3356"":16,""1239"":16,""4837"":16}"
6304,hao123.com,ttl,2016-06-09T11:42:24.256Z,15,4,2,4,"{""4808"":8,""6461"":8,""20860"":8,""4837"":8}"
6305,hao123.com,ttl,2016-09-07T11:42:24.256Z,15,4,1,4,"{""4808"":8,""6461"":8,""20860"":8,""4837"":8}"
6307,hao123.com,ttl,2016-11-06T11:42:24.256Z,15,4,2,4,"{""4808"":8,""6461"":8,""20860"":8,""4837"":8}"
6309,hao123.com,ttl,2017-01-05T11:42:24.256Z,15,4,2,4,"{""4808"":8,""6461"":8,""20860"":8,""4837"":8}"
6310,hao123.com,ttl,2016-05-10T12:36:26.770Z,59,6,2,6,"{""4808"":32,""1239"":30,""4837"":32,""3257"":31,""5511"":30,""12989"":32}"
6311,hao123.com,ttl,2016-06-09T12:36:26.770Z,15,4,1,4,"{""4808"":8,""12989"":8,""4837"":8,""3257"":8}"
6314,hao123.com,ttl,2016-09-28T00:00:25.097Z,31,5,1,5,"{""4808"":16,""36352"":16,""1299"":16,""4837"":16,""55286"":16}"
6315,hao123.com,ttl,2016-10-28T00:00:25.097Z,31,5,1,5,"{""4808"":16,""36352"":16,""1299"":16,""4837"":16,""55286"":16}"
6316,hao123.com,ttl,2016-05-31T00:00:55.785Z,15,4,1,4,"{""4808"":8,""57172"":8,""5580"":8,""4837"":8}"
6318,hao123.com,ttl,2016-06-30T00:45:12.987Z,31,5,1,5,"{""4808"":16,""34274"":16,""8218"":16,""4837"":16,""6461"":16}"
6321,hao123.com,ttl,2016-07-30T00:46:47.819Z,127,7,1,7,"{""5391"":64,""4808"":64,""21183"":64,""197706"":64,""6762"":64,""4837"":64,""8585"":64}"
6322,hao123.com,ttl,2016-09-28T00:46:47.819Z,127,7,1,7,"{""5391"":64,""4808"":64,""21183"":64,""197706"":64,""4837"":64,""174"":64,""8585"":64}"
6323,hao123.com,ttl,2016-05-31T00:47:53.200Z,1,5,2,1,"{""3257"":1}"
6325,hao123.com,ttl,2016-08-29T00:47:53.200Z,1,5,2,1,"{""19174"":1}"
6326,hao123.com,ttl,2016-09-28T00:47:53.200Z,1,6,3,2,"{""19174"":1,""3257"":1}"
6327,hao123.com,ttl,2016-11-27T00:47:53.200Z,1,5,2,1,"{""19174"":1}"
6330,twitter.com,ttl,2016-08-08T06:54:30.887Z,7,3,1,3,"{""31122"":4,""1200"":4,""13414"":4}"
6331,twitter.com,ttl,2016-11-13T02:15:56.406Z,7,3,1,3,"{""8999"":4,""1299"":4,""13414"":4}"
6332,twitter.com,ttl,2016-10-14T07:02:39.730Z,7,3,1,3,"{""1299"":4,""36884"":4,""13414"":4}"
6333,twitter.com,ttl,2016-09-17T04:37:06.961Z,63,6,1,6,"{""13156"":32,""5626"":32,""9186"":32,""1299"":32,""13414"":32,""174"":32}"
6334,twitter.com,ttl,2016-11-16T04:37:06.961Z,63,6,1,6,"{""13156"":32,""5626"":32,""9186"":32,""1299"":32,""13414"":32,""174"":32}"
6335,twitter.com,ttl,2016-07-22T00:53:30.567Z,31,5,1,5,"{""5577"":16,""46786"":16,""51430"":16,""1200"":16,""13414"":16}"
6336,hao123.com,ttl,2016-05-31T00:58:17.827Z,15,4,2,4,"{""53889"":8,""4808"":8,""4837"":8,""3257"":8}"
6337,hao123.com,ttl,2016-06-30T00:58:17.827Z,59,6,2,6,"{""4808"":32,""4837"":32,""3257"":31,""63008"":30,""53889"":32,""6939"":30}"
6339,hao123.com,ttl,2016-12-27T00:58:17.827Z,15,4,1,4,"{""53889"":8,""4808"":8,""4837"":8,""3257"":8}"
6340,hao123.com,ttl,2016-05-31T01:23:44.841Z,31,5,1,5,"{""4808"":16,""11990"":16,""174"":16,""701"":16,""4837"":16}"
6342,hao123.com,ttl,2016-10-28T01:53:16.262Z,63,6,1,6,"{""2914"":32,""4808"":32,""1239"":32,""4837"":32,""9002"":32,""59564"":32}"
6343,hao123.com,ttl,2016-11-27T01:53:16.262Z,63,6,1,6,"{""2914"":32,""4808"":32,""1239"":32,""4837"":32,""9002"":32,""59564"":32}"
6346,hao123.com,ttl,2016-08-29T02:07:21.021Z,15,4,1,4,"{""4808"":8,""1299"":8,""39122"":8,""4837"":8}"
6347,hao123.com,ttl,2016-09-28T02:07:21.021Z,15,4,1,4,"{""4808"":8,""1299"":8,""39122"":8,""4837"":8}"
6348,hao123.com,ttl,2016-10-28T02:07:21.021Z,15,4,1,4,"{""4808"":8,""1299"":8,""39122"":8,""4837"":8}"
6349,hao123.com,ttl,2016-11-27T02:07:21.021Z,15,4,1,4,"{""4808"":8,""1299"":8,""39122"":8,""4837"":8}"
6352,hao123.com,ttl,2016-07-30T02:18:24.067Z,15,4,1,4,"{""4808"":8,""201011"":8,""1299"":8,""4837"":8}"
6355,hao123.com,ttl,2016-10-28T02:18:24.067Z,1,4,2,1,"{""4837"":1}"
6356,hao123.com,ttl,2016-05-31T02:47:12.355Z,62,6,2,6,"{""4808"":32,""1239"":32,""4837"":32,""56934"":32,""63008"":31,""174"":32}"
6357,hao123.com,ttl,2016-06-30T02:47:12.355Z,7,8,2,3,"{""4134"":4,""63008"":4,""23724"":4}"
6362,hao123.com,ttl,2016-12-27T02:47:12.355Z,30,5,2,5,"{""4808"":16,""174"":16,""63008"":15,""4837"":16,""56934"":16}"
6363,hao123.com,ttl,2016-11-27T03:02:52.557Z,15,4,1,4,"{""4808"":8,""1299"":8,""30693"":8,""4837"":8}"
6365,hao123.com,ttl,2016-06-30T03:18:37.599Z,31,5,1,5,"{""9498"":16,""4808"":16,""6453"":16,""56202"":16,""4837"":16}"
6366,hao123.com,ttl,2016-05-31T03:32:12.998Z,231,8,3,8,"{""5577"":128,""4134"":122,""1239"":117,""4837"":120,""701"":117,""4808"":120,""174"":128,""23724"":122}"
6367,hao123.com,ttl,2016-06-30T03:32:12.998Z,31,5,1,5,"{""5577"":16,""4808"":16,""174"":16,""1239"":16,""4837"":16}"
6368,hao123.com,ttl,2016-07-30T03:32:12.998Z,31,5,1,5,"{""5577"":16,""4808"":16,""174"":16,""1239"":16,""4837"":16}"
6369,hao123.com,ttl,2016-09-28T03:32:12.998Z,31,5,1,5,"{""5577"":16,""4808"":16,""174"":16,""1239"":16,""4837"":16}"
6373,hao123.com,ttl,2016-05-31T03:34:11.895Z,113,7,3,7,"{""4808"":60,""4134"":60,""4837"":60,""3257"":60,""174"":60,""12586"":64,""23724"":60}"
6375,hao123.com,ttl,2016-07-30T03:34:11.895Z,7,7,2,3,"{""4808"":4,""4837"":4,""3257"":4}"
6376,hao123.com,ttl,2016-09-28T03:34:11.895Z,63,6,1,6,"{""4808"":32,""1239"":32,""4837"":32,""174"":32,""12586"":32,""61317"":32}"
6377,hao123.com,ttl,2016-05-31T03:47:45.324Z,13,8,3,4,"{""4808"":8,""1239"":7,""4837"":8,""701"":7}"
6378,hao123.com,ttl,2016-06-30T03:47:45.324Z,7,7,3,3,"{""4808"":4,""1239"":4,""4837"":4}"
6379,hao123.com,ttl,2016-07-30T03:47:45.324Z,31,5,1,5,"{""4808"":16,""174"":16,""1239"":16,""4837"":16,""20853"":16}"
6380,hao123.com,ttl,2016-08-29T03:47:45.324Z,31,5,1,5,"{""4808"":16,""174"":16,""1239"":16,""4837"":16,""20853"":16}"
6381,hao123.com,ttl,2016-11-27T03:47:45.324Z,30,5,2,5,"{""4808"":16,""174"":16,""1239"":15,""4837"":16,""20853"":16}"
6384,hao123.com,ttl,2016-05-31T04:11:46.454Z,3,7,2,2,"{""4808"":2,""4837"":2}"
6385,hao123.com,ttl,2016-09-28T04:11:46.454Z,31,5,1,5,"{""4808"":16,""6939"":16,""36114"":16,""53340"":16,""4837"":16}"
6386,hao123.com,ttl,2016-11-27T04:11:46.454Z,31,5,1,5,"{""4808"":16,""6939"":16,""36114"":16,""53340"":16,""4837"":16}"
6387,hao123.com,ttl,2016-12-27T04:11:46.454Z,31,5,1,5,"{""4808"":16,""6939"":16,""36114"":16,""53340"":16,""4837"":16}"
6389,hao123.com,ttl,2016-06-30T04:22:27.846Z,3,8,3,2,"{""3356"":2,""1239"":2}"
6390,hao123.com,ttl,2016-05-31T04:23:53.734Z,15,4,1,4,"{""4808"":8,""6461"":8,""4837"":8,""30496"":8}"
6391,hao123.com,ttl,2016-06-30T04:23:53.734Z,15,4,1,4,"{""4808"":8,""6461"":8,""4837"":8,""30496"":8}"
6394,hao123.com,ttl,2016-05-31T04:54:55.270Z,15,4,1,4,"{""4808"":8,""31042"":8,""4837"":8,""3257"":8}"
6395,hao123.com,ttl,2016-05-31T04:58:58.796Z,1,8,2,1,"{""1299"":1}"
6396,hao123.com,ttl,2016-05-31T05:21:41.078Z,15,4,2,4,"{""63213"":8,""4808"":8,""4837"":8,""3257"":8}"
6397,hao123.com,ttl,2016-12-27T05:21:41.078Z,15,4,1,4,"{""63213"":8,""4808"":8,""174"":8,""4837"":8}"
6399,hao123.com,ttl,2016-06-30T06:38:09.958Z,15,4,1,4,"{""1421"":8,""4808"":8,""4837"":8,""3257"":8}"
6400,hao123.com,ttl,2016-08-29T06:38:09.958Z,1,5,2,1,"{""23724"":1}"
6401,hao123.com,ttl,2016-09-28T06:38:09.958Z,3,6,2,2,"{""4134"":2,""23724"":2}"
6402,hao123.com,ttl,2016-10-28T06:38:09.958Z,3,7,2,2,"{""4808"":2,""4837"":2}"
6403,hao123.com,ttl,2016-12-27T06:38:09.958Z,15,4,1,4,"{""1421"":8,""4808"":8,""174"":8,""4837"":8}"
6404,hao123.com,ttl,2016-05-31T07:33:13.473Z,31,5,1,5,"{""4808"":16,""174"":16,""59432"":16,""1239"":16,""4837"":16}"
6405,hao123.com,ttl,2016-06-30T07:33:13.473Z,31,5,1,5,"{""4808"":16,""174"":16,""59432"":16,""1239"":16,""4837"":16}"
6407,hao123.com,ttl,2016-05-31T07:47:00.884Z,7,9,2,3,"{""4808"":4,""701"":4,""4837"":4}"
6408,hao123.com,ttl,2016-06-30T07:47:00.884Z,127,7,1,7,"{""15555"":64,""4808"":64,""56322"":64,""701"":64,""4837"":64,""3320"":64,""5483"":64}"
6409,hao123.com,ttl,2016-05-31T08:04:20.303Z,29,5,2,5,"{""4808"":16,""1299"":15,""9009"":16,""4837"":16,""3257"":15}"
6411,hao123.com,ttl,2016-07-30T08:04:20.303Z,1,5,2,1,"{""1299"":1}"
6412,hao123.com,ttl,2016-08-29T08:04:20.303Z,15,4,1,4,"{""4808"":8,""1299"":8,""9009"":8,""4837"":8}"
6413,hao123.com,ttl,2016-10-28T08:04:20.303Z,1,5,2,1,"{""1299"":1}"
6414,hao123.com,ttl,2016-11-27T08:04:20.303Z,15,4,1,4,"{""4808"":8,""174"":8,""9009"":8,""4837"":8}"
6416,hao123.com,ttl,2016-08-29T08:20:16.598Z,31,5,1,5,"{""4808"":16,""20360"":16,""174"":16,""63008"":16,""4837"":16}"
6418,hao123.com,ttl,2016-07-30T09:04:00.607Z,31,5,1,5,"{""4808"":16,""199558"":16,""6939"":16,""4837"":16,""2588"":16}"
6419,hao123.com,ttl,2016-12-27T09:04:00.607Z,31,5,1,5,"{""4808"":16,""199558"":16,""6939"":16,""4837"":16,""2588"":16}"
6420,hao123.com,ttl,2016-06-01T01:33:08.942Z,31,5,1,5,"{""4808"":16,""6461"":16,""43082"":16,""20860"":16,""4837"":16}"
6424,hao123.com,ttl,2016-09-29T02:12:49.698Z,3,6,7,2,"{""4808"":2,""4837"":2}"
6426,hao123.com,ttl,2016-11-28T02:12:49.698Z,26,5,4,5,"{""4808"":14,""47447"":16,""1299"":16,""4837"":13,""23724"":14}"
6428,hao123.com,ttl,2016-06-04T00:15:19.979Z,15,4,1,4,"{""4808"":8,""13739"":8,""4837"":8,""3257"":8}"
6429,hao123.com,ttl,2016-07-04T00:15:19.979Z,15,4,1,4,"{""4808"":8,""13739"":8,""4837"":8,""3257"":8}"
6430,hao123.com,ttl,2016-08-03T00:15:19.979Z,15,4,1,4,"{""4808"":8,""13739"":8,""4837"":8,""3257"":8}"
6431,hao123.com,ttl,2016-09-02T00:21:47.768Z,7,3,1,3,"{""4808"":4,""4837"":4,""4766"":4}"
6433,hao123.com,ttl,2016-11-01T00:21:47.768Z,7,3,1,3,"{""4808"":4,""4837"":4,""4766"":4}"
6434,hao123.com,ttl,2016-12-31T00:21:47.768Z,7,3,1,3,"{""4808"":4,""4837"":4,""4766"":4}"
6435,hao123.com,ttl,2016-06-04T01:02:01.716Z,7,7,2,3,"{""4808"":4,""701"":4,""4837"":4}"
6436,hao123.com,ttl,2016-09-02T01:02:01.716Z,121,7,2,7,"{""38930"":62,""4808"":64,""701"":62,""4837"":64,""1299"":62,""35017"":64,""174"":62}"
6437,hao123.com,ttl,2016-11-01T01:02:01.716Z,3,7,2,2,"{""2914"":2,""1239"":2}"
6438,hao123.com,ttl,2016-12-31T01:02:01.716Z,15,4,1,4,"{""4808"":8,""174"":8,""35017"":8,""4837"":8}"
6439,hao123.com,ttl,2016-06-04T01:02:39.106Z,31,5,1,5,"{""17676"":16,""4808"":16,""23661"":16,""17941"":16,""4837"":16}"
6440,hao123.com,ttl,2016-06-04T01:38:58.966Z,15,4,1,4,"{""4808"":8,""7850"":8,""6939"":8,""4837"":8}"
6441,hao123.com,ttl,2016-09-02T01:38:58.966Z,15,4,1,4,"{""4808"":8,""7850"":8,""6939"":8,""4837"":8}"
6442,hao123.com,ttl,2016-11-01T01:38:58.966Z,15,4,1,4,"{""4808"":8,""7850"":8,""4837"":8,""3257"":8}"
6443,hao123.com,ttl,2016-12-31T01:38:58.966Z,15,4,1,4,"{""4808"":8,""7850"":8,""174"":8,""4837"":8}"
6445,hao123.com,ttl,2016-10-02T01:55:34.903Z,15,4,1,4,"{""42708"":8,""4808"":8,""1299"":8,""4837"":8}"
6446,hao123.com,ttl,2016-12-01T01:55:34.903Z,15,4,1,4,"{""42708"":8,""4808"":8,""1299"":8,""4837"":8}"
6447,hao123.com,ttl,2016-12-31T01:55:34.903Z,15,4,1,4,"{""42708"":8,""4808"":8,""1299"":8,""4837"":8}"
6448,hao123.com,ttl,2016-06-04T02:24:52.778Z,63,6,1,6,"{""13156"":32,""4808"":32,""5626"":32,""4837"":32,""9186"":32,""6453"":32}"
6449,hao123.com,ttl,2016-07-04T02:24:52.778Z,63,6,1,6,"{""13156"":32,""4808"":32,""5626"":32,""4837"":32,""9186"":32,""6453"":32}"
6450,hao123.com,ttl,2016-09-02T02:24:52.778Z,63,6,1,6,"{""13156"":32,""4808"":32,""5626"":32,""4837"":32,""9186"":32,""6453"":32}"
6451,hao123.com,ttl,2016-12-01T02:24:52.778Z,1,7,2,1,"{""6453"":1}"
6452,hao123.com,ttl,2016-12-31T02:24:52.778Z,63,6,1,6,"{""13156"":32,""4808"":32,""5626"":32,""4837"":32,""9186"":32,""174"":32}"
6456,hao123.com,ttl,2016-08-03T03:27:15.366Z,31,5,1,5,"{""4808"":16,""60311"":16,""15576"":16,""4837"":16,""3303"":16}"
6457,hao123.com,ttl,2016-09-02T03:27:15.366Z,3,8,2,2,"{""4808"":2,""4837"":2}"
6459,hao123.com,ttl,2016-11-01T03:27:15.366Z,63,6,1,6,"{""8220"":32,""4808"":32,""60311"":32,""4837"":32,""3303"":32,""15576"":32}"
6460,hao123.com,ttl,2016-12-01T03:27:15.366Z,63,6,1,6,"{""8220"":32,""4134"":32,""60311"":32,""15576"":32,""3303"":32,""23724"":32}"
6461,hao123.com,ttl,2016-12-31T03:27:15.366Z,63,6,1,6,"{""8220"":32,""4808"":32,""60311"":32,""4837"":32,""3303"":32,""15576"":32}"
6462,hao123.com,ttl,2016-08-03T06:12:43.643Z,31,5,1,5,"{""4808"":16,""6939"":16,""32097"":16,""4837"":16,""33387"":16}"
6463,hao123.com,ttl,2016-06-04T08:39:43.293Z,7,3,1,3,"{""4808"":4,""6830"":4,""4837"":4}"
6464,hao123.com,ttl,2016-07-04T08:39:43.293Z,7,3,1,3,"{""4808"":4,""6830"":4,""4837"":4}"
6465,hao123.com,ttl,2016-08-03T08:39:43.293Z,7,3,1,3,"{""4808"":4,""6830"":4,""4837"":4}"
6466,hao123.com,ttl,2016-10-02T08:39:43.293Z,7,3,1,3,"{""4808"":4,""6830"":4,""4837"":4}"
6467,hao123.com,ttl,2016-11-01T08:39:43.293Z,7,3,1,3,"{""4808"":4,""6830"":4,""4837"":4}"
6470,hao123.com,ttl,2016-06-04T11:26:06.889Z,31,5,1,5,"{""4808"":16,""5518"":16,""1299"":16,""52048"":16,""4837"":16}"
6472,hao123.com,ttl,2016-07-07T00:19:36.909Z,15,4,1,4,"{""174"":8,""4134"":8,""29073"":8,""23724"":8}"
6474,hao123.com,ttl,2016-09-05T00:19:36.909Z,15,4,1,4,"{""174"":8,""4134"":8,""29073"":8,""23724"":8}"
6476,hao123.com,ttl,2017-01-03T00:19:36.909Z,59,6,2,6,"{""4808"":32,""4837"":32,""3257"":30,""29073"":32,""174"":31,""9009"":30}"
6477,hao123.com,ttl,2016-06-07T01:17:54.199Z,61,6,2,6,"{""34081"":32,""4808"":32,""701"":31,""4837"":32,""1239"":31,""174"":32}"
6478,hao123.com,ttl,2016-09-05T01:17:54.199Z,31,5,1,5,"{""4808"":16,""34081"":16,""174"":16,""1239"":16,""4837"":16}"
6479,hao123.com,ttl,2016-10-05T01:17:54.199Z,31,5,1,5,"{""4808"":16,""34081"":16,""174"":16,""1239"":16,""4837"":16}"
6480,hao123.com,ttl,2016-12-04T01:17:54.199Z,3,7,2,2,"{""4134"":2,""23724"":2}"
6481,hao123.com,ttl,2016-11-04T01:26:33.404Z,31,5,1,5,"{""4808"":16,""132919"":16,""7473"":16,""4837"":16,""703"":16}"
6482,hao123.com,ttl,2016-07-07T01:43:51.382Z,15,4,1,4,"{""4808"":8,""174"":8,""701"":8,""4837"":8}"
6483,hao123.com,ttl,2016-08-06T01:43:51.382Z,7,3,1,3,"{""4808"":4,""174"":4,""4837"":4}"
6484,hao123.com,ttl,2016-10-05T01:43:51.382Z,7,3,1,3,"{""4808"":4,""174"":4,""4837"":4}"
6485,hao123.com,ttl,2016-12-04T01:43:51.382Z,7,3,1,3,"{""4808"":4,""174"":4,""4837"":4}"
6486,hao123.com,ttl,2016-06-07T04:16:48.338Z,31,5,1,5,"{""4808"":16,""201011"":16,""1299"":16,""51191"":16,""4837"":16}"
6487,hao123.com,ttl,2016-09-05T05:39:35.154Z,15,4,1,4,"{""4808"":8,""6461"":8,""46475"":8,""4837"":8}"
6488,hao123.com,ttl,2016-12-04T05:39:35.154Z,1,5,2,1,"{""1299"":1}"
6490,hao123.com,ttl,2016-06-07T05:44:27.812Z,15,4,1,4,"{""4808"":8,""24971"":8,""1299"":8,""4837"":8}"
6491,hao123.com,ttl,2016-07-07T05:44:27.812Z,15,4,1,4,"{""4808"":8,""24971"":8,""1299"":8,""4837"":8}"
6492,hao123.com,ttl,2016-09-05T05:44:27.812Z,15,4,1,4,"{""4808"":8,""24971"":8,""1299"":8,""4837"":8}"
6493,hao123.com,ttl,2016-10-05T05:44:27.812Z,15,4,1,4,"{""4808"":8,""24971"":8,""1299"":8,""4837"":8}"
6494,hao123.com,ttl,2016-06-07T07:26:41.987Z,63,6,1,6,"{""19531"":32,""19844"":32,""5580"":32,""4808"":32,""4837"":32,""25780"":32}"
6495,hao123.com,ttl,2016-06-10T01:21:58.555Z,31,5,1,5,"{""4808"":16,""2914"":16,""1239"":16,""4837"":16,""3327"":16}"
6496,hao123.com,ttl,2016-07-10T01:21:58.555Z,31,5,1,5,"{""4808"":16,""2914"":16,""1239"":16,""4837"":16,""3327"":16}"
6499,hao123.com,ttl,2016-07-10T02:37:38.958Z,31,5,1,5,"{""4808"":16,""3356"":16,""49367"":16,""1239"":16,""4837"":16}"
6501,hao123.com,ttl,2016-06-10T03:16:52.173Z,121,7,3,7,"{""50673"":62,""4808"":64,""4837"":64,""42708"":62,""6453"":62,""1299"":62,""51430"":64}"
6504,hao123.com,ttl,2016-10-08T03:16:52.173Z,3,7,2,2,"{""6453"":2,""50673"":2}"
6508,hao123.com,ttl,2016-06-10T07:54:38.170Z,117,7,2,7,"{""4808"":60,""1239"":60,""4837"":60,""3320"":62,""174"":64,""34594"":64,""23724"":62}"
6509,hao123.com,ttl,2016-09-11T10:04:04.073Z,15,4,1,4,"{""4808"":8,""24768"":8,""6453"":8,""4837"":8}"
6510,hao123.com,ttl,2016-11-10T10:04:04.073Z,15,4,1,4,"{""4808"":8,""24768"":8,""6453"":8,""4837"":8}"
6514,hao123.com,ttl,2016-06-19T00:27:59.578Z,31,5,1,5,"{""4808"":16,""6663"":16,""201924"":16,""4837"":16,""3257"":16}"
6515,hao123.com,ttl,2016-07-19T00:27:59.578Z,1,6,2,1,"{""3257"":1}"
6516,hao123.com,ttl,2016-08-18T00:27:59.578Z,31,5,1,5,"{""4808"":16,""6663"":16,""201924"":16,""4837"":16,""3257"":16}"
6517,hao123.com,ttl,2016-12-16T00:27:59.578Z,31,5,1,5,"{""4808"":16,""6663"":16,""201924"":16,""4837"":16,""3257"":16}"
6518,hao123.com,ttl,2016-10-17T00:38:50.733Z,15,4,1,4,"{""18978"":8,""4808"":8,""6939"":8,""4837"":8}"
6519,hao123.com,ttl,2016-07-22T00:46:26.987Z,31,5,1,5,"{""48900"":16,""4808"":16,""6939"":16,""9070"":16,""4837"":16}"
6520,hao123.com,ttl,2016-06-22T03:34:03.157Z,15,4,1,4,"{""4808"":8,""35818"":8,""6830"":8,""4837"":8}"
6521,hao123.com,ttl,2016-06-22T05:04:53.939Z,63,6,1,6,"{""43727"":32,""4808"":32,""39819"":32,""4837"":32,""1299"":32,""29061"":32}"
6522,hao123.com,ttl,2016-07-22T05:04:53.939Z,63,6,1,6,"{""43727"":32,""4808"":32,""39819"":32,""4837"":32,""1299"":32,""29061"":32}"
6524,hao123.com,ttl,2016-06-25T10:47:09.789Z,63,6,1,6,"{""4808"":32,""41079"":32,""4837"":32,""12831"":32,""1299"":32,""13293"":32}"
6525,hao123.com,ttl,2016-07-25T10:47:09.789Z,63,6,1,6,"{""4808"":32,""41079"":32,""4837"":32,""12831"":32,""1299"":32,""13293"":32}"
6526,hao123.com,ttl,2016-06-28T07:11:24.792Z,63,6,1,6,"{""45413"":32,""2914"":32,""4808"":32,""4837"":32,""4651"":32,""9931"":32}"
6527,hao123.com,ttl,2016-07-01T02:00:19.634Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""39451"":16}"
6528,hao123.com,ttl,2016-08-30T02:00:19.634Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""39451"":16}"
6529,hao123.com,ttl,2016-10-29T02:00:19.634Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""39451"":16}"
6530,hao123.com,ttl,2016-11-28T02:00:19.634Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""39451"":16}"
6531,hao123.com,ttl,2016-08-16T08:59:00.926Z,31,5,1,5,"{""43578"":16,""4808"":16,""174"":16,""1239"":16,""4837"":16}"
6532,hao123.com,ttl,2016-09-15T08:59:00.926Z,3,6,2,2,"{""4134"":2,""23724"":2}"
6533,hao123.com,ttl,2016-10-15T08:59:00.926Z,15,4,1,4,"{""43578"":8,""4808"":8,""1299"":8,""4837"":8}"
6534,hao123.com,ttl,2016-11-18T02:02:12.155Z,31,5,1,5,"{""4808"":16,""45177"":16,""7473"":16,""4837"":16,""703"":16}"
6535,hao123.com,ttl,2016-12-18T02:02:12.155Z,15,4,1,4,"{""4808"":8,""45177"":8,""1299"":8,""4837"":8}"
6536,hao123.com,ttl,2016-08-25T00:22:27.473Z,63,6,1,6,"{""4808"":32,""1239"":32,""4837"":32,""30818"":32,""50613"":32,""174"":32}"
6537,hao123.com,ttl,2016-08-25T08:42:31.014Z,31,5,1,5,"{""203629"":16,""29695"":16,""1299"":16,""4837"":16,""4808"":16}"
6538,hao123.com,ttl,2016-09-24T08:42:31.014Z,15,4,1,4,"{""203629"":8,""2119"":8,""4808"":8,""4837"":8}"
6539,hao123.com,ttl,2016-09-21T03:18:48.274Z,15,4,1,4,"{""4808"":8,""1299"":8,""4837"":8,""5413"":8}"
6540,hao123.com,ttl,2016-10-21T03:18:48.274Z,15,4,1,4,"{""4808"":8,""1299"":8,""4837"":8,""5413"":8}"
6542,hao123.com,ttl,2016-09-24T06:08:21.347Z,29,5,2,5,"{""4808"":16,""29405"":16,""1299"":15,""6762"":15,""4837"":16}"
6543,hao123.com,ttl,2016-10-24T06:08:21.347Z,15,4,1,4,"{""4808"":8,""29405"":8,""6762"":8,""4837"":8}"
6545,hao123.com,ttl,2017-01-02T07:21:20.399Z,31,5,1,5,"{""39324"":16,""4808"":16,""1299"":16,""4837"":16,""47605"":16}"
6547,hao123.com,ttl,2016-12-15T09:04:58.065Z,30,5,5,5,"{""4808"":16,""174"":16,""1239"":15,""4837"":16,""61317"":16}"
6549,hao123.com,seq,2016-07-10T07:54:38.170Z,1,8,3,1,"{""6762"":1}"
6555,hao123.com,seq,2016-08-21T00:46:26.987Z,1,7,2,1,"{""6939"":1}"
6568,hao123.com,rst,2016-08-08T03:16:49.522Z,15,4,1,4,"{""4808"":8,""46816"":8,""6939"":8,""4837"":8}"
6570,hao123.com,rst,2016-10-26T07:11:24.792Z,3,7,2,2,"{""9931"":2,""2914"":2}"
6571,hao123.com,rst,2016-11-06T12:36:26.770Z,6,10,6,4,"{""5511"":4,""4134"":3,""1239"":4,""3257"":6}"
6576,twitter.com,ttl,2016-08-03T00:48:59.281Z,15,4,1,4,"{""38001"":8,""2914"":8,""13414"":8,""3491"":8}"
6577,twitter.com,ttl,2016-09-02T00:48:59.281Z,1,5,2,1,"{""18403"":1}"
6578,twitter.com,ttl,2016-11-11T15:15:54.831Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""13414"":8}"
6579,twitter.com,ttl,2016-12-11T15:15:54.831Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""13414"":8}"
6583,avito.ru,ttl,2016-05-10T04:29:35.772Z,15,4,1,4,"{""201012"":8,""9002"":8,""35432"":8,""197648"":8}"
6584,avito.ru,block,2016-06-09T04:29:35.772Z,3,6,2,2,"{""9002"":2,""35432"":2}"
6586,google.gr,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
6587,softonic.com,ttl,2016-05-10T04:29:35.772Z,31,5,1,5,"{""197648"":16,""174"":16,""35432"":16,""51773"":16,""3356"":16}"
6588,softonic.com,ttl,2016-06-09T04:29:35.772Z,1,6,2,1,"{""35432"":1}"
6589,softonic.com,ttl,2016-09-07T08:02:19.722Z,15,4,1,4,"{""8220"":8,""38001"":8,""51773"":8,""3491"":8}"
6591,goo.ne.jp,ttl,2016-05-10T02:33:14.214Z,15,4,4,4,"{""174"":8,""2914"":8,""54334"":8,""63008"":8}"
6592,goo.ne.jp,ttl,2016-06-09T02:33:14.214Z,15,4,4,4,"{""174"":8,""2914"":8,""54334"":8,""63008"":8}"
6593,goo.ne.jp,ttl,2016-05-10T02:37:19.855Z,1,7,3,1,"{""1299"":1}"
6595,goo.ne.jp,ttl,2016-05-10T03:07:54.067Z,1,4,2,1,"{""174"":1}"
6597,goo.ne.jp,ttl,2016-06-09T03:42:45.232Z,7,3,1,3,"{""6461"":4,""2914"":4,""20860"":4}"
6598,goo.ne.jp,ttl,2016-05-10T03:55:46.318Z,1,4,2,1,"{""1299"":1}"
6599,goo.ne.jp,ttl,2016-06-09T04:05:52.111Z,7,3,1,3,"{""7850"":4,""174"":4,""2914"":4}"
6601,goo.ne.jp,ttl,2016-05-10T05:14:44.659Z,7,3,1,3,"{""59564"":4,""2914"":4,""9002"":4}"
6602,goo.ne.jp,ttl,2016-06-09T06:03:09.869Z,15,4,1,4,"{""6461"":8,""2914"":8,""20860"":8,""35662"":8}"
6603,goo.ne.jp,ttl,2016-09-07T06:12:06.247Z,7,3,1,3,"{""34702"":4,""2914"":4,""3327"":4}"
6604,goo.ne.jp,ttl,2016-07-09T06:54:30.887Z,7,3,1,3,"{""31122"":4,""174"":4,""2914"":4}"
6606,goo.ne.jp,ttl,2016-11-06T07:31:13.682Z,7,3,1,3,"{""174"":4,""2914"":4,""35017"":4}"
6607,goo.ne.jp,ttl,2016-06-09T07:38:25.172Z,7,3,1,3,"{""174"":4,""2914"":4,""30083"":4}"
6608,goo.ne.jp,ttl,2016-06-09T07:47:26.827Z,7,3,1,3,"{""34594"":4,""174"":4,""2914"":4}"
6609,goo.ne.jp,ttl,2016-06-09T08:02:19.722Z,7,3,1,3,"{""38001"":4,""2914"":4,""3491"":4}"
6612,goo.ne.jp,ttl,2016-09-07T08:02:19.722Z,7,3,1,3,"{""38001"":4,""2914"":4,""3491"":4}"
6613,goo.ne.jp,ttl,2016-10-07T08:02:19.722Z,7,3,1,3,"{""38001"":4,""2914"":4,""3491"":4}"
6615,goo.ne.jp,ttl,2016-05-31T00:10:30.321Z,7,3,1,3,"{""53889"":4,""2914"":4,""3257"":4}"
6616,goo.ne.jp,ttl,2016-07-30T00:39:25.982Z,31,5,1,5,"{""34989"":16,""174"":16,""2914"":16,""49788"":16,""50304"":16}"
6617,goo.ne.jp,ttl,2016-07-30T01:14:49.268Z,7,3,1,3,"{""49505"":4,""2914"":4,""9002"":4}"
6618,goo.ne.jp,ttl,2016-05-31T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""2914"":4}"
6619,goo.ne.jp,ttl,2016-05-31T03:08:24.678Z,7,3,1,3,"{""1421"":4,""174"":4,""2914"":4}"
6620,goo.ne.jp,ttl,2016-05-31T04:11:46.454Z,15,4,1,4,"{""6461"":8,""2914"":8,""36114"":8,""53340"":8}"
6622,goo.ne.jp,ttl,2016-05-31T05:48:12.690Z,27,5,2,5,"{""33182"":16,""6503"":14,""3356"":15,""2914"":16,""174"":14}"
6623,goo.ne.jp,ttl,2016-05-31T08:24:08.046Z,7,3,1,3,"{""2914"":4,""13739"":4,""3257"":4}"
6624,goo.ne.jp,ttl,2016-09-28T08:50:04.417Z,7,3,1,3,"{""42708"":4,""1299"":4,""2914"":4}"
6625,goo.ne.jp,ttl,2016-09-26T10:37:05.188Z,7,3,1,3,"{""33785"":4,""2914"":4,""3491"":4}"
6626,goo.ne.jp,block,2016-05-10T06:18:22.657Z,7,3,1,3,"{""174"":4,""2914"":4,""63008"":4}"
6627,goo.ne.jp,block,2016-06-09T06:04:25.422Z,7,3,1,3,"{""2914"":4,""53264"":4,""3257"":4}"
6628,goo.ne.jp,block,2016-06-09T06:19:14.327Z,15,4,1,4,"{""32097"":8,""6939"":8,""2914"":8,""1299"":8}"
6629,live.com,ttl,2016-05-10T03:16:30.990Z,15,4,2,4,"{""6939"":8,""8075"":8,""54334"":8,""63008"":8}"
6632,live.com,ttl,2016-09-07T07:02:28.447Z,7,3,1,3,"{""39107"":4,""8075"":4,""43289"":4}"
6638,live.com,ttl,2016-05-31T01:52:37.327Z,7,3,1,3,"{""8075"":4,""3462"":4,""3491"":4}"
6639,live.com,ttl,2016-08-29T02:57:05.904Z,7,3,1,3,"{""1299"":4,""8075"":4,""51167"":4}"
6642,live.com,ttl,2016-05-31T04:51:19.532Z,7,3,1,3,"{""36884"":4,""8075"":4,""3257"":4}"
6643,live.com,ttl,2016-05-31T05:27:02.193Z,7,3,1,3,"{""201011"":4,""8075"":4,""1200"":4}"
6644,live.com,ttl,2016-06-01T01:33:08.942Z,7,3,1,3,"{""43082"":4,""8075"":4,""20860"":4}"
6645,live.com,ttl,2016-06-10T00:00:26.857Z,31,5,1,5,"{""197706"":16,""21183"":16,""8585"":16,""5391"":16,""8075"":16}"
6646,live.com,ttl,2016-08-09T00:00:26.857Z,31,5,1,5,"{""197706"":16,""21183"":16,""8585"":16,""5391"":16,""8075"":16}"
6647,live.com,ttl,2016-06-16T02:31:33.125Z,7,3,1,3,"{""30693"":4,""3356"":4,""8075"":4}"
6648,live.com,ttl,2016-06-16T05:18:51.290Z,7,3,1,3,"{""9186"":4,""5626"":4,""8075"":4}"
6649,live.com,ttl,2016-07-16T05:18:51.290Z,7,3,1,3,"{""9186"":4,""5626"":4,""8075"":4}"
6650,live.com,ttl,2016-10-14T05:18:51.290Z,7,3,1,3,"{""9186"":4,""5626"":4,""8075"":4}"
6651,live.com,ttl,2016-06-22T03:08:01.000Z,1,4,2,1,"{""174"":1}"
6652,live.com,seq,2016-07-10T01:45:37.505Z,1,4,2,1,"{""1200"":1}"
6655,xvideos.com,ttl,2016-06-09T04:29:35.772Z,1,5,2,1,"{""8544"":1}"
6657,goodreads.com,ttl,2016-06-09T04:29:35.772Z,1,5,2,1,"{""8544"":1}"
6658,goodreads.com,ttl,2016-06-04T02:35:04.894Z,15,4,1,4,"{""36352"":8,""2828"":8,""16509"":8,""55286"":8}"
6663,wikimedia.org,block,2016-06-09T04:29:35.772Z,3,7,3,2,"{""8544"":2,""13030"":2}"
6666,seznam.cz,ttl,2016-05-10T02:33:14.214Z,15,4,6,4,"{""54334"":8,""6939"":8,""63008"":8,""43037"":8}"
6667,seznam.cz,ttl,2016-06-09T02:33:14.214Z,15,4,5,4,"{""54334"":8,""6939"":8,""63008"":8,""43037"":8}"
6668,seznam.cz,ttl,2016-08-08T02:33:14.214Z,15,4,1,4,"{""54334"":8,""6939"":8,""63008"":8,""43037"":8}"
6669,seznam.cz,ttl,2016-11-06T02:33:14.214Z,63,6,1,6,"{""1299"":32,""54334"":32,""63008"":32,""29208"":32,""174"":32,""43037"":32}"
6671,seznam.cz,ttl,2016-05-10T02:50:18.236Z,7,3,3,3,"{""29208"":4,""47447"":4,""43037"":4}"
6672,seznam.cz,ttl,2016-06-09T02:50:18.236Z,7,3,1,3,"{""29208"":4,""47447"":4,""43037"":4}"
6674,seznam.cz,ttl,2016-07-09T02:53:00.068Z,7,3,1,3,"{""24724"":4,""15694"":4,""43037"":4}"
6675,seznam.cz,ttl,2016-07-09T03:00:13.557Z,7,3,1,3,"{""29208"":4,""12586"":4,""43037"":4}"
6676,seznam.cz,ttl,2016-06-09T03:07:54.067Z,15,4,1,4,"{""29208"":8,""8999"":8,""1299"":8,""43037"":8}"
6677,seznam.cz,ttl,2016-09-07T03:07:54.067Z,15,4,1,4,"{""29208"":8,""8999"":8,""1299"":8,""43037"":8}"
6678,seznam.cz,ttl,2016-06-09T03:22:56.975Z,1,5,3,1,"{""201011"":1}"
6683,seznam.cz,ttl,2016-08-08T04:46:23.176Z,1,8,3,1,"{""12956"":1}"
6684,seznam.cz,ttl,2016-05-10T04:47:12.648Z,1,7,3,1,"{""19531"":1}"
6685,seznam.cz,ttl,2016-06-09T04:53:53.481Z,15,4,1,4,"{""5577"":8,""46786"":8,""29208"":8,""43037"":8}"
6687,seznam.cz,ttl,2016-08-08T04:54:48.978Z,15,4,1,4,"{""29208"":8,""1200"":8,""43037"":8,""29073"":8}"
6689,seznam.cz,ttl,2016-05-10T04:57:43.552Z,7,3,1,3,"{""29208"":4,""43037"":4,""62217"":4}"
6690,seznam.cz,ttl,2016-06-09T05:14:44.659Z,15,4,1,4,"{""59564"":8,""29208"":8,""9002"":8,""43037"":8}"
6691,seznam.cz,ttl,2016-08-08T05:14:44.659Z,15,4,1,4,"{""59564"":8,""29208"":8,""9002"":8,""43037"":8}"
6692,seznam.cz,ttl,2016-10-07T05:33:34.350Z,127,7,1,7,"{""31283"":64,""49788"":64,""12552"":64,""16150"":64,""29208"":64,""34989"":64,""43037"":64}"
6694,seznam.cz,ttl,2016-06-09T07:09:57.499Z,31,5,1,5,"{""34081"":16,""29208"":16,""174"":16,""1299"":16,""43037"":16}"
6698,seznam.cz,ttl,2016-11-06T08:02:19.722Z,2,6,3,2,"{""2914"":2,""3491"":1}"
6700,seznam.cz,ttl,2016-06-09T10:08:02.797Z,31,5,1,5,"{""41828"":16,""57127"":16,""12644"":16,""43037"":16,""16016"":16}"
6703,seznam.cz,ttl,2016-05-31T00:16:19.848Z,7,3,1,3,"{""201011"":4,""29208"":4,""43037"":4}"
6704,seznam.cz,ttl,2016-12-27T00:16:19.848Z,7,3,1,3,"{""201011"":4,""29208"":4,""43037"":4}"
6706,seznam.cz,ttl,2016-05-31T01:42:40.366Z,31,5,1,5,"{""35320"":16,""48031"":16,""29208"":16,""43037"":16,""15626"":16}"
6708,seznam.cz,ttl,2016-05-31T04:40:44.259Z,15,4,1,4,"{""200761"":8,""29208"":8,""12874"":8,""43037"":8}"
6709,seznam.cz,ttl,2016-05-31T04:53:31.580Z,7,3,1,3,"{""29208"":4,""6830"":4,""43037"":4}"
6710,seznam.cz,ttl,2016-08-29T04:53:31.580Z,7,3,1,3,"{""29208"":4,""6830"":4,""43037"":4}"
6711,seznam.cz,ttl,2016-05-31T05:50:47.767Z,7,3,1,3,"{""29208"":4,""24940"":4,""43037"":4}"
6712,seznam.cz,ttl,2016-05-31T09:57:29.483Z,15,4,1,4,"{""201011"":8,""29208"":8,""51191"":8,""43037"":8}"
6713,seznam.cz,ttl,2016-08-29T10:38:10.165Z,7,3,1,3,"{""29208"":4,""35432"":4,""43037"":4}"
6714,seznam.cz,ttl,2016-09-02T02:23:05.891Z,1,7,2,1,"{""3257"":1}"
6715,seznam.cz,ttl,2016-12-31T02:23:05.891Z,63,6,1,6,"{""3257"":32,""3356"":32,""30818"":32,""50613"":32,""29208"":32,""43037"":32}"
6716,seznam.cz,ttl,2016-06-04T05:23:11.730Z,15,4,1,4,"{""7552"":8,""29208"":8,""2914"":8,""43037"":8}"
6717,seznam.cz,ttl,2016-07-10T01:05:20.501Z,31,5,1,5,"{""201789"":16,""29208"":16,""50673"":16,""1200"":16,""43037"":16}"
6723,babytree.com,seq,2016-09-28T02:07:31.322Z,15,4,1,4,"{""38001"":8,""701"":8,""4837"":8,""3491"":8}"
6728,amazon.es,ttl,2016-05-10T02:36:35.318Z,7,3,1,3,"{""8100"":4,""16509"":4,""3257"":4}"
6730,amazon.es,ttl,2016-05-10T02:41:11.754Z,7,3,1,3,"{""174"":4,""2914"":4,""16509"":4}"
6731,amazon.es,ttl,2016-06-09T02:41:11.754Z,7,3,1,3,"{""174"":4,""2914"":4,""16509"":4}"
6733,amazon.es,ttl,2016-05-10T03:55:53.462Z,1,7,4,1,"{""2914"":1}"
6738,amazon.es,ttl,2016-05-10T05:19:08.930Z,15,4,1,4,"{""6459"":8,""2914"":8,""16509"":8,""19916"":8}"
6740,amazon.es,ttl,2016-11-06T05:24:33.101Z,7,3,1,3,"{""50300"":4,""16509"":4,""62217"":4}"
6741,amazon.es,ttl,2016-06-09T05:33:34.350Z,31,5,1,5,"{""34989"":16,""50304"":16,""1200"":16,""16509"":16,""49788"":16}"
6742,amazon.es,ttl,2016-07-09T05:33:34.350Z,31,5,1,5,"{""34989"":16,""50304"":16,""1200"":16,""16509"":16,""49788"":16}"
6743,amazon.es,ttl,2016-08-08T05:33:34.350Z,31,5,1,5,"{""34989"":16,""50304"":16,""1200"":16,""16509"":16,""49788"":16}"
6744,amazon.es,ttl,2016-06-09T06:12:06.247Z,15,4,1,4,"{""34702"":8,""2914"":8,""16509"":8,""3327"":8}"
6745,amazon.es,ttl,2016-05-10T07:38:25.172Z,15,4,1,4,"{""174"":8,""2914"":8,""30083"":8,""16509"":8}"
6747,amazon.es,ttl,2016-06-09T08:02:19.722Z,3,6,3,2,"{""2914"":2,""3491"":2}"
6748,amazon.es,ttl,2016-07-09T08:02:19.722Z,57,6,3,6,"{""2914"":30,""16509"":32,""1200"":30,""38001"":32,""4657"":30,""3491"":30}"
6749,amazon.es,ttl,2016-08-08T08:02:19.722Z,3,6,2,2,"{""2914"":2,""3491"":2}"
6750,amazon.es,ttl,2016-09-07T08:02:19.722Z,3,6,4,2,"{""2914"":2,""3491"":2}"
6752,amazon.es,ttl,2016-11-06T08:02:19.722Z,2,6,5,2,"{""2914"":2,""3491"":1}"
6755,amazon.es,ttl,2016-05-31T00:10:30.321Z,7,3,2,3,"{""53889"":4,""16509"":4,""3257"":4}"
6757,amazon.es,ttl,2016-07-30T00:10:30.321Z,7,3,1,3,"{""53889"":4,""16509"":4,""3257"":4}"
6758,amazon.es,ttl,2016-05-31T00:47:53.200Z,7,3,1,3,"{""40676"":4,""16509"":4,""3257"":4}"
6759,amazon.es,ttl,2016-06-30T00:47:53.200Z,7,3,1,3,"{""40676"":4,""16509"":4,""3257"":4}"
6760,amazon.es,ttl,2016-05-31T03:10:35.342Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
6761,amazon.es,ttl,2016-06-30T03:10:35.342Z,7,3,2,3,"{""2914"":4,""16509"":4,""20853"":4}"
6763,amazon.es,ttl,2016-08-29T03:10:35.342Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
6764,amazon.es,ttl,2016-05-31T03:41:02.637Z,31,5,1,5,"{""51975"":16,""34426"":16,""35753"":16,""16509"":16,""8966"":16}"
6765,amazon.es,ttl,2016-06-30T03:41:02.637Z,31,5,1,5,"{""51975"":16,""34426"":16,""35753"":16,""16509"":16,""8966"":16}"
6766,amazon.es,ttl,2016-06-30T08:04:20.303Z,7,3,1,3,"{""9009"":4,""1200"":4,""16509"":4}"
6768,amazon.es,ttl,2016-06-30T08:31:48.458Z,7,3,1,3,"{""12989"":4,""1200"":4,""16509"":4}"
6769,amazon.es,ttl,2016-05-31T11:26:39.571Z,7,3,1,3,"{""26277"":4,""16509"":4,""6461"":4}"
6770,amazon.es,ttl,2016-06-30T11:26:39.571Z,7,3,1,3,"{""26277"":4,""16509"":4,""6461"":4}"
6771,amazon.es,ttl,2016-07-01T00:42:37.063Z,15,4,1,4,"{""174"":8,""2914"":8,""35017"":8,""16509"":8}"
6772,amazon.es,ttl,2016-07-31T00:42:37.063Z,15,4,1,4,"{""174"":8,""2914"":8,""35017"":8,""16509"":8}"
6773,amazon.es,ttl,2016-07-07T02:02:34.809Z,15,4,1,4,"{""6453"":8,""2914"":8,""55720"":8,""16509"":8}"
6776,amazon.es,ttl,2016-07-07T04:34:03.426Z,7,3,1,3,"{""63128"":4,""16509"":4,""3257"":4}"
6778,amazon.es,block,2016-06-10T05:45:08.200Z,7,3,1,3,"{""11990"":4,""16509"":4,""6461"":4}"
6780,amazon.es,block,2016-07-30T00:47:53.200Z,7,3,2,3,"{""40676"":4,""16509"":4,""3257"":4}"
6786,yahoo.com,ttl,2016-07-09T02:33:14.214Z,31,5,1,5,"{""10310"":16,""6939"":16,""54334"":16,""63008"":16,""26101"":16}"
6787,yahoo.com,ttl,2016-09-07T02:33:14.214Z,483,9,3,9,"{""6939"":252,""10310"":256,""26101"":245,""3356"":244,""63008"":256,""174"":244,""36646"":245,""36647"":244,""54334"":256}"
6791,yahoo.com,ttl,2016-07-09T02:36:35.318Z,1,5,3,2,"{""36646"":1,""26101"":1}"
6792,yahoo.com,ttl,2016-09-07T02:36:35.318Z,13,4,2,4,"{""10310"":8,""36646"":7,""8100"":8,""36647"":7}"
6793,yahoo.com,ttl,2016-10-07T02:36:35.318Z,7,3,1,3,"{""10310"":4,""8100"":4,""36647"":4}"
6794,yahoo.com,ttl,2016-12-06T02:36:35.318Z,1,5,3,1,"{""36647"":1}"
6795,yahoo.com,ttl,2017-01-05T02:36:35.318Z,1,8,5,1,"{""36646"":1}"
6797,yahoo.com,ttl,2016-06-09T02:37:19.855Z,1,6,2,1,"{""36647"":1}"
6798,yahoo.com,ttl,2016-07-09T02:37:19.855Z,31,5,1,5,"{""10310"":16,""39819"":16,""26101"":16,""43727"":16,""29061"":16}"
6799,yahoo.com,ttl,2016-05-10T02:42:36.486Z,1,7,3,1,"{""36647"":1}"
6805,yahoo.com,ttl,2016-09-07T02:48:35.961Z,1,6,2,1,"{""36647"":1}"
6806,yahoo.com,ttl,2016-10-07T02:48:35.961Z,2,7,3,2,"{""42708"":1,""26101"":2}"
6807,yahoo.com,ttl,2016-11-06T02:48:35.961Z,233,8,3,8,"{""50673"":120,""10310"":120,""1200"":120,""51430"":128,""1299"":124,""174"":124,""36646"":124,""26101"":120}"
6808,yahoo.com,ttl,2016-12-06T02:48:35.961Z,1,8,6,1,"{""36646"":1}"
6817,yahoo.com,ttl,2016-05-10T02:53:00.068Z,3,6,3,3,"{""36647"":2,""1200"":2,""26101"":3}"
6822,yahoo.com,ttl,2016-12-06T02:53:00.068Z,1,7,5,1,"{""36646"":1}"
6827,yahoo.com,ttl,2016-07-09T03:06:04.263Z,1,6,3,1,"{""26101"":1}"
6830,yahoo.com,ttl,2016-07-09T03:07:54.067Z,15,4,1,4,"{""10310"":8,""8999"":8,""1299"":8,""36647"":8}"
6831,yahoo.com,ttl,2016-10-07T03:07:54.067Z,1,6,3,1,"{""36647"":1}"
6832,yahoo.com,ttl,2016-11-06T03:07:54.067Z,1,6,3,2,"{""36646"":1,""36647"":1}"
6834,yahoo.com,ttl,2016-06-09T03:16:49.522Z,57,6,3,6,"{""10310"":32,""26101"":29,""46816"":32,""6939"":32,""36646"":29,""36647"":29}"
6835,yahoo.com,ttl,2016-07-09T03:16:49.522Z,15,4,1,4,"{""10310"":8,""46816"":8,""6939"":8,""36646"":8}"
6836,yahoo.com,ttl,2016-06-09T03:31:57.670Z,1,6,3,1,"{""26101"":1}"
6837,yahoo.com,ttl,2016-09-07T03:31:57.670Z,1,5,2,1,"{""36647"":1}"
6838,yahoo.com,ttl,2016-05-10T03:42:45.232Z,1,6,4,2,"{""36646"":1,""26101"":1}"
6841,yahoo.com,ttl,2016-05-10T03:55:46.318Z,1,5,3,2,"{""36646"":1,""36647"":1}"
6842,yahoo.com,ttl,2016-06-09T03:55:46.318Z,1,5,5,2,"{""26101"":1,""36647"":1}"
6844,yahoo.com,ttl,2016-12-06T03:55:46.318Z,1,4,2,1,"{""26101"":1}"
6851,yahoo.com,ttl,2016-11-06T03:55:53.462Z,25,5,8,5,"{""10310"":16,""36351"":16,""36646"":13,""36647"":13,""26101"":13}"
6855,yahoo.com,ttl,2016-06-09T04:09:47.222Z,1,6,3,1,"{""36646"":1}"
6856,yahoo.com,ttl,2016-07-09T04:09:47.222Z,15,4,1,4,"{""10310"":8,""3356"":8,""49367"":8,""36647"":8}"
6859,yahoo.com,ttl,2016-08-08T04:15:14.210Z,31,5,1,5,"{""10310"":16,""199558"":16,""6939"":16,""26101"":16,""2588"":16}"
6860,yahoo.com,ttl,2017-01-05T04:15:14.210Z,1,7,3,2,"{""36646"":1,""36647"":1}"
6861,yahoo.com,ttl,2016-06-09T04:22:36.104Z,1,5,2,1,"{""36647"":1}"
6862,yahoo.com,ttl,2016-05-10T04:29:35.772Z,1,5,2,1,"{""36647"":1}"
6863,yahoo.com,ttl,2016-09-07T04:41:38.577Z,7,3,1,3,"{""10310"":4,""26101"":4,""9009"":4}"
6864,yahoo.com,ttl,2016-06-09T04:47:12.648Z,1,8,3,2,"{""36646"":1,""36647"":1}"
6866,yahoo.com,ttl,2016-09-07T04:47:12.648Z,1,7,2,1,"{""36647"":1}"
6867,yahoo.com,ttl,2016-09-07T04:53:53.481Z,1,6,3,1,"{""26101"":1}"
6868,yahoo.com,ttl,2016-10-07T04:53:53.481Z,3,6,2,2,"{""10310"":2,""26101"":2}"
6872,yahoo.com,ttl,2016-09-07T04:54:48.978Z,1,6,3,2,"{""36646"":1,""36647"":1}"
6873,yahoo.com,ttl,2016-11-06T04:54:48.978Z,1,5,2,1,"{""26101"":1}"
6874,yahoo.com,ttl,2016-12-06T04:54:48.978Z,1,5,2,1,"{""26101"":1}"
6880,yahoo.com,ttl,2016-11-06T05:14:44.659Z,15,4,1,4,"{""59564"":8,""10310"":8,""9002"":8,""36647"":8}"
6882,yahoo.com,ttl,2017-01-05T05:14:44.659Z,1,6,3,2,"{""36646"":1,""26101"":1}"
6883,yahoo.com,ttl,2016-06-09T05:33:34.350Z,1,7,3,1,"{""36646"":1}"
6884,yahoo.com,ttl,2016-09-07T05:33:34.350Z,1,6,2,1,"{""36647"":1}"
6889,yahoo.com,ttl,2016-05-10T05:53:51.027Z,1,5,2,1,"{""36647"":1}"
6890,yahoo.com,ttl,2016-05-10T06:12:06.247Z,15,4,1,4,"{""10310"":8,""34702"":8,""36647"":8,""3327"":8}"
6893,yahoo.com,ttl,2016-10-07T06:12:06.247Z,1,5,2,1,"{""36647"":1}"
6896,yahoo.com,ttl,2017-01-05T06:12:06.247Z,1,6,3,2,"{""36646"":1,""36647"":1}"
6899,yahoo.com,ttl,2016-10-07T06:41:06.383Z,15,4,1,4,"{""10310"":8,""36352"":8,""1299"":8,""26101"":8}"
6900,yahoo.com,ttl,2016-12-06T06:41:06.383Z,15,4,1,4,"{""10310"":8,""36352"":8,""1299"":8,""36647"":8}"
6901,yahoo.com,ttl,2016-05-10T06:54:30.887Z,1,4,2,1,"{""26101"":1}"
6903,yahoo.com,ttl,2016-07-09T06:54:30.887Z,7,3,1,3,"{""10310"":4,""31122"":4,""36646"":4}"
6904,yahoo.com,ttl,2016-10-07T07:00:43.787Z,1,6,2,1,"{""26101"":1}"
6905,yahoo.com,ttl,2016-11-06T07:00:43.787Z,1,6,2,1,"{""36647"":1}"
6908,yahoo.com,ttl,2016-07-09T07:02:28.447Z,1,6,3,2,"{""36646"":1,""36647"":1}"
6909,yahoo.com,ttl,2016-08-08T07:02:28.447Z,1,6,3,2,"{""36646"":1,""26101"":1}"
6911,yahoo.com,ttl,2016-10-07T07:02:28.447Z,15,4,1,4,"{""10310"":8,""43289"":8,""26101"":8,""8928"":8}"
6912,yahoo.com,ttl,2016-11-06T07:02:28.447Z,15,4,1,4,"{""10310"":8,""43289"":8,""36647"":8,""8928"":8}"
6913,yahoo.com,ttl,2016-12-06T07:02:28.447Z,15,4,1,4,"{""10310"":8,""43289"":8,""26101"":8,""8928"":8}"
6914,yahoo.com,ttl,2016-05-10T07:09:57.499Z,31,5,1,5,"{""10310"":16,""34081"":16,""174"":16,""36647"":16,""3356"":16}"
6915,yahoo.com,ttl,2017-01-05T07:09:57.499Z,1,6,3,1,"{""36647"":1}"
6916,yahoo.com,ttl,2016-05-10T07:11:49.553Z,1,5,2,1,"{""26101"":1}"
6918,yahoo.com,ttl,2016-06-09T07:26:31.798Z,25,5,3,5,"{""10310"":16,""6830"":16,""36646"":13,""26101"":13,""36647"":13}"
6919,yahoo.com,ttl,2016-08-08T07:26:31.798Z,7,3,1,3,"{""10310"":4,""6830"":4,""36646"":4}"
6920,yahoo.com,ttl,2016-09-07T07:26:31.798Z,13,4,2,4,"{""10310"":8,""6830"":8,""36646"":7,""36647"":7}"
6921,yahoo.com,ttl,2016-10-07T07:26:31.798Z,1,4,2,1,"{""36646"":1}"
6923,yahoo.com,ttl,2016-12-06T07:26:31.798Z,1,5,3,2,"{""36646"":1,""26101"":1}"
6937,yahoo.com,ttl,2016-07-09T10:58:13.068Z,1,8,3,2,"{""36646"":1,""26101"":1}"
6941,yahoo.com,ttl,2016-11-06T10:58:13.068Z,1,7,3,2,"{""26101"":1,""36647"":1}"
6943,yahoo.com,ttl,2016-08-29T00:00:50.455Z,1,5,2,1,"{""36646"":1}"
6944,yahoo.com,ttl,2016-11-27T00:00:50.455Z,15,4,1,4,"{""10310"":8,""42831"":8,""26101"":8,""3356"":8}"
6947,yahoo.com,ttl,2016-07-30T00:10:30.321Z,1,7,3,1,"{""36646"":1}"
6948,yahoo.com,ttl,2016-10-28T00:10:30.321Z,31,5,1,5,"{""53889"":16,""10310"":16,""1299"":16,""36647"":16,""3257"":16}"
6951,yahoo.com,ttl,2016-07-30T00:16:19.848Z,7,3,1,3,"{""10310"":4,""201011"":4,""36646"":4}"
6952,yahoo.com,ttl,2016-08-29T00:16:19.848Z,1,5,3,2,"{""36646"":1,""26101"":1}"
6955,yahoo.com,ttl,2016-11-27T00:16:19.848Z,1,5,3,1,"{""36646"":1}"
6956,yahoo.com,ttl,2016-12-27T00:16:19.848Z,1,5,3,2,"{""26101"":1,""36647"":1}"
6957,seznam.cz,block,2016-06-09T02:42:36.486Z,31,5,1,5,"{""29208"":16,""1299"":16,""12310"":16,""43037"":16,""38935"":16}"
6959,seznam.cz,block,2016-08-16T00:18:50.468Z,15,4,1,4,"{""203629"":8,""2119"":8,""29208"":8,""43037"":8}"
6962,google.pl,ttl,2016-06-09T04:29:35.772Z,7,3,1,3,"{""8544"":4,""197648"":4,""15169"":4}"
6963,yahoo.com,ttl,2016-05-31T00:24:10.294Z,1,9,3,2,"{""36646"":1,""36647"":1}"
6966,yahoo.com,ttl,2016-08-29T00:24:10.294Z,505,9,3,9,"{""5391"":256,""10310"":256,""8585"":256,""21183"":256,""197706"":256,""6762"":256,""36647"":253,""36646"":253,""26101"":253}"
6967,yahoo.com,ttl,2016-09-28T00:24:10.294Z,127,7,1,7,"{""5391"":64,""10310"":64,""21183"":64,""197706"":64,""6762"":64,""8585"":64,""36647"":64}"
6968,yahoo.com,ttl,2016-10-28T00:24:10.294Z,127,7,1,7,"{""5391"":64,""10310"":64,""21183"":64,""197706"":64,""6762"":64,""8585"":64,""36647"":64}"
6969,yahoo.com,ttl,2016-11-27T00:24:10.294Z,127,7,1,7,"{""5391"":64,""10310"":64,""8585"":64,""21183"":64,""197706"":64,""6762"":64,""36646"":64}"
6970,yahoo.com,ttl,2016-12-27T00:24:10.294Z,505,9,2,9,"{""5391"":256,""10310"":256,""21183"":256,""197706"":256,""6762"":254,""26101"":254,""8585"":256,""36647"":254,""8928"":254}"
6974,yahoo.com,ttl,2016-07-30T00:46:55.458Z,15,4,1,4,"{""10310"":8,""199669"":8,""9002"":8,""36647"":8}"
6975,yahoo.com,ttl,2016-09-28T00:46:55.458Z,1,5,2,1,"{""36646"":1}"
6976,yahoo.com,ttl,2016-10-28T00:46:55.458Z,1,5,2,1,"{""36647"":1}"
6978,yahoo.com,ttl,2016-12-27T00:46:55.458Z,1,6,3,2,"{""26101"":1,""36647"":1}"
6979,yahoo.com,ttl,2016-05-31T00:59:28.316Z,1,7,3,1,"{""36646"":1}"
6980,yahoo.com,ttl,2016-08-29T00:59:28.316Z,1,6,2,1,"{""26101"":1}"
6981,yahoo.com,ttl,2016-05-31T01:00:01.723Z,1,6,3,2,"{""36646"":1,""26101"":1}"
6982,yahoo.com,ttl,2016-06-30T01:00:01.723Z,1,6,3,2,"{""36646"":1,""36647"":1}"
6983,yahoo.com,ttl,2016-05-31T01:51:56.186Z,1,6,3,1,"{""36647"":1}"
6984,yahoo.com,ttl,2016-11-27T01:51:56.186Z,15,4,1,4,"{""10310"":8,""3356"":8,""36646"":8,""51852"":8}"
6986,yahoo.com,ttl,2016-07-30T02:18:10.434Z,15,4,1,4,"{""10310"":8,""39451"":8,""26101"":8,""20860"":8}"
6987,yahoo.com,ttl,2016-05-31T02:21:06.143Z,1,6,2,1,"{""36646"":1}"
6988,yahoo.com,ttl,2016-06-30T02:21:06.143Z,1,7,3,1,"{""36646"":1}"
6989,yahoo.com,ttl,2016-07-30T02:21:06.143Z,1,6,2,1,"{""36646"":1}"
6990,yahoo.com,ttl,2016-05-31T02:24:21.483Z,1,6,5,1,"{""36647"":1}"
6992,yahoo.com,ttl,2016-08-29T02:24:21.483Z,7,3,1,3,"{""10310"":4,""26101"":4,""3327"":4}"
6993,yahoo.com,ttl,2016-05-31T02:35:25.568Z,1,5,3,2,"{""36647"":1,""26101"":1}"
6994,yahoo.com,ttl,2016-07-30T02:35:25.568Z,1,5,3,2,"{""36646"":1,""26101"":1}"
6996,yahoo.com,ttl,2016-09-28T02:35:25.568Z,7,3,1,3,"{""18978"":4,""10310"":4,""26101"":4}"
6997,yahoo.com,ttl,2016-05-31T02:41:41.940Z,1,6,3,1,"{""26101"":1}"
7000,yahoo.com,ttl,2016-09-28T03:08:24.678Z,1,7,3,2,"{""36647"":1,""26101"":1}"
7001,yahoo.com,ttl,2016-10-28T03:08:24.678Z,1,5,2,1,"{""36647"":1}"
7002,yahoo.com,ttl,2016-05-31T03:10:07.980Z,1,6,2,1,"{""36647"":1}"
7005,yahoo.com,ttl,2016-05-31T03:17:54.169Z,1,7,3,1,"{""36647"":1}"
7006,yahoo.com,ttl,2016-07-30T03:17:54.169Z,31,5,1,5,"{""16125"":16,""10310"":16,""3356"":16,""36647"":16,""13194"":16}"
7007,yahoo.com,ttl,2016-10-28T03:17:54.169Z,31,5,1,5,"{""16125"":16,""10310"":16,""3356"":16,""36647"":16,""13194"":16}"
7008,yahoo.com,ttl,2016-11-27T03:17:54.169Z,31,5,1,5,"{""16125"":16,""10310"":16,""3356"":16,""36647"":16,""13194"":16}"
7009,yahoo.com,ttl,2016-05-31T03:18:37.599Z,1,7,3,1,"{""36647"":1}"
7010,yahoo.com,ttl,2016-07-30T03:18:37.599Z,31,5,1,5,"{""9498"":16,""10310"":16,""3356"":16,""36647"":16,""56202"":16}"
7011,yahoo.com,ttl,2016-07-30T03:24:44.829Z,1,5,2,1,"{""36646"":1}"
7012,yahoo.com,ttl,2016-05-31T03:59:10.241Z,1,6,3,2,"{""36646"":1,""36647"":1}"
7014,yahoo.com,ttl,2016-07-30T03:59:10.241Z,15,4,1,4,"{""10310"":8,""3238"":8,""36646"":8,""3549"":8}"
7015,yahoo.com,ttl,2016-05-31T04:11:46.454Z,1,7,3,1,"{""36646"":1}"
7019,yahoo.com,ttl,2016-12-27T04:40:17.362Z,1,5,2,1,"{""36646"":1}"
7020,yahoo.com,ttl,2016-06-30T04:40:44.259Z,1,5,2,1,"{""36646"":1}"
7021,yahoo.com,ttl,2016-05-31T05:08:26.735Z,1,7,3,1,"{""36647"":1}"
7022,yahoo.com,ttl,2016-08-29T05:08:26.735Z,31,5,1,5,"{""28717"":16,""10310"":16,""31027"":16,""1200"":16,""36647"":16}"
7023,yahoo.com,ttl,2016-09-28T05:08:26.735Z,31,5,1,5,"{""28717"":16,""10310"":16,""31027"":16,""1200"":16,""26101"":16}"
7024,yahoo.com,ttl,2016-05-31T05:48:12.690Z,1,6,3,1,"{""26101"":1}"
7025,yahoo.com,ttl,2016-05-31T05:50:47.767Z,1,5,3,1,"{""36647"":1}"
7026,yahoo.com,ttl,2016-05-31T06:05:18.420Z,1,7,3,1,"{""36647"":1}"
7027,yahoo.com,ttl,2016-07-30T06:05:18.420Z,31,5,1,5,"{""10310"":16,""28877"":16,""197133"":16,""36646"":16,""8218"":16}"
7028,yahoo.com,ttl,2016-12-27T07:29:32.831Z,1,5,3,1,"{""36646"":1}"
7030,yahoo.com,ttl,2016-06-30T07:57:58.364Z,1,4,2,1,"{""36646"":1}"
7031,yahoo.com,ttl,2016-07-30T07:57:58.364Z,7,3,1,3,"{""10310"":4,""42473"":4,""36647"":4}"
7033,yahoo.com,ttl,2016-06-30T08:10:59.284Z,1,7,3,1,"{""26101"":1}"
7034,yahoo.com,ttl,2016-05-31T08:24:08.046Z,1,4,2,1,"{""36647"":1}"
7035,yahoo.com,ttl,2016-06-30T08:24:08.046Z,1,4,2,1,"{""36646"":1}"
7036,yahoo.com,ttl,2016-05-31T08:37:03.003Z,1,5,3,2,"{""36646"":1,""36647"":1}"
7037,yahoo.com,ttl,2016-09-28T08:37:03.003Z,1,5,2,1,"{""36646"":1}"
7038,yahoo.com,ttl,2016-10-28T08:37:03.003Z,1,5,2,1,"{""36647"":1}"
7039,yahoo.com,ttl,2016-05-31T08:50:04.417Z,1,5,3,1,"{""36646"":1}"
7041,yahoo.com,ttl,2016-05-31T09:57:29.483Z,1,6,3,1,"{""36647"":1}"
7043,yahoo.com,ttl,2016-06-30T10:38:10.165Z,7,3,1,3,"{""10310"":4,""26101"":4,""35432"":4}"
7045,yahoo.com,ttl,2016-06-30T11:11:15.565Z,31,5,1,5,"{""10310"":16,""56308"":16,""36646"":16,""45634"":16,""3491"":16}"
7046,yahoo.com,ttl,2016-09-29T00:19:22.947Z,121,7,3,7,"{""10310"":64,""26101"":61,""1299"":64,""4766"":64,""174"":64,""36646"":61,""36647"":61}"
7048,yahoo.com,ttl,2016-11-28T00:19:22.947Z,1,7,3,2,"{""36647"":1,""26101"":1}"
7049,yahoo.com,ttl,2016-12-28T00:19:22.947Z,1,7,3,1,"{""36647"":1}"
7050,yahoo.com,ttl,2016-06-04T04:47:53.466Z,1,7,2,1,"{""26101"":1}"
7051,yahoo.com,ttl,2016-07-04T04:47:53.466Z,63,6,1,6,"{""10310"":32,""35753"":32,""26101"":32,""34426"":32,""51975"":32,""8966"":32}"
7052,yahoo.com,ttl,2016-06-04T10:29:48.162Z,1,6,3,2,"{""26101"":1,""36647"":1}"
7054,yahoo.com,ttl,2016-06-10T03:58:38.529Z,1,6,3,1,"{""26101"":1}"
7055,yahoo.com,ttl,2016-09-08T03:58:38.529Z,1,5,2,1,"{""26101"":1}"
7056,yahoo.com,ttl,2016-10-08T03:58:38.529Z,15,4,1,4,"{""10310"":8,""36884"":8,""1299"":8,""36646"":8}"
7057,yahoo.com,ttl,2016-11-07T03:58:38.529Z,1,5,2,1,"{""36647"":1}"
7058,yahoo.com,ttl,2016-06-10T12:04:08.383Z,3,7,2,2,"{""1273"":2,""26101"":2}"
7059,yahoo.com,ttl,2016-11-07T12:04:08.383Z,31,5,1,5,"{""7643"":16,""10310"":16,""36646"":16,""45899"":16,""3491"":16}"
7060,yahoo.com,ttl,2017-01-09T03:29:31.527Z,1,6,3,1,"{""36647"":1}"
7065,yahoo.com,ttl,2016-12-10T04:34:40.764Z,1,8,2,1,"{""36646"":1}"
7066,yahoo.com,ttl,2016-06-16T02:30:47.167Z,1,6,4,1,"{""26101"":1}"
7067,yahoo.com,ttl,2016-09-14T02:30:47.167Z,7,3,1,3,"{""24971"":4,""1299"":4,""36647"":4}"
7068,yahoo.com,ttl,2016-10-14T02:30:47.167Z,1,4,2,1,"{""10310"":1}"
7069,yahoo.com,ttl,2016-12-13T02:30:47.167Z,1,6,3,1,"{""36647"":1}"
7072,yahoo.com,ttl,2016-08-16T00:18:50.468Z,1,6,3,1,"{""36646"":1}"
7073,yahoo.com,ttl,2016-09-18T05:01:36.303Z,15,4,1,4,"{""10310"":8,""1299"":8,""30693"":8,""26101"":8}"
7074,yahoo.com,ttl,2016-09-18T22:45:17.928Z,1,5,3,2,"{""36646"":1,""26101"":1}"
7075,yahoo.com,ttl,2016-11-17T22:45:17.928Z,1,5,3,1,"{""36646"":1}"
7077,yahoo.com,ttl,2016-11-21T06:14:20.070Z,121,7,3,7,"{""10310"":64,""36647"":61,""47605"":64,""39324"":64,""9002"":64,""36646"":61,""26101"":61}"
7081,yahoo.com,ttl,2016-10-14T13:46:22.211Z,1,7,3,1,"{""26101"":1}"
7082,yahoo.com,ttl,2016-12-13T13:46:22.211Z,121,7,3,7,"{""30844"":64,""10310"":64,""36647"":61,""36997"":64,""29032"":64,""36646"":61,""26101"":61}"
7083,yahoo.com,ttl,2017-01-12T13:46:22.211Z,1,7,3,2,"{""36647"":1,""26101"":1}"
7088,yahoo.com,seq,2016-10-18T05:01:36.303Z,1,6,3,1,"{""36647"":1}"
7090,yahoo.com,seq,2016-11-29T03:49:57.759Z,1,5,2,1,"{""36646"":1}"
7092,yahoo.com,block,2016-05-10T06:42:21.939Z,15,4,1,4,"{""42708"":8,""60778"":8,""36647"":8,""10310"":8}"
7108,yahoo.com,block,2017-01-05T07:02:28.447Z,1,6,3,1,"{""36647"":1}"
7111,yahoo.com,rst,2017-02-04T03:55:53.462Z,25,5,6,5,"{""10310"":16,""36351"":16,""36646"":13,""26101"":13,""36647"":13}"
7112,yahoo.com,status,2017-02-04T03:55:53.462Z,25,5,6,5,"{""10310"":16,""36351"":16,""36646"":13,""26101"":13,""36647"":13}"
7116,blogger.com,ttl,2016-06-09T04:29:35.772Z,1,4,2,1,"{""35432"":1}"
7117,blogger.com,dns,2016-06-11T22:03:19.913Z,29,5,2,5,"{""15169"":16,""6453"":15,""16322"":16,""12880"":16,""6762"":15}"
7118,blogger.com,dns,2016-07-11T22:03:19.913Z,29,5,2,5,"{""15169"":16,""6453"":15,""16322"":16,""12880"":16,""6762"":15}"
7119,blogger.com,dns,2016-08-10T22:03:19.913Z,29,5,2,5,"{""15169"":16,""6453"":15,""16322"":16,""12880"":16,""6762"":15}"
7120,xuite.net,seq,2016-05-10T03:16:12.691Z,30,5,2,5,"{""3320"":16,""9680"":15,""47447"":16,""1299"":16,""3462"":16}"
7121,xuite.net,block,2016-05-10T03:16:12.691Z,30,5,2,5,"{""3320"":16,""9680"":15,""47447"":16,""1299"":16,""3462"":16}"
7122,xuite.net,dns,2016-05-10T03:16:12.691Z,30,5,2,5,"{""3320"":16,""9680"":15,""47447"":16,""1299"":16,""3462"":16}"
7123,xuite.net,rst,2016-05-10T03:16:12.691Z,30,5,2,5,"{""3320"":16,""9680"":15,""47447"":16,""1299"":16,""3462"":16}"
7124,xuite.net,status,2016-05-10T03:16:12.691Z,30,5,2,5,"{""3320"":16,""9680"":15,""47447"":16,""1299"":16,""3462"":16}"
7125,txxx.com,seq,2016-07-09T07:38:25.172Z,7,3,1,3,"{""1299"":4,""30083"":4,""13335"":4}"
7126,txxx.com,seq,2016-08-29T02:42:41.638Z,7,3,1,3,"{""6939"":4,""54455"":4,""13335"":4}"
7127,txxx.com,seq,2017-01-05T03:55:46.318Z,1,6,4,1,"{""1299"":1}"
7128,txxx.com,block,2016-06-09T06:19:14.327Z,7,3,1,3,"{""6939"":4,""32097"":4,""13335"":4}"
7130,txxx.com,block,2016-10-28T03:08:24.678Z,1,6,4,1,"{""3257"":1}"
7131,txxx.com,block,2016-11-06T04:54:48.978Z,7,3,1,3,"{""1200"":4,""13335"":4,""29073"":4}"
7132,txxx.com,block,2016-11-06T07:31:13.682Z,3,6,3,3,"{""174"":3,""1299"":2,""2914"":2}"
7134,txxx.com,dns,2016-10-07T04:36:35.964Z,1,5,2,1,"{""6461"":1}"
7136,deviantart.com,ttl,2016-06-09T04:29:35.772Z,15,4,1,4,"{""8544"":8,""1299"":8,""16509"":8,""197648"":8}"
7137,facebook.com,dns,2016-06-11T22:03:19.913Z,123,7,2,7,"{""32934"":64,""16322"":64,""6461"":62,""6762"":64,""12880"":64,""6453"":62,""3356"":63}"
7138,facebook.com,dns,2016-07-11T22:03:19.913Z,239,8,3,8,"{""32934"":128,""2914"":121,""16322"":128,""6461"":122,""6762"":124,""12880"":128,""6453"":122,""3356"":121}"
7139,facebook.com,dns,2016-08-10T22:03:19.913Z,121,7,2,7,"{""32934"":64,""2914"":62,""16322"":64,""6461"":62,""6762"":62,""12880"":64,""6453"":62}"
7141,ebay-kleinanzeigen.de,ttl,2016-05-10T02:37:56.319Z,15,4,19,4,"{""54334"":8,""6939"":8,""63008"":8,""41552"":8}"
7142,ebay-kleinanzeigen.de,ttl,2016-06-09T02:37:56.319Z,15,4,14,4,"{""54334"":8,""6939"":8,""63008"":8,""41552"":8}"
7144,ebay-kleinanzeigen.de,ttl,2016-10-07T02:37:56.319Z,63,6,4,6,"{""262914"":32,""3356"":32,""41552"":32,""63008"":32,""174"":32,""54334"":32}"
7148,ebay-kleinanzeigen.de,ttl,2016-07-09T02:48:35.961Z,1,4,2,1,"{""1200"":1}"
7152,ebay-kleinanzeigen.de,ttl,2017-01-05T02:48:35.961Z,1,5,2,1,"{""50673"":1}"
7153,ebay-kleinanzeigen.de,ttl,2017-01-05T02:50:18.236Z,7,3,1,3,"{""47447"":4,""1200"":4,""41552"":4}"
7154,ebay-kleinanzeigen.de,ttl,2016-06-09T02:53:00.068Z,7,3,1,3,"{""5580"":4,""41552"":4,""15694"":4}"
7158,ebay-kleinanzeigen.de,ttl,2016-07-09T03:45:32.548Z,31,5,1,5,"{""29889"":16,""33695"":16,""262914"":16,""41552"":16,""3356"":16}"
7161,ebay-kleinanzeigen.de,ttl,2016-06-09T03:55:53.462Z,57,6,5,6,"{""1200"":30,""24785"":30,""41552"":32,""10026"":30,""36351"":32,""20562"":30}"
7165,ebay-kleinanzeigen.de,ttl,2016-10-07T03:55:53.462Z,15,4,2,4,"{""10026"":8,""36351"":8,""1200"":8,""41552"":8}"
7166,ebay-kleinanzeigen.de,ttl,2016-11-06T03:55:53.462Z,9,10,3,4,"{""10026"":6,""2828"":6,""1200"":6,""3491"":6}"
7167,ebay-kleinanzeigen.de,ttl,2016-12-06T03:55:53.462Z,3,8,3,2,"{""10026"":2,""1200"":2}"
7171,ebay-kleinanzeigen.de,ttl,2016-06-09T04:15:14.210Z,15,4,1,4,"{""199558"":8,""6939"":8,""41552"":8,""2588"":8}"
7172,ebay-kleinanzeigen.de,ttl,2016-06-09T04:16:02.756Z,1,5,2,1,"{""174"":1}"
7175,ebay-kleinanzeigen.de,ttl,2016-06-09T04:36:32.199Z,29,5,2,5,"{""20473"":16,""1299"":15,""2914"":15,""5580"":16,""41552"":16}"
7176,ebay-kleinanzeigen.de,ttl,2016-08-08T04:36:32.199Z,15,4,1,4,"{""20473"":8,""2828"":8,""41552"":8,""3257"":8}"
7177,ebay-kleinanzeigen.de,ttl,2016-05-10T04:47:12.648Z,1,7,2,1,"{""19531"":1}"
7178,ebay-kleinanzeigen.de,ttl,2016-06-09T04:47:12.648Z,127,7,1,7,"{""19531"":64,""19844"":64,""262914"":64,""3356"":64,""6453"":64,""25780"":64,""41552"":64}"
7179,ebay-kleinanzeigen.de,ttl,2016-05-10T04:53:53.481Z,15,4,1,4,"{""5577"":8,""46786"":8,""1200"":8,""41552"":8}"
7180,ebay-kleinanzeigen.de,ttl,2016-06-09T04:53:53.481Z,15,4,1,4,"{""5577"":8,""46786"":8,""1200"":8,""41552"":8}"
7183,ebay-kleinanzeigen.de,ttl,2016-08-08T05:14:44.659Z,7,3,1,3,"{""59564"":4,""9002"":4,""41552"":4}"
7184,ebay-kleinanzeigen.de,ttl,2016-09-07T05:14:44.659Z,7,3,2,3,"{""59564"":4,""9002"":4,""41552"":4}"
7185,ebay-kleinanzeigen.de,ttl,2016-06-09T05:33:34.350Z,15,4,1,4,"{""34989"":8,""49788"":8,""41552"":8,""50304"":8}"
7187,ebay-kleinanzeigen.de,ttl,2016-05-10T06:04:25.422Z,55,6,2,6,"{""262914"":28,""1200"":31,""3257"":28,""3356"":28,""53264"":32,""41552"":32}"
7192,ebay-kleinanzeigen.de,ttl,2016-07-09T06:41:06.383Z,1,7,3,1,"{""2828"":1}"
7194,ebay-kleinanzeigen.de,ttl,2016-09-07T06:41:06.383Z,1,6,2,1,"{""2828"":1}"
7195,ebay-kleinanzeigen.de,ttl,2016-05-10T06:54:30.887Z,7,3,1,3,"{""31122"":4,""5580"":4,""41552"":4}"
7196,ebay-kleinanzeigen.de,ttl,2016-06-09T06:54:30.887Z,7,3,1,3,"{""31122"":4,""5580"":4,""41552"":4}"
7197,ebay-kleinanzeigen.de,ttl,2016-06-09T07:00:43.787Z,15,4,1,4,"{""3320"":8,""24768"":8,""6453"":8,""41552"":8}"
7198,ebay-kleinanzeigen.de,ttl,2016-08-08T07:00:43.787Z,3,6,2,2,"{""3356"":2,""262914"":2}"
7199,ebay-kleinanzeigen.de,ttl,2016-05-10T07:02:28.447Z,7,3,1,3,"{""43289"":4,""41552"":4,""8928"":4}"
7202,ebay-kleinanzeigen.de,ttl,2016-10-07T07:02:28.447Z,7,3,1,3,"{""43289"":4,""41552"":4,""8928"":4}"
7203,ebay-kleinanzeigen.de,ttl,2016-12-06T07:26:31.798Z,15,4,1,4,"{""6830"":8,""262914"":8,""41552"":8,""3356"":8}"
7206,ebay-kleinanzeigen.de,ttl,2016-05-10T07:41:48.000Z,7,3,1,3,"{""31034"":4,""1267"":4,""41552"":4}"
7207,ebay-kleinanzeigen.de,ttl,2016-06-09T07:41:48.000Z,7,3,1,3,"{""31034"":4,""1267"":4,""41552"":4}"
7208,ebay-kleinanzeigen.de,ttl,2016-07-09T07:41:48.000Z,7,3,1,3,"{""31034"":4,""1267"":4,""41552"":4}"
7209,ebay-kleinanzeigen.de,ttl,2016-05-10T08:02:19.722Z,9,9,3,4,"{""3320"":6,""7473"":6,""2828"":6,""3491"":6}"
7211,ebay-kleinanzeigen.de,ttl,2016-08-08T08:02:19.722Z,15,4,1,4,"{""38001"":8,""2828"":8,""41552"":8,""3491"":8}"
7215,ebay-kleinanzeigen.de,ttl,2016-12-06T08:02:19.722Z,3,6,2,2,"{""3356"":2,""2914"":2}"
7221,ebay-kleinanzeigen.de,ttl,2016-08-08T10:08:02.797Z,31,5,1,5,"{""41828"":16,""57127"":16,""12644"":16,""41552"":16,""16016"":16}"
7222,ebay-kleinanzeigen.de,ttl,2016-05-31T00:00:25.097Z,15,4,1,4,"{""36352"":8,""2828"":8,""41552"":8,""55286"":8}"
7223,ebay-kleinanzeigen.de,ttl,2016-06-30T00:00:25.097Z,15,4,2,4,"{""36352"":8,""2828"":8,""41552"":8,""55286"":8}"
7225,ebay-kleinanzeigen.de,ttl,2016-08-29T00:00:25.097Z,15,4,2,4,"{""36352"":8,""2828"":8,""41552"":8,""55286"":8}"
7226,ebay-kleinanzeigen.de,ttl,2016-05-31T00:10:30.321Z,1,5,3,1,"{""262914"":1}"
7227,ebay-kleinanzeigen.de,ttl,2016-06-30T00:10:30.321Z,31,5,5,5,"{""53889"":16,""3356"":16,""262914"":16,""41552"":16,""3257"":16}"
7228,ebay-kleinanzeigen.de,ttl,2016-07-30T00:10:30.321Z,31,5,3,5,"{""53889"":16,""3356"":16,""262914"":16,""41552"":16,""3257"":16}"
7229,ebay-kleinanzeigen.de,ttl,2016-08-29T00:10:30.321Z,31,5,1,5,"{""53889"":16,""3356"":16,""262914"":16,""41552"":16,""3257"":16}"
7230,ebay-kleinanzeigen.de,ttl,2016-09-28T00:10:30.321Z,3,6,2,2,"{""3356"":2,""262914"":2}"
7231,ebay-kleinanzeigen.de,ttl,2016-05-31T00:24:10.294Z,31,5,1,5,"{""197706"":16,""21183"":16,""8585"":16,""5391"":16,""41552"":16}"
7232,ebay-kleinanzeigen.de,ttl,2016-06-30T00:24:10.294Z,31,5,1,5,"{""197706"":16,""21183"":16,""8585"":16,""5391"":16,""41552"":16}"
7233,ebay-kleinanzeigen.de,ttl,2016-07-30T00:24:10.294Z,31,5,1,5,"{""197706"":16,""21183"":16,""8585"":16,""5391"":16,""41552"":16}"
7234,ebay-kleinanzeigen.de,ttl,2016-08-29T00:24:10.294Z,31,5,1,5,"{""197706"":16,""21183"":16,""8585"":16,""5391"":16,""41552"":16}"
7235,ebay-kleinanzeigen.de,ttl,2016-09-28T00:24:10.294Z,31,5,1,5,"{""197706"":16,""21183"":16,""8585"":16,""5391"":16,""41552"":16}"
7236,ebay-kleinanzeigen.de,ttl,2016-10-28T00:24:10.294Z,31,5,1,5,"{""197706"":16,""21183"":16,""8585"":16,""5391"":16,""41552"":16}"
7237,ebay-kleinanzeigen.de,ttl,2016-05-31T00:29:12.546Z,31,5,1,5,"{""41079"":16,""3356"":16,""262914"":16,""41552"":16,""3257"":16}"
7238,ebay-kleinanzeigen.de,ttl,2016-05-31T01:00:01.723Z,7,3,1,3,"{""201011"":4,""33891"":4,""41552"":4}"
7239,ebay-kleinanzeigen.de,ttl,2016-06-30T01:00:01.723Z,7,3,2,3,"{""201011"":4,""33891"":4,""41552"":4}"
7244,ebay-kleinanzeigen.de,ttl,2016-07-30T02:47:12.355Z,1,6,2,1,"{""63008"":1}"
7245,ebay-kleinanzeigen.de,ttl,2016-05-31T02:57:05.904Z,7,3,1,3,"{""8767"":4,""41552"":4,""51167"":4}"
7246,ebay-kleinanzeigen.de,ttl,2016-08-29T02:57:05.904Z,7,3,1,3,"{""8767"":4,""41552"":4,""51167"":4}"
7247,ebay-kleinanzeigen.de,ttl,2016-05-31T03:08:24.678Z,15,4,1,4,"{""1421"":8,""2828"":8,""41552"":8,""3257"":8}"
7248,ebay-kleinanzeigen.de,ttl,2016-08-29T03:08:24.678Z,15,4,1,4,"{""1421"":8,""6939"":8,""2914"":8,""41552"":8}"
7249,ebay-kleinanzeigen.de,ttl,2016-09-28T03:08:24.678Z,15,4,1,4,"{""1421"":8,""6939"":8,""2914"":8,""41552"":8}"
7252,ebay-kleinanzeigen.de,ttl,2016-07-30T03:15:54.157Z,1,5,2,1,"{""44515"":1}"
7253,ebay-kleinanzeigen.de,ttl,2016-09-28T03:15:54.157Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""41552"":8}"
7255,ebay-kleinanzeigen.de,ttl,2016-11-27T03:15:54.157Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""41552"":8}"
7258,ebay-kleinanzeigen.de,ttl,2016-06-30T03:59:10.241Z,31,5,1,5,"{""262914"":16,""3238"":16,""3356"":16,""3549"":16,""41552"":16}"
7259,ebay-kleinanzeigen.de,ttl,2016-05-31T04:11:46.454Z,31,5,1,5,"{""6461"":16,""36114"":16,""53340"":16,""41552"":16,""5580"":16}"
7260,ebay-kleinanzeigen.de,ttl,2016-05-31T04:40:44.259Z,15,4,1,4,"{""200761"":8,""12874"":8,""5580"":8,""41552"":8}"
7261,ebay-kleinanzeigen.de,ttl,2016-07-30T04:40:44.259Z,31,5,1,5,"{""200761"":16,""12874"":16,""262914"":16,""41552"":16,""3356"":16}"
7262,ebay-kleinanzeigen.de,ttl,2016-05-31T05:08:26.735Z,15,4,1,4,"{""28717"":8,""31027"":8,""1200"":8,""41552"":8}"
7263,ebay-kleinanzeigen.de,ttl,2016-05-31T05:48:12.690Z,1,5,2,1,"{""6503"":1}"
7264,ebay-kleinanzeigen.de,ttl,2016-05-31T06:10:54.031Z,7,3,1,3,"{""29550"":4,""5580"":4,""41552"":4}"
7265,ebay-kleinanzeigen.de,ttl,2016-10-28T07:22:17.829Z,31,5,1,5,"{""29485"":16,""3356"":16,""262914"":16,""41552"":16,""15994"":16}"
7267,ebay-kleinanzeigen.de,ttl,2016-08-29T07:29:32.831Z,7,3,1,3,"{""16276"":4,""1200"":4,""41552"":4}"
7268,ebay-kleinanzeigen.de,ttl,2016-11-27T07:29:32.831Z,7,3,1,3,"{""16276"":4,""1200"":4,""41552"":4}"
7269,ebay-kleinanzeigen.de,ttl,2016-12-27T07:29:32.831Z,7,3,1,3,"{""16276"":4,""1200"":4,""41552"":4}"
7270,ebay-kleinanzeigen.de,ttl,2016-05-31T09:03:10.719Z,15,4,1,4,"{""63128"":8,""3356"":8,""41552"":8,""3257"":8}"
7271,ebay-kleinanzeigen.de,ttl,2016-06-30T09:03:55.404Z,7,3,1,3,"{""9009"":4,""1200"":4,""41552"":4}"
7272,ebay-kleinanzeigen.de,ttl,2016-05-31T10:48:10.779Z,7,3,1,3,"{""11588"":4,""12989"":4,""41552"":4}"
7273,ebay-kleinanzeigen.de,ttl,2016-06-30T12:10:30.196Z,7,3,1,3,"{""52048"":4,""9002"":4,""41552"":4}"
7274,ebay-kleinanzeigen.de,ttl,2016-06-04T00:00:25.889Z,7,3,2,3,"{""18978"":4,""6939"":4,""41552"":4}"
7275,ebay-kleinanzeigen.de,ttl,2016-10-02T00:21:47.768Z,7,3,1,3,"{""3320"":4,""41552"":4,""4766"":4}"
7276,ebay-kleinanzeigen.de,ttl,2016-12-31T00:21:47.768Z,7,3,1,3,"{""3320"":4,""41552"":4,""4766"":4}"
7277,ebay-kleinanzeigen.de,ttl,2016-06-04T02:24:52.778Z,63,6,1,6,"{""13156"":32,""5626"":32,""6453"":32,""3320"":32,""9186"":32,""41552"":32}"
7278,ebay-kleinanzeigen.de,ttl,2016-06-04T02:54:23.329Z,7,7,2,3,"{""6453"":4,""3356"":4,""262914"":4}"
7279,ebay-kleinanzeigen.de,ttl,2016-06-04T06:40:34.622Z,15,4,1,4,"{""24971"":8,""1299"":8,""5580"":8,""41552"":8}"
7280,ebay-kleinanzeigen.de,ttl,2016-06-04T06:56:32.996Z,15,4,1,4,"{""48900"":8,""9070"":8,""41552"":8,""8928"":8}"
7281,ebay-kleinanzeigen.de,ttl,2016-06-04T09:48:24.934Z,15,4,1,4,"{""20521"":8,""3356"":8,""262914"":8,""41552"":8}"
7282,ebay-kleinanzeigen.de,ttl,2016-06-07T00:49:47.357Z,31,5,1,5,"{""35818"":16,""6830"":16,""262914"":16,""41552"":16,""3356"":16}"
7283,ebay-kleinanzeigen.de,ttl,2016-07-07T00:49:47.357Z,31,5,1,5,"{""35818"":16,""6830"":16,""262914"":16,""41552"":16,""3356"":16}"
7285,ebay-kleinanzeigen.de,ttl,2016-06-10T00:14:33.569Z,7,3,1,3,"{""16125"":4,""41552"":4,""13194"":4}"
7286,ebay-kleinanzeigen.de,ttl,2016-06-10T01:05:20.501Z,14,4,2,4,"{""201789"":8,""50673"":8,""1200"":7,""41552"":8}"
7287,ebay-kleinanzeigen.de,ttl,2016-06-10T02:45:43.002Z,7,3,1,3,"{""42005"":4,""41552"":4,""8928"":4}"
7288,ebay-kleinanzeigen.de,ttl,2016-06-10T06:14:54.855Z,3,7,2,2,"{""4637"":2,""2828"":2}"
7289,ebay-kleinanzeigen.de,ttl,2016-07-25T00:44:15.884Z,7,3,1,3,"{""199267"":4,""8551"":4,""41552"":4}"
7290,ebay-kleinanzeigen.de,ttl,2016-09-24T04:19:50.475Z,15,4,1,4,"{""4826"":8,""2828"":8,""38220"":8,""41552"":8}"
7291,ebay-kleinanzeigen.de,ttl,2016-09-25T00:32:33.905Z,1,4,2,1,"{""3356"":1}"
7292,ebay-kleinanzeigen.de,ttl,2016-12-24T00:32:33.905Z,15,4,1,4,"{""39324"":8,""3356"":8,""41552"":8,""47605"":8}"
7296,ebay-kleinanzeigen.de,seq,2016-07-04T09:48:24.934Z,15,4,1,4,"{""20521"":8,""3356"":8,""262914"":8,""41552"":8}"
7297,ebay-kleinanzeigen.de,seq,2016-07-09T03:16:49.522Z,7,3,1,3,"{""46816"":4,""6939"":4,""41552"":4}"
7299,ebay-kleinanzeigen.de,seq,2016-08-03T06:40:34.622Z,3,5,2,2,"{""1299"":2,""5580"":2}"
7300,ebay-kleinanzeigen.de,seq,2016-09-07T07:11:49.553Z,15,4,1,4,"{""6461"":8,""2828"":8,""41552"":8,""15003"":8}"
7301,ebay-kleinanzeigen.de,seq,2016-11-01T05:41:36.093Z,15,4,1,4,"{""3356"":8,""262914"":8,""41552"":8,""30496"":8}"
7302,ebay-kleinanzeigen.de,seq,2016-10-05T04:01:13.088Z,31,5,1,5,"{""3356"":16,""36884"":16,""262914"":16,""41552"":16,""3257"":16}"
7303,ebay-kleinanzeigen.de,seq,2016-10-07T07:00:43.787Z,1,7,3,1,"{""174"":1}"
7304,ebay-kleinanzeigen.de,seq,2016-11-07T00:14:33.569Z,7,3,1,3,"{""16125"":4,""41552"":4,""13194"":4}"
7305,ebay-kleinanzeigen.de,seq,2016-12-07T00:14:33.569Z,7,3,1,3,"{""16125"":4,""41552"":4,""13194"":4}"
7307,ebay-kleinanzeigen.de,seq,2016-11-07T06:14:54.855Z,15,4,1,4,"{""7552"":8,""2828"":8,""41552"":8,""3491"":8}"
7308,ebay-kleinanzeigen.de,seq,2016-11-16T00:27:59.578Z,7,3,1,3,"{""6663"":4,""201924"":4,""41552"":4}"
7309,ebay-kleinanzeigen.de,seq,2016-11-01T00:00:25.889Z,7,3,2,3,"{""18978"":4,""6939"":4,""41552"":4}"
7310,ebay-kleinanzeigen.de,seq,2016-12-01T00:00:25.889Z,7,3,1,3,"{""18978"":4,""6939"":4,""41552"":4}"
7312,ebay-kleinanzeigen.de,seq,2016-12-06T07:31:13.682Z,15,4,1,4,"{""3356"":8,""2914"":8,""35017"":8,""41552"":8}"
7313,ebay-kleinanzeigen.de,seq,2016-12-27T00:24:10.294Z,31,5,1,5,"{""197706"":16,""21183"":16,""8585"":16,""5391"":16,""41552"":16}"
7315,ebay-kleinanzeigen.de,seq,2017-01-05T04:15:14.210Z,15,4,1,4,"{""199558"":8,""6939"":8,""41552"":8,""2588"":8}"
7316,ebay-kleinanzeigen.de,seq,2016-12-06T07:02:28.447Z,27,5,2,5,"{""43289"":16,""8928"":15,""262914"":14,""41552"":16,""3356"":14}"
7317,ebay-kleinanzeigen.de,seq,2016-12-27T00:10:30.321Z,1,6,3,1,"{""262914"":1}"
7318,ebay-kleinanzeigen.de,seq,2016-12-27T04:11:46.454Z,1,6,2,1,"{""6939"":1}"
7319,ebay-kleinanzeigen.de,seq,2017-02-04T03:55:53.462Z,6,13,11,5,"{""10026"":6,""3356"":6,""2828"":4,""262914"":3,""3491"":4}"
7320,ebay-kleinanzeigen.de,block,2016-05-10T06:18:22.657Z,7,3,1,3,"{""6939"":4,""63008"":4,""41552"":4}"
7322,ebay-kleinanzeigen.de,block,2016-06-04T02:24:45.654Z,31,5,1,5,"{""3356"":16,""38935"":16,""262914"":16,""41552"":16,""12310"":16}"
7324,ebay-kleinanzeigen.de,block,2016-06-09T06:19:14.327Z,7,3,1,3,"{""6939"":4,""32097"":4,""41552"":4}"
7327,ebay-kleinanzeigen.de,block,2016-07-30T08:20:16.598Z,7,7,2,3,"{""174"":4,""3356"":4,""262914"":4}"
7329,ebay-kleinanzeigen.de,block,2016-07-30T10:48:10.779Z,7,3,1,3,"{""11588"":4,""12989"":4,""41552"":4}"
7331,ebay-kleinanzeigen.de,block,2016-08-08T04:47:12.648Z,1,7,2,1,"{""19531"":1}"
7332,ebay-kleinanzeigen.de,block,2016-08-08T05:23:49.174Z,7,3,1,3,"{""2828"":4,""5580"":4,""41552"":4}"
7333,ebay-kleinanzeigen.de,block,2016-08-08T07:14:46.351Z,15,4,1,4,"{""3320"":8,""6830"":8,""41552"":8,""30900"":8}"
7337,ebay-kleinanzeigen.de,block,2016-08-29T06:23:59.301Z,1,7,4,1,"{""2828"":1}"
7340,ebay-kleinanzeigen.de,block,2016-09-28T03:02:52.557Z,1,6,3,1,"{""1299"":1}"
7343,ebay-kleinanzeigen.de,block,2016-10-07T07:38:25.172Z,1,7,3,1,"{""262914"":1}"
7346,ebay-kleinanzeigen.de,block,2016-10-15T08:59:00.926Z,7,9,2,3,"{""3356"":4,""1299"":4,""262914"":4}"
7352,ebay-kleinanzeigen.de,block,2016-12-04T01:46:31.711Z,1,5,2,1,"{""3549"":1}"
7353,ebay-kleinanzeigen.de,block,2016-12-06T04:16:02.756Z,3,7,4,2,"{""3356"":2,""262914"":2}"
7354,ebay-kleinanzeigen.de,block,2016-12-06T04:54:48.978Z,7,3,1,3,"{""1200"":4,""41552"":4,""29073"":4}"
7356,ebay-kleinanzeigen.de,block,2016-12-27T07:22:17.829Z,31,5,1,5,"{""29485"":16,""3356"":16,""262914"":16,""41552"":16,""15994"":16}"
7359,ebay-kleinanzeigen.de,block,2017-01-05T02:53:00.068Z,1,5,3,1,"{""24724"":1}"
7360,ebay-kleinanzeigen.de,block,2017-01-05T05:14:44.659Z,7,3,2,3,"{""59564"":4,""9002"":4,""41552"":4}"
7363,ebay-kleinanzeigen.de,block,2017-01-05T07:26:31.798Z,27,5,2,5,"{""3320"":15,""6830"":16,""262914"":14,""41552"":16,""3356"":14}"
7366,ebay-kleinanzeigen.de,block,2017-01-11T12:20:09.873Z,15,4,1,4,"{""30844"":8,""29032"":8,""36997"":8,""41552"":8}"
7369,ebay-kleinanzeigen.de,dns,2017-01-05T03:06:44.197Z,15,4,1,4,"{""12321"":8,""3356"":8,""262914"":8,""41552"":8}"
7372,aol.com,ttl,2016-05-31T04:12:07.695Z,15,4,1,4,"{""197648"":8,""174"":8,""35432"":8,""1668"":8}"
7373,aol.com,ttl,2016-06-30T04:12:07.695Z,15,4,1,4,"{""8544"":8,""197648"":8,""174"":8,""1668"":8}"
7374,avg.com,ttl,2016-05-31T04:12:07.695Z,1,5,3,1,"{""174"":1}"
7378,rakuten.co.jp,ttl,2016-11-06T02:48:35.961Z,1,5,2,1,"{""50673"":1}"
7379,rakuten.co.jp,ttl,2016-12-06T02:48:35.961Z,3,7,2,2,"{""42708"":2,""1299"":2}"
7380,rakuten.co.jp,ttl,2017-01-05T02:48:35.961Z,3,7,2,2,"{""174"":2,""50673"":2}"
7382,rakuten.co.jp,ttl,2016-11-06T02:53:00.068Z,15,4,1,4,"{""23820"":8,""1299"":8,""2914"":8,""15694"":8}"
7383,rakuten.co.jp,ttl,2016-11-06T03:06:44.197Z,15,4,1,4,"{""23820"":8,""12321"":8,""3356"":8,""2516"":8}"
7384,rakuten.co.jp,ttl,2016-10-07T03:07:54.067Z,15,4,1,4,"{""23820"":8,""174"":8,""2914"":8,""8999"":8}"
7385,rakuten.co.jp,ttl,2016-11-06T03:31:57.670Z,7,3,1,3,"{""23820"":4,""2914"":4,""3462"":4}"
7386,rakuten.co.jp,ttl,2016-12-06T03:55:53.462Z,13,4,2,4,"{""23820"":8,""36351"":8,""2516"":7,""2914"":7}"
7387,rakuten.co.jp,ttl,2017-01-05T03:55:53.462Z,1,4,3,1,"{""2914"":1}"
7388,rakuten.co.jp,ttl,2016-05-10T04:29:35.772Z,31,5,1,5,"{""23820"":16,""174"":16,""2914"":16,""35432"":16,""197648"":16}"
7390,rakuten.co.jp,ttl,2016-10-07T05:33:34.350Z,127,7,1,7,"{""49788"":64,""23820"":64,""12552"":64,""24862"":64,""2516"":64,""34989"":64,""3356"":64}"
7391,rakuten.co.jp,ttl,2016-10-07T07:02:28.447Z,7,3,1,3,"{""23820"":4,""43289"":4,""2914"":4}"
7392,rakuten.co.jp,ttl,2016-12-06T07:26:31.798Z,15,4,1,4,"{""23820"":8,""6830"":8,""2914"":8,""1200"":8}"
7394,rakuten.co.jp,ttl,2016-11-06T08:02:19.722Z,1,4,2,1,"{""3491"":1}"
7395,rakuten.co.jp,ttl,2016-12-06T08:02:19.722Z,1,4,2,1,"{""3491"":1}"
7398,rakuten.co.jp,ttl,2016-10-28T00:16:19.848Z,15,4,1,4,"{""23820"":8,""201011"":8,""2516"":8,""3356"":8}"
7399,rakuten.co.jp,ttl,2016-10-28T00:46:47.819Z,127,7,1,7,"{""3320"":64,""5391"":64,""2914"":64,""21183"":64,""197706"":64,""23820"":64,""8585"":64}"
7400,rakuten.co.jp,ttl,2016-08-29T03:02:27.136Z,7,3,1,3,"{""23820"":4,""2914"":4,""55720"":4}"
7401,rakuten.co.jp,ttl,2016-12-27T03:02:27.136Z,7,3,1,3,"{""23820"":4,""2914"":4,""55720"":4}"
7402,amazonaws.com,ttl,2016-06-09T03:31:57.670Z,3,5,2,2,"{""9680"":2,""1299"":2}"
7404,amazonaws.com,ttl,2016-06-09T04:29:35.772Z,29,5,2,5,"{""8544"":15,""1299"":16,""35432"":15,""16509"":16,""197648"":16}"
7405,rakuten.co.jp,ttl,2016-11-27T03:15:54.157Z,31,5,1,5,"{""23820"":16,""2516"":16,""3356"":16,""30818"":16,""50613"":16}"
7406,rakuten.co.jp,ttl,2016-10-28T04:23:53.734Z,7,3,1,3,"{""23820"":4,""2914"":4,""30496"":4}"
7407,rakuten.co.jp,ttl,2016-09-28T05:48:12.690Z,15,4,1,4,"{""33182"":8,""23820"":8,""2516"":8,""3356"":8}"
7408,rakuten.co.jp,ttl,2016-10-28T05:50:47.767Z,7,3,1,3,"{""23820"":4,""2914"":4,""24940"":4}"
7410,rakuten.co.jp,ttl,2016-09-02T11:11:42.136Z,15,4,1,4,"{""23820"":8,""24768"":8,""174"":8,""2914"":8}"
7414,rakuten.co.jp,block,2016-12-06T03:07:54.067Z,1,5,2,1,"{""174"":1}"
7425,iqiyi.com,ttl,2016-08-08T03:55:53.462Z,15,11,4,4,"{""4808"":8,""37963"":8,""2914"":8,""4837"":8}"
7426,iqiyi.com,ttl,2016-09-07T03:55:53.462Z,7,10,4,3,"{""4808"":4,""37963"":4,""4837"":4}"
7427,iqiyi.com,ttl,2016-10-07T03:55:53.462Z,15,9,3,4,"{""4808"":8,""37963"":8,""2914"":8,""4837"":8}"
7430,iqiyi.com,ttl,2016-10-02T01:02:01.716Z,15,4,1,4,"{""4812"":8,""174"":8,""4134"":8,""35017"":8}"
7431,imgur.com,ttl,2016-05-12T22:03:19.913Z,31,5,1,5,"{""6762"":16,""1299"":16,""54113"":16,""12880"":16,""16322"":16}"
7433,google.be,ttl,2016-06-09T04:29:35.772Z,7,3,1,3,"{""8544"":4,""197648"":4,""15169"":4}"
7434,youtube-mp3.org,block,2016-09-07T06:03:09.869Z,7,3,1,3,"{""20860"":4,""13335"":4,""35662"":4}"
7436,pornhub.com,ttl,2016-11-28T00:19:40.610Z,7,3,1,3,"{""48684"":4,""4766"":4,""3257"":4}"
7437,usatoday.com,ttl,2016-06-09T02:33:14.214Z,31,5,2,5,"{""6939"":16,""2828"":16,""54334"":16,""63008"":16,""21735"":16}"
7441,usatoday.com,ttl,2016-08-08T02:53:00.068Z,7,3,1,3,"{""3356"":4,""15694"":4,""21735"":4}"
7442,usatoday.com,ttl,2016-06-09T03:16:49.522Z,15,4,1,4,"{""46816"":8,""6939"":8,""2828"":8,""21735"":8}"
7443,pornhub.com,block,2016-10-22T00:21:32.128Z,15,4,1,4,"{""199669"":8,""29076"":8,""1299"":8,""30361"":8}"
7444,pornhub.com,block,2016-11-21T00:21:32.128Z,29,5,2,5,"{""1299"":16,""199669"":16,""48684"":15,""29076"":16,""30361"":15}"
7445,pornhub.com,dns,2016-06-11T22:03:19.913Z,125,7,2,7,"{""11019"":64,""6762"":63,""12880"":64,""3257"":64,""6453"":63,""30361"":64,""16322"":64}"
7446,pornhub.com,dns,2016-07-11T22:03:19.913Z,63,6,1,6,"{""16322"":32,""12880"":32,""3257"":32,""6453"":32,""30361"":32,""11019"":32}"
7447,pornhub.com,dns,2016-08-10T22:03:19.913Z,122,7,3,7,"{""11019"":61,""6762"":62,""12880"":64,""6453"":62,""1299"":64,""30361"":64,""16322"":64}"
7448,eastday.com,seq,2017-02-04T05:48:53.142Z,3,8,4,2,"{""10026"":2,""4766"":2}"
7449,eastday.com,rst,2017-02-04T05:48:53.142Z,3,8,4,2,"{""10026"":2,""4766"":2}"
7450,eastday.com,status,2017-02-04T05:48:53.142Z,3,8,4,2,"{""10026"":2,""4766"":2}"
7451,usatoday.com,ttl,2016-06-09T03:55:53.462Z,1,7,6,1,"{""4637"":1}"
7452,usatoday.com,ttl,2016-09-07T03:55:53.462Z,5,6,5,3,"{""2828"":4,""2914"":3,""3491"":3}"
7457,usatoday.com,ttl,2016-06-09T04:47:12.648Z,1,7,2,1,"{""6453"":1}"
7460,usatoday.com,ttl,2016-07-09T05:20:25.359Z,15,4,1,4,"{""4826"":8,""2828"":8,""38220"":8,""21735"":8}"
7461,usatoday.com,ttl,2016-08-08T05:20:25.359Z,15,4,1,4,"{""4826"":8,""2828"":8,""38220"":8,""21735"":8}"
7463,usatoday.com,ttl,2016-11-06T05:20:25.359Z,15,4,1,4,"{""4826"":8,""2828"":8,""38220"":8,""21735"":8}"
7465,usatoday.com,ttl,2016-06-09T07:26:31.798Z,15,4,1,4,"{""6830"":8,""2828"":8,""1200"":8,""21735"":8}"
7466,usatoday.com,ttl,2016-10-07T07:26:31.798Z,15,4,1,4,"{""6830"":8,""2828"":8,""1200"":8,""21735"":8}"
7467,usatoday.com,ttl,2016-05-10T08:02:19.722Z,15,4,3,4,"{""3491"":8,""2828"":8,""38001"":8,""21735"":8}"
7468,usatoday.com,ttl,2016-06-09T08:02:19.722Z,27,5,3,5,"{""3491"":14,""2828"":14,""38001"":16,""3356"":15,""21735"":16}"
7469,usatoday.com,ttl,2016-07-09T08:02:19.722Z,15,4,1,4,"{""3491"":8,""2828"":8,""38001"":8,""21735"":8}"
7475,usatoday.com,ttl,2017-01-05T08:02:19.722Z,1,5,3,1,"{""2914"":1}"
7476,usatoday.com,ttl,2016-05-10T10:58:13.068Z,1,6,3,1,"{""174"":1}"
7480,usatoday.com,ttl,2016-09-07T10:58:13.068Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""21735"":8}"
7481,usatoday.com,ttl,2016-10-07T10:58:13.068Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""21735"":8}"
7482,usatoday.com,ttl,2016-11-06T10:58:13.068Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""21735"":8}"
7483,usatoday.com,ttl,2016-12-06T10:58:13.068Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""21735"":8}"
7484,usatoday.com,ttl,2016-09-07T12:24:37.006Z,31,5,1,5,"{""7643"":16,""2828"":16,""2914"":16,""45899"":16,""21735"":16}"
7485,usatoday.com,ttl,2016-06-30T00:10:30.321Z,15,4,1,4,"{""53889"":8,""3257"":8,""3356"":8,""21735"":8}"
7486,usatoday.com,ttl,2016-09-28T00:16:19.848Z,7,3,1,3,"{""201011"":4,""3356"":4,""21735"":4}"
7487,usatoday.com,ttl,2016-10-28T00:16:19.848Z,7,3,1,3,"{""201011"":4,""3356"":4,""21735"":4}"
7489,usatoday.com,ttl,2016-09-28T01:23:41.991Z,7,3,1,3,"{""3356"":4,""29073"":4,""21735"":4}"
7490,usatoday.com,ttl,2016-10-28T01:23:41.991Z,7,3,1,3,"{""3356"":4,""29073"":4,""21735"":4}"
7492,usatoday.com,ttl,2016-10-28T02:35:25.568Z,15,4,1,4,"{""18978"":8,""6461"":8,""2828"":8,""21735"":8}"
7494,usatoday.com,ttl,2016-07-30T02:41:41.940Z,15,4,1,4,"{""7552"":8,""3491"":8,""2828"":8,""21735"":8}"
7495,usatoday.com,ttl,2016-05-31T02:55:50.769Z,15,4,1,4,"{""7850"":8,""174"":8,""2828"":8,""21735"":8}"
7496,usatoday.com,ttl,2016-07-30T02:57:05.904Z,7,3,1,3,"{""3356"":4,""51167"":4,""21735"":4}"
7497,usatoday.com,ttl,2016-09-28T03:02:27.136Z,15,4,1,4,"{""4637"":8,""2828"":8,""55720"":8,""21735"":8}"
7498,usatoday.com,ttl,2016-05-31T03:02:52.557Z,7,3,1,3,"{""3356"":4,""30693"":4,""21735"":4}"
7499,usatoday.com,ttl,2016-09-28T03:10:35.342Z,15,4,1,4,"{""174"":8,""20853"":8,""3356"":8,""21735"":8}"
7501,usatoday.com,ttl,2016-09-29T00:19:22.947Z,7,3,1,3,"{""4766"":4,""2828"":4,""21735"":4}"
7502,usatoday.com,ttl,2016-10-29T00:19:22.947Z,7,3,1,3,"{""4766"":4,""2828"":4,""21735"":4}"
7503,usatoday.com,ttl,2016-11-01T04:30:28.162Z,7,3,1,3,"{""45177"":4,""3356"":4,""21735"":4}"
7505,usatoday.com,ttl,2016-08-03T05:41:36.093Z,7,3,1,3,"{""30496"":4,""3356"":4,""21735"":4}"
7506,usatoday.com,ttl,2016-09-02T05:41:36.093Z,7,3,1,3,"{""30496"":4,""3356"":4,""21735"":4}"
7507,usatoday.com,ttl,2016-09-05T01:46:31.711Z,15,4,1,4,"{""4323"":8,""3356"":8,""3549"":8,""21735"":8}"
7508,usatoday.com,ttl,2016-06-07T03:07:29.879Z,7,3,1,3,"{""12321"":4,""3356"":4,""21735"":4}"
7509,usatoday.com,ttl,2016-10-05T03:07:29.879Z,7,3,1,3,"{""12321"":4,""3356"":4,""21735"":4}"
7510,usatoday.com,ttl,2016-11-04T03:07:29.879Z,7,3,1,3,"{""12321"":4,""3356"":4,""21735"":4}"
7511,usatoday.com,ttl,2016-12-04T03:07:29.879Z,7,3,1,3,"{""12321"":4,""3356"":4,""21735"":4}"
7513,usatoday.com,ttl,2016-08-09T03:58:38.529Z,15,4,1,4,"{""3257"":8,""3356"":8,""36884"":8,""21735"":8}"
7515,usatoday.com,ttl,2016-09-18T22:45:17.928Z,7,3,1,3,"{""5413"":4,""2828"":4,""21735"":4}"
7516,usatoday.com,seq,2016-07-07T05:39:35.154Z,1,5,2,1,"{""3356"":1}"
7518,usatoday.com,seq,2016-07-09T06:54:30.887Z,1,4,2,1,"{""174"":1}"
7519,usatoday.com,seq,2016-07-30T04:40:44.259Z,15,4,1,4,"{""200761"":8,""12874"":8,""3356"":8,""21735"":8}"
7523,usatoday.com,seq,2016-08-29T02:41:41.940Z,15,4,1,4,"{""7552"":8,""3491"":8,""2828"":8,""21735"":8}"
7524,usatoday.com,seq,2016-09-28T02:41:41.940Z,15,4,1,4,"{""7552"":8,""3491"":8,""2828"":8,""21735"":8}"
7525,usatoday.com,seq,2016-08-29T02:57:05.904Z,7,3,1,3,"{""3356"":4,""51167"":4,""21735"":4}"
7526,usatoday.com,seq,2016-10-02T05:41:36.093Z,7,3,1,3,"{""30496"":4,""3356"":4,""21735"":4}"
7527,usatoday.com,seq,2016-11-04T01:46:31.711Z,15,4,1,4,"{""4323"":8,""3356"":8,""3549"":8,""21735"":8}"
7528,usatoday.com,seq,2016-10-07T02:53:00.068Z,7,3,1,3,"{""3356"":4,""15694"":4,""21735"":4}"
7529,usatoday.com,seq,2016-12-06T06:42:01.562Z,15,4,1,4,"{""6461"":8,""3356"":8,""20860"":8,""21735"":8}"
7531,usatoday.com,seq,2016-11-06T12:24:37.006Z,31,5,1,5,"{""7643"":16,""2828"":16,""2914"":16,""45899"":16,""21735"":16}"
7532,usatoday.com,seq,2016-11-27T03:10:35.342Z,15,4,1,4,"{""174"":8,""20853"":8,""3356"":8,""21735"":8}"
7533,usatoday.com,seq,2016-11-01T01:37:55.855Z,15,4,1,4,"{""1299"":8,""3356"":8,""3223"":8,""21735"":8}"
7535,usatoday.com,seq,2016-12-27T00:16:19.848Z,7,3,1,3,"{""201011"":4,""3356"":4,""21735"":4}"
7536,usatoday.com,seq,2016-12-27T01:23:41.991Z,7,3,1,3,"{""3356"":4,""29073"":4,""21735"":4}"
7537,usatoday.com,seq,2017-01-05T07:26:31.798Z,15,4,1,4,"{""6830"":8,""2828"":8,""1200"":8,""21735"":8}"
7538,usatoday.com,seq,2017-02-11T13:46:22.211Z,63,6,1,6,"{""6939"":32,""30844"":32,""21735"":32,""2828"":32,""29032"":32,""36997"":32}"
7539,usatoday.com,block,2016-06-09T06:16:02.265Z,7,3,1,3,"{""3356"":4,""53597"":4,""21735"":4}"
7540,usatoday.com,block,2016-08-03T10:58:46.149Z,30,5,2,5,"{""30900"":16,""6830"":16,""2828"":16,""1200"":15,""21735"":16}"
7543,usatoday.com,block,2016-08-08T05:09:58.041Z,3,5,2,2,"{""2914"":2,""2828"":2}"
7551,usatoday.com,block,2016-09-11T05:56:05.821Z,7,3,1,3,"{""43289"":4,""3356"":4,""21735"":4}"
7556,usatoday.com,block,2016-11-27T02:07:21.021Z,7,3,2,3,"{""3356"":4,""39122"":4,""21735"":4}"
7558,usatoday.com,block,2016-11-29T06:43:20.659Z,15,4,1,4,"{""39324"":8,""3356"":8,""47605"":8,""21735"":8}"
7560,usatoday.com,block,2016-12-06T07:42:22.054Z,15,4,1,4,"{""29485"":8,""3356"":8,""15994"":8,""21735"":8}"
7562,usatoday.com,block,2017-01-03T03:07:29.879Z,7,3,1,3,"{""12321"":4,""3356"":4,""21735"":4}"
7563,usatoday.com,block,2017-02-11T13:46:22.211Z,63,6,1,6,"{""6939"":32,""30844"":32,""21735"":32,""2828"":32,""29032"":32,""36997"":32}"
7565,usatoday.com,rst,2016-12-27T02:41:41.940Z,15,4,1,4,"{""7552"":8,""3491"":8,""2828"":8,""21735"":8}"
7566,usatoday.com,rst,2017-02-11T13:46:22.211Z,63,6,1,6,"{""6939"":32,""30844"":32,""21735"":32,""2828"":32,""29032"":32,""36997"":32}"
7567,usatoday.com,status,2017-02-11T13:46:22.211Z,63,6,1,6,"{""6939"":32,""30844"":32,""21735"":32,""2828"":32,""29032"":32,""36997"":32}"
7569,google.com,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
7570,giphy.com,dns,2016-06-11T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
7571,giphy.com,dns,2016-07-11T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
7572,giphy.com,dns,2016-08-10T22:03:19.913Z,29,5,2,5,"{""12880"":16,""6453"":15,""16322"":16,""13335"":16,""6762"":15}"
7574,blogspot.com.br,dns,2016-06-09T20:51:08.933Z,30,5,2,5,"{""15169"":16,""6453"":15,""16322"":16,""12880"":16,""29049"":16}"
7575,blogspot.com.br,dns,2016-07-09T20:51:08.933Z,29,5,2,5,"{""15169"":16,""6453"":15,""16322"":16,""12880"":16,""6762"":15}"
7576,blogspot.com.br,dns,2016-08-08T20:51:08.933Z,29,5,2,5,"{""15169"":16,""6453"":15,""16322"":16,""12880"":16,""6762"":15}"
7579,oracle.com,ttl,2016-12-06T07:26:31.798Z,7,3,1,3,"{""6830"":4,""792"":4,""3257"":4}"
7580,huffingtonpost.com,ttl,2016-05-10T07:02:28.447Z,7,3,1,3,"{""174"":4,""1668"":4,""43289"":4}"
7581,huffingtonpost.com,block,2016-06-09T04:29:35.772Z,29,5,2,5,"{""8544"":15,""197648"":16,""174"":16,""35432"":15,""1668"":16}"
7583,bongacams.com,dns,2016-06-11T22:03:19.913Z,122,7,3,7,"{""16322"":64,""6762"":62,""12880"":64,""6453"":61,""1299"":64,""29049"":62,""29789"":64}"
7584,bongacams.com,dns,2016-07-11T22:03:19.913Z,31,5,1,5,"{""12880"":16,""1299"":16,""16322"":16,""29789"":16,""6762"":16}"
7585,bongacams.com,dns,2016-08-10T22:03:19.913Z,31,5,1,5,"{""12880"":16,""1299"":16,""16322"":16,""29789"":16,""6762"":16}"
7586,mail.ru,seq,2016-08-29T02:05:36.597Z,31,5,1,5,"{""9186"":16,""5626"":16,""6939"":16,""12389"":16,""47764"":16}"
7587,youporn.com,block,2016-12-31T22:00:16.415Z,29,5,2,5,"{""1299"":16,""199669"":16,""48684"":15,""29076"":16,""30361"":15}"
7588,youporn.com,dns,2016-06-11T23:26:39.886Z,63,6,1,6,"{""16322"":32,""12880"":32,""3257"":32,""6453"":32,""30361"":32,""11019"":32}"
7589,youporn.com,dns,2016-07-11T23:26:39.886Z,63,6,1,6,"{""16322"":32,""12880"":32,""3257"":32,""6453"":32,""30361"":32,""11019"":32}"
7590,google.fi,ttl,2016-09-26T00:43:55.937Z,1,8,6,1,"{""3491"":1}"
7592,shutterstock.com,ttl,2016-05-31T02:51:17.543Z,1,7,2,1,"{""174"":1}"
7594,chaturbate.com,seq,2016-10-07T04:02:35.016Z,15,4,1,4,"{""42831"":8,""2914"":8,""1299"":8,""13335"":8}"
7595,chaturbate.com,block,2016-06-09T04:29:35.772Z,3,5,2,2,"{""8544"":2,""1299"":2}"
7596,chaturbate.com,block,2016-08-29T01:00:01.723Z,7,3,1,3,"{""201011"":4,""33891"":4,""13335"":4}"
7597,chaturbate.com,block,2016-09-07T03:00:10.533Z,1,6,3,1,"{""6461"":1}"
7598,chaturbate.com,dns,2016-06-11T22:03:19.913Z,58,6,3,6,"{""16322"":32,""6762"":30,""12880"":32,""13335"":32,""6453"":30,""29049"":29}"
7599,chaturbate.com,dns,2016-07-11T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
7600,chaturbate.com,dns,2016-08-10T22:03:19.913Z,29,5,2,5,"{""12880"":16,""6453"":15,""16322"":16,""13335"":16,""6762"":15}"
7601,asos.com,seq,2016-10-26T00:19:42.019Z,1,6,3,1,"{""33517"":1}"
7602,google.co.jp,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
7603,loading-delivery2.com,ttl,2016-05-31T04:12:07.695Z,15,4,1,4,"{""46652"":8,""1299"":8,""35432"":8,""197648"":8}"
7609,alibaba.com,ttl,2016-05-10T12:24:37.006Z,31,5,1,5,"{""7643"":16,""45899"":16,""2914"":16,""45102"":16,""3491"":16}"
7610,alibaba.com,ttl,2016-08-08T12:24:37.006Z,15,4,1,4,"{""7643"":8,""2914"":8,""45102"":8,""3491"":8}"
7612,alibaba.com,ttl,2016-12-27T06:09:13.579Z,31,5,1,5,"{""36351"":16,""6453"":16,""4637"":16,""45102"":16,""1221"":16}"
7613,alibaba.com,ttl,2016-07-31T03:02:31.513Z,63,6,1,6,"{""49788"":32,""50304"":32,""6453"":32,""34989"":32,""174"":32,""45102"":32}"
7614,alibaba.com,ttl,2016-09-29T03:02:31.513Z,63,6,1,6,"{""49788"":32,""50304"":32,""6453"":32,""34989"":32,""174"":32,""45102"":32}"
7615,alibaba.com,ttl,2016-08-03T05:41:36.093Z,7,3,1,3,"{""2914"":4,""45102"":4,""30496"":4}"
7616,alibaba.com,ttl,2016-06-10T01:44:20.405Z,1,6,2,1,"{""3356"":1}"
7618,alibaba.com,ttl,2016-09-08T01:44:20.405Z,15,4,1,4,"{""6453"":8,""50673"":8,""45102"":8,""51430"":8}"
7619,alibaba.com,ttl,2016-10-08T01:44:20.405Z,15,4,1,4,"{""6453"":8,""50673"":8,""45102"":8,""51430"":8}"
7620,alibaba.com,ttl,2016-12-07T01:44:20.405Z,31,5,1,5,"{""42708"":16,""6453"":16,""1299"":16,""45102"":16,""51430"":16}"
7622,alibaba.com,ttl,2016-07-19T01:21:16.857Z,31,5,1,5,"{""6453"":16,""3356"":16,""30818"":16,""50613"":16,""45102"":16}"
7623,alibaba.com,ttl,2016-08-18T01:21:16.857Z,31,5,1,5,"{""6453"":16,""3356"":16,""30818"":16,""50613"":16,""45102"":16}"
7624,alibaba.com,ttl,2016-09-17T01:21:16.857Z,31,5,1,5,"{""6453"":16,""3356"":16,""30818"":16,""50613"":16,""45102"":16}"
7625,alibaba.com,ttl,2016-06-19T03:06:33.772Z,31,5,1,5,"{""199267"":16,""8551"":16,""2914"":16,""45102"":16,""3356"":16}"
7626,alibaba.com,ttl,2016-06-19T06:30:40.536Z,1,5,2,1,"{""3356"":1}"
7627,alibaba.com,ttl,2016-07-25T03:10:31.681Z,7,3,1,3,"{""6453"":4,""45102"":4,""20853"":4}"
7628,alibaba.com,ttl,2016-09-15T01:40:55.298Z,26,5,3,5,"{""6453"":14,""38001"":16,""2914"":13,""45102"":16,""3491"":14}"
7629,alibaba.com,ttl,2016-10-07T05:57:34.275Z,15,4,1,4,"{""6453"":8,""174"":8,""45102"":8,""61317"":8}"
7630,alibaba.com,ttl,2016-09-22T04:36:54.447Z,31,5,1,5,"{""9186"":16,""5626"":16,""6453"":16,""45102"":16,""13156"":16}"
7631,alibaba.com,ttl,2016-12-21T04:36:54.447Z,31,5,1,5,"{""9186"":16,""5626"":16,""6453"":16,""45102"":16,""13156"":16}"
7632,alibaba.com,ttl,2016-11-03T17:28:40.016Z,7,3,1,3,"{""6453"":4,""45102"":4,""15694"":4}"
7633,alibaba.com,ttl,2016-11-24T22:36:25.442Z,15,4,1,4,"{""6453"":8,""1299"":8,""45102"":8,""3223"":8}"
7634,alibaba.com,ttl,2016-12-01T14:50:13.164Z,63,6,1,6,"{""35753"":32,""39386"":32,""34426"":32,""6453"":32,""51975"":32,""45102"":32}"
7637,alibaba.com,seq,2016-06-30T08:04:20.303Z,1,5,2,1,"{""2914"":1}"
7638,alibaba.com,seq,2016-08-29T02:56:43.049Z,3,7,3,2,"{""6453"":2,""1299"":2}"
7644,alibaba.com,block,2017-01-05T03:30:52.550Z,15,4,1,4,"{""49505"":8,""9002"":8,""6453"":8,""45102"":8}"
7646,dropbox.com,ttl,2016-07-01T00:41:01.250Z,15,4,1,4,"{""8544"":8,""197648"":8,""174"":8,""19679"":8}"
7650,360.cn,ttl,2017-01-05T04:02:35.016Z,15,4,1,4,"{""2914"":8,""42831"":8,""4134"":8,""134764"":8}"
7651,360.cn,ttl,2016-06-30T00:00:26.926Z,15,4,1,4,"{""4812"":8,""174"":8,""4134"":8,""20853"":8}"
7652,360.cn,ttl,2016-11-27T00:16:19.848Z,15,4,1,4,"{""201011"":8,""3356"":8,""4134"":8,""134764"":8}"
7653,360.cn,ttl,2016-12-27T00:16:19.848Z,15,4,1,4,"{""201011"":8,""3356"":8,""4134"":8,""134764"":8}"
7654,360.cn,ttl,2016-06-30T00:35:28.119Z,1,7,4,1,"{""3491"":1}"
7657,360.cn,ttl,2016-05-31T02:14:56.417Z,1,7,3,1,"{""3257"":1}"
7659,360.cn,ttl,2016-10-02T00:28:19.422Z,15,4,1,4,"{""2914"":8,""4134"":8,""51852"":8,""134764"":8}"
7663,360.cn,ttl,2017-01-17T18:51:56.244Z,31,5,1,5,"{""29032"":16,""4134"":16,""36997"":16,""30844"":16,""134764"":16}"
7666,blogspot.in,ttl,2016-06-15T03:31:20.719Z,7,3,1,3,"{""48434"":4,""15169"":4,""6736"":4}"
7667,google.com.eg,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
7668,google.co.il,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
7669,google.co.il,ttl,2016-05-19T21:24:55.031Z,59,6,2,6,"{""15169"":32,""16322"":32,""6762"":31,""12880"":32,""6453"":30,""29049"":30}"
7671,baidu.com,ttl,2016-10-02T00:21:47.768Z,7,3,1,3,"{""4766"":4,""4134"":4,""23724"":4}"
7672,baidu.com,ttl,2016-11-01T00:21:47.768Z,7,3,1,3,"{""3491"":4,""4766"":4,""9808"":4}"
7673,baidu.com,ttl,2016-06-04T02:34:21.779Z,1,5,2,1,"{""2914"":1}"
7676,baidu.com,ttl,2016-08-06T08:07:00.297Z,31,5,1,5,"{""4808"":16,""54334"":16,""6939"":16,""63008"":16,""4837"":16}"
7677,baidu.com,ttl,2016-06-19T00:57:03.145Z,1,6,2,1,"{""9808"":1}"
7678,baidu.com,ttl,2016-06-19T02:33:52.452Z,31,5,1,5,"{""4826"":16,""4808"":16,""45671"":16,""4837"":16,""3257"":16}"
7679,baidu.com,ttl,2016-07-19T02:33:52.452Z,63,6,1,6,"{""45671"":32,""9808"":32,""4826"":32,""3491"":32,""3356"":32,""58453"":32}"
7680,baidu.com,ttl,2016-07-25T05:12:46.445Z,15,4,1,4,"{""4808"":8,""36352"":8,""1299"":8,""4837"":8}"
7682,baidu.com,seq,2016-08-18T02:33:52.452Z,1,6,2,1,"{""3257"":1}"
7683,baidu.com,seq,2016-09-17T02:33:52.452Z,63,6,1,6,"{""45671"":32,""9808"":32,""4826"":32,""3491"":32,""3356"":32,""58453"":32}"
7684,baidu.com,seq,2016-12-31T00:21:47.768Z,3,6,3,3,"{""23724"":3,""3491"":2,""9808"":2}"
7686,baidu.com,block,2016-08-24T05:12:46.445Z,3,6,2,2,"{""4808"":2,""4837"":2}"
7688,baidu.com,block,2016-10-17T02:33:52.452Z,31,5,1,5,"{""4826"":16,""4808"":16,""174"":16,""45671"":16,""4837"":16}"
7689,baidu.com,block,2016-12-07T13:39:45.050Z,1,5,2,1,"{""1299"":1}"
7690,baidu.com,block,2016-12-16T00:57:03.145Z,1,11,8,1,"{""701"":1}"
7694,baidu.com,rst,2016-12-16T02:33:52.452Z,15,10,3,5,"{""3257"":15,""9808"":8,""58453"":8,""3356"":8,""3491"":8}"
7695,google.co.il,seq,2016-06-18T21:24:55.031Z,1,7,3,1,"{""51026"":1}"
7700,media.tumblr.com,dns,2016-06-11T22:03:19.913Z,31,5,1,5,"{""12880"":16,""6453"":16,""1299"":16,""16322"":16,""16509"":16}"
7701,media.tumblr.com,dns,2016-07-11T22:03:19.913Z,31,5,1,5,"{""12880"":16,""6453"":16,""1299"":16,""16322"":16,""16509"":16}"
7703,amazon.ca,ttl,2016-06-09T04:29:35.772Z,1,5,2,1,"{""35432"":1}"
7704,amazon.ca,ttl,2016-06-30T00:24:10.294Z,63,6,1,6,"{""5391"":32,""16509"":32,""21183"":32,""197706"":32,""6762"":32,""8585"":32}"
7705,amazon.ca,ttl,2016-08-29T00:24:10.294Z,63,6,1,6,"{""5391"":32,""16509"":32,""21183"":32,""197706"":32,""6762"":32,""8585"":32}"
7706,amazon.ca,ttl,2016-09-18T22:45:17.928Z,1,4,2,1,"{""1299"":1}"
7709,taobao.com,ttl,2016-08-29T00:35:28.119Z,1,6,3,1,"{""58461"":1}"
7711,taobao.com,ttl,2016-11-27T00:35:28.119Z,1,5,2,1,"{""4812"":1}"
7712,taobao.com,ttl,2016-09-28T02:25:36.405Z,31,5,1,5,"{""6461"":16,""37963"":16,""4134"":16,""8100"":16,""58461"":16}"
7715,taobao.com,ttl,2016-10-02T00:21:47.768Z,7,3,1,3,"{""37963"":4,""4134"":4,""4766"":4}"
7719,taobao.com,ttl,2016-09-24T21:48:44.478Z,15,4,1,4,"{""33785"":8,""37963"":8,""4134"":8,""3491"":8}"
7720,taobao.com,ttl,2016-10-06T18:18:31.342Z,31,5,1,5,"{""17621"":16,""37963"":16,""1299"":16,""4837"":16,""5413"":16}"
7722,taobao.com,seq,2016-07-04T03:23:57.466Z,1,8,3,1,"{""49597"":1}"
7723,taobao.com,seq,2016-07-16T00:51:17.064Z,3,6,2,2,"{""58461"":2,""49597"":2}"
7724,taobao.com,seq,2016-07-16T04:27:39.808Z,1,6,2,1,"{""58461"":1}"
7728,taobao.com,seq,2016-08-03T08:56:03.993Z,30,5,2,5,"{""5577"":16,""174"":16,""37963"":16,""4134"":16,""58461"":15}"
7729,taobao.com,seq,2016-08-18T04:50:10.003Z,3,6,2,2,"{""58461"":2,""49597"":2}"
7733,taobao.com,seq,2016-10-08T00:28:51.712Z,15,4,1,4,"{""6453"":8,""37963"":8,""4134"":8,""15694"":8}"
7735,taobao.com,seq,2016-09-28T01:36:57.684Z,5,7,4,3,"{""174"":3,""58461"":3,""4134"":4}"
7736,taobao.com,seq,2016-10-11T00:31:01.330Z,62,6,2,6,"{""174"":32,""58461"":31,""4134"":32,""20860"":32,""35662"":32,""37963"":32}"
7738,taobao.com,seq,2016-10-22T05:39:34.493Z,31,5,1,5,"{""201011"":16,""37963"":16,""51191"":16,""1299"":16,""4837"":16}"
7741,taobao.com,seq,2016-11-27T02:25:36.405Z,15,4,1,4,"{""37963"":8,""4134"":8,""8100"":8,""3491"":8}"
7744,taobao.com,seq,2016-11-27T05:11:29.059Z,15,4,1,4,"{""174"":8,""37963"":8,""4134"":8,""20860"":8}"
7747,taobao.com,seq,2016-12-27T09:04:00.607Z,63,6,1,6,"{""17621"":32,""199558"":32,""6939"":32,""4837"":32,""2588"":32,""37963"":32}"
7748,taobao.com,seq,2016-10-30T08:56:04.527Z,7,3,1,3,"{""15399"":4,""37963"":4,""6453"":4}"
7749,taobao.com,seq,2016-11-01T11:05:39.629Z,1,5,2,1,"{""58461"":1}"
7750,taobao.com,seq,2016-11-06T04:59:24.381Z,3,7,3,2,"{""58461"":2,""49597"":2}"
7751,taobao.com,seq,2016-12-06T04:59:24.381Z,1,5,2,1,"{""3257"":1}"
7752,taobao.com,seq,2016-11-10T02:04:50.197Z,62,6,2,6,"{""28717"":32,""31027"":32,""58461"":31,""4134"":32,""3356"":32,""37963"":32}"
7754,taobao.com,seq,2016-11-13T05:23:37.976Z,1,7,2,1,"{""58461"":1}"
7755,taobao.com,seq,2016-12-13T05:23:37.976Z,1,7,2,1,"{""58461"":1}"
7756,taobao.com,seq,2016-11-19T02:44:56.281Z,7,8,3,4,"{""201011"":4,""58461"":4,""2914"":7,""49597"":4}"
7759,taobao.com,block,2016-05-31T02:15:30.344Z,63,6,1,6,"{""2914"":32,""58461"":32,""4134"":32,""49597"":32,""20473"":32,""37963"":32}"
7760,taobao.com,block,2016-05-31T03:02:52.557Z,15,4,1,4,"{""30693"":8,""37963"":8,""4134"":8,""6939"":8}"
7761,taobao.com,block,2016-06-04T01:14:05.814Z,31,5,1,5,"{""174"":16,""11990"":16,""37963"":16,""4134"":16,""58461"":16}"
7762,taobao.com,block,2016-06-04T10:29:48.162Z,121,7,2,7,"{""17621"":62,""2914"":64,""133752"":64,""58461"":62,""4134"":62,""4837"":62,""37963"":64}"
7763,taobao.com,block,2016-06-28T05:02:01.020Z,31,5,1,5,"{""58461"":16,""37963"":16,""4134"":16,""1299"":16,""30083"":16}"
7767,taobao.com,block,2016-07-22T09:02:08.778Z,3,8,2,2,"{""9299"":2,""1299"":2}"
7768,taobao.com,block,2016-07-25T02:38:14.839Z,63,6,1,6,"{""19531"":32,""19844"":32,""5580"":32,""4837"":32,""25780"":32,""37963"":32}"
7780,taobao.com,block,2016-11-01T18:24:10.250Z,1,5,2,1,"{""3356"":1}"
7781,taobao.com,block,2016-11-25T15:02:00.350Z,1,6,2,1,"{""4812"":1}"
7784,taobao.com,block,2016-12-01T11:05:39.629Z,15,4,1,4,"{""199669"":8,""37963"":8,""4134"":8,""9002"":8}"
7789,google.co.id,ttl,2016-06-09T04:29:35.772Z,7,3,1,3,"{""8544"":4,""197648"":4,""15169"":4}"
7790,taobao.com,dns,2016-08-12T07:17:59.252Z,3,8,2,2,"{""2914"":2,""9009"":2}"
7793,taobao.com,dns,2016-10-02T00:00:21.559Z,1,7,5,1,"{""61317"":1}"
7796,dailymotion.com,dns,2016-05-12T22:03:19.913Z,31,5,1,5,"{""174"":16,""41690"":16,""16322"":16,""12880"":16,""29049"":16}"
7797,dailymotion.com,dns,2016-06-11T22:03:19.913Z,247,8,2,8,"{""16322"":128,""41690"":128,""6762"":127,""12880"":128,""9498"":124,""29049"":124,""200612"":124,""174"":128}"
7798,dailymotion.com,dns,2016-07-11T22:03:19.913Z,31,5,1,5,"{""174"":16,""41690"":16,""16322"":16,""12880"":16,""6762"":16}"
7799,zol.com.cn,ttl,2016-06-09T07:26:31.798Z,15,4,1,4,"{""4808"":8,""6830"":8,""4837"":8,""23724"":8}"
7800,zol.com.cn,ttl,2016-06-10T01:48:37.835Z,7,7,2,3,"{""4808"":4,""7473"":4,""4837"":4}"
7801,dailymotion.com,dns,2016-08-10T22:03:19.913Z,31,5,1,5,"{""174"":16,""41690"":16,""16322"":16,""12880"":16,""6762"":16}"
7802,tumblr.com,dns,2016-06-11T22:03:19.913Z,31,5,1,5,"{""6762"":16,""1299"":16,""26101"":16,""12880"":16,""16322"":16}"
7803,tumblr.com,dns,2016-07-11T22:03:19.913Z,63,6,1,6,"{""16322"":32,""10310"":32,""6762"":32,""12880"":32,""1299"":32,""26101"":32}"
7804,tumblr.com,dns,2016-08-10T22:03:19.913Z,63,6,1,6,"{""16322"":32,""10310"":32,""6762"":32,""12880"":32,""1299"":32,""26101"":32}"
7805,godaddy.com,ttl,2016-07-01T00:10:03.561Z,15,4,1,4,"{""209"":8,""2828"":8,""36352"":8,""26496"":8}"
7806,roblox.com,ttl,2016-05-10T04:46:23.176Z,1,7,3,1,"{""4637"":1}"
7807,roblox.com,ttl,2016-06-09T04:46:23.176Z,3,6,4,2,"{""6453"":2,""4637"":2}"
7808,roblox.com,ttl,2016-07-09T04:46:23.176Z,1,5,2,1,"{""4637"":1}"
7809,roblox.com,ttl,2016-08-08T04:46:23.176Z,1,7,4,1,"{""4637"":1}"
7810,roblox.com,ttl,2016-09-07T04:46:23.176Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
7812,roblox.com,ttl,2016-12-06T04:46:23.176Z,15,4,2,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
7813,roblox.com,ttl,2017-01-05T04:46:23.176Z,15,4,3,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
7814,roblox.com,ttl,2017-02-04T04:46:23.176Z,29,5,3,5,"{""36351"":16,""6453"":16,""2914"":15,""19324"":16,""4637"":15}"
7815,roblox.com,ttl,2016-05-10T12:24:37.006Z,31,5,1,5,"{""7643"":16,""3491"":16,""45899"":16,""19324"":16,""3257"":16}"
7816,roblox.com,ttl,2016-06-09T12:24:37.006Z,15,4,1,4,"{""7643"":8,""6453"":8,""45899"":8,""19324"":8}"
7817,roblox.com,ttl,2016-08-08T12:24:37.006Z,15,4,1,4,"{""7643"":8,""6453"":8,""45899"":8,""19324"":8}"
7818,roblox.com,ttl,2016-09-07T12:24:37.006Z,15,4,1,4,"{""7643"":8,""6453"":8,""45899"":8,""19324"":8}"
7819,roblox.com,ttl,2016-10-07T12:24:37.006Z,15,4,1,4,"{""7643"":8,""6453"":8,""45899"":8,""19324"":8}"
7820,roblox.com,ttl,2016-05-31T02:21:06.143Z,15,4,1,4,"{""60311"":8,""15576"":8,""19324"":8,""3257"":8}"
7821,roblox.com,ttl,2016-06-30T02:21:06.143Z,15,4,1,4,"{""60311"":8,""15576"":8,""19324"":8,""3257"":8}"
7822,roblox.com,ttl,2016-07-30T02:21:06.143Z,15,4,1,4,"{""60311"":8,""15576"":8,""19324"":8,""3257"":8}"
7823,roblox.com,ttl,2016-05-31T02:24:21.483Z,15,4,1,4,"{""6453"":8,""2914"":8,""19324"":8,""3327"":8}"
7824,roblox.com,ttl,2016-05-31T05:19:19.389Z,15,4,1,4,"{""6461"":8,""36114"":8,""53340"":8,""19324"":8}"
7827,roblox.com,ttl,2016-07-04T03:08:56.148Z,15,4,1,4,"{""6453"":8,""42831"":8,""2914"":8,""19324"":8}"
7828,roblox.com,ttl,2016-06-13T04:18:19.148Z,31,5,1,5,"{""16125"":16,""3320"":16,""13194"":16,""19324"":16,""3257"":16}"
7829,roblox.com,ttl,2016-06-16T02:00:30.255Z,63,6,1,6,"{""19324"":32,""3257"":32,""6453"":32,""3356"":32,""30818"":32,""50613"":32}"
7830,roblox.com,ttl,2016-07-16T02:00:30.255Z,63,6,1,6,"{""19324"":32,""3257"":32,""6453"":32,""3356"":32,""30818"":32,""50613"":32}"
7832,roblox.com,ttl,2016-09-14T02:00:30.255Z,31,5,1,5,"{""50613"":16,""6453"":16,""3356"":16,""30818"":16,""19324"":16}"
7834,roblox.com,ttl,2016-11-13T02:00:30.255Z,63,6,1,6,"{""19324"":32,""3257"":32,""6453"":32,""3356"":32,""30818"":32,""50613"":32}"
7835,roblox.com,ttl,2016-09-23T02:50:02.322Z,15,4,1,4,"{""6453"":8,""50673"":8,""51430"":8,""19324"":8}"
7841,roblox.com,block,2016-06-09T08:16:18.489Z,7,3,1,3,"{""47869"":4,""19324"":4,""3257"":4}"
7848,businessinsider.com,ttl,2016-05-10T03:55:53.462Z,7,3,1,3,"{""36351"":4,""54113"":4,""13591"":4}"
7849,orange.fr,ttl,2016-11-27T01:13:16.996Z,7,3,1,3,"{""36351"":4,""4637"":4,""8891"":4}"
7850,orange.fr,ttl,2016-12-27T01:13:16.996Z,7,3,1,3,"{""36351"":4,""4637"":4,""8891"":4}"
7851,naver.com,seq,2016-11-06T03:00:10.533Z,3,9,4,2,"{""12586"":2,""1239"":2}"
7852,naver.com,seq,2016-12-31T03:04:19.933Z,5,9,5,3,"{""2828"":3,""2914"":3,""3491"":4}"
7855,naver.com,block,2016-08-25T08:42:31.014Z,15,4,1,4,"{""203629"":8,""2119"":8,""2828"":8,""9318"":8}"
7856,naver.com,block,2016-08-29T00:00:25.097Z,1,5,2,1,"{""5580"":1}"
7858,naver.com,block,2016-08-29T01:00:01.723Z,1,4,2,1,"{""9318"":1}"
7862,netflix.com,dns,2016-06-11T22:03:19.913Z,31,5,1,5,"{""12880"":16,""6453"":16,""1299"":16,""16322"":16,""16509"":16}"
7863,netflix.com,dns,2016-07-11T22:03:19.913Z,31,5,1,5,"{""12880"":16,""1299"":16,""16322"":16,""16509"":16,""6762"":16}"
7864,netflix.com,dns,2016-08-10T22:03:19.913Z,61,6,2,6,"{""16322"":32,""16509"":32,""6762"":31,""12880"":32,""6453"":31,""1299"":32}"
7866,17ok.com,dns,2016-09-22T03:26:22.732Z,1,4,2,1,"{""59050"":1}"
7868,chaoshi.tmall.com,ttl,2016-08-22T07:08:38.220Z,31,5,1,5,"{""32475"":16,""4812"":16,""37963"":16,""4134"":16,""3356"":16}"
7869,chaoshi.tmall.com,ttl,2016-11-20T17:35:43.343Z,15,4,1,4,"{""15399"":8,""37963"":8,""6453"":8,""4837"":8}"
7874,chaoshi.tmall.com,ttl,2017-01-10T20:25:22.611Z,63,6,1,6,"{""4812"":32,""29032"":32,""30844"":32,""4134"":32,""37963"":32,""36997"":32}"
7876,chaoshi.tmall.com,seq,2016-12-26T06:46:15.561Z,1,7,3,1,"{""12956"":1}"
7878,chaoshi.tmall.com,block,2016-12-28T04:48:00.534Z,63,6,1,6,"{""28717"":32,""4812"":32,""31027"":32,""4134"":32,""3356"":32,""37963"":32}"
7880,chaoshi.tmall.com,dns,2017-02-09T20:25:22.611Z,62,6,2,6,"{""4812"":31,""29032"":32,""30844"":32,""4134"":32,""37963"":32,""36997"":32}"
7882,pinterest.com,dns,2016-06-11T22:03:19.913Z,242,8,3,8,"{""2914"":124,""16322"":128,""6762"":124,""12880"":128,""6453"":124,""1299"":124,""29049"":121,""54113"":128}"
7883,pinterest.com,dns,2016-07-11T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""54113"":16}"
7884,pinterest.com,dns,2016-08-10T22:03:19.913Z,121,7,2,7,"{""2914"":62,""16322"":64,""6762"":62,""12880"":64,""6453"":62,""1299"":62,""54113"":64}"
7886,google.sk,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
7888,adidas.tmall.com,ttl,2016-11-17T12:17:37.231Z,31,5,1,5,"{""59564"":16,""4812"":16,""37963"":16,""4134"":16,""9002"":16}"
7889,adidas.tmall.com,ttl,2016-12-15T01:18:10.442Z,7,8,2,3,"{""17621"":4,""37963"":4,""4837"":4}"
7892,adidas.tmall.com,block,2016-11-16T03:20:25.026Z,31,5,1,5,"{""17621"":16,""37963"":16,""24940"":16,""4837"":16,""3257"":16}"
7893,adidas.tmall.com,block,2016-11-18T02:04:34.209Z,31,5,1,5,"{""4637"":16,""33438"":16,""37963"":16,""4134"":16,""1221"":16}"
7894,adidas.tmall.com,block,2016-11-18T09:37:06.086Z,1,6,2,1,"{""4812"":1}"
7895,adidas.tmall.com,block,2016-11-19T06:55:43.827Z,15,4,1,4,"{""49505"":8,""37963"":8,""4134"":8,""9002"":8}"
7904,uol.com.br,ttl,2016-10-07T02:33:14.214Z,1,5,2,1,"{""174"":1}"
7907,uol.com.br,ttl,2017-01-05T02:36:35.318Z,1,4,2,1,"{""174"":1}"
7908,uol.com.br,ttl,2016-05-10T02:43:03.931Z,7,3,1,3,"{""7162"":4,""174"":4,""40156"":4}"
7909,uol.com.br,ttl,2016-07-09T02:48:35.961Z,31,5,1,5,"{""7162"":16,""51430"":16,""50673"":16,""1200"":16,""12989"":16}"
7911,uol.com.br,ttl,2017-01-05T02:48:35.961Z,3,6,3,2,"{""174"":2,""50673"":2}"
7912,uol.com.br,ttl,2016-05-10T02:50:18.236Z,7,3,3,3,"{""7162"":4,""47447"":4,""12989"":4}"
7913,uol.com.br,ttl,2016-06-09T02:50:18.236Z,7,3,1,3,"{""7162"":4,""47447"":4,""12989"":4}"
7917,uol.com.br,ttl,2016-12-06T02:50:18.236Z,1,4,2,1,"{""1299"":1}"
7920,uol.com.br,ttl,2016-06-09T02:51:01.673Z,63,6,1,6,"{""5391"":32,""7162"":32,""21183"":32,""197706"":32,""8585"":32,""12989"":32}"
7922,uol.com.br,ttl,2016-10-07T02:53:00.068Z,7,3,1,3,"{""7162"":4,""1299"":4,""15694"":4}"
7923,uol.com.br,ttl,2016-11-06T02:53:00.068Z,7,3,1,3,"{""7162"":4,""1299"":4,""15694"":4}"
7924,uol.com.br,ttl,2016-05-10T03:00:13.557Z,7,3,2,3,"{""7162"":4,""12586"":4,""12989"":4}"
7925,uol.com.br,ttl,2016-06-09T03:00:13.557Z,7,3,1,3,"{""7162"":4,""12586"":4,""12989"":4}"
7926,uol.com.br,ttl,2016-05-10T03:06:04.263Z,1,6,3,1,"{""1299"":1}"
7927,uol.com.br,ttl,2016-06-09T03:07:54.067Z,1,4,2,1,"{""174"":1}"
7932,uol.com.br,ttl,2016-09-07T03:34:57.337Z,1,4,2,1,"{""63008"":1}"
7934,uol.com.br,ttl,2016-05-10T03:36:18.017Z,7,3,1,3,"{""7162"":4,""174"":4,""25653"":4}"
7935,uol.com.br,ttl,2016-05-10T03:42:45.232Z,7,3,2,3,"{""7162"":4,""20860"":4,""12989"":4}"
7937,uol.com.br,ttl,2017-01-05T03:42:45.232Z,7,3,1,3,"{""7162"":4,""174"":4,""20860"":4}"
7938,uol.com.br,ttl,2016-06-09T04:02:35.016Z,7,3,1,3,"{""7162"":4,""42831"":4,""12989"":4}"
7939,uol.com.br,ttl,2016-09-07T04:09:47.222Z,1,6,2,1,"{""174"":1}"
7940,uol.com.br,ttl,2016-06-09T04:15:14.210Z,15,4,1,4,"{""7162"":8,""199558"":8,""6939"":8,""2588"":8}"
7942,uol.com.br,ttl,2016-05-10T04:29:35.772Z,15,4,1,4,"{""7162"":8,""35432"":8,""12989"":8,""197648"":8}"
7943,uol.com.br,ttl,2016-05-10T04:36:32.199Z,7,3,1,3,"{""7162"":4,""20473"":4,""174"":4}"
7944,uol.com.br,ttl,2016-05-10T04:36:35.964Z,3,6,2,2,"{""1299"":2,""1136"":2}"
7945,uol.com.br,ttl,2016-06-09T04:36:35.964Z,3,6,2,2,"{""1299"":2,""1136"":2}"
7946,uol.com.br,ttl,2016-06-09T04:41:38.577Z,7,3,1,3,"{""7162"":4,""9009"":4,""12989"":4}"
7948,uol.com.br,ttl,2016-06-09T04:46:23.176Z,1,6,4,1,"{""26615"":1}"
7951,uol.com.br,ttl,2016-11-06T04:46:23.176Z,7,3,1,3,"{""7162"":4,""36351"":4,""26615"":4}"
7952,uol.com.br,ttl,2016-12-06T04:46:23.176Z,7,3,2,3,"{""7162"":4,""36351"":4,""26615"":4}"
7953,uol.com.br,ttl,2017-01-05T04:46:23.176Z,1,7,5,1,"{""26615"":1}"
7954,uol.com.br,ttl,2016-05-10T04:47:12.648Z,1,9,3,1,"{""1299"":1}"
7955,uol.com.br,ttl,2016-08-08T04:47:12.648Z,3,8,2,2,"{""6762"":2,""5580"":2}"
7956,uol.com.br,ttl,2017-01-05T04:53:53.481Z,7,3,1,3,"{""5577"":4,""7162"":4,""174"":4}"
7958,uol.com.br,ttl,2016-06-09T04:54:48.978Z,15,4,1,4,"{""7162"":8,""1200"":8,""12989"":8,""29073"":8}"
7960,uol.com.br,ttl,2016-10-07T04:57:43.552Z,1,10,3,1,"{""174"":1}"
7962,uol.com.br,ttl,2016-05-10T05:14:44.659Z,1,6,2,1,"{""1299"":1}"
7966,uol.com.br,ttl,2016-12-06T05:14:44.659Z,31,5,1,5,"{""59564"":16,""7162"":16,""174"":16,""2914"":16,""9002"":16}"
7967,uol.com.br,ttl,2016-06-09T05:33:34.350Z,3,9,2,2,"{""1200"":2,""50304"":2}"
7969,uol.com.br,ttl,2017-01-05T06:03:09.869Z,15,4,1,4,"{""7162"":8,""174"":8,""20860"":8,""35662"":8}"
7972,uol.com.br,ttl,2016-06-09T06:41:06.383Z,7,3,1,3,"{""7162"":4,""36352"":4,""1299"":4}"
7973,uol.com.br,ttl,2016-08-08T06:41:06.383Z,7,3,1,3,"{""7162"":4,""36352"":4,""1299"":4}"
7974,uol.com.br,ttl,2016-06-09T06:42:21.939Z,15,4,1,4,"{""42708"":8,""60778"":8,""7162"":8,""12989"":8}"
7975,uol.com.br,ttl,2016-07-09T06:54:30.887Z,7,3,1,3,"{""7162"":4,""174"":4,""31122"":4}"
7976,uol.com.br,ttl,2016-06-09T07:02:28.447Z,1,5,2,1,"{""174"":1}"
7977,uol.com.br,ttl,2016-12-06T07:09:57.499Z,7,3,1,3,"{""7162"":4,""34081"":4,""174"":4}"
7978,uol.com.br,ttl,2016-05-10T07:11:49.553Z,7,3,1,3,"{""7162"":4,""174"":4,""15003"":4}"
7979,uol.com.br,ttl,2017-01-05T07:11:49.553Z,7,3,1,3,"{""7162"":4,""174"":4,""15003"":4}"
7980,uol.com.br,ttl,2016-06-09T07:26:31.798Z,15,4,1,4,"{""7162"":8,""6830"":8,""2828"":8,""1200"":8}"
7981,uol.com.br,ttl,2016-11-06T07:26:31.798Z,15,4,1,4,"{""7162"":8,""6830"":8,""2828"":8,""1200"":8}"
7982,uol.com.br,ttl,2016-12-06T07:26:31.798Z,1,5,2,1,"{""174"":1}"
7983,uol.com.br,ttl,2016-09-07T07:31:13.682Z,7,3,1,3,"{""7162"":4,""174"":4,""35017"":4}"
7984,uol.com.br,ttl,2016-10-07T07:31:13.682Z,7,3,1,3,"{""7162"":4,""174"":4,""35017"":4}"
7985,uol.com.br,ttl,2016-11-06T07:31:13.682Z,7,3,1,3,"{""7162"":4,""174"":4,""35017"":4}"
7988,uol.com.br,ttl,2016-07-09T07:41:48.000Z,7,3,1,3,"{""31034"":4,""7162"":4,""174"":4}"
7989,uol.com.br,ttl,2016-08-08T07:47:26.827Z,7,3,1,3,"{""7162"":4,""174"":4,""34594"":4}"
7990,uol.com.br,ttl,2016-05-10T08:02:19.722Z,1,5,2,1,"{""12989"":1}"
7991,uol.com.br,ttl,2016-06-09T08:02:19.722Z,1,6,3,2,"{""174"":1,""12989"":1}"
7993,uol.com.br,ttl,2016-08-08T08:02:19.722Z,1,5,3,2,"{""12989"":1,""3491"":1}"
7996,uol.com.br,ttl,2016-11-06T08:02:19.722Z,1,6,3,1,"{""3491"":1}"
7998,uol.com.br,ttl,2016-06-09T12:48:39.683Z,31,5,1,5,"{""7162"":16,""4768"":16,""24466"":16,""12989"":16,""7657"":16}"
7999,uol.com.br,ttl,2016-05-31T00:00:25.097Z,15,4,1,4,"{""7162"":8,""36352"":8,""1299"":8,""55286"":8}"
8000,uol.com.br,ttl,2016-05-31T00:00:26.926Z,7,3,1,3,"{""7162"":4,""12989"":4,""20853"":4}"
8001,uol.com.br,ttl,2016-09-28T00:00:26.926Z,7,3,1,3,"{""7162"":4,""174"":4,""20853"":4}"
8002,uol.com.br,ttl,2016-05-31T00:10:30.321Z,15,4,2,4,"{""53889"":8,""7162"":8,""12989"":8,""3257"":8}"
8003,uol.com.br,ttl,2016-06-30T00:10:30.321Z,15,4,2,4,"{""53889"":8,""7162"":8,""12989"":8,""3257"":8}"
8007,uol.com.br,ttl,2016-10-28T00:16:19.848Z,7,3,1,3,"{""7162"":4,""201011"":4,""12989"":4}"
8011,uol.com.br,ttl,2016-05-31T00:46:55.458Z,15,4,1,4,"{""7162"":8,""199669"":8,""174"":8,""199599"":8}"
8012,uol.com.br,ttl,2016-06-30T00:46:55.458Z,15,4,1,4,"{""7162"":8,""199669"":8,""174"":8,""199599"":8}"
8015,uol.com.br,ttl,2016-06-30T01:00:01.723Z,15,4,1,4,"{""7162"":8,""201011"":8,""33891"":8,""12989"":8}"
8016,uol.com.br,ttl,2016-05-31T01:04:17.455Z,7,3,1,3,"{""7162"":4,""6939"":4,""53597"":4}"
8017,uol.com.br,ttl,2016-05-31T01:51:56.186Z,7,3,1,3,"{""7162"":4,""51852"":4,""12989"":4}"
8018,uol.com.br,ttl,2016-05-31T02:05:36.597Z,31,5,1,5,"{""9186"":16,""5626"":16,""174"":16,""7162"":16,""13156"":16}"
8019,uol.com.br,ttl,2016-09-28T02:05:36.597Z,31,5,1,5,"{""9186"":16,""5626"":16,""174"":16,""7162"":16,""13156"":16}"
8020,uol.com.br,ttl,2016-10-28T02:05:36.597Z,31,5,1,5,"{""9186"":16,""5626"":16,""174"":16,""7162"":16,""13156"":16}"
8023,uol.com.br,ttl,2016-07-30T02:24:21.483Z,7,3,1,3,"{""7162"":4,""12989"":4,""3327"":4}"
8024,uol.com.br,ttl,2016-09-28T02:24:21.483Z,15,4,1,4,"{""7162"":8,""2914"":8,""2828"":8,""3327"":8}"
8025,uol.com.br,ttl,2016-05-31T02:31:03.364Z,1,6,4,1,"{""3257"":1}"
8026,uol.com.br,ttl,2016-05-31T02:31:45.203Z,1,5,2,1,"{""174"":1}"
8028,uol.com.br,ttl,2016-05-31T02:41:41.940Z,7,3,1,3,"{""7162"":4,""7552"":4,""12989"":4}"
8029,uol.com.br,ttl,2016-05-31T02:51:13.412Z,7,3,1,3,"{""7162"":4,""132597"":4,""6939"":4}"
8030,uol.com.br,ttl,2016-05-31T02:57:05.904Z,7,3,1,3,"{""7162"":4,""1299"":4,""51167"":4}"
8033,uol.com.br,ttl,2016-06-30T03:08:24.678Z,7,3,1,3,"{""1421"":4,""7162"":4,""174"":4}"
8034,uol.com.br,ttl,2016-07-30T03:08:24.678Z,15,4,1,4,"{""1421"":8,""7162"":8,""6939"":8,""2914"":8}"
8037,uol.com.br,ttl,2016-08-29T03:15:54.157Z,15,4,1,4,"{""7162"":8,""174"":8,""30818"":8,""50613"":8}"
8038,uol.com.br,ttl,2016-09-28T03:15:54.157Z,7,7,2,3,"{""26615"":4,""3356"":4,""6762"":4}"
8039,uol.com.br,ttl,2016-10-28T03:15:54.157Z,1,7,2,1,"{""174"":1}"
8040,uol.com.br,ttl,2016-11-27T03:15:54.157Z,15,4,1,4,"{""7162"":8,""174"":8,""30818"":8,""50613"":8}"
8041,uol.com.br,ttl,2016-12-27T03:15:54.157Z,15,4,1,4,"{""7162"":8,""174"":8,""30818"":8,""50613"":8}"
8042,uol.com.br,ttl,2016-10-28T03:41:02.637Z,63,6,1,6,"{""7162"":32,""35753"":32,""34426"":32,""2828"":32,""51975"":32,""8966"":32}"
8043,uol.com.br,ttl,2016-06-30T04:22:27.846Z,15,4,1,4,"{""33182"":8,""6503"":8,""7162"":8,""3549"":8}"
8045,uol.com.br,ttl,2016-05-31T04:40:44.259Z,31,5,1,5,"{""200761"":16,""3269"":16,""12874"":16,""7162"":16,""6762"":16}"
8047,uol.com.br,ttl,2016-05-31T05:08:26.735Z,31,5,1,5,"{""28717"":16,""7162"":16,""31027"":16,""1200"":16,""12989"":16}"
8048,uol.com.br,ttl,2016-05-31T05:19:19.389Z,15,4,1,4,"{""7162"":8,""6939"":8,""36114"":8,""53340"":8}"
8049,uol.com.br,ttl,2016-11-27T05:19:19.389Z,15,4,1,4,"{""7162"":8,""6939"":8,""36114"":8,""53340"":8}"
8050,uol.com.br,ttl,2016-05-31T05:50:47.767Z,7,3,1,3,"{""7162"":4,""24940"":4,""12989"":4}"
8051,uol.com.br,ttl,2016-07-30T05:50:47.767Z,7,3,1,3,"{""7162"":4,""24940"":4,""12989"":4}"
8052,uol.com.br,ttl,2016-11-27T05:50:47.767Z,7,3,1,3,"{""7162"":4,""174"":4,""24940"":4}"
8053,uol.com.br,ttl,2016-05-31T06:10:54.031Z,7,3,1,3,"{""7162"":4,""29550"":4,""12989"":4}"
8054,uol.com.br,ttl,2016-11-27T07:22:17.829Z,31,5,1,5,"{""7162"":16,""29485"":16,""8447"":16,""1299"":16,""15994"":16}"
8056,uol.com.br,ttl,2016-05-31T08:24:08.046Z,7,3,1,3,"{""7162"":4,""13739"":4,""12989"":4}"
8057,uol.com.br,ttl,2016-07-30T08:24:08.046Z,15,4,1,4,"{""7162"":8,""6461"":8,""174"":8,""13739"":8}"
8058,uol.com.br,ttl,2016-09-28T11:55:12.519Z,7,3,1,3,"{""7162"":4,""24768"":4,""174"":4}"
8060,youth.cn,ttl,2016-09-29T00:19:22.947Z,7,3,1,3,"{""4766"":4,""4134"":4,""23724"":4}"
8061,youth.cn,ttl,2016-06-25T02:04:57.322Z,31,5,1,5,"{""10026"":16,""36351"":16,""4766"":16,""4134"":16,""23724"":16}"
8062,youth.cn,ttl,2016-07-25T02:04:57.322Z,31,5,1,5,"{""10026"":16,""36351"":16,""4766"":16,""4134"":16,""23724"":16}"
8063,youth.cn,ttl,2016-08-24T02:04:57.322Z,31,5,1,5,"{""10026"":16,""36351"":16,""4766"":16,""4134"":16,""23724"":16}"
8064,youth.cn,ttl,2016-09-23T02:04:57.322Z,31,5,1,5,"{""10026"":16,""36351"":16,""4766"":16,""4134"":16,""23724"":16}"
8065,youth.cn,ttl,2016-11-22T02:04:57.322Z,15,4,1,4,"{""2914"":8,""36351"":8,""4134"":8,""23724"":8}"
8066,youth.cn,ttl,2016-12-22T02:04:57.322Z,15,4,1,4,"{""2914"":8,""36351"":8,""4134"":8,""23724"":8}"
8067,youth.cn,ttl,2016-08-31T04:34:47.964Z,7,3,1,3,"{""2914"":4,""35017"":4,""23724"":4}"
8068,youth.cn,ttl,2017-01-06T06:35:35.056Z,14,4,2,4,"{""36678"":8,""4134"":7,""8100"":8,""23724"":8}"
8069,youth.cn,seq,2016-09-30T04:34:47.964Z,1,4,2,1,"{""174"":1}"
8070,youth.cn,seq,2016-10-22T03:26:22.732Z,7,3,1,3,"{""4134"":4,""3462"":4,""23724"":4}"
8075,uol.com.br,ttl,2016-10-02T00:46:20.760Z,7,3,1,3,"{""7162"":4,""6762"":4,""4766"":4}"
8076,uol.com.br,ttl,2016-06-04T06:27:03.889Z,7,3,1,3,"{""7162"":4,""35432"":4,""12989"":4}"
8077,uol.com.br,ttl,2016-07-04T06:27:03.889Z,7,3,1,3,"{""7162"":4,""35432"":4,""12989"":4}"
8078,uol.com.br,ttl,2016-06-04T09:29:20.886Z,1,5,2,1,"{""174"":1}"
8080,uol.com.br,ttl,2016-06-07T05:42:32.943Z,15,4,1,4,"{""7162"":8,""29405"":8,""1200"":8,""12989"":8}"
8081,uol.com.br,ttl,2016-09-05T05:42:32.943Z,7,3,1,3,"{""7162"":4,""29405"":4,""6762"":4}"
8082,uol.com.br,ttl,2016-09-05T05:44:27.812Z,7,3,1,3,"{""7162"":4,""24971"":4,""1299"":4}"
8083,uol.com.br,ttl,2016-12-04T05:44:27.812Z,3,5,2,2,"{""26615"":2,""6762"":2}"
8085,uol.com.br,ttl,2016-09-17T00:27:59.578Z,15,4,1,4,"{""7162"":8,""6663"":8,""1299"":8,""201924"":8}"
8086,uol.com.br,ttl,2016-07-04T05:40:06.192Z,15,4,1,4,"{""7162"":8,""4323"":8,""3356"":8,""6762"":8}"
8087,uol.com.br,ttl,2016-11-15T00:23:38.122Z,1,4,2,1,"{""1299"":1}"
8089,uol.com.br,ttl,2016-11-17T22:45:17.928Z,7,3,1,3,"{""7162"":4,""2828"":4,""5413"":4}"
8090,uol.com.br,ttl,2016-11-12T12:20:09.873Z,31,5,1,5,"{""7162"":16,""6939"":16,""29032"":16,""30844"":16,""36997"":16}"
8091,uol.com.br,ttl,2017-01-11T12:20:09.873Z,31,5,1,5,"{""7162"":16,""6939"":16,""29032"":16,""30844"":16,""36997"":16}"
8092,uol.com.br,seq,2016-07-09T07:38:25.172Z,1,4,2,1,"{""174"":1}"
8093,uol.com.br,seq,2016-08-29T09:57:29.483Z,1,5,2,1,"{""1299"":1}"
8096,uol.com.br,block,2016-05-31T02:42:41.638Z,7,3,1,3,"{""7162"":4,""2828"":4,""54455"":4}"
8098,uol.com.br,block,2016-06-01T01:18:29.023Z,1,6,2,1,"{""174"":1}"
8099,uol.com.br,block,2016-07-30T04:54:55.270Z,1,4,2,1,"{""12989"":1}"
8100,uol.com.br,block,2016-08-08T03:00:13.557Z,1,4,2,1,"{""174"":1}"
8102,uol.com.br,block,2016-09-07T09:52:06.548Z,1,5,2,1,"{""174"":1}"
8104,uol.com.br,block,2016-12-06T03:07:54.067Z,1,4,2,1,"{""174"":1}"
8105,uol.com.br,block,2017-01-05T04:57:43.552Z,1,12,5,1,"{""174"":1}"
8106,uol.com.br,rst,2016-09-28T00:46:55.458Z,15,4,1,4,"{""7162"":8,""199669"":8,""174"":8,""199599"":8}"
8107,bbc.co.uk,ttl,2016-06-04T05:23:11.730Z,7,3,1,3,"{""7552"":4,""4637"":4,""2818"":4}"
8108,bbc.co.uk,dns,2016-06-11T22:03:19.913Z,31,5,1,5,"{""6762"":16,""1299"":16,""2818"":16,""12880"":16,""16322"":16}"
8109,bbc.co.uk,dns,2016-07-11T22:03:19.913Z,31,5,1,5,"{""6762"":16,""1299"":16,""2818"":16,""12880"":16,""16322"":16}"
8110,bbc.co.uk,rst,2016-09-02T05:23:11.730Z,7,3,1,3,"{""7552"":4,""4637"":4,""2818"":4}"
8112,cnnic.cn,ttl,2016-09-02T00:31:34.879Z,15,4,1,4,"{""29889"":8,""174"":8,""4134"":8,""38283"":8}"
8115,chinadaily.com.cn,ttl,2016-12-27T06:09:13.579Z,15,4,1,4,"{""2914"":8,""36351"":8,""4847"":8,""4134"":8}"
8116,chinadaily.com.cn,ttl,2016-12-31T00:21:47.768Z,7,3,1,3,"{""4847"":4,""4134"":4,""4766"":4}"
8119,quora.com,dns,2016-06-11T22:03:19.913Z,252,8,2,8,"{""2914"":128,""16322"":128,""16509"":128,""6762"":128,""20485"":126,""14618"":128,""12880"":128,""29049"":126}"
8123,watsons.tmall.com,ttl,2016-11-21T04:54:46.025Z,30,5,3,5,"{""4812"":15,""37963"":16,""4134"":16,""38001"":16,""3491"":16}"
8126,watsons.tmall.com,ttl,2016-11-23T00:40:18.851Z,30,5,2,5,"{""17621"":15,""1299"":16,""37963"":16,""47447"":16,""4837"":16}"
8127,watsons.tmall.com,ttl,2016-10-24T04:04:54.943Z,15,4,1,4,"{""37963"":8,""39122"":8,""1299"":8,""4837"":8}"
8128,watsons.tmall.com,ttl,2016-11-23T12:43:23.933Z,15,4,1,4,"{""201011"":8,""37963"":8,""1299"":8,""4837"":8}"
8130,watsons.tmall.com,ttl,2016-11-25T10:37:05.188Z,15,4,1,4,"{""33785"":8,""37963"":8,""4134"":8,""3491"":8}"
8131,watsons.tmall.com,ttl,2016-12-12T16:39:06.428Z,7,7,2,3,"{""17621"":4,""37963"":4,""4837"":4}"
8132,163.com,ttl,2016-05-10T02:36:35.318Z,1,6,2,1,"{""36678"":1}"
8136,163.com,ttl,2016-05-10T02:52:24.838Z,31,5,13,5,"{""54334"":16,""45062"":16,""6939"":16,""63008"":16,""4837"":16}"
8138,163.com,ttl,2016-05-10T03:22:56.975Z,1,7,3,1,"{""5580"":1}"
8140,163.com,ttl,2016-05-10T03:45:32.548Z,31,5,1,5,"{""29889"":16,""4323"":16,""33695"":16,""45062"":16,""4837"":16}"
8141,163.com,ttl,2016-06-09T03:45:32.548Z,31,5,1,5,"{""29889"":16,""45062"":16,""33695"":16,""7922"":16,""4837"":16}"
8142,163.com,ttl,2016-05-10T04:04:25.253Z,15,4,1,4,"{""26277"":8,""45062"":8,""174"":8,""4134"":8}"
8143,163.com,ttl,2016-05-10T04:05:52.111Z,15,4,1,4,"{""7850"":8,""6939"":8,""45062"":8,""4837"":8}"
8144,163.com,ttl,2016-06-09T04:05:52.111Z,15,4,1,4,"{""7850"":8,""6939"":8,""45062"":8,""4837"":8}"
8145,163.com,ttl,2016-05-10T04:15:14.210Z,31,5,1,5,"{""199558"":16,""45062"":16,""6939"":16,""4837"":16,""2588"":16}"
8146,163.com,ttl,2016-06-09T04:15:14.210Z,31,5,1,5,"{""199558"":16,""45062"":16,""6939"":16,""4837"":16,""2588"":16}"
8147,163.com,ttl,2016-05-10T04:36:32.199Z,31,5,1,5,"{""20473"":16,""45062"":16,""2914"":16,""1239"":16,""4837"":16}"
8150,163.com,ttl,2016-05-10T06:16:02.265Z,15,4,1,4,"{""45062"":8,""6939"":8,""53597"":8,""4837"":8}"
8151,163.com,ttl,2016-06-09T06:16:02.265Z,15,4,1,4,"{""45062"":8,""6939"":8,""53597"":8,""4837"":8}"
8153,163.com,ttl,2016-05-10T06:41:06.383Z,15,4,1,4,"{""36352"":8,""1299"":8,""45062"":8,""4837"":8}"
8154,163.com,ttl,2016-06-09T06:41:06.383Z,15,4,1,4,"{""36352"":8,""1299"":8,""45062"":8,""4837"":8}"
8158,163.com,ttl,2016-06-09T09:37:19.900Z,31,5,1,5,"{""17676"":16,""45062"":16,""23661"":16,""17941"":16,""4837"":16}"
8159,163.com,ttl,2016-05-31T00:00:26.926Z,15,4,1,4,"{""45062"":8,""174"":8,""4134"":8,""20853"":8}"
8160,163.com,ttl,2016-05-31T00:14:36.930Z,63,6,1,6,"{""56030"":32,""132919"":32,""4837"":32,""45062"":32,""4637"":32,""4768"":32}"
8161,163.com,ttl,2016-05-31T00:30:26.647Z,29,5,2,5,"{""45062"":16,""1299"":15,""6453"":15,""4837"":16,""32748"":16}"
8164,163.com,ttl,2016-05-31T00:45:12.987Z,62,6,2,6,"{""8218"":32,""6461"":32,""58461"":31,""4134"":32,""45062"":32,""34274"":32}"
8169,163.com,ttl,2016-12-27T01:00:01.723Z,31,5,1,5,"{""201011"":16,""45062"":16,""1299"":16,""33891"":16,""4837"":16}"
8170,163.com,ttl,2016-05-31T01:04:09.564Z,61,6,2,6,"{""58461"":32,""4134"":31,""40156"":32,""45062"":32,""49597"":31,""174"":32}"
8173,163.com,ttl,2016-05-31T01:49:18.694Z,3,8,5,3,"{""4134"":3,""4837"":2,""3257"":2}"
8175,163.com,ttl,2016-05-31T01:52:37.327Z,7,3,1,3,"{""45062"":4,""3462"":4,""4837"":4}"
8176,163.com,ttl,2016-05-31T02:05:36.597Z,63,6,1,6,"{""13156"":32,""5626"":32,""6453"":32,""4837"":32,""9186"":32,""45062"":32}"
8182,163.com,ttl,2016-06-30T02:21:06.143Z,31,5,1,5,"{""45062"":16,""60311"":16,""15576"":16,""4837"":16,""3303"":16}"
8183,163.com,ttl,2016-05-31T02:28:28.856Z,30,5,2,5,"{""59564"":16,""45062"":16,""58461"":15,""4134"":16,""9002"":16}"
8184,163.com,ttl,2016-05-31T02:29:22.628Z,117,7,2,7,"{""58461"":60,""4134"":60,""4837"":62,""3491"":60,""45062"":64,""1299"":62,""38001"":64}"
8186,163.com,ttl,2016-05-31T02:31:45.203Z,31,5,1,5,"{""45062"":16,""6939"":16,""32097"":16,""4837"":16,""33387"":16}"
8191,163.com,ttl,2016-05-31T03:01:42.824Z,31,5,1,5,"{""6461"":16,""45062"":16,""58461"":16,""4134"":16,""15003"":16}"
8193,163.com,ttl,2016-05-31T03:34:11.895Z,15,4,1,4,"{""45062"":8,""12586"":8,""4837"":8,""3257"":8}"
8197,163.com,ttl,2016-06-30T04:39:16.800Z,15,4,1,4,"{""45062"":8,""47869"":8,""4837"":8,""3257"":8}"
8198,163.com,ttl,2016-05-31T04:50:54.944Z,15,4,1,4,"{""45062"":8,""6939"":8,""53755"":8,""4837"":8}"
8199,163.com,ttl,2016-05-31T05:11:29.059Z,1,6,3,1,"{""6461"":1}"
8200,163.com,ttl,2016-06-30T05:11:29.059Z,3,6,2,2,"{""58461"":2,""49597"":2}"
8202,163.com,ttl,2016-05-31T05:51:08.153Z,63,6,2,6,"{""58461"":32,""4134"":32,""45062"":32,""49597"":32,""174"":32,""34594"":32}"
8205,163.com,ttl,2016-06-30T06:22:22.400Z,15,4,1,4,"{""45062"":8,""8999"":8,""1299"":8,""4837"":8}"
8206,163.com,ttl,2016-05-31T06:23:59.301Z,1,8,4,1,"{""1299"":1}"
8207,163.com,ttl,2016-05-31T07:30:15.389Z,62,6,2,6,"{""6461"":32,""58461"":31,""4134"":32,""20860"":32,""45062"":32,""35662"":32}"
8209,163.com,ttl,2016-06-30T08:24:08.046Z,15,4,1,4,"{""45062"":8,""13739"":8,""4837"":8,""3257"":8}"
8210,163.com,ttl,2016-05-31T08:50:04.417Z,15,4,1,4,"{""42708"":8,""45062"":8,""1299"":8,""4837"":8}"
8211,163.com,ttl,2016-05-31T09:32:41.971Z,31,5,1,5,"{""37153"":16,""3257"":16,""45062"":16,""4837"":16,""37179"":16}"
8213,163.com,ttl,2016-06-01T00:42:37.063Z,30,5,2,5,"{""45062"":16,""174"":16,""4134"":16,""35017"":16,""49597"":15}"
8214,163.com,ttl,2016-07-01T00:42:37.063Z,15,4,1,4,"{""45062"":8,""174"":8,""4134"":8,""35017"":8}"
8215,163.com,ttl,2016-06-01T03:01:04.667Z,15,4,1,4,"{""45062"":8,""53264"":8,""4837"":8,""3257"":8}"
8216,163.com,ttl,2016-07-01T03:01:04.667Z,15,4,1,4,"{""45062"":8,""53264"":8,""4837"":8,""3257"":8}"
8217,163.com,ttl,2016-06-04T00:00:54.722Z,31,5,1,5,"{""200761"":16,""45062"":16,""12874"":16,""1299"":16,""4837"":16}"
8218,163.com,ttl,2016-06-04T00:25:50.561Z,15,4,1,4,"{""45062"":8,""24940"":8,""4837"":8,""3257"":8}"
8219,163.com,ttl,2016-06-04T00:58:37.038Z,15,4,1,4,"{""45062"":8,""25653"":8,""4837"":8,""3257"":8}"
8220,163.com,ttl,2016-06-04T01:02:10.772Z,7,3,1,3,"{""4323"":4,""45062"":4,""4837"":4}"
8221,163.com,ttl,2016-06-04T01:05:54.385Z,31,5,1,5,"{""45062"":16,""11588"":16,""12989"":16,""4837"":16,""3257"":16}"
8222,163.com,ttl,2016-06-04T02:33:54.720Z,1,5,3,1,"{""3257"":1}"
8223,163.com,ttl,2016-06-04T02:50:51.982Z,7,7,2,3,"{""1299"":4,""1136"":4,""4837"":4}"
8225,163.com,ttl,2016-06-04T05:23:20.920Z,15,4,1,4,"{""35818"":8,""6830"":8,""45062"":8,""4837"":8}"
8226,163.com,ttl,2016-07-04T05:23:20.920Z,15,4,1,4,"{""35818"":8,""6830"":8,""45062"":8,""4837"":8}"
8229,163.com,ttl,2016-06-04T08:02:29.642Z,15,4,1,4,"{""29550"":8,""45062"":8,""4837"":8,""3257"":8}"
8232,163.com,ttl,2016-06-07T00:45:28.430Z,15,4,1,4,"{""45062"":8,""1299"":8,""30083"":8,""4837"":8}"
8233,163.com,ttl,2016-07-07T00:45:28.430Z,15,4,1,4,"{""45062"":8,""1299"":8,""30083"":8,""4837"":8}"
8235,163.com,ttl,2016-07-07T02:41:01.853Z,31,5,1,5,"{""45062"":16,""6939"":16,""32097"":16,""4837"":16,""58461"":16}"
8236,163.com,ttl,2016-06-07T04:16:13.946Z,63,6,1,6,"{""58461"":32,""4134"":32,""45062"":32,""59432"":32,""49597"":32,""174"":32}"
8237,163.com,ttl,2016-06-07T08:48:03.579Z,31,5,1,5,"{""9498"":16,""45062"":16,""56202"":16,""4837"":16,""3257"":16}"
8238,163.com,ttl,2016-06-10T01:03:13.868Z,15,4,1,4,"{""6453"":8,""31122"":8,""45062"":8,""4837"":8}"
8239,163.com,ttl,2016-06-10T02:37:38.958Z,31,5,1,5,"{""49367"":16,""45062"":16,""3356"":16,""4134"":16,""58461"":16}"
8240,163.com,ttl,2016-06-10T02:45:43.002Z,31,5,1,5,"{""42005"":16,""8928"":16,""45062"":16,""4837"":16,""3257"":16}"
8241,163.com,ttl,2016-06-10T05:15:55.148Z,63,6,1,6,"{""6461"":32,""58461"":32,""4134"":32,""20860"":32,""39451"":32,""45062"":32}"
8242,163.com,ttl,2016-06-10T06:55:10.343Z,63,6,1,6,"{""15555"":32,""56322"":32,""4134"":32,""3320"":32,""45062"":32,""5483"":32}"
8243,163.com,ttl,2016-06-10T11:27:11.418Z,21,10,3,5,"{""2914"":12,""4134"":12,""58461"":12,""4637"":14,""1221"":14}"
8246,163.com,ttl,2016-06-16T01:27:58.288Z,63,6,1,6,"{""28717"":32,""31027"":32,""58461"":32,""4134"":32,""45062"":32,""3356"":32}"
8247,163.com,ttl,2016-06-16T01:39:02.010Z,242,8,5,8,"{""50673"":124,""42708"":124,""58461"":121,""45062"":128,""4837"":128,""6453"":124,""1299"":124,""51430"":128}"
8249,163.com,ttl,2016-06-16T08:24:05.366Z,1,6,2,1,"{""3491"":1}"
8250,163.com,ttl,2016-06-19T03:22:02.705Z,15,4,1,4,"{""29405"":8,""45062"":8,""6762"":8,""4837"":8}"
8251,163.com,ttl,2016-06-19T07:46:45.329Z,31,5,1,5,"{""4826"":16,""45062"":16,""2828"":16,""38220"":16,""4837"":16}"
8253,163.com,ttl,2016-06-25T02:29:20.981Z,63,6,1,6,"{""34081"":32,""58461"":32,""4134"":32,""45062"":32,""49597"":32,""174"":32}"
8254,163.com,ttl,2016-06-25T03:34:49.086Z,15,4,1,4,"{""63128"":8,""45062"":8,""4837"":8,""3257"":8}"
8255,163.com,ttl,2016-06-25T04:31:33.484Z,15,4,1,4,"{""24768"":8,""4837"":8,""45062"":8,""6453"":8}"
8261,163.com,ttl,2016-07-07T04:01:14.594Z,7,3,1,3,"{""45062"":4,""6830"":4,""4837"":4}"
8262,weibo.com,ttl,2016-05-31T05:27:02.193Z,3,6,2,2,"{""4808"":2,""4837"":2}"
8264,weibo.com,ttl,2016-06-04T00:00:28.552Z,1,9,3,1,"{""4657"":1}"
8265,weibo.com,ttl,2016-09-02T00:00:28.552Z,3,6,2,2,"{""701"":2,""3491"":2}"
8266,weibo.com,ttl,2016-06-10T00:00:25.681Z,3,7,2,2,"{""6503"":2,""701"":2}"
8267,weibo.com,ttl,2016-06-10T01:05:20.501Z,31,5,1,5,"{""4808"":16,""201789"":16,""6453"":16,""50673"":16,""4837"":16}"
8268,weibo.com,ttl,2016-12-07T01:25:27.487Z,15,4,1,4,"{""4808"":8,""4637"":8,""55720"":8,""4837"":8}"
8269,weibo.com,ttl,2016-12-07T01:42:51.011Z,15,4,1,4,"{""4808"":8,""6461"":8,""20860"":8,""4837"":8}"
8270,weibo.com,ttl,2017-01-06T01:42:51.011Z,15,4,1,4,"{""4808"":8,""6461"":8,""20860"":8,""4837"":8}"
8272,weibo.com,ttl,2016-12-07T07:09:18.036Z,1,4,2,1,"{""4837"":1}"
8273,weibo.com,ttl,2016-07-10T09:08:03.153Z,7,7,2,3,"{""4808"":4,""6461"":4,""4837"":4}"
8274,weibo.com,ttl,2016-10-08T09:08:03.153Z,15,4,1,4,"{""4808"":8,""8100"":8,""4837"":8,""19174"":8}"
8275,weibo.com,ttl,2016-06-13T02:04:02.323Z,15,4,1,4,"{""4808"":8,""13739"":8,""4837"":8,""3257"":8}"
8277,weibo.com,block,2017-01-21T09:02:33.177Z,1,6,3,1,"{""6461"":1}"
8278,google.se,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
8279,hurriyet.com.tr,ttl,2016-06-14T02:28:00.703Z,7,3,1,3,"{""48434"":4,""6736"":4,""12978"":4}"
8280,163.com,block,2016-05-10T06:18:22.657Z,15,4,1,4,"{""45062"":8,""6939"":8,""63008"":8,""4837"":8}"
8281,163.com,block,2016-05-31T07:12:56.409Z,31,5,1,5,"{""22676"":16,""45062"":16,""6939"":16,""63008"":16,""4837"":16}"
8282,163.com,block,2016-05-31T08:20:16.598Z,31,5,1,5,"{""20360"":16,""6939"":16,""63008"":16,""45062"":16,""4837"":16}"
8285,163.com,dns,2016-06-16T07:25:10.072Z,31,5,1,5,"{""45062"":16,""42831"":16,""2914"":16,""1239"":16,""4837"":16}"
8286,163.com,rst,2016-08-29T05:51:08.153Z,3,7,3,2,"{""4134"":2,""49597"":2}"
8288,sharepoint.com,ttl,2016-06-09T04:29:35.772Z,1,4,2,1,"{""8544"":1}"
8289,google.se,rst,2016-12-06T04:29:35.772Z,1,4,2,1,"{""35432"":1}"
8292,detail.tmall.com,seq,2016-07-10T00:30:32.133Z,7,6,2,3,"{""174"":4,""37963"":4,""1239"":4}"
8293,detail.tmall.com,seq,2016-07-16T02:47:29.419Z,31,5,1,5,"{""3238"":16,""174"":16,""1239"":16,""4837"":16,""37963"":16}"
8294,detail.tmall.com,seq,2016-07-31T07:59:31.971Z,63,6,1,6,"{""2914"":32,""34702"":32,""1239"":32,""4837"":32,""3327"":32,""37963"":32}"
8295,detail.tmall.com,seq,2016-08-18T07:21:55.521Z,1,7,2,1,"{""174"":1}"
8296,detail.tmall.com,seq,2016-09-17T07:21:55.521Z,63,6,1,6,"{""2914"":32,""1239"":32,""4837"":32,""35699"":32,""59432"":32,""37963"":32}"
8297,detail.tmall.com,seq,2016-08-30T01:32:10.171Z,31,5,1,5,"{""34081"":16,""37963"":16,""174"":16,""1239"":16,""4837"":16}"
8299,detail.tmall.com,seq,2016-09-28T00:00:26.926Z,840,10,6,10,"{""37963"":420,""4808"":420,""4835"":424,""20853"":512,""4134"":448,""1239"":420,""4837"":456,""58563"":424,""38283"":424,""174"":512}"
8300,detail.tmall.com,seq,2016-10-07T07:31:13.682Z,396,9,6,9,"{""38930"":200,""37963"":224,""2914"":220,""4808"":198,""1239"":198,""4837"":224,""1299"":200,""35017"":256,""174"":220}"
8301,detail.tmall.com,seq,2016-10-10T04:04:23.502Z,3,6,2,2,"{""6461"":2,""4837"":2}"
8302,detail.tmall.com,seq,2016-10-17T03:05:32.901Z,15,4,1,4,"{""24971"":8,""1299"":8,""4837"":8,""37963"":8}"
8303,detail.tmall.com,seq,2016-11-16T03:05:32.901Z,15,4,1,4,"{""24971"":8,""1299"":8,""4837"":8,""37963"":8}"
8304,detail.tmall.com,seq,2016-10-28T08:31:45.065Z,102,7,4,7,"{""37963"":51,""4808"":52,""4837"":64,""3257"":54,""1299"":54,""174"":52,""9009"":64}"
8305,detail.tmall.com,seq,2016-11-06T04:02:35.016Z,420,9,5,9,"{""37963"":217,""2914"":226,""4134"":232,""4835"":219,""1239"":228,""4837"":228,""3356"":220,""38283"":220,""42831"":256}"
8306,detail.tmall.com,seq,2016-11-06T04:53:53.481Z,28,5,2,5,"{""5577"":16,""174"":16,""37963"":14,""1239"":14,""4837"":16}"
8307,detail.tmall.com,seq,2016-11-07T00:26:11.541Z,30,5,2,5,"{""37963"":15,""2914"":16,""1239"":16,""4837"":16,""3327"":16}"
8309,detail.tmall.com,seq,2016-12-17T00:59:02.426Z,1,6,2,1,"{""1299"":1}"
8310,detail.tmall.com,seq,2017-01-16T00:59:02.426Z,31,5,1,5,"{""174"":16,""37963"":16,""1239"":16,""4837"":16,""61317"":16}"
8311,detail.tmall.com,block,2016-05-31T01:34:36.337Z,31,5,1,5,"{""20473"":16,""37963"":16,""2914"":16,""1239"":16,""4837"":16}"
8312,detail.tmall.com,block,2016-06-10T01:49:15.341Z,31,5,1,5,"{""201011"":16,""37963"":16,""51191"":16,""1299"":16,""4837"":16}"
8313,detail.tmall.com,block,2016-06-25T01:46:09.866Z,63,6,1,6,"{""28717"":32,""31027"":32,""1239"":32,""4837"":32,""3356"":32,""37963"":32}"
8314,detail.tmall.com,block,2016-06-30T00:15:09.758Z,15,4,1,4,"{""37963"":8,""47869"":8,""4837"":8,""3257"":8}"
8316,detail.tmall.com,block,2016-07-10T00:41:12.314Z,63,6,1,6,"{""57169"":32,""2914"":32,""1239"":32,""4837"":32,""9002"":32,""37963"":32}"
8319,detail.tmall.com,block,2016-08-09T08:25:28.773Z,1,5,2,1,"{""6762"":1}"
8320,detail.tmall.com,block,2016-08-16T13:48:53.500Z,488,9,3,9,"{""15555"":256,""56322"":256,""4134"":246,""1239"":246,""4837"":252,""3320"":252,""38283"":246,""37963"":246,""5483"":256}"
8321,detail.tmall.com,block,2016-08-22T01:50:29.305Z,231,8,3,8,"{""55286"":128,""4808"":117,""4134"":118,""4837"":124,""1299"":120,""2828"":121,""38283"":118,""36352"":128}"
8322,detail.tmall.com,block,2016-08-22T02:39:36.153Z,11,8,3,4,"{""4808"":6,""174"":6,""4837"":8,""3257"":7}"
8323,detail.tmall.com,block,2016-08-25T02:42:23.339Z,14,4,2,4,"{""4808"":7,""1299"":8,""39122"":8,""4837"":8}"
8324,detail.tmall.com,block,2016-08-25T04:10:01.053Z,246,8,3,8,"{""19531"":128,""19844"":128,""4808"":123,""4134"":124,""4837"":126,""6453"":128,""25780"":128,""38283"":124}"
8327,detail.tmall.com,block,2016-09-07T06:49:47.651Z,3,6,2,2,"{""2914"":2,""38283"":2}"
8329,detail.tmall.com,block,2016-09-26T15:20:24.995Z,1,6,2,1,"{""3356"":1}"
8331,detail.tmall.com,block,2016-10-17T07:21:55.521Z,3,7,2,2,"{""35699"":2,""2914"":2}"
8332,detail.tmall.com,block,2016-10-27T00:47:59.337Z,7,6,2,3,"{""37963"":4,""1239"":4,""61317"":4}"
8342,detail.tmall.com,dns,2016-11-09T04:04:23.502Z,3,7,3,2,"{""3356"":2,""4134"":2}"
8344,detail.tmall.com,dns,2016-11-30T09:59:53.851Z,3,7,2,2,"{""1239"":2,""4837"":2}"
8349,washingtonpost.com,ttl,2016-06-15T03:31:20.719Z,7,3,1,3,"{""48434"":4,""33047"":4,""6736"":4}"
8350,washingtonpost.com,block,2016-06-09T04:29:35.772Z,1,5,2,1,"{""35432"":1}"
8353,elmogaz.com,seq,2016-07-25T03:47:15.807Z,1,5,2,1,"{""6939"":1}"
8354,dailymail.co.uk,block,2016-06-10T05:43:24.642Z,31,5,1,5,"{""12789"":16,""32489"":16,""6453"":16,""174"":16,""32787"":16}"
8356,clickadu.com,ttl,2016-06-28T01:43:20.465Z,1,5,2,1,"{""8544"":1}"
8357,souq.com,ttl,2016-07-04T06:41:46.573Z,15,4,1,4,"{""29889"":8,""6453"":8,""174"":8,""32787"":8}"
8359,costco.com,ttl,2016-07-04T03:22:03.392Z,15,4,1,4,"{""11283"":8,""174"":8,""7018"":8,""20853"":8}"
8360,costco.com,seq,2016-07-04T03:22:03.392Z,15,4,1,4,"{""11283"":8,""174"":8,""7018"":8,""20853"":8}"
8361,costco.com,block,2016-07-04T03:22:03.392Z,15,4,1,4,"{""11283"":8,""174"":8,""7018"":8,""20853"":8}"
8362,costco.com,dns,2016-07-04T03:22:03.392Z,15,4,1,4,"{""11283"":8,""174"":8,""7018"":8,""20853"":8}"
8363,costco.com,rst,2016-07-04T03:22:03.392Z,15,4,1,4,"{""11283"":8,""174"":8,""7018"":8,""20853"":8}"
8364,costco.com,status,2016-07-04T03:22:03.392Z,15,4,1,4,"{""11283"":8,""174"":8,""7018"":8,""20853"":8}"
8365,videomega.tv,ttl,2016-06-13T06:09:22.555Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
8366,videomega.tv,ttl,2016-07-13T06:09:22.555Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
8371,acfun.tv,seq,2016-08-03T04:33:45.625Z,3,8,3,2,"{""36351"":2,""1200"":2}"
8372,acfun.tv,seq,2016-08-03T05:55:31.272Z,1,6,2,1,"{""4766"":1}"
8373,acfun.tv,seq,2016-08-30T02:25:44.964Z,2,15,15,2,"{""9286"":1,""4766"":2}"
8374,acfun.tv,block,2016-07-30T00:00:31.267Z,3,12,5,2,"{""6939"":2,""4766"":2}"
8376,acfun.tv,block,2016-08-08T05:33:34.350Z,1,10,3,1,"{""4766"":1}"
8378,acfun.tv,block,2016-08-18T00:38:50.733Z,1,7,3,1,"{""3257"":1}"
8379,acfun.tv,block,2016-08-19T03:28:53.872Z,3,7,3,3,"{""36351"":2,""1200"":2,""4766"":3}"
8382,acfun.tv,dns,2016-07-30T12:10:30.196Z,1,8,3,1,"{""4766"":1}"
8384,acfun.tv,dns,2016-08-19T21:05:16.211Z,7,3,1,3,"{""39326"":4,""6939"":4,""4766"":4}"
8388,behance.net,dns,2016-07-28T00:20:15.971Z,31,5,1,5,"{""33070"":16,""1299"":16,""6453"":16,""12880"":16,""16322"":16}"
8389,tuberel.com,block,2016-09-08T00:51:39.246Z,61,6,2,6,"{""51975"":32,""35753"":32,""13335"":32,""34426"":32,""8781"":31,""8966"":31}"
8390,tuberel.com,block,2016-09-28T00:00:45.461Z,1,5,2,1,"{""6939"":1}"
8391,bp.blogspot.com,ttl,2016-06-12T00:28:07.267Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
8392,bp.blogspot.com,block,2016-07-12T00:28:07.267Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
8393,bp.blogspot.com,dns,2016-07-12T00:28:07.267Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
8394,bp.blogspot.com,rst,2016-07-12T00:28:07.267Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
8395,bp.blogspot.com,status,2016-07-12T00:28:07.267Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
8396,thepiratebay.org,ttl,2016-05-31T04:12:07.695Z,7,3,1,3,"{""35432"":4,""13335"":4,""197648"":4}"
8397,thepiratebay.org,ttl,2016-06-30T04:12:07.695Z,15,4,1,4,"{""8544"":8,""1299"":8,""13335"":8,""197648"":8}"
8399,thepiratebay.org,ttl,2016-07-10T01:28:36.877Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
8400,thepiratebay.org,ttl,2016-06-16T04:24:51.489Z,63,6,1,6,"{""16322"":32,""6762"":32,""12880"":32,""13335"":32,""6453"":32,""29049"":32}"
8402,thepiratebay.org,block,2016-08-15T12:16:20.878Z,14,4,2,4,"{""9498"":8,""18101"":7,""13335"":8,""33480"":8}"
8403,thepiratebay.org,block,2016-09-28T08:10:59.284Z,1,5,2,1,"{""6461"":1}"
8406,extratorrent.cc,ttl,2016-06-04T01:36:49.513Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
8407,extratorrent.cc,ttl,2016-07-04T01:36:49.513Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
8408,extratorrent.cc,ttl,2016-08-03T01:36:49.513Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
8409,canva.com,ttl,2016-09-26T09:46:13.277Z,3,5,2,2,"{""14828"":2,""9286"":2}"
8410,extratorrent.cc,block,2016-09-02T01:36:49.513Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
8412,extratorrent.cc,dns,2016-08-18T22:24:43.622Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
8413,kdnet.net,seq,2016-10-19T06:46:59.699Z,1,4,2,1,"{""3491"":1}"
8414,kdnet.net,block,2016-09-22T01:00:41.195Z,1,4,2,1,"{""174"":1}"
8415,kdnet.net,block,2016-09-22T02:06:07.581Z,1,5,3,1,"{""174"":1}"
8416,kdnet.net,block,2016-09-22T08:26:32.767Z,7,3,1,3,"{""59432"":4,""174"":4,""4134"":4}"
8417,kdnet.net,block,2016-09-24T09:16:22.610Z,7,3,1,3,"{""6461"":4,""46475"":4,""4134"":4}"
8419,kdnet.net,dns,2016-09-22T03:28:28.235Z,1,4,2,1,"{""2914"":1}"
8420,kdnet.net,rst,2016-10-19T06:46:59.699Z,1,6,3,1,"{""3491"":1}"
8421,kdnet.net,status,2016-10-19T06:46:59.699Z,1,6,3,1,"{""3491"":1}"
8422,myway.com,ttl,2016-05-31T04:12:07.695Z,31,5,1,5,"{""174"":16,""197648"":16,""14829"":16,""35432"":16,""3257"":16}"
8424,ameblo.jp,ttl,2017-01-05T02:36:35.318Z,1,9,5,1,"{""19151"":1}"
8425,ameblo.jp,ttl,2017-01-05T02:41:11.754Z,15,4,1,4,"{""174"":8,""2914"":8,""24284"":8,""2497"":8}"
8428,ameblo.jp,ttl,2017-01-05T02:53:00.068Z,15,4,1,4,"{""6453"":8,""15694"":8,""2497"":8,""24284"":8}"
8433,ameblo.jp,ttl,2017-01-05T04:36:32.199Z,15,4,1,4,"{""20473"":8,""2914"":8,""24284"":8,""2497"":8}"
8435,ameblo.jp,ttl,2016-11-06T04:47:47.720Z,15,4,1,4,"{""46664"":8,""5580"":8,""2497"":8,""24284"":8}"
8436,ameblo.jp,ttl,2017-01-05T04:53:53.481Z,31,5,1,5,"{""5577"":16,""174"":16,""2914"":16,""24284"":16,""2497"":16}"
8437,ameblo.jp,ttl,2017-01-05T04:59:24.381Z,1,5,2,1,"{""3257"":1}"
8438,ameblo.jp,ttl,2017-01-05T06:03:09.869Z,1,6,2,1,"{""24284"":1}"
8439,ameblo.jp,ttl,2017-01-05T06:18:22.657Z,31,5,1,5,"{""174"":16,""2914"":16,""63008"":16,""2497"":16,""24284"":16}"
8441,ameblo.jp,ttl,2017-01-05T07:11:49.553Z,29,5,2,5,"{""6461"":15,""15003"":16,""24284"":16,""2497"":16,""3257"":15}"
8442,ameblo.jp,ttl,2017-01-05T07:26:38.011Z,63,6,1,6,"{""2914"":32,""2497"":32,""63008"":32,""22676"":32,""174"":32,""24284"":32}"
8444,ameblo.jp,ttl,2016-12-27T00:00:25.097Z,1,6,2,1,"{""24284"":1}"
8445,ameblo.jp,ttl,2016-12-27T00:00:26.926Z,31,5,1,5,"{""174"":16,""2914"":16,""24284"":16,""2497"":16,""20853"":16}"
8447,ameblo.jp,ttl,2016-12-27T00:27:32.161Z,2,7,3,2,"{""24284"":2,""3491"":1}"
8448,ameblo.jp,ttl,2016-12-27T01:51:56.186Z,15,4,1,4,"{""51852"":8,""9002"":8,""2497"":8,""24284"":8}"
8449,ameblo.jp,ttl,2016-12-27T02:24:21.483Z,15,4,1,4,"{""2914"":8,""24284"":8,""2497"":8,""3327"":8}"
8450,ameblo.jp,ttl,2016-12-27T03:02:52.557Z,15,4,1,4,"{""30693"":8,""24284"":8,""2497"":8,""3257"":8}"
8451,ameblo.jp,ttl,2016-12-27T03:08:24.678Z,15,4,1,4,"{""1421"":8,""24284"":8,""2497"":8,""3257"":8}"
8452,ameblo.jp,ttl,2016-12-27T07:29:32.831Z,7,3,1,3,"{""16276"":4,""24284"":4,""2497"":4}"
8453,ameblo.jp,ttl,2016-12-27T07:38:59.926Z,15,4,1,4,"{""31122"":8,""24284"":8,""2497"":8,""3257"":8}"
8454,zone-telechargement.com,seq,2016-10-15T06:53:53.804Z,7,3,1,3,"{""20860"":4,""13335"":4,""35662"":4}"
8455,zone-telechargement.com,seq,2016-10-30T19:47:50.539Z,7,3,1,3,"{""12956"":4,""36884"":4,""13335"":4}"
8456,ameblo.jp,ttl,2016-12-27T08:20:16.598Z,63,6,1,6,"{""2914"":32,""20360"":32,""2497"":32,""63008"":32,""174"":32,""24284"":32}"
8457,ameblo.jp,ttl,2016-12-27T08:50:04.417Z,31,5,1,5,"{""42708"":16,""1299"":16,""2914"":16,""24284"":16,""2497"":16}"
8458,ameblo.jp,ttl,2016-12-28T00:19:22.947Z,1,4,2,1,"{""63997"":1}"
8459,ameblo.jp,ttl,2017-01-03T04:16:13.946Z,31,5,1,5,"{""35699"":16,""59432"":16,""2914"":16,""24284"":16,""2497"":16}"
8461,ameblo.jp,ttl,2016-06-17T05:31:36.210Z,7,3,1,3,"{""48434"":4,""24284"":4,""6736"":4}"
8462,ameblo.jp,ttl,2016-12-14T08:59:00.926Z,31,5,1,5,"{""43578"":16,""1299"":16,""2914"":16,""24284"":16,""2497"":16}"
8463,ameblo.jp,ttl,2016-12-15T02:48:53.038Z,31,5,1,5,"{""12578"":16,""8285"":16,""2914"":16,""24284"":16,""2497"":16}"
8464,ameblo.jp,ttl,2016-12-15T05:12:22.248Z,15,4,1,4,"{""33785"":8,""24284"":8,""2497"":8,""3491"":8}"
8465,ameblo.jp,ttl,2016-12-15T09:04:58.065Z,31,5,1,5,"{""174"":16,""2914"":16,""24284"":16,""2497"":16,""61317"":16}"
8468,ozock.com,ttl,2016-06-30T04:12:07.695Z,15,4,1,4,"{""8544"":8,""1299"":8,""13335"":8,""197648"":8}"
8469,sh.st,dns,2016-07-20T21:38:08.952Z,1,8,4,1,"{""51026"":1}"
8471,upwork.com,ttl,2016-05-31T04:12:07.695Z,7,3,1,3,"{""35432"":4,""13335"":4,""197648"":4}"
8472,upwork.com,ttl,2016-06-30T04:12:07.695Z,15,4,1,4,"{""8544"":8,""1299"":8,""13335"":8,""197648"":8}"
8473,ask.fm,dns,2016-06-11T22:03:19.913Z,122,7,3,7,"{""16322"":64,""6762"":62,""12880"":64,""6453"":62,""1299"":64,""16798"":64,""29049"":61}"
8474,ask.fm,dns,2016-07-11T22:03:19.913Z,61,6,2,6,"{""16322"":32,""6762"":31,""12880"":32,""6453"":31,""1299"":32,""16798"":32}"
8475,ask.fm,dns,2016-08-10T22:03:19.913Z,61,6,2,6,"{""16322"":32,""6762"":31,""12880"":32,""6453"":31,""1299"":32,""16798"":32}"
8476,douyu.com,ttl,2016-05-31T04:12:07.695Z,15,4,1,4,"{""54994"":8,""1299"":8,""35432"":8,""197648"":8}"
8477,douyu.com,ttl,2016-06-30T04:12:07.695Z,15,4,1,4,"{""8544"":8,""54994"":8,""1299"":8,""197648"":8}"
8479,rt.com,ttl,2016-08-08T04:46:23.176Z,3,6,2,2,"{""20764"":2,""42014"":2}"
8480,rt.com,ttl,2016-07-09T06:40:49.784Z,63,6,1,6,"{""48031"":32,""47872"":32,""15626"":32,""42014"":32,""35320"":32,""20764"":32}"
8482,rt.com,ttl,2016-07-09T07:14:46.351Z,15,4,1,4,"{""6830"":8,""42014"":8,""9002"":8,""30900"":8}"
8483,rt.com,ttl,2016-07-30T00:10:30.321Z,7,7,4,3,"{""20764"":4,""174"":4,""42014"":4}"
8486,rt.com,ttl,2016-06-30T03:57:06.828Z,15,4,1,4,"{""41678"":8,""3356"":8,""42014"":8,""9002"":8}"
8488,rt.com,ttl,2016-07-30T08:10:59.284Z,15,4,1,4,"{""32475"":8,""3356"":8,""42014"":8,""9002"":8}"
8489,rt.com,ttl,2016-08-03T00:49:37.903Z,7,7,2,3,"{""20764"":4,""42014"":4,""5580"":4}"
8491,rt.com,ttl,2016-08-03T03:27:15.366Z,31,9,2,5,"{""8220"":16,""20764"":16,""42014"":16,""3303"":16,""9002"":16}"
8492,rt.com,ttl,2016-08-18T07:54:57.299Z,7,3,1,3,"{""20764"":4,""42014"":4,""35432"":4}"
8493,rt.com,seq,2016-07-07T08:48:03.579Z,7,7,2,3,"{""42014"":4,""1200"":4,""9002"":4}"
8494,rt.com,seq,2016-07-09T10:08:02.797Z,3,8,2,2,"{""42014"":2,""9002"":2}"
8496,zippyshare.com,ttl,2016-05-18T20:24:45.112Z,59,6,2,6,"{""16276"":32,""16322"":32,""12880"":32,""6453"":31,""1299"":30,""29049"":30}"
8497,zippyshare.com,seq,2016-06-17T20:24:45.112Z,1,7,3,1,"{""51026"":1}"
8500,kissanime.to,ttl,2016-06-30T04:12:07.695Z,15,4,1,4,"{""8544"":8,""1299"":8,""13335"":8,""197648"":8}"
8501,list.tmall.com,ttl,2016-09-30T05:09:47.657Z,31,5,1,5,"{""17621"":16,""174"":16,""37963"":16,""4837"":16,""20853"":16}"
8502,list.tmall.com,ttl,2016-09-04T04:30:17.259Z,1,5,2,1,"{""4812"":1}"
8503,list.tmall.com,ttl,2016-11-03T04:30:17.259Z,31,5,1,5,"{""4812"":16,""37963"":16,""4134"":16,""38001"":16,""3491"":16}"
8505,list.tmall.com,ttl,2016-10-07T04:01:36.874Z,15,4,1,4,"{""2914"":8,""37963"":8,""4134"":8,""3327"":8}"
8507,list.tmall.com,seq,2016-11-29T05:09:47.657Z,31,5,1,5,"{""17621"":16,""174"":16,""37963"":16,""4837"":16,""20853"":16}"
8508,list.tmall.com,seq,2017-02-13T01:17:17.107Z,63,6,1,6,"{""4812"":32,""29032"":32,""30844"":32,""4134"":32,""37963"":32,""36997"":32}"
8510,list.tmall.com,block,2016-12-20T03:47:16.871Z,1,6,2,1,"{""3356"":1}"
8512,list.tmall.com,block,2017-01-03T11:57:55.876Z,31,5,1,5,"{""17621"":16,""174"":16,""37963"":16,""29073"":16,""4837"":16}"
8514,list.tmall.com,dns,2017-02-13T01:17:17.107Z,63,6,1,6,"{""4812"":32,""29032"":32,""30844"":32,""4134"":32,""37963"":32,""36997"":32}"
8515,list.tmall.com,rst,2017-02-13T01:17:17.107Z,63,6,1,6,"{""4812"":32,""29032"":32,""30844"":32,""4134"":32,""37963"":32,""36997"":32}"
8516,list.tmall.com,status,2017-02-13T01:17:17.107Z,63,6,1,6,"{""4812"":32,""29032"":32,""30844"":32,""4134"":32,""37963"":32,""36997"":32}"
8518,kissanime.to,block,2016-10-28T00:00:25.097Z,1,6,3,1,"{""1299"":1}"
8519,kissanime.to,dns,2016-06-30T16:07:49.353Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
8520,kissanime.to,dns,2016-07-30T16:07:49.353Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
8523,pages.tmall.com,seq,2017-03-17T06:07:08.630Z,7,3,1,3,"{""36351"":4,""3356"":4,""1273"":4}"
8525,pages.tmall.com,seq,2017-02-17T03:07:33.828Z,7,3,1,3,"{""42708"":4,""1299"":4,""1273"":4}"
8526,pages.tmall.com,seq,2017-02-18T18:27:57.871Z,15,4,1,4,"{""35699"":8,""59432"":8,""1273"":8,""2914"":8}"
8527,pages.tmall.com,seq,2017-02-24T09:09:11.797Z,462,9,3,9,"{""199558"":256,""12389"":240,""60330"":232,""1273"":239,""12406"":232,""31133"":232,""2588"":256,""42979"":232,""6939"":254}"
8528,pages.tmall.com,seq,2017-02-25T11:18:51.766Z,7,7,3,4,"{""209"":4,""4637"":4,""2914"":4,""12389"":7}"
8531,pages.tmall.com,dns,2017-01-18T08:44:47.934Z,1,4,2,1,"{""6453"":1}"
8533,adexc.net,ttl,2016-05-31T04:12:07.695Z,15,4,1,4,"{""12876"":8,""1299"":8,""35432"":8,""197648"":8}"
8534,daikynguyenvn.com,ttl,2016-05-31T04:12:07.695Z,7,3,1,3,"{""35432"":4,""13335"":4,""197648"":4}"
8535,openload.co,ttl,2016-05-31T04:12:07.695Z,7,3,1,3,"{""35432"":4,""13335"":4,""197648"":4}"
8537,openload.co,seq,2016-10-28T02:31:45.203Z,1,5,2,1,"{""6939"":1}"
8539,alicdn.com,seq,2016-06-09T05:20:25.359Z,1,6,2,1,"{""37963"":1}"
8540,alicdn.com,seq,2016-06-09T07:47:26.827Z,3,6,2,2,"{""3320"":2,""37963"":2}"
8541,alicdn.com,seq,2016-06-30T01:53:16.262Z,29,5,2,5,"{""59564"":16,""37963"":15,""4134"":16,""9002"":16,""58461"":15}"
8542,alicdn.com,seq,2016-06-30T03:58:01.549Z,1,5,2,1,"{""49597"":1}"
8543,alicdn.com,seq,2016-06-30T04:12:40.712Z,7,8,2,3,"{""3257"":4,""49597"":4,""8928"":4}"
8544,alicdn.com,seq,2016-06-30T04:54:55.270Z,1,5,2,1,"{""37963"":1}"
8545,alicdn.com,seq,2016-06-30T05:33:09.958Z,15,4,1,4,"{""174"":8,""4134"":8,""5580"":8,""58461"":8}"
8546,alicdn.com,seq,2016-06-30T09:20:13.782Z,58,6,3,6,"{""174"":32,""58461"":30,""4134"":32,""56934"":32,""63008"":29,""37963"":30}"
8547,alicdn.com,seq,2016-06-30T10:31:36.017Z,1,8,2,1,"{""37963"":1}"
8548,alicdn.com,seq,2016-07-01T01:18:29.023Z,15,4,1,4,"{""57169"":8,""4134"":8,""9002"":8,""58461"":8}"
8549,alicdn.com,seq,2016-07-04T03:27:17.148Z,3,6,2,2,"{""6461"":2,""58461"":2}"
8550,alicdn.com,seq,2016-07-07T05:53:18.123Z,63,6,1,6,"{""15555"":32,""56322"":32,""58461"":32,""4134"":32,""3320"":32,""5483"":32}"
8551,alicdn.com,seq,2016-07-09T07:26:31.798Z,7,3,1,3,"{""6830"":4,""4134"":4,""58461"":4}"
8552,alicdn.com,seq,2016-08-08T07:26:31.798Z,7,3,1,3,"{""6830"":4,""4134"":4,""58461"":4}"
8553,alicdn.com,seq,2016-07-09T09:52:06.548Z,30,5,2,5,"{""41678"":16,""3356"":16,""4134"":16,""58461"":16,""49597"":15}"
8554,alicdn.com,seq,2016-08-08T09:52:06.548Z,15,4,1,4,"{""41678"":8,""37963"":8,""4134"":8,""3356"":8}"
8555,alicdn.com,seq,2016-07-10T01:26:20.984Z,1,5,2,1,"{""174"":1}"
8556,alicdn.com,seq,2016-07-13T04:46:09.367Z,1,5,2,1,"{""49597"":1}"
8557,alicdn.com,seq,2016-07-13T07:17:59.252Z,3,8,2,2,"{""58461"":2,""3356"":2}"
8558,alicdn.com,seq,2016-07-16T02:31:33.125Z,1,5,2,1,"{""3356"":1}"
8559,alicdn.com,seq,2016-07-19T03:20:17.155Z,15,4,1,4,"{""49505"":8,""58461"":8,""4134"":8,""9002"":8}"
8560,alicdn.com,seq,2016-07-30T11:00:41.808Z,2,6,3,2,"{""58461"":2,""49597"":1}"
8561,alicdn.com,seq,2016-07-30T12:26:32.849Z,15,4,1,4,"{""37963"":8,""4134"":8,""24940"":8,""3356"":8}"
8562,alicdn.com,seq,2016-08-29T12:26:32.849Z,15,4,1,4,"{""37963"":8,""4134"":8,""24940"":8,""3356"":8}"
8563,alicdn.com,seq,2016-07-31T03:41:54.646Z,1,5,2,1,"{""58461"":1}"
8564,alicdn.com,seq,2016-08-30T03:41:54.646Z,15,4,1,4,"{""63213"":8,""174"":8,""4134"":8,""58461"":8}"
8565,alicdn.com,seq,2016-08-08T04:36:32.199Z,3,6,2,2,"{""58461"":2,""2914"":2}"
8566,alicdn.com,seq,2016-09-07T04:36:32.199Z,15,4,1,4,"{""2914"":8,""20473"":8,""58461"":8,""4134"":8}"
8567,alicdn.com,seq,2016-08-08T04:36:35.964Z,29,5,2,5,"{""32475"":16,""6461"":15,""3356"":15,""4134"":16,""58461"":16}"
8568,alicdn.com,seq,2016-08-18T02:52:29.892Z,31,5,1,5,"{""201789"":16,""58461"":16,""4134"":16,""9002"":16,""50673"":16}"
8569,alicdn.com,seq,2016-08-29T05:19:19.389Z,31,5,1,5,"{""6939"":16,""4134"":16,""36114"":16,""53340"":16,""58461"":16}"
8570,alicdn.com,seq,2016-08-29T10:50:06.757Z,29,5,2,5,"{""42831"":16,""2914"":16,""37963"":15,""4134"":16,""58461"":15}"
8571,alicdn.com,seq,2016-09-07T06:18:22.657Z,57,6,2,6,"{""174"":30,""63008"":32,""58461"":30,""4134"":32,""6939"":30,""37963"":30}"
8572,alicdn.com,seq,2016-09-08T01:34:47.696Z,55,6,3,6,"{""4323"":32,""58461"":31,""4134"":32,""3549"":28,""3356"":28,""37963"":28}"
8573,alicdn.com,seq,2016-09-08T02:27:13.167Z,15,4,1,4,"{""2914"":8,""29550"":8,""58461"":8,""4134"":8}"
8574,alicdn.com,seq,2016-09-08T05:46:51.385Z,15,4,1,4,"{""58461"":8,""4134"":8,""53264"":8,""3257"":8}"
8575,alicdn.com,seq,2016-09-17T08:00:09.516Z,13,4,2,4,"{""37963"":7,""4134"":8,""3462"":8,""58461"":7}"
8576,alicdn.com,seq,2016-10-02T00:14:54.536Z,58,6,4,6,"{""58461"":30,""4134"":32,""3257"":32,""49597"":29,""53889"":32,""37963"":30}"
8577,alicdn.com,block,2016-05-10T04:56:05.648Z,123,7,2,7,"{""37963"":64,""6461"":63,""4134"":64,""20860"":64,""49597"":62,""43082"":64,""174"":62}"
8578,alicdn.com,block,2016-06-13T00:39:50.603Z,31,5,1,5,"{""34274"":16,""8218"":16,""58461"":16,""4134"":16,""6461"":16}"
8579,alicdn.com,block,2016-07-09T05:20:25.359Z,1,6,2,1,"{""58461"":1}"
8580,alicdn.com,block,2016-07-09T07:47:26.827Z,3,6,2,2,"{""58461"":2,""4134"":2}"
8583,alicdn.com,block,2016-07-30T04:12:40.712Z,1,8,2,1,"{""6939"":1}"
8584,alicdn.com,block,2016-07-30T04:54:55.270Z,1,5,2,1,"{""58461"":1}"
8587,alicdn.com,block,2016-07-30T10:31:36.017Z,1,8,2,1,"{""58461"":1}"
8589,alicdn.com,block,2016-08-03T03:27:17.148Z,3,6,2,2,"{""37963"":2,""174"":2}"
8591,alicdn.com,block,2016-08-09T01:26:20.984Z,1,5,2,1,"{""6939"":1}"
8593,alicdn.com,block,2016-08-12T07:17:59.252Z,7,8,2,3,"{""37963"":4,""2914"":4,""9009"":4}"
8594,alicdn.com,block,2016-08-15T02:31:33.125Z,1,5,2,1,"{""3257"":1}"
8596,alicdn.com,block,2016-08-29T11:00:41.808Z,1,6,3,1,"{""37963"":1}"
8602,alicdn.com,dns,2016-08-29T01:21:12.414Z,61,6,2,6,"{""2914"":32,""34702"":32,""58461"":31,""4134"":32,""3327"":32,""37963"":31}"
8606,peixun.tmall.com,seq,2017-01-17T06:04:39.061Z,15,4,1,4,"{""1299"":8,""37963"":8,""47447"":8,""4837"":8}"
8609,ouo.io,ttl,2016-09-07T07:31:13.682Z,3,6,3,2,"{""1299"":2,""2914"":2}"
8610,cctv.com,ttl,2016-11-20T03:32:09.104Z,15,4,1,4,"{""53889"":8,""4808"":8,""4837"":8,""3257"":8}"
8611,cctv.com,ttl,2016-10-21T04:30:23.393Z,15,4,1,4,"{""40676"":8,""4808"":8,""4837"":8,""3257"":8}"
8614,cctv.com,ttl,2016-12-20T12:42:49.728Z,63,6,1,6,"{""4808"":32,""49788"":32,""4837"":32,""50304"":32,""34989"":32,""174"":32}"
8615,cctv.com,ttl,2016-08-25T00:19:06.643Z,1,6,3,1,"{""5577"":1}"
8616,cctv.com,ttl,2016-09-24T00:19:06.643Z,1,6,2,1,"{""5577"":1}"
8618,cctv.com,ttl,2016-11-23T06:23:25.374Z,15,4,1,4,"{""4808"":8,""20473"":8,""4837"":8,""3257"":8}"
8619,cctv.com,ttl,2016-09-20T02:18:31.961Z,15,4,1,4,"{""4808"":8,""1299"":8,""4837"":8,""5413"":8}"
8622,cctv.com,ttl,2016-10-25T01:40:28.228Z,7,3,1,3,"{""4808"":4,""47447"":4,""1299"":4}"
8623,cctv.com,ttl,2016-10-01T02:03:03.779Z,15,4,1,4,"{""4808"":8,""201011"":8,""1299"":8,""4837"":8}"
8624,cctv.com,ttl,2016-12-30T02:03:03.779Z,7,3,1,3,"{""4808"":4,""201011"":4,""1299"":4}"
8625,cctv.com,ttl,2016-12-31T22:44:38.629Z,31,5,1,5,"{""4808"":16,""174"":16,""50300"":16,""4837"":16,""62217"":16}"
8626,cctv.com,ttl,2016-10-03T00:54:44.878Z,15,4,1,4,"{""4808"":8,""6461"":8,""4837"":8,""30496"":8}"
8627,cctv.com,ttl,2016-11-05T16:57:57.349Z,31,5,1,5,"{""39324"":16,""4808"":16,""1299"":16,""4837"":16,""47605"":16}"
8630,cctv.com,seq,2016-09-25T02:07:06.248Z,3,9,2,2,"{""8781"":2,""7473"":2}"
8637,cctv.com,rst,2017-03-23T00:19:06.643Z,1,8,5,1,"{""5577"":1}"
8638,cctv.com,status,2017-03-23T00:19:06.643Z,1,8,5,1,"{""5577"":1}"
8639,openload.co,dns,2016-06-16T02:07:57.395Z,58,6,4,6,"{""16322"":32,""6762"":30,""12880"":32,""13335"":32,""6453"":30,""29049"":29}"
8640,openload.co,dns,2016-07-16T02:07:57.395Z,29,5,2,5,"{""12880"":16,""6453"":15,""16322"":16,""13335"":16,""6762"":15}"
8641,openload.co,dns,2016-08-15T02:07:57.395Z,29,5,2,5,"{""12880"":16,""6453"":15,""16322"":16,""13335"":16,""6762"":15}"
8642,porn555.com,seq,2017-02-15T11:26:29.841Z,7,3,1,3,"{""60311"":4,""15576"":4,""13335"":4}"
8643,ouo.io,seq,2016-08-08T03:16:49.522Z,7,3,1,3,"{""46816"":4,""6939"":4,""13335"":4}"
8644,ouo.io,seq,2017-02-25T05:08:26.735Z,7,3,1,3,"{""28717"":4,""31027"":4,""13335"":4}"
8645,huaban.com,ttl,2017-01-23T20:17:34.997Z,15,4,1,4,"{""29032"":8,""4134"":8,""36997"":8,""30844"":8}"
8646,huaban.com,seq,2017-02-22T11:08:09.877Z,1,5,3,1,"{""2914"":1}"
8649,dictionary.com,ttl,2016-07-09T02:53:00.068Z,7,3,1,3,"{""1299"":4,""15694"":4,""16798"":4}"
8650,dictionary.com,ttl,2016-05-10T03:07:54.067Z,7,3,1,3,"{""8999"":4,""1299"":4,""16798"":4}"
8652,dictionary.com,ttl,2016-06-09T03:31:57.670Z,15,4,1,4,"{""9680"":8,""3462"":8,""16798"":8,""6461"":8}"
8653,dictionary.com,ttl,2016-05-10T03:36:18.017Z,15,4,1,4,"{""6461"":8,""25653"":8,""16798"":8,""3257"":8}"
8654,dictionary.com,ttl,2016-05-10T03:42:45.232Z,7,3,1,3,"{""6461"":4,""20860"":4,""16798"":4}"
8655,dictionary.com,ttl,2016-07-09T03:42:45.232Z,7,3,1,3,"{""6461"":4,""20860"":4,""16798"":4}"
8656,dictionary.com,ttl,2016-06-09T03:55:53.462Z,1,4,2,1,"{""10026"":1}"
8658,dictionary.com,ttl,2016-07-09T05:14:44.659Z,31,5,1,5,"{""59564"":16,""6461"":16,""9002"":16,""16798"":16,""1200"":16}"
8659,dictionary.com,ttl,2016-08-08T06:12:06.247Z,31,5,1,5,"{""34702"":16,""3356"":16,""2914"":16,""16798"":16,""3327"":16}"
8660,dictionary.com,ttl,2016-06-09T07:26:31.798Z,15,4,1,4,"{""6461"":8,""6830"":8,""1200"":8,""16798"":8}"
8661,dictionary.com,ttl,2016-05-31T00:10:30.321Z,15,4,2,4,"{""53889"":8,""1299"":8,""16798"":8,""3257"":8}"
8663,dictionary.com,ttl,2016-09-28T00:27:32.161Z,15,4,2,4,"{""6461"":8,""38001"":8,""16798"":8,""3491"":8}"
8664,dictionary.com,ttl,2016-05-31T02:05:36.597Z,3,8,2,2,"{""6453"":2,""3356"":2}"
8665,dictionary.com,ttl,2016-05-31T02:07:21.021Z,7,3,1,3,"{""3356"":4,""39122"":4,""16798"":4}"
8666,dictionary.com,ttl,2016-05-31T03:02:52.557Z,7,3,1,3,"{""3356"":4,""30693"":4,""16798"":4}"
8667,dictionary.com,ttl,2016-09-28T03:15:54.157Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""16798"":8}"
8668,dictionary.com,ttl,2016-10-28T03:15:54.157Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""16798"":8}"
8669,dictionary.com,ttl,2016-05-31T03:45:31.826Z,7,3,1,3,"{""174"":4,""1299"":4,""16798"":4}"
8670,dictionary.com,ttl,2016-06-30T08:50:04.417Z,7,3,1,3,"{""42708"":4,""1299"":4,""16798"":4}"
8671,dictionary.com,ttl,2016-08-06T04:01:13.088Z,7,3,1,3,"{""1299"":4,""36884"":4,""16798"":4}"
8676,dictionary.com,seq,2016-07-09T02:51:01.673Z,1,8,2,1,"{""5483"":1}"
8679,dictionary.com,block,2016-05-31T00:45:12.987Z,15,4,1,4,"{""34274"":8,""8218"":8,""16798"":8,""6461"":8}"
8680,dictionary.com,block,2016-05-31T03:08:24.678Z,15,4,1,4,"{""1421"":8,""174"":8,""1299"":8,""16798"":8}"
8681,dictionary.com,block,2016-05-31T04:11:46.454Z,15,4,1,4,"{""6461"":8,""36114"":8,""53340"":8,""16798"":8}"
8682,dictionary.com,block,2016-06-09T04:47:12.648Z,4,8,3,3,"{""6461"":2,""19531"":4,""5580"":2}"
8683,dictionary.com,block,2016-06-09T06:04:25.422Z,3,6,2,2,"{""3356"":2,""3257"":2}"
8684,login.tmall.com,seq,2017-01-31T15:22:18.769Z,15,4,1,4,"{""29032"":8,""36997"":8,""30844"":8,""36994"":8}"
8686,login.tmall.com,rst,2017-01-31T15:22:18.769Z,15,4,1,4,"{""29032"":8,""36997"":8,""30844"":8,""36994"":8}"
8687,login.tmall.com,status,2017-01-31T15:22:18.769Z,15,4,1,4,"{""29032"":8,""36997"":8,""30844"":8,""36994"":8}"
8690,qiita.com,ttl,2016-10-04T16:31:33.347Z,15,4,1,4,"{""201011"":8,""2516"":8,""3356"":8,""16509"":8}"
8694,service.tmall.com,rst,2017-02-21T18:21:13.749Z,62,6,2,6,"{""4812"":31,""29032"":32,""30844"":32,""4134"":32,""37963"":32,""36997"":32}"
8695,service.tmall.com,status,2017-02-21T18:21:13.749Z,62,6,2,6,"{""4812"":31,""29032"":32,""30844"":32,""4134"":32,""37963"":32,""36997"":32}"
8697,1111.tmall.com,seq,2016-11-17T13:55:50.354Z,3,5,2,2,"{""6453"":2,""2914"":2}"
8698,1111.tmall.com,rst,2016-11-17T13:55:50.354Z,1,8,5,1,"{""2914"":1}"
8699,1111.tmall.com,status,2016-11-17T13:55:50.354Z,1,8,5,1,"{""2914"":1}"
8701,newpoptab.com,seq,2017-01-04T08:25:57.319Z,1,4,2,1,"{""2914"":1}"
8702,newpoptab.com,block,2017-01-04T08:25:57.319Z,1,4,2,1,"{""2914"":1}"
8705,tutorialspoint.com,ttl,2016-10-04T05:50:19.148Z,1,8,5,1,"{""7473"":1}"
8706,subscene.com,dns,2016-06-09T20:51:08.933Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
8707,subscene.com,dns,2016-07-09T20:51:08.933Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"


==> results/results_weekall.csv <==
,url,anon,start_time,n_sol,n_var,n_dp,n_censors,censors
2442,libero.it,ttl,2016-07-19T02:33:14.214Z,3,70,43,2,"{""48434"":2,""6736"":2}"
2448,expedia.com,ttl,2016-05-31T02:33:14.214Z,1,185,139,1,"{""197648"":1}"
2449,expedia.com,ttl,2016-06-21T02:33:14.214Z,1,201,145,1,"{""197648"":1}"
2450,expedia.com,rst,2016-10-04T02:33:14.214Z,1,259,237,1,"{""197648"":1}"
2463,cntv.cn,ttl,2016-05-24T02:33:14.214Z,3,67,37,2,"{""8100"":2,""19174"":2}"
2472,cntv.cn,ttl,2016-08-02T02:33:14.214Z,31,5,1,5,"{""4808"":16,""12880"":16,""6762"":16,""4837"":16,""51026"":16}"
2473,cntv.cn,ttl,2016-08-09T02:33:14.214Z,7,24,11,3,"{""6762"":4,""12880"":4,""51026"":4}"
2478,cntv.cn,ttl,2016-09-13T02:33:14.214Z,3,51,30,3,"{""30818"":2,""50613"":2,""29073"":3}"
2482,cntv.cn,ttl,2016-10-18T02:33:14.214Z,1,36,18,2,"{""201011"":1,""4766"":1}"
2490,gfycat.com,dns,2017-02-28T02:25:53.611Z,6,267,290,3,"{""16322"":4,""12880"":4,""29049"":3}"
2491,gfycat.com,rst,2017-03-07T02:25:53.611Z,1,251,226,1,"{""35432"":1}"
2492,gfycat.com,status,2017-03-07T02:25:53.611Z,1,251,226,1,"{""35432"":1}"
2493,nyaa.se,ttl,2016-05-10T02:33:14.214Z,3,93,51,2,"{""35432"":2,""197648"":2}"
2494,nyaa.se,ttl,2016-06-14T02:33:14.214Z,3,171,104,2,"{""35432"":2,""197648"":2}"
2495,nyaa.se,ttl,2016-07-19T02:33:14.214Z,15,119,64,4,"{""16322"":8,""6762"":8,""12880"":8,""51026"":8}"
2496,nyaa.se,ttl,2016-07-26T02:33:14.214Z,7,11,3,3,"{""6453"":4,""12880"":4,""51026"":4}"
2497,nyaa.se,seq,2016-11-08T02:33:14.214Z,2,263,203,2,"{""55628"":2,""3786"":1}"
2502,kaskus.co.id,ttl,2016-08-02T02:36:35.318Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""3491"":32,""24535"":32,""132164"":32}"
2503,kaskus.co.id,ttl,2016-08-09T02:36:35.318Z,7,22,9,3,"{""6762"":4,""12880"":4,""51026"":4}"
2504,kaskus.co.id,ttl,2016-08-16T02:36:35.318Z,3,112,74,2,"{""12880"":2,""51026"":2}"
2505,kaskus.co.id,ttl,2016-08-23T02:36:35.318Z,7,83,47,3,"{""6762"":4,""12880"":4,""51026"":4}"
2506,kaskus.co.id,block,2017-02-14T02:36:35.318Z,3,300,392,2,"{""12880"":2,""51026"":2}"
2507,kaskus.co.id,dns,2017-02-14T02:36:35.318Z,1,305,404,1,"{""51026"":1}"
2508,kaskus.co.id,rst,2017-02-21T02:36:35.318Z,3,283,337,2,"{""12880"":2,""51026"":2}"
2509,kaskus.co.id,status,2017-02-21T02:36:35.318Z,3,283,337,2,"{""12880"":2,""51026"":2}"
2514,360.com,ttl,2016-09-20T02:34:21.267Z,1,93,61,1,"{""36352"":1}"
2520,4shared.com,ttl,2016-12-20T02:33:14.214Z,3,27,13,2,"{""7922"":2,""4766"":2}"
2524,putlocker.is,ttl,2016-06-07T02:33:14.214Z,3,175,112,2,"{""9498"":2,""56202"":2}"
2525,putlocker.is,ttl,2016-06-14T02:33:14.214Z,9,164,102,4,"{""9498"":6,""56202"":6,""35432"":6,""197648"":6}"
2526,putlocker.is,ttl,2016-06-21T02:33:14.214Z,3,173,108,2,"{""9498"":2,""56202"":2}"
2527,putlocker.is,ttl,2016-06-28T02:33:14.214Z,3,139,87,2,"{""9498"":2,""33480"":2}"
2528,putlocker.is,ttl,2016-07-19T02:33:14.214Z,1,98,57,1,"{""56202"":1}"
2529,putlocker.is,ttl,2016-07-26T02:33:14.214Z,15,11,3,4,"{""6453"":8,""6762"":8,""12880"":8,""51026"":8}"
2530,putlocker.is,ttl,2016-08-02T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
2531,putlocker.is,ttl,2016-08-09T02:33:14.214Z,13,22,9,4,"{""6453"":7,""6762"":7,""12880"":8,""51026"":8}"
2532,putlocker.is,ttl,2016-08-16T02:33:14.214Z,7,112,65,3,"{""6762"":4,""12880"":4,""51026"":4}"
2533,putlocker.is,ttl,2016-08-23T02:33:14.214Z,7,71,39,3,"{""6762"":4,""12880"":4,""51026"":4}"
2539,apple.com,ttl,2016-06-14T02:33:14.214Z,1,186,136,1,"{""197648"":1}"
2540,apple.com,ttl,2016-06-21T02:33:14.214Z,1,192,133,1,"{""197648"":1}"
2547,sabah.com.tr,ttl,2016-06-07T02:25:53.611Z,15,193,144,4,"{""16322"":8,""29049"":8,""12880"":8,""6762"":8}"
2548,sabah.com.tr,ttl,2016-06-21T02:25:53.611Z,1,191,140,1,"{""197648"":1}"
2549,sabah.com.tr,ttl,2016-07-19T02:25:53.611Z,7,111,72,3,"{""16322"":4,""12880"":4,""51026"":4}"
2550,sabah.com.tr,ttl,2016-07-26T02:25:53.611Z,7,15,5,3,"{""6453"":4,""12880"":4,""51026"":4}"
2551,sabah.com.tr,ttl,2016-08-02T02:25:53.611Z,63,6,1,6,"{""9121"":32,""51026"":32,""6762"":32,""12880"":32,""1299"":32,""48737"":32}"
2552,sabah.com.tr,ttl,2016-08-09T02:25:53.611Z,7,24,9,3,"{""6453"":4,""12880"":4,""51026"":4}"
2553,sabah.com.tr,ttl,2016-08-16T02:25:53.611Z,3,111,70,2,"{""12880"":2,""51026"":2}"
2554,sabah.com.tr,ttl,2016-08-23T02:25:53.611Z,3,75,44,2,"{""12880"":2,""51026"":2}"
2555,sabah.com.tr,ttl,2016-11-15T02:25:53.611Z,3,29,16,2,"{""201011"":2,""33891"":2}"
2556,sabah.com.tr,block,2017-02-28T02:25:53.611Z,6,296,315,3,"{""16322"":3,""12880"":4,""51026"":4}"
2559,flickr.com,ttl,2016-05-31T02:33:14.214Z,1,199,134,1,"{""197648"":1}"
2560,flickr.com,ttl,2016-06-14T02:33:14.214Z,1,185,123,1,"{""7473"":1}"
2561,flickr.com,ttl,2016-06-28T02:33:14.214Z,1,144,98,1,"{""51852"":1}"
2562,flickr.com,ttl,2016-07-19T02:33:14.214Z,1,111,63,1,"{""7473"":1}"
2567,flickr.com,ttl,2016-10-18T02:33:14.214Z,1,34,19,1,"{""4766"":1}"
2570,flickr.com,ttl,2016-12-27T02:33:14.214Z,1,40,21,1,"{""47447"":1}"
2571,flickr.com,ttl,2017-01-10T02:33:14.214Z,7,38,20,3,"{""3356"":4,""30818"":4,""50613"":4}"
2572,flickr.com,dns,2017-04-18T02:33:14.214Z,12,295,283,4,"{""20485"":6,""29049"":6,""12880"":8,""16322"":8}"
2584,spiegel.de,ttl,2016-07-19T02:33:14.214Z,1,113,68,1,"{""38001"":1}"
2586,spiegel.de,ttl,2016-08-23T02:33:14.214Z,3,72,39,2,"{""38001"":2,""3491"":2}"
2589,spiegel.de,ttl,2016-09-13T02:33:14.214Z,7,52,22,3,"{""3356"":4,""30818"":4,""50613"":4}"
2593,spiegel.de,ttl,2016-10-11T02:33:14.214Z,3,31,12,2,"{""30818"":2,""50613"":2}"
2595,spiegel.de,ttl,2016-10-25T02:33:14.214Z,3,12,4,2,"{""59564"":2,""9002"":2}"
2596,spiegel.de,ttl,2016-11-01T02:33:14.214Z,3,9,2,2,"{""3491"":2,""38001"":2}"
2597,spiegel.de,ttl,2016-11-15T02:33:14.214Z,1,40,17,1,"{""47447"":1}"
2606,spiegel.de,ttl,2017-01-24T02:33:14.214Z,7,63,35,5,"{""8220"":4,""16276"":7,""15576"":4,""60311"":4,""20860"":7}"
2611,pandora.com,ttl,2016-05-10T02:33:14.214Z,1,122,76,1,"{""197648"":1}"
2612,pandora.com,ttl,2016-07-05T02:33:14.214Z,3,94,68,2,"{""8544"":2,""197648"":2}"
2613,pandora.com,ttl,2016-08-16T02:33:14.214Z,3,114,85,2,"{""12880"":2,""51026"":2}"
2614,pandora.com,block,2017-03-21T02:33:14.214Z,3,296,508,2,"{""12880"":2,""51026"":2}"
2625,amazon.de,ttl,2016-07-05T02:33:14.214Z,1,49,30,1,"{""29073"":1}"
2627,amazon.de,ttl,2016-07-19T02:33:14.214Z,3,42,28,2,"{""6461"":2,""26277"":2}"
2628,amazon.de,ttl,2016-08-16T02:33:14.214Z,7,62,38,6,"{""51026"":4,""30693"":7,""6762"":4,""12880"":4,""29073"":7,""53889"":7}"
2633,amazon.de,ttl,2016-09-27T02:33:14.214Z,1,42,21,1,"{""33785"":1}"
2634,amazon.de,ttl,2016-10-04T02:33:14.214Z,1,27,13,1,"{""33785"":1}"
2635,amazon.de,ttl,2016-10-11T02:33:14.214Z,15,22,11,6,"{""35753"":8,""24768"":15,""33785"":15,""51975"":8,""34426"":8,""8966"":8}"
2638,amazon.de,ttl,2016-11-01T02:33:14.214Z,7,12,4,3,"{""4637"":4,""1221"":4,""3257"":4}"
2645,amazon.de,ttl,2016-12-27T02:33:14.214Z,3,18,13,2,"{""54334"":2,""63008"":2}"
2651,amazon.de,ttl,2017-02-21T02:33:14.214Z,7,3,1,3,"{""36351"":4,""2914"":4,""16509"":4}"
2652,amazon.de,block,2017-03-07T02:33:14.214Z,3,195,212,2,"{""12880"":2,""51026"":2}"
2653,amazon.de,rst,2017-04-18T02:33:14.214Z,1,215,208,1,"{""51026"":1}"
2654,amazon.de,status,2017-04-18T02:33:14.214Z,1,215,208,1,"{""51026"":1}"
2658,blastingnews.com,ttl,2016-07-05T02:36:35.318Z,3,89,65,2,"{""8544"":2,""197648"":2}"
2661,google.ae,ttl,2016-05-31T02:33:14.214Z,3,175,112,2,"{""35432"":2,""197648"":2}"
2662,google.ae,rst,2017-04-18T02:33:14.214Z,1,303,285,1,"{""35432"":1}"
2663,google.ae,status,2017-04-18T02:33:14.214Z,1,303,285,1,"{""35432"":1}"
2664,tudou.com,ttl,2016-06-14T02:33:14.214Z,3,176,122,2,"{""48434"":2,""6736"":2}"
2665,tudou.com,ttl,2016-07-19T02:33:14.214Z,7,110,65,3,"{""16322"":4,""12880"":4,""51026"":4}"
2666,tudou.com,ttl,2016-07-26T02:33:14.214Z,7,11,3,3,"{""6762"":4,""12880"":4,""51026"":4}"
2667,tudou.com,ttl,2016-08-02T02:33:14.214Z,31,5,1,5,"{""4808"":16,""12880"":16,""6762"":16,""4837"":16,""51026"":16}"
2668,tudou.com,ttl,2016-08-09T02:33:14.214Z,7,30,13,3,"{""6762"":4,""12880"":4,""51026"":4}"
2669,tudou.com,ttl,2016-08-16T02:33:14.214Z,3,127,73,2,"{""12880"":2,""51026"":2}"
2670,tudou.com,ttl,2016-08-30T02:33:14.214Z,1,46,27,1,"{""37963"":1}"
2671,tudou.com,ttl,2016-09-06T02:33:14.214Z,1,44,27,1,"{""37963"":1}"
2673,tudou.com,ttl,2016-09-20T02:33:14.214Z,1,123,80,2,"{""37963"":1,""35017"":1}"
2674,tudou.com,ttl,2016-10-04T02:33:14.214Z,1,88,53,1,"{""37963"":1}"
2675,tudou.com,ttl,2016-10-11T02:33:14.214Z,1,102,61,1,"{""37963"":1}"
2676,tudou.com,ttl,2016-10-18T02:33:14.214Z,1,93,61,2,"{""37963"":1,""35017"":1}"
2677,tudou.com,ttl,2016-10-25T02:33:14.214Z,21,33,18,6,"{""37963"":21,""5580"":12,""50300"":12,""35017"":14,""62217"":12,""174"":14}"
2678,tudou.com,ttl,2016-11-08T02:33:14.214Z,1,66,34,1,"{""37963"":1}"
2681,tudou.com,block,2016-12-27T02:33:14.214Z,18,304,346,5,"{""48434"":12,""12880"":12,""16322"":9,""6736"":12,""51026"":12}"
2682,tudou.com,dns,2016-12-27T02:33:14.214Z,3,311,361,3,"{""48434"":2,""6736"":2,""51026"":3}"
2685,bloomberg.com,ttl,2016-05-10T02:43:03.931Z,1,59,40,1,"{""63213"":1}"
2692,bloomberg.com,ttl,2016-07-12T02:43:03.931Z,1,45,30,1,"{""3223"":1}"
2693,bloomberg.com,ttl,2016-10-04T02:43:03.931Z,1,20,11,1,"{""43289"":1}"
2694,bloomberg.com,ttl,2016-10-18T02:43:03.931Z,3,13,7,2,"{""1239"":2,""4766"":2}"
2695,bloomberg.com,ttl,2016-10-25T02:43:03.931Z,7,15,5,3,"{""174"":4,""50673"":4,""51430"":4}"
2696,bloomberg.com,ttl,2016-11-01T02:43:03.931Z,7,7,2,3,"{""6461"":4,""38001"":4,""3491"":4}"
2697,bloomberg.com,ttl,2016-11-22T02:43:03.931Z,1,37,16,1,"{""4766"":1}"
2701,bloomberg.com,ttl,2016-12-20T02:43:03.931Z,7,45,26,3,"{""3356"":4,""30818"":4,""50613"":4}"
2704,bloomberg.com,ttl,2017-01-17T02:43:03.931Z,3,36,23,2,"{""30818"":2,""50613"":2}"
2711,2ch.net,ttl,2017-02-07T02:33:14.214Z,1,101,64,1,"{""42831"":1}"
2717,feedly.com,ttl,2016-07-05T02:36:35.318Z,3,89,48,2,"{""8544"":2,""197648"":2}"
2720,feedly.com,rst,2017-04-18T02:36:35.318Z,1,316,331,1,"{""8544"":1}"
2721,feedly.com,status,2017-04-18T02:36:35.318Z,1,316,331,1,"{""8544"":1}"
2722,wordpress.com,ttl,2016-05-10T02:33:14.214Z,7,109,65,3,"{""29049"":4,""12880"":4,""16322"":4}"
2723,wordpress.com,ttl,2016-05-31T02:33:14.214Z,3,175,123,2,"{""35432"":2,""197648"":2}"
2724,wordpress.com,ttl,2016-06-07T02:33:14.214Z,15,191,125,4,"{""6762"":8,""16322"":8,""12880"":8,""29049"":8}"
2728,google.nl,ttl,2016-06-28T02:33:14.214Z,3,155,92,2,"{""8544"":2,""197648"":2}"
2729,google.nl,rst,2017-04-18T02:33:14.214Z,1,308,291,1,"{""8544"":1}"
2730,google.nl,status,2017-04-18T02:33:14.214Z,1,308,291,1,"{""8544"":1}"
2731,gamer.com.tw,ttl,2016-08-10T00:06:42.896Z,7,71,37,3,"{""6762"":4,""12880"":4,""51026"":4}"
2732,gamer.com.tw,ttl,2016-08-17T00:06:42.896Z,6,100,52,3,"{""6762"":3,""12880"":4,""51026"":4}"
2733,gamer.com.tw,ttl,2016-08-24T00:06:42.896Z,3,77,41,2,"{""12880"":2,""51026"":2}"
2739,soundcloud.com,dns,2017-02-21T02:33:14.214Z,3,303,348,2,"{""16322"":2,""12880"":2}"
2740,soundcloud.com,rst,2017-02-21T02:33:14.214Z,3,303,348,2,"{""16322"":2,""12880"":2}"
2741,soundcloud.com,status,2017-02-21T02:33:14.214Z,3,303,348,2,"{""16322"":2,""12880"":2}"
2742,xhamster.com,ttl,2016-05-10T02:36:35.318Z,3,90,54,2,"{""35432"":2,""197648"":2}"
2743,xhamster.com,ttl,2016-06-14T02:36:35.318Z,3,165,107,2,"{""48434"":2,""6736"":2}"
2744,xhamster.com,ttl,2016-11-15T02:36:35.318Z,1,22,13,1,"{""4766"":1}"
2747,xhamster.com,dns,2017-04-04T02:36:35.318Z,3,296,307,2,"{""16322"":2,""12880"":2}"
2751,surveymonkey.com,ttl,2016-05-31T00:00:25.097Z,3,177,134,2,"{""35432"":2,""197648"":2}"
2752,surveymonkey.com,rst,2016-06-14T00:00:25.097Z,1,216,172,1,"{""197648"":1}"
2753,surveymonkey.com,status,2016-06-14T00:00:25.097Z,1,216,172,1,"{""197648"":1}"
2768,adobe.com,ttl,2016-09-27T02:25:53.611Z,9,30,16,5,"{""28717"":6,""29889"":6,""33695"":6,""31027"":6,""33785"":9}"
2769,adobe.com,ttl,2016-10-04T02:25:53.611Z,3,32,13,2,"{""38001"":2,""3491"":2}"
2773,adobe.com,ttl,2016-11-15T02:25:53.611Z,3,11,5,2,"{""36884"":2,""3257"":2}"
2776,adobe.com,ttl,2016-12-06T02:25:53.611Z,15,40,18,4,"{""39386"":8,""35753"":8,""34426"":8,""51975"":8}"
2777,adobe.com,ttl,2017-01-24T02:25:53.611Z,15,26,13,4,"{""8781"":8,""34426"":8,""35753"":8,""51975"":8}"
2778,adobe.com,ttl,2017-01-31T02:25:53.611Z,3,23,10,2,"{""54334"":2,""63008"":2}"
2782,xnxx.com,ttl,2016-06-14T02:34:21.267Z,3,202,148,2,"{""48434"":2,""6736"":2}"
2783,xnxx.com,ttl,2016-06-28T02:34:21.267Z,3,169,126,2,"{""8544"":2,""197648"":2}"
2784,xnxx.com,ttl,2016-07-19T02:34:21.267Z,7,121,76,3,"{""16322"":4,""12880"":4,""51026"":4}"
2785,xnxx.com,ttl,2016-07-26T02:34:21.267Z,13,17,7,4,"{""6453"":7,""6762"":7,""12880"":8,""51026"":8}"
2786,xnxx.com,ttl,2016-08-09T02:34:21.267Z,13,30,17,4,"{""6453"":7,""6762"":7,""12880"":8,""51026"":8}"
2787,xnxx.com,ttl,2016-08-16T02:34:21.267Z,6,124,82,3,"{""6762"":3,""12880"":4,""51026"":4}"
2788,xnxx.com,ttl,2016-08-23T02:34:21.267Z,7,80,52,3,"{""6762"":4,""12880"":4,""51026"":4}"
2808,sina.com.cn,ttl,2016-09-13T02:34:21.267Z,1,58,30,2,"{""39122"":1,""35017"":1}"
2809,sina.com.cn,ttl,2016-09-27T02:34:21.267Z,3,60,35,2,"{""50300"":2,""62217"":2}"
2810,sina.com.cn,ttl,2016-10-04T02:34:21.267Z,1,55,33,2,"{""36351"":1,""55628"":1}"
2816,marca.com,ttl,2016-05-31T02:25:53.611Z,1,201,155,1,"{""197648"":1}"
2817,marca.com,ttl,2016-06-07T02:25:53.611Z,1,201,152,1,"{""197648"":1}"
2819,marca.com,rst,2017-04-04T02:25:53.611Z,2,312,373,2,"{""8544"":1,""197648"":2}"
2820,marca.com,status,2017-04-04T02:25:53.611Z,2,312,373,2,"{""8544"":1,""197648"":2}"
2821,msn.com,ttl,2016-06-14T02:33:14.214Z,3,138,88,2,"{""35432"":2,""197648"":2}"
2822,msn.com,rst,2017-04-11T02:33:14.214Z,1,257,223,1,"{""35432"":1}"
2823,msn.com,status,2017-04-11T02:33:14.214Z,1,257,223,1,"{""35432"":1}"
2824,google.com.tw,ttl,2016-05-31T02:34:21.267Z,3,172,108,2,"{""35432"":2,""197648"":2}"
2825,google.com.tw,rst,2017-04-18T02:34:21.267Z,1,304,293,1,"{""35432"":1}"
2826,google.com.tw,status,2017-04-18T02:34:21.267Z,1,304,293,1,"{""35432"":1}"
2827,web.de,ttl,2016-05-31T02:25:53.611Z,3,187,127,2,"{""35432"":2,""197648"":2}"
2829,web.de,rst,2017-04-18T02:25:53.611Z,1,304,321,1,"{""35432"":1}"
2830,web.de,status,2017-04-18T02:25:53.611Z,1,304,321,1,"{""35432"":1}"
2831,about.com,ttl,2016-06-28T02:36:35.318Z,3,129,91,2,"{""8544"":2,""197648"":2}"
2834,adf.ly,ttl,2016-05-31T02:33:14.214Z,3,179,118,2,"{""9498"":2,""56202"":2}"
2835,adf.ly,ttl,2016-06-07T02:33:14.214Z,1,186,118,1,"{""56202"":1}"
2837,adf.ly,ttl,2016-06-21T02:33:14.214Z,1,176,106,2,"{""56202"":1,""33480"":1}"
2838,adf.ly,ttl,2016-07-19T02:33:14.214Z,1,109,59,1,"{""56202"":1}"
2839,adf.ly,ttl,2016-08-16T02:33:14.214Z,3,118,64,2,"{""9498"":2,""56202"":2}"
2840,adf.ly,ttl,2016-09-13T02:33:14.214Z,3,84,48,2,"{""9498"":2,""56202"":2}"
2847,urdupoint.com,seq,2016-09-13T00:00:22.670Z,1,202,138,2,"{""53889"":1,""16322"":1}"
2852,onedio.com,ttl,2016-07-26T02:33:14.214Z,7,14,5,3,"{""6453"":4,""12880"":4,""51026"":4}"
2853,onedio.com,ttl,2016-08-02T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
2854,onedio.com,ttl,2016-08-09T02:33:14.214Z,13,27,11,4,"{""6453"":7,""6762"":7,""12880"":8,""51026"":8}"
2855,onedio.com,ttl,2016-08-16T02:33:14.214Z,6,111,61,3,"{""6762"":3,""12880"":4,""51026"":4}"
2857,onedio.com,block,2017-03-21T02:33:14.214Z,6,294,295,3,"{""6762"":3,""12880"":4,""51026"":4}"
2858,onedio.com,rst,2017-04-18T02:33:14.214Z,1,314,324,1,"{""51026"":1}"
2859,onedio.com,status,2017-04-18T02:33:14.214Z,1,314,324,1,"{""51026"":1}"
2860,scribd.com,seq,2017-02-14T02:50:18.236Z,3,105,74,2,"{""50300"":2,""62217"":2}"
2862,scribd.com,dns,2017-04-18T02:50:18.236Z,26,121,93,5,"{""29049"":13,""6453"":14,""6762"":14,""12880"":16,""16322"":16}"
2863,scribd.com,rst,2017-04-18T02:50:18.236Z,26,121,93,5,"{""29049"":13,""6453"":14,""6762"":14,""12880"":16,""16322"":16}"
2864,scribd.com,status,2017-04-18T02:50:18.236Z,26,121,93,5,"{""29049"":13,""6453"":14,""6762"":14,""12880"":16,""16322"":16}"
2865,upornia.com,ttl,2016-06-14T02:33:14.214Z,3,169,102,2,"{""48434"":2,""6736"":2}"
2866,upornia.com,ttl,2016-09-20T02:33:14.214Z,3,160,97,2,"{""55628"":2,""4766"":2}"
2872,kinogo.co,ttl,2016-07-19T02:33:14.214Z,3,50,25,2,"{""48434"":2,""6736"":2}"
2875,kinogo.co,rst,2016-07-26T02:33:14.214Z,3,285,344,2,"{""48434"":2,""6736"":2}"
2876,kinogo.co,status,2016-07-26T02:33:14.214Z,3,285,344,2,"{""48434"":2,""6736"":2}"
2882,livejasmin.com,ttl,2016-05-10T02:36:35.318Z,3,110,69,2,"{""35432"":2,""197648"":2}"
2883,livejasmin.com,ttl,2016-05-31T02:36:35.318Z,1,189,153,1,"{""197648"":1}"
2884,livejasmin.com,ttl,2016-06-14T02:36:35.318Z,3,186,131,2,"{""35432"":2,""197648"":2}"
2885,livejasmin.com,ttl,2016-06-21T02:36:35.318Z,3,183,128,2,"{""35432"":2,""197648"":2}"
2886,livejasmin.com,ttl,2016-06-28T02:36:35.318Z,3,138,102,2,"{""8544"":2,""197648"":2}"
2887,livejasmin.com,ttl,2016-07-26T02:36:35.318Z,7,11,3,3,"{""6453"":4,""12880"":4,""51026"":4}"
2888,livejasmin.com,block,2017-03-07T02:36:35.318Z,87,299,435,7,"{""51975"":48,""51026"":58,""34426"":48,""12880"":58,""35753"":48,""8781"":45,""8966"":45}"
2889,livejasmin.com,rst,2017-04-18T02:36:35.318Z,2,302,411,3,"{""8544"":1,""197648"":2,""51026"":2}"
2890,livejasmin.com,status,2017-04-18T02:36:35.318Z,2,302,411,3,"{""8544"":1,""197648"":2,""51026"":2}"
2892,playstation.com,ttl,2016-06-29T00:00:21.598Z,9,124,79,7,"{""8100"":9,""53340"":6,""197648"":6,""29889"":9,""8544"":6,""46816"":9,""36114"":6}"
2894,playstation.com,rst,2017-04-05T00:00:21.598Z,1,251,220,1,"{""8544"":1}"
2895,playstation.com,status,2017-04-05T00:00:21.598Z,1,251,220,1,"{""8544"":1}"
2896,archive.org,ttl,2016-06-28T02:33:14.214Z,3,157,191,2,"{""8544"":2,""197648"":2}"
2897,amazon.co.uk,ttl,2016-05-10T02:36:35.318Z,7,61,36,3,"{""23661"":4,""17941"":4,""4713"":4}"
2898,amazon.co.uk,ttl,2016-05-17T02:36:35.318Z,63,6,1,6,"{""12389"":32,""16322"":32,""16509"":32,""6762"":32,""12880"":32,""1299"":32}"
2900,amazon.co.uk,ttl,2016-06-07T02:36:35.318Z,45,97,64,7,"{""50300"":30,""34426"":24,""8966"":24,""35753"":24,""62217"":30,""51975"":24,""30083"":45}"
2901,amazon.co.uk,ttl,2016-06-14T02:36:35.318Z,3,81,49,2,"{""6459"":2,""19916"":2}"
2911,amazon.co.uk,ttl,2016-09-27T02:36:35.318Z,1,22,12,1,"{""38001"":1}"
2912,amazon.co.uk,ttl,2016-10-04T02:36:35.318Z,27,21,9,6,"{""59253"":18,""50300"":18,""6453"":18,""62217"":18,""6459"":18,""19916"":18}"
2914,amazon.co.uk,ttl,2016-10-25T02:36:35.318Z,1,13,5,1,"{""3491"":1}"
2924,amazon.co.uk,ttl,2017-01-31T02:36:35.318Z,1,21,13,1,"{""7552"":1}"
2925,amazon.co.uk,rst,2017-04-04T02:36:35.318Z,1,181,156,1,"{""12389"":1}"
2926,amazon.co.uk,status,2017-04-04T02:36:35.318Z,1,181,156,1,"{""12389"":1}"
2927,archive.org,rst,2017-04-18T02:33:14.214Z,1,334,660,1,"{""8544"":1}"
2928,archive.org,status,2017-04-18T02:33:14.214Z,1,334,660,1,"{""8544"":1}"
2929,badoo.com,ttl,2016-06-14T02:33:14.214Z,3,211,201,2,"{""48434"":2,""6736"":2}"
2930,badoo.com,block,2016-09-06T02:33:14.214Z,3,289,435,2,"{""48434"":2,""6736"":2}"
2931,badoo.com,dns,2016-09-06T02:33:14.214Z,18,294,443,5,"{""48434"":12,""6736"":12,""29049"":9,""12880"":12,""16322"":12}"
2932,badoo.com,rst,2016-09-13T02:33:14.214Z,3,284,425,2,"{""48434"":2,""6736"":2}"
2933,badoo.com,status,2016-09-13T02:33:14.214Z,3,284,425,2,"{""48434"":2,""6736"":2}"
2934,google.com.hk,ttl,2016-05-10T02:34:21.267Z,3,100,53,2,"{""35432"":2,""197648"":2}"
2935,google.com.hk,rst,2017-04-11T02:34:21.267Z,1,302,296,1,"{""35432"":1}"
2936,google.com.hk,status,2017-04-11T02:34:21.267Z,1,302,296,1,"{""35432"":1}"
2937,kat.cr,ttl,2016-06-14T02:36:35.318Z,3,161,137,2,"{""9498"":2,""56202"":2}"
2939,kat.cr,ttl,2016-06-28T02:36:35.318Z,3,136,135,2,"{""9498"":2,""33480"":2}"
2940,kat.cr,seq,2016-07-19T02:36:35.318Z,1,248,366,1,"{""56202"":1}"
2942,fbcdn.net,ttl,2016-05-10T03:06:44.197Z,3,9,3,2,"{""35432"":2,""197648"":2}"
2943,fbcdn.net,ttl,2016-07-19T03:06:44.197Z,31,13,3,5,"{""6762"":16,""2914"":16,""16322"":16,""12880"":16,""51026"":16}"
2944,fbcdn.net,ttl,2016-07-26T03:06:44.197Z,31,5,1,5,"{""32934"":16,""6461"":16,""6453"":16,""12880"":16,""51026"":16}"
2945,fbcdn.net,ttl,2016-08-09T03:06:44.197Z,15,9,2,4,"{""6461"":8,""6453"":8,""12880"":8,""51026"":8}"
2958,rambler.ru,ttl,2016-07-26T02:33:14.214Z,13,21,8,4,"{""6453"":7,""6762"":7,""12880"":8,""51026"":8}"
2959,rambler.ru,ttl,2016-08-09T02:33:14.214Z,7,30,14,3,"{""6762"":4,""12880"":4,""51026"":4}"
2960,rambler.ru,ttl,2016-08-16T02:33:14.214Z,6,123,74,3,"{""6762"":3,""12880"":4,""51026"":4}"
2961,rambler.ru,ttl,2016-08-23T02:33:14.214Z,3,84,48,2,"{""12880"":2,""51026"":2}"
2962,rambler.ru,block,2017-03-21T02:33:14.214Z,3,296,415,2,"{""12880"":2,""51026"":2}"
2963,rambler.ru,rst,2017-04-18T02:33:14.214Z,3,299,350,2,"{""12880"":2,""51026"":2}"
2964,rambler.ru,status,2017-04-18T02:33:14.214Z,3,299,350,2,"{""12880"":2,""51026"":2}"
2966,amazon.in,ttl,2016-05-24T02:33:14.214Z,14,47,25,6,"{""34702"":7,""49788"":8,""50304"":8,""29073"":14,""3327"":14,""34989"":8}"
2975,amazon.in,ttl,2016-08-09T02:33:14.214Z,3,11,5,2,"{""6663"":2,""201924"":2}"
2977,amazon.in,ttl,2016-08-23T02:33:14.214Z,7,43,22,6,"{""133752"":7,""49788"":4,""50304"":4,""53889"":7,""34989"":4,""3491"":7}"
2984,amazon.in,ttl,2016-10-11T02:33:14.214Z,2,40,20,4,"{""10026"":2,""33785"":1,""59432"":2,""3491"":2}"
2987,amazon.in,ttl,2016-11-08T02:33:14.214Z,7,12,5,3,"{""9680"":4,""1299"":4,""3462"":4}"
2988,amazon.in,ttl,2016-11-22T02:33:14.214Z,3,26,14,3,"{""33785"":3,""54334"":2,""63008"":2}"
2991,amazon.in,ttl,2016-12-13T02:33:14.214Z,1,16,6,1,"{""24768"":1}"
2992,amazon.in,ttl,2016-12-20T02:33:14.214Z,2,16,10,3,"{""7552"":2,""33785"":1,""3491"":2}"
2993,amazon.in,ttl,2016-12-27T02:33:14.214Z,1,16,10,1,"{""3491"":1}"
2997,likes.com,ttl,2016-06-07T02:36:35.318Z,7,186,120,3,"{""6762"":4,""12880"":4,""16322"":4}"
2998,likes.com,ttl,2016-06-14T02:36:35.318Z,3,170,101,2,"{""16322"":2,""12880"":2}"
2999,likes.com,ttl,2016-07-26T02:36:35.318Z,7,13,4,3,"{""6762"":4,""12880"":4,""51026"":4}"
3000,likes.com,ttl,2016-08-02T02:36:35.318Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
3001,likes.com,ttl,2016-08-09T02:36:35.318Z,7,25,10,3,"{""6762"":4,""12880"":4,""51026"":4}"
3002,likes.com,ttl,2016-08-16T02:36:35.318Z,6,111,58,3,"{""6762"":3,""12880"":4,""51026"":4}"
3008,wsj.com,ttl,2016-05-31T02:36:35.318Z,3,197,190,2,"{""35432"":2,""197648"":2}"
3009,wsj.com,ttl,2016-06-07T02:36:35.318Z,1,200,205,1,"{""197648"":1}"
3012,vk.com,block,2017-02-21T03:06:04.263Z,29,261,260,5,"{""39386"":15,""8781"":15,""51975"":16,""34426"":16,""35753"":16}"
3013,vk.com,dns,2017-04-04T03:06:04.263Z,6,274,287,3,"{""29049"":3,""12880"":4,""16322"":4}"
3014,vk.com,rst,2017-04-04T03:06:04.263Z,6,274,287,3,"{""29049"":3,""12880"":4,""16322"":4}"
3015,vk.com,status,2017-04-04T03:06:04.263Z,6,274,287,3,"{""29049"":3,""12880"":4,""16322"":4}"
3022,hclips.com,block,2017-04-11T02:33:14.214Z,14,289,296,4,"{""35753"":8,""34426"":8,""8781"":7,""51975"":8}"
3023,hclips.com,dns,2017-04-18T02:33:14.214Z,3,299,289,2,"{""16322"":2,""12880"":2}"
3024,hclips.com,rst,2017-04-18T02:33:14.214Z,3,299,289,2,"{""16322"":2,""12880"":2}"
3025,hclips.com,status,2017-04-18T02:33:14.214Z,3,299,289,2,"{""16322"":2,""12880"":2}"
3031,thepiratebay.se,ttl,2016-05-31T02:33:14.214Z,5,190,115,3,"{""9498"":4,""56202"":3,""33480"":3}"
3032,thepiratebay.se,seq,2016-06-07T02:33:14.214Z,5,202,125,3,"{""9498"":4,""56202"":3,""33480"":3}"
3033,thepiratebay.se,block,2016-06-07T02:33:14.214Z,75,202,125,7,"{""33480"":45,""35753"":40,""9498"":60,""34426"":40,""56202"":45,""51975"":40,""8966"":40}"
3034,thepiratebay.se,dns,2016-06-07T02:33:14.214Z,75,202,125,7,"{""33480"":45,""35753"":40,""9498"":60,""34426"":40,""56202"":45,""51975"":40,""8966"":40}"
3035,thepiratebay.se,rst,2016-06-07T02:33:14.214Z,75,202,125,7,"{""33480"":45,""35753"":40,""9498"":60,""34426"":40,""56202"":45,""51975"":40,""8966"":40}"
3036,thepiratebay.se,status,2016-06-07T02:33:14.214Z,75,202,125,7,"{""33480"":45,""35753"":40,""9498"":60,""34426"":40,""56202"":45,""51975"":40,""8966"":40}"
3037,mediafire.com,ttl,2016-05-10T02:36:35.318Z,1,112,72,1,"{""197648"":1}"
3043,mediafire.com,ttl,2016-12-13T02:36:35.318Z,1,43,18,1,"{""5413"":1}"
3049,torrentz.eu,ttl,2016-07-19T02:34:21.267Z,1,107,58,2,"{""56202"":1,""33480"":1}"
3050,torrentz.eu,ttl,2016-08-16T02:34:21.267Z,5,101,79,3,"{""9498"":4,""56202"":3,""33480"":3}"
3051,torrentz.eu,ttl,2016-08-30T02:34:21.267Z,1,47,34,1,"{""9498"":1}"
3052,torrentz.eu,ttl,2016-09-13T02:34:21.267Z,7,3,1,3,"{""9498"":4,""201048"":4,""20773"":4}"
3054,torrentz.eu,seq,2016-09-27T02:34:21.267Z,7,3,1,3,"{""9498"":4,""201048"":4,""20773"":4}"
3056,torrentz.eu,dns,2016-10-04T02:34:21.267Z,6,270,317,3,"{""29049"":3,""12880"":4,""16322"":4}"
3058,torrentz.eu,rst,2016-10-18T02:34:21.267Z,7,3,1,3,"{""9498"":4,""201048"":4,""20773"":4}"
3059,torrentz.eu,status,2016-10-18T02:34:21.267Z,7,3,1,3,"{""9498"":4,""201048"":4,""20773"":4}"
3060,google.ru,ttl,2016-06-28T02:33:14.214Z,3,152,92,2,"{""8544"":2,""197648"":2}"
3061,google.ru,rst,2017-04-18T02:33:14.214Z,1,295,285,1,"{""8544"":1}"
3062,google.ru,status,2017-04-18T02:33:14.214Z,1,295,285,1,"{""8544"":1}"
3063,imdb.com,ttl,2016-07-05T02:33:14.214Z,3,62,43,2,"{""8544"":2,""197648"":2}"
3064,imdb.com,rst,2017-04-11T02:33:14.214Z,1,253,251,1,"{""8544"":1}"
3065,imdb.com,status,2017-04-11T02:33:14.214Z,1,253,251,1,"{""8544"":1}"
3066,bild.de,ttl,2016-05-10T02:33:14.214Z,15,121,79,4,"{""3320"":8,""6762"":8,""12880"":8,""16322"":8}"
3067,bild.de,ttl,2016-07-19T02:33:14.214Z,15,130,91,4,"{""51026"":8,""6762"":8,""12880"":8,""16322"":8}"
3068,bild.de,ttl,2016-07-26T02:33:14.214Z,27,13,5,5,"{""3320"":14,""6453"":14,""6762"":15,""12880"":16,""51026"":16}"
3073,onet.pl,ttl,2016-06-14T02:33:14.214Z,3,173,117,2,"{""48434"":2,""6736"":2}"
3074,onet.pl,ttl,2016-06-28T02:33:14.214Z,3,152,104,2,"{""8544"":2,""197648"":2}"
3075,onet.pl,ttl,2016-07-05T02:33:14.214Z,3,82,55,2,"{""8544"":2,""197648"":2}"
3076,onet.pl,ttl,2016-08-02T02:33:14.214Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""5617"":32,""12990"":32,""1299"":32}"
3077,onet.pl,ttl,2016-08-09T02:33:14.214Z,7,20,7,3,"{""6762"":4,""12880"":4,""51026"":4}"
3078,onet.pl,ttl,2016-08-23T02:33:14.214Z,7,80,41,3,"{""6762"":4,""12880"":4,""51026"":4}"
3079,onet.pl,block,2017-03-07T02:33:14.214Z,9,258,282,4,"{""48434"":6,""12880"":6,""6736"":6,""51026"":6}"
3080,onet.pl,rst,2017-04-18T02:33:14.214Z,3,295,305,4,"{""48434"":2,""8544"":3,""6736"":2,""51026"":3}"
3081,onet.pl,status,2017-04-18T02:33:14.214Z,3,295,305,4,"{""48434"":2,""8544"":3,""6736"":2,""51026"":3}"
3082,taringa.net,ttl,2016-07-26T02:34:21.267Z,7,13,4,3,"{""6453"":4,""12880"":4,""51026"":4}"
3083,taringa.net,ttl,2016-08-23T02:34:21.267Z,3,79,43,2,"{""12880"":2,""51026"":2}"
3086,taringa.net,rst,2017-04-04T02:34:21.267Z,1,293,275,1,"{""51026"":1}"
3087,taringa.net,status,2017-04-04T02:34:21.267Z,1,293,275,1,"{""51026"":1}"
3088,webmd.com,ttl,2016-07-05T02:33:14.214Z,3,92,60,2,"{""8544"":2,""197648"":2}"
3089,webmd.com,rst,2017-04-04T02:33:14.214Z,3,292,347,2,"{""8544"":2,""197648"":2}"
3090,webmd.com,status,2017-04-04T02:33:14.214Z,3,292,347,2,"{""8544"":2,""197648"":2}"
3092,nbcnews.com,ttl,2016-07-06T00:00:21.598Z,3,90,62,2,"{""8544"":2,""197648"":2}"
3095,lifebuzz.com,ttl,2016-06-21T02:25:53.611Z,3,178,113,2,"{""35432"":2,""197648"":2}"
3097,lifebuzz.com,rst,2017-04-18T02:25:53.611Z,1,270,243,1,"{""35432"":1}"
3098,lifebuzz.com,status,2017-04-18T02:25:53.611Z,1,270,243,1,"{""35432"":1}"
3099,pixiv.net,ttl,2016-07-19T02:33:14.214Z,3,84,48,2,"{""48434"":2,""6736"":2}"
3100,pixiv.net,block,2016-10-18T02:33:14.214Z,3,218,213,2,"{""48434"":2,""6736"":2}"
3101,pixiv.net,dns,2016-10-18T02:33:14.214Z,9,223,218,4,"{""48434"":6,""6736"":6,""12880"":6,""16322"":6}"
3102,pixiv.net,rst,2016-10-18T02:33:14.214Z,9,223,218,4,"{""48434"":6,""6736"":6,""12880"":6,""16322"":6}"
3103,pixiv.net,status,2016-10-18T02:33:14.214Z,9,223,218,4,"{""48434"":6,""6736"":6,""12880"":6,""16322"":6}"
3104,t.co,ttl,2016-09-06T02:48:35.961Z,3,8,4,2,"{""2914"":2,""3491"":2}"
3105,t.co,ttl,2016-09-20T02:48:35.961Z,7,64,37,3,"{""9186"":4,""13156"":4,""5626"":4}"
3107,t.co,ttl,2016-11-29T02:48:35.961Z,1,35,19,1,"{""36884"":1}"
3109,t.co,ttl,2017-01-17T02:48:35.961Z,15,34,20,4,"{""8220"":8,""3303"":8,""60311"":8,""15576"":8}"
3110,t.co,ttl,2017-02-07T02:48:35.961Z,3,32,18,2,"{""53340"":2,""36114"":2}"
3113,engadget.com,ttl,2016-05-10T02:33:14.214Z,1,121,82,1,"{""197648"":1}"
3114,engadget.com,ttl,2016-06-14T02:33:14.214Z,3,191,151,2,"{""35432"":2,""197648"":2}"
3115,engadget.com,ttl,2016-06-21T02:33:14.214Z,1,203,158,1,"{""197648"":1}"
3116,engadget.com,ttl,2016-07-05T02:33:14.214Z,3,99,73,2,"{""8544"":2,""197648"":2}"
3117,engadget.com,rst,2016-10-25T02:33:14.214Z,2,289,315,2,"{""8544"":1,""197648"":2}"
3118,engadget.com,status,2016-10-25T02:33:14.214Z,2,289,315,2,"{""8544"":1,""197648"":2}"
3119,outbrain.com,ttl,2016-06-07T02:33:14.214Z,1,228,248,1,"{""197648"":1}"
3120,outbrain.com,ttl,2016-07-19T02:33:14.214Z,7,115,97,3,"{""16322"":4,""12880"":4,""51026"":4}"
3121,outbrain.com,ttl,2016-07-26T02:33:14.214Z,7,23,7,3,"{""6453"":4,""12880"":4,""51026"":4}"
3122,outbrain.com,ttl,2016-08-09T02:33:14.214Z,7,33,15,3,"{""6453"":4,""12880"":4,""51026"":4}"
3142,t-online.de,ttl,2017-01-03T02:34:21.267Z,1,44,23,1,"{""15694"":1}"
3150,rdsa2012.com,ttl,2016-05-31T02:33:14.214Z,3,146,93,2,"{""35432"":2,""197648"":2}"
3151,rdsa2012.com,ttl,2016-06-07T02:33:14.214Z,3,157,101,2,"{""35432"":2,""197648"":2}"
3152,rdsa2012.com,rst,2016-06-21T02:33:14.214Z,3,196,133,2,"{""35432"":2,""197648"":2}"
3153,rdsa2012.com,status,2016-06-21T02:33:14.214Z,3,196,133,2,"{""35432"":2,""197648"":2}"
3154,rediff.com,ttl,2016-06-14T02:33:14.214Z,1,196,200,1,"{""197648"":1}"
3155,rediff.com,ttl,2016-06-28T02:33:14.214Z,3,171,203,2,"{""200761"":2,""12874"":2}"
3156,rediff.com,ttl,2016-08-02T02:33:14.214Z,31,5,1,5,"{""12880"":16,""20940"":16,""6762"":16,""5580"":16,""51026"":16}"
3157,rediff.com,ttl,2016-08-09T02:33:14.214Z,7,30,13,3,"{""6762"":4,""12880"":4,""51026"":4}"
3158,rediff.com,ttl,2016-08-16T02:33:14.214Z,3,128,108,2,"{""12880"":2,""51026"":2}"
3159,rediff.com,ttl,2016-08-23T02:33:14.214Z,3,94,71,2,"{""12880"":2,""51026"":2}"
3163,kinopoisk.ru,ttl,2016-06-21T02:33:14.214Z,3,179,127,2,"{""35432"":2,""197648"":2}"
3164,kinopoisk.ru,ttl,2016-07-19T02:33:14.214Z,3,112,68,2,"{""48434"":2,""6736"":2}"
3166,kinopoisk.ru,block,2017-02-14T02:33:14.214Z,3,309,348,2,"{""48434"":2,""6736"":2}"
3167,kinopoisk.ru,dns,2017-04-04T02:33:14.214Z,1,301,298,1,"{""6762"":1}"
3170,icloud.com,ttl,2016-05-31T02:33:14.214Z,1,176,134,1,"{""197648"":1}"
3171,icloud.com,ttl,2016-06-07T02:33:14.214Z,1,196,148,1,"{""197648"":1}"
3172,icloud.com,ttl,2016-06-14T02:33:14.214Z,1,186,134,1,"{""197648"":1}"
3174,icloud.com,ttl,2016-06-28T02:33:14.214Z,3,140,110,2,"{""8544"":2,""197648"":2}"
3175,icloud.com,ttl,2016-07-05T02:33:14.214Z,3,97,65,2,"{""8544"":2,""197648"":2}"
3176,icloud.com,rst,2017-04-04T02:33:14.214Z,2,289,385,2,"{""8544"":1,""197648"":2}"
3177,icloud.com,status,2017-04-04T02:33:14.214Z,2,289,385,2,"{""8544"":1,""197648"":2}"
3184,redtube.com,ttl,2016-06-07T02:33:14.214Z,1,210,154,1,"{""197648"":1}"
3185,redtube.com,ttl,2016-06-14T02:33:14.214Z,1,199,144,1,"{""197648"":1}"
3186,redtube.com,ttl,2016-08-02T02:33:14.214Z,31,5,1,5,"{""12880"":16,""1299"":16,""6762"":16,""30361"":16,""51026"":16}"
3187,redtube.com,ttl,2016-12-27T02:33:14.214Z,1,30,22,1,"{""4766"":1}"
3188,redtube.com,seq,2017-02-28T02:33:14.214Z,2,302,336,2,"{""55628"":1,""4766"":2}"
3189,redtube.com,block,2017-03-14T02:33:14.214Z,45,309,393,6,"{""51026"":30,""35753"":24,""12880"":30,""34426"":24,""51975"":24,""8966"":24}"
3192,blogspot.com,dns,2017-04-18T02:33:14.214Z,6,291,274,3,"{""16322"":4,""12880"":4,""29049"":3}"
3193,blogspot.com,rst,2017-04-18T02:33:14.214Z,6,291,274,3,"{""16322"":4,""12880"":4,""29049"":3}"
3194,blogspot.com,status,2017-04-18T02:33:14.214Z,6,291,274,3,"{""16322"":4,""12880"":4,""29049"":3}"
3195,tianya.cn,ttl,2016-06-14T02:37:56.319Z,1,142,103,1,"{""33438"":1}"
3196,tianya.cn,ttl,2016-06-21T02:37:56.319Z,1,149,106,1,"{""41678"":1}"
3199,tianya.cn,ttl,2016-09-27T02:37:56.319Z,3,36,19,2,"{""35818"":2,""6830"":2}"
3201,tianya.cn,ttl,2016-10-18T02:37:56.319Z,3,28,15,2,"{""50300"":2,""62217"":2}"
3202,tianya.cn,ttl,2016-11-22T02:37:56.319Z,1,33,17,1,"{""36351"":1}"
3203,tianya.cn,ttl,2016-12-20T02:37:56.319Z,3,35,22,4,"{""63008"":2,""35017"":3,""54334"":2,""29073"":3}"
3208,google.it,ttl,2016-05-10T02:33:14.214Z,3,86,47,2,"{""35432"":2,""197648"":2}"
3209,google.it,rst,2017-04-18T02:33:14.214Z,1,300,297,1,"{""35432"":1}"
3210,google.it,status,2017-04-18T02:33:14.214Z,1,300,297,1,"{""35432"":1}"
3211,wunderground.com,ttl,2016-06-22T00:16:08.901Z,2,50,23,2,"{""35432"":2,""197648"":1}"
3217,blackboard.com,ttl,2016-05-10T02:33:14.214Z,1,98,68,1,"{""197648"":1}"
3218,blackboard.com,ttl,2016-05-31T02:33:14.214Z,1,177,136,1,"{""197648"":1}"
3219,blackboard.com,ttl,2016-09-20T02:33:14.214Z,1,60,38,1,"{""5413"":1}"
3223,amazon.com,ttl,2016-05-24T02:33:14.214Z,1,54,28,1,"{""46816"":1}"
3224,amazon.com,ttl,2016-05-31T02:33:14.214Z,3,150,110,2,"{""27956"":2,""11556"":2}"
3229,amazon.com,ttl,2016-07-05T02:33:14.214Z,3,60,45,2,"{""9680"":2,""3462"":2}"
3230,amazon.com,ttl,2016-07-19T02:33:14.214Z,15,84,53,4,"{""197706"":8,""21183"":8,""8585"":8,""5391"":8}"
3232,amazon.com,ttl,2016-10-04T02:33:14.214Z,1,46,23,2,"{""201011"":1,""30496"":1}"
3233,amazon.com,ttl,2016-11-22T02:33:14.214Z,7,42,22,3,"{""4826"":4,""2828"":4,""38220"":4}"
3234,amazon.com,ttl,2017-01-10T02:33:14.214Z,31,47,25,5,"{""8585"":16,""21183"":16,""197706"":16,""5391"":16,""6762"":16}"
3235,amazon.com,ttl,2017-01-31T02:33:14.214Z,1,36,16,1,"{""7552"":1}"
3236,amazon.com,rst,2017-04-11T02:33:14.214Z,2,253,320,2,"{""8544"":1,""197648"":2}"
3237,amazon.com,status,2017-04-11T02:33:14.214Z,2,253,320,2,"{""8544"":1,""197648"":2}"
3239,udn.com,ttl,2016-06-28T02:36:35.318Z,3,170,193,2,"{""8544"":2,""197648"":2}"
3240,udn.com,ttl,2016-07-05T02:36:35.318Z,3,94,70,2,"{""8544"":2,""197648"":2}"
3243,dmm.com,ttl,2016-06-14T02:33:14.214Z,3,67,43,2,"{""48434"":2,""6736"":2}"
3244,dmm.com,ttl,2016-07-26T02:33:14.214Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""38043"":32,""6453"":32,""2516"":32}"
3245,dmm.com,ttl,2016-08-02T02:33:14.214Z,31,5,1,5,"{""38043"":16,""2516"":16,""6762"":16,""12880"":16,""51026"":16}"
3246,dmm.com,ttl,2016-08-16T02:33:14.214Z,7,19,7,3,"{""6762"":4,""12880"":4,""51026"":4}"
3249,dmm.com,rst,2016-10-25T02:33:14.214Z,21,125,107,5,"{""48434"":14,""6762"":12,""6736"":14,""12880"":12,""51026"":12}"
3250,dmm.com,status,2016-10-25T02:33:14.214Z,21,125,107,5,"{""48434"":14,""6762"":12,""6736"":14,""12880"":12,""51026"":12}"
3256,daum.net,ttl,2016-07-05T02:36:35.318Z,3,68,50,2,"{""8544"":2,""197648"":2}"
3259,popads.net,ttl,2016-11-29T02:36:35.318Z,3,35,20,2,"{""35432"":2,""197648"":2}"
3261,nytimes.com,ttl,2016-06-14T02:33:14.214Z,3,197,209,2,"{""35432"":2,""197648"":2}"
3263,nytimes.com,ttl,2016-07-05T02:33:14.214Z,3,92,77,2,"{""8544"":2,""197648"":2}"
3280,craigslist.org,ttl,2016-11-22T02:25:53.611Z,3,50,27,3,"{""1421"":2,""6830"":3,""6939"":2}"
3281,craigslist.org,ttl,2016-11-29T02:25:53.611Z,1,48,25,1,"{""33182"":1}"
3283,craigslist.org,ttl,2017-01-10T02:25:53.611Z,9,47,29,9,"{""1421"":9,""8100"":9,""50300"":6,""20860"":9,""47447"":9,""15003"":9,""63008"":6,""62217"":6,""54334"":6}"
3284,craigslist.org,ttl,2017-01-17T02:25:53.611Z,2700,47,32,20,"{""1421"":2700,""63213"":2700,""46475"":2700,""50673"":1440,""8100"":2700,""20360"":1800,""47869"":1800,""20860"":2700,""51430"":1440,""39451"":1350,""24785"":1440,""16276"":2700,""15003"":2700,""20562"":1440,""63008"":1800,""35662"":1350,""53889"":1620,""20473"":1620,""3257"":2160,""9009"":1800}"
3295,meetup.com,ttl,2016-08-08T02:23:22.416Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
3301,amazon.fr,ttl,2016-05-10T02:34:21.267Z,3,71,41,2,"{""50300"":2,""62217"":2}"
3310,amazon.fr,ttl,2016-08-02T02:34:21.267Z,31,5,1,5,"{""12880"":16,""1299"":16,""6762"":16,""16509"":16,""51026"":16}"
3311,amazon.fr,ttl,2016-08-09T02:34:21.267Z,31,16,5,5,"{""6453"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
3314,amazon.fr,ttl,2016-08-30T02:34:21.267Z,1,28,16,1,"{""174"":1}"
3326,amazon.fr,ttl,2017-01-24T02:34:21.267Z,1,13,7,1,"{""3491"":1}"
3327,amazon.fr,block,2017-02-21T02:34:21.267Z,7,197,176,3,"{""6762"":4,""12880"":4,""51026"":4}"
3328,amazon.fr,dns,2017-02-21T02:34:21.267Z,1,201,181,1,"{""51026"":1}"
3329,amazon.fr,rst,2017-02-21T02:34:21.267Z,3,201,181,3,"{""8544"":2,""197648"":2,""51026"":3}"
3330,amazon.fr,status,2017-02-21T02:34:21.267Z,3,201,181,3,"{""8544"":2,""197648"":2,""51026"":3}"
3331,walmart.com,ttl,2016-05-10T02:33:14.214Z,1,114,77,1,"{""197648"":1}"
3332,walmart.com,ttl,2016-12-13T02:33:14.214Z,1,52,24,1,"{""5413"":1}"
3360,zendesk.com,ttl,2016-11-01T02:25:53.611Z,15,13,5,5,"{""36351"":15,""6453"":8,""3356"":8,""30818"":8,""50613"":8}"
3361,zendesk.com,ttl,2016-11-08T02:25:53.611Z,15,13,4,5,"{""6453"":8,""3356"":8,""30818"":8,""50613"":8,""30496"":15}"
3364,zendesk.com,ttl,2016-11-29T02:25:53.611Z,189,28,14,10,"{""50613"":108,""50673"":126,""29073"":126,""51430"":126,""38001"":189,""9009"":126,""3356"":108,""30818"":108,""63008"":126,""54334"":126}"
3373,zendesk.com,ttl,2017-02-07T02:25:53.611Z,1,25,12,1,"{""38001"":1}"
3376,ask.com,ttl,2016-05-24T02:36:35.318Z,1,72,41,1,"{""5626"":1}"
3378,ask.com,ttl,2016-06-07T02:36:35.318Z,1,183,131,1,"{""51167"":1}"
3384,tmall.com,ttl,2016-06-28T02:41:11.754Z,1,48,27,1,"{""33182"":1}"
3385,tmall.com,ttl,2016-08-16T02:41:11.754Z,3,46,23,2,"{""36351"":2,""3356"":2}"
3386,tmall.com,ttl,2016-09-06T02:41:11.754Z,3,29,15,2,"{""30818"":2,""50613"":2}"
3388,tmall.com,ttl,2016-10-11T02:41:11.754Z,3,20,9,2,"{""58461"":2,""5413"":2}"
3389,tmall.com,ttl,2016-10-18T02:41:11.754Z,1,30,14,1,"{""1421"":1}"
3391,tmall.com,ttl,2016-11-15T02:41:11.754Z,3,29,13,3,"{""3491"":2,""38001"":2,""4766"":3}"
3392,tmall.com,ttl,2016-12-06T02:41:11.754Z,3,41,17,3,"{""38001"":2,""3462"":3,""3491"":2}"
3393,tmall.com,ttl,2016-12-20T02:41:11.754Z,1,39,22,1,"{""12321"":1}"
3395,tmall.com,ttl,2017-01-10T02:41:11.754Z,3,36,19,2,"{""59564"":2,""9002"":2}"
3405,ask.com,ttl,2016-09-06T02:36:35.318Z,1,49,27,1,"{""20473"":1}"
3406,ask.com,ttl,2016-09-13T02:36:35.318Z,21,43,22,6,"{""1200"":12,""38001"":14,""9002"":12,""59564"":12,""3491"":14,""35017"":21}"
3408,ask.com,ttl,2016-09-27T02:36:35.318Z,1,40,21,2,"{""60778"":1,""20860"":1}"
3410,ask.com,ttl,2016-10-11T02:36:35.318Z,3,15,6,2,"{""3491"":2,""38001"":2}"
3411,ask.com,ttl,2016-10-25T02:36:35.318Z,7,10,4,3,"{""6461"":4,""3491"":4,""38001"":4}"
3412,ask.com,ttl,2016-11-01T02:36:35.318Z,7,10,2,3,"{""3356"":4,""30818"":4,""50613"":4}"
3415,ask.com,ttl,2017-01-03T02:36:35.318Z,3,22,9,2,"{""30818"":2,""50613"":2}"
3416,ask.com,ttl,2017-01-10T02:36:35.318Z,1,25,15,1,"{""5577"":1}"
3417,ask.com,ttl,2017-01-17T02:36:35.318Z,7,21,8,3,"{""174"":4,""54334"":4,""63008"":4}"
3418,ask.com,ttl,2017-01-24T02:36:35.318Z,1,21,10,1,"{""43289"":1}"
3421,cnet.com,ttl,2016-07-05T02:33:14.214Z,3,65,46,2,"{""8544"":2,""197648"":2}"
3422,cnet.com,rst,2017-04-18T02:33:14.214Z,1,322,508,1,"{""8544"":1}"
3423,cnet.com,status,2017-04-18T02:33:14.214Z,1,322,508,1,"{""8544"":1}"
3424,ruten.com.tw,ttl,2016-05-10T02:36:35.318Z,1,99,65,1,"{""197648"":1}"
3430,macys.com,ttl,2016-07-05T02:33:14.214Z,3,50,35,2,"{""8544"":2,""197648"":2}"
3431,macys.com,ttl,2016-07-19T02:33:14.214Z,7,56,38,3,"{""48434"":4,""6762"":4,""6736"":4}"
3432,macys.com,ttl,2016-08-09T02:33:14.214Z,29,13,6,5,"{""3320"":15,""6762"":16,""5580"":15,""12880"":16,""51026"":16}"
3433,macys.com,ttl,2016-08-16T02:33:14.214Z,3,51,46,2,"{""12880"":2,""51026"":2}"
3434,macys.com,ttl,2016-08-23T02:33:14.214Z,3,44,27,2,"{""12880"":2,""51026"":2}"
3437,macys.com,rst,2017-01-10T02:33:14.214Z,3,245,645,4,"{""48434"":2,""8544"":3,""6736"":2,""51026"":3}"
3438,macys.com,status,2017-01-10T02:33:14.214Z,3,245,645,4,"{""48434"":2,""8544"":3,""6736"":2,""51026"":3}"
3446,olx.pl,ttl,2016-07-05T02:34:21.267Z,1,95,63,1,"{""55286"":1}"
3448,olx.pl,ttl,2016-07-19T02:34:21.267Z,3,124,78,3,"{""59564"":2,""42831"":3,""35297"":2}"
3452,olx.pl,seq,2016-09-20T02:34:21.267Z,15,262,263,4,"{""51026"":8,""6762"":8,""12880"":8,""16322"":8}"
3454,ifeng.com,ttl,2016-06-14T02:41:11.754Z,3,135,89,2,"{""48434"":2,""6736"":2}"
3455,ifeng.com,ttl,2016-08-09T02:41:11.754Z,15,4,1,4,"{""174"":8,""4134"":8,""29073"":8,""23650"":8}"
3456,ifeng.com,ttl,2016-08-16T02:41:11.754Z,3,81,50,3,"{""4134"":3,""12880"":2,""51026"":2}"
3457,ifeng.com,ttl,2016-08-23T02:41:11.754Z,3,50,29,2,"{""12880"":2,""51026"":2}"
3458,ifeng.com,block,2017-02-14T02:41:11.754Z,9,241,214,4,"{""48434"":6,""12880"":6,""6736"":6,""51026"":6}"
3471,directrev.com,ttl,2016-08-09T02:33:14.214Z,1,20,9,1,"{""39122"":1}"
3475,directrev.com,ttl,2016-09-06T02:33:14.214Z,93,36,18,10,"{""5391"":48,""21183"":48,""197706"":48,""6762"":48,""38001"":93,""30818"":62,""50613"":62,""3327"":93,""8585"":48,""9009"":93}"
3479,directrev.com,ttl,2016-10-04T02:33:14.214Z,3,16,8,4,"{""201011"":3,""1299"":2,""47447"":2,""38001"":3}"
3480,directrev.com,ttl,2016-10-11T02:33:14.214Z,1,11,4,1,"{""38001"":1}"
3481,directrev.com,ttl,2016-10-18T02:33:14.214Z,9,18,8,4,"{""39324"":6,""47605"":6,""38001"":6,""3491"":6}"
3482,directrev.com,ttl,2016-10-25T02:33:14.214Z,109,7,3,7,"{""174"":56,""50673"":56,""16509"":64,""51430"":56,""3491"":62,""1299"":56,""38001"":62}"
3483,directrev.com,ttl,2016-11-15T02:33:14.214Z,15,11,3,4,"{""51975"":8,""35753"":8,""34426"":8,""8966"":8}"
3484,directrev.com,ttl,2016-11-22T02:33:14.214Z,11,9,3,4,"{""12321"":7,""3356"":8,""30818"":6,""50613"":6}"
3485,directrev.com,ttl,2016-11-29T02:33:14.214Z,3,9,4,2,"{""8999"":2,""1299"":2}"
3487,directrev.com,ttl,2016-12-13T02:33:14.214Z,1,11,5,1,"{""56934"":1}"
3489,directrev.com,ttl,2016-12-27T02:33:14.214Z,21,11,4,5,"{""7643"":12,""36351"":14,""1273"":12,""45899"":12,""3491"":14}"
3490,directrev.com,ttl,2017-01-03T02:33:14.214Z,7,7,2,3,"{""35699"":4,""59432"":4,""2914"":4}"
3491,directrev.com,ttl,2017-01-17T02:33:14.214Z,3,11,5,2,"{""6830"":2,""3257"":2}"
3492,directrev.com,ttl,2017-01-24T02:33:14.214Z,7,15,6,3,"{""3356"":4,""30818"":4,""50613"":4}"
3493,directrev.com,ttl,2017-01-31T02:33:14.214Z,15,15,6,5,"{""9186"":8,""13156"":8,""6453"":8,""12321"":15,""5626"":8}"
3494,directrev.com,ttl,2017-02-07T02:33:14.214Z,7,6,2,3,"{""59564"":4,""9002"":4,""3257"":4}"
3497,wordreference.com,ttl,2016-06-07T02:33:14.214Z,1,190,139,1,"{""197648"":1}"
3499,wordreference.com,rst,2017-03-07T02:33:14.214Z,2,293,296,2,"{""8544"":1,""197648"":2}"
3500,wordreference.com,status,2017-03-07T02:33:14.214Z,2,293,296,2,"{""8544"":1,""197648"":2}"
3503,youm7.com,ttl,2016-06-07T02:36:35.318Z,3,192,121,2,"{""35432"":2,""197648"":2}"
3506,youm7.com,rst,2017-04-04T02:36:35.318Z,5,301,294,3,"{""8544"":3,""35432"":3,""197648"":4}"
3507,youm7.com,status,2017-04-04T02:36:35.318Z,5,301,294,3,"{""8544"":3,""35432"":3,""197648"":4}"
3512,samsung.com,ttl,2016-07-12T02:33:14.214Z,7,43,24,3,"{""59564"":4,""3786"":4,""9002"":4}"
3514,samsung.com,ttl,2016-08-16T02:33:14.214Z,1,102,64,1,"{""38001"":1}"
3517,samsung.com,ttl,2016-09-27T02:33:14.214Z,1,26,13,1,"{""36351"":1}"
3518,samsung.com,ttl,2016-10-18T02:33:14.214Z,3,25,12,2,"{""39324"":2,""47605"":2}"
3519,samsung.com,ttl,2016-11-29T02:33:14.214Z,1,24,14,1,"{""47447"":1}"
3520,samsung.com,ttl,2016-12-06T02:33:14.214Z,3,35,18,2,"{""7643"":2,""45899"":2}"
3521,samsung.com,ttl,2016-12-27T02:33:14.214Z,3,13,7,2,"{""19151"":2,""8100"":2}"
3522,samsung.com,ttl,2017-01-03T02:33:14.214Z,1,15,6,1,"{""55720"":1}"
3526,weebly.com,ttl,2016-07-05T02:33:14.214Z,3,84,56,2,"{""8544"":2,""197648"":2}"
3527,weebly.com,ttl,2016-07-26T02:33:14.214Z,13,15,6,4,"{""6453"":7,""6762"":7,""12880"":8,""51026"":8}"
3528,weebly.com,ttl,2016-08-02T02:33:14.214Z,31,5,1,5,"{""51026"":16,""27647"":16,""1299"":16,""12880"":16,""6762"":16}"
3529,weebly.com,ttl,2016-08-09T02:33:14.214Z,13,27,15,4,"{""6453"":7,""6762"":7,""12880"":8,""51026"":8}"
3530,weebly.com,ttl,2016-08-16T02:33:14.214Z,6,113,70,3,"{""6762"":3,""12880"":4,""51026"":4}"
3531,weebly.com,ttl,2016-08-23T02:33:14.214Z,3,89,53,2,"{""12880"":2,""51026"":2}"
3532,weebly.com,ttl,2016-09-27T02:33:14.214Z,1,62,38,1,"{""51430"":1}"
3534,weebly.com,block,2017-02-21T02:33:14.214Z,3,318,412,2,"{""12880"":2,""51026"":2}"
3537,bhaskar.com,ttl,2016-05-10T02:25:53.611Z,3,120,81,2,"{""35432"":2,""197648"":2}"
3538,bhaskar.com,ttl,2016-06-28T02:25:53.611Z,63,6,1,6,"{""16322"":32,""51026"":32,""20940"":32,""6762"":32,""12880"":32,""1299"":32}"
3541,pixnet.net,ttl,2016-07-19T02:33:14.214Z,7,111,66,3,"{""16322"":4,""12880"":4,""51026"":4}"
3542,pixnet.net,ttl,2016-07-26T02:33:14.214Z,7,22,7,3,"{""6762"":4,""12880"":4,""51026"":4}"
3543,pixnet.net,ttl,2016-08-02T02:33:14.214Z,31,5,1,5,"{""51026"":16,""9924"":16,""6762"":16,""12880"":16,""3491"":16}"
3544,pixnet.net,ttl,2016-08-09T02:33:14.214Z,7,23,11,3,"{""6762"":4,""12880"":4,""51026"":4}"
3545,pixnet.net,ttl,2016-08-16T02:33:14.214Z,7,120,73,3,"{""6762"":4,""12880"":4,""51026"":4}"
3546,pixnet.net,ttl,2016-08-23T02:33:14.214Z,7,89,50,3,"{""6762"":4,""12880"":4,""51026"":4}"
3547,pixnet.net,block,2017-02-21T02:33:14.214Z,6,299,354,3,"{""16322"":3,""12880"":4,""51026"":4}"
3548,pixnet.net,rst,2017-04-04T02:33:14.214Z,1,290,332,1,"{""51026"":1}"
3549,pixnet.net,status,2017-04-04T02:33:14.214Z,1,290,332,1,"{""51026"":1}"
3550,google.com.au,ttl,2016-05-10T02:34:21.267Z,3,84,46,2,"{""35432"":2,""197648"":2}"
3551,google.com.au,rst,2017-04-04T02:34:21.267Z,1,302,289,1,"{""35432"":1}"
3552,google.com.au,status,2017-04-04T02:34:21.267Z,1,302,289,1,"{""35432"":1}"
3556,amazon.co.jp,ttl,2016-06-07T02:51:01.673Z,3,39,21,2,"{""35432"":2,""197648"":2}"
3557,amazon.co.jp,ttl,2016-06-21T02:51:01.673Z,1,28,19,1,"{""197648"":1}"
3559,amazon.co.jp,ttl,2016-08-16T02:51:01.673Z,1,22,11,1,"{""51852"":1}"
3561,amazon.co.jp,ttl,2016-09-20T02:51:01.673Z,31,15,6,5,"{""9942"":16,""45177"":16,""2828"":16,""7545"":16,""2764"":16}"
3562,amazon.co.jp,ttl,2016-10-04T02:51:01.673Z,7,10,4,3,"{""34274"":4,""6461"":4,""8218"":4}"
3568,naukri.com,ttl,2016-05-31T02:41:11.754Z,3,104,75,2,"{""35432"":2,""197648"":2}"
3576,gmx.net,ttl,2016-07-19T02:25:53.611Z,15,120,66,4,"{""6762"":8,""16322"":8,""12880"":8,""51026"":8}"
3577,gmx.net,ttl,2016-07-26T02:25:53.611Z,13,11,4,4,"{""6453"":7,""6762"":7,""12880"":8,""51026"":8}"
3578,gmx.net,ttl,2016-08-02T02:25:53.611Z,31,5,1,5,"{""51026"":16,""1299"":16,""6762"":16,""12880"":16,""8560"":16}"
3579,gmx.net,ttl,2016-08-16T02:25:53.611Z,3,114,68,2,"{""12880"":2,""51026"":2}"
3580,gmx.net,ttl,2016-08-23T02:25:53.611Z,7,86,46,3,"{""6762"":4,""12880"":4,""51026"":4}"
3581,gmx.net,block,2017-02-21T02:25:53.611Z,12,296,303,4,"{""6762"":6,""16322"":6,""12880"":8,""51026"":8}"
3582,gmx.net,rst,2017-02-28T02:25:53.611Z,1,292,285,1,"{""51026"":1}"
3583,gmx.net,status,2017-02-28T02:25:53.611Z,1,292,285,1,"{""51026"":1}"
3584,google.de,ttl,2016-05-10T02:33:14.214Z,3,89,48,2,"{""35432"":2,""197648"":2}"
3585,google.de,rst,2017-04-04T02:33:14.214Z,1,303,289,1,"{""35432"":1}"
3586,google.de,status,2017-04-04T02:33:14.214Z,1,303,289,1,"{""35432"":1}"
3587,thesportbible.com,ttl,2016-06-28T02:25:53.611Z,3,133,79,2,"{""8544"":2,""197648"":2}"
3588,thesportbible.com,rst,2016-07-26T02:25:53.611Z,1,240,180,1,"{""8544"":1}"
3589,thesportbible.com,status,2016-07-26T02:25:53.611Z,1,240,180,1,"{""8544"":1}"
3590,reddit.com,ttl,2016-06-14T02:25:53.611Z,3,171,99,2,"{""35432"":2,""197648"":2}"
3591,reddit.com,dns,2017-04-04T02:25:53.611Z,6,281,267,3,"{""29049"":3,""12880"":4,""16322"":4}"
3592,reddit.com,rst,2017-04-04T02:25:53.611Z,6,281,267,4,"{""12880"":4,""29049"":3,""35432"":6,""16322"":4}"
3593,reddit.com,status,2017-04-04T02:25:53.611Z,6,281,267,4,"{""12880"":4,""29049"":3,""35432"":6,""16322"":4}"
3594,wittyfeed.com,ttl,2016-05-17T02:25:53.611Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
3595,wittyfeed.com,ttl,2016-05-31T02:25:53.611Z,3,168,109,2,"{""35432"":2,""197648"":2}"
3604,1688.com,ttl,2016-08-30T02:41:11.754Z,3,28,14,2,"{""20860"":2,""35662"":2}"
3605,1688.com,ttl,2016-09-06T02:41:11.754Z,1,24,12,1,"{""32475"":1}"
3607,1688.com,ttl,2016-10-04T02:41:11.754Z,1,33,13,1,"{""5413"":1}"
3610,1688.com,ttl,2017-01-17T02:41:11.754Z,1,41,21,1,"{""4766"":1}"
3611,1688.com,ttl,2017-01-24T02:41:11.754Z,1,28,17,1,"{""38001"":1}"
3616,bbc.com,ttl,2016-07-19T04:02:35.016Z,3,6,3,2,"{""48434"":2,""6736"":2}"
3617,bbc.com,block,2017-02-14T04:02:35.016Z,3,76,57,2,"{""48434"":2,""6736"":2}"
3618,bbc.com,rst,2017-03-28T04:02:35.016Z,3,65,45,2,"{""48434"":2,""6736"":2}"
3619,bbc.com,status,2017-03-28T04:02:35.016Z,3,65,45,2,"{""48434"":2,""6736"":2}"
3620,mega.nz,ttl,2016-05-10T02:25:53.611Z,63,90,51,7,"{""16322"":36,""197648"":42,""33480"":42,""12880"":36,""9498"":42,""29049"":36,""35432"":42}"
3621,mega.nz,ttl,2016-05-17T02:25:53.611Z,15,4,1,4,"{""174"":8,""16322"":8,""12880"":8,""29049"":8}"
3622,mega.nz,ttl,2016-05-31T02:25:53.611Z,3,165,106,2,"{""9498"":2,""56202"":2}"
3623,mega.nz,ttl,2016-06-07T02:25:53.611Z,5,172,109,3,"{""9498"":4,""56202"":3,""33480"":3}"
3625,mega.nz,ttl,2016-06-21T02:25:53.611Z,3,163,101,2,"{""9498"":2,""56202"":2}"
3626,mega.nz,ttl,2016-07-05T02:25:53.611Z,3,80,49,2,"{""8544"":2,""197648"":2}"
3627,mega.nz,ttl,2016-07-19T02:25:53.611Z,45,103,55,6,"{""48434"":30,""16322"":24,""51026"":24,""6762"":24,""12880"":24,""6736"":30}"
3628,mega.nz,ttl,2016-08-02T02:25:53.611Z,31,5,1,5,"{""6453"":16,""174"":16,""6762"":16,""12880"":16,""51026"":16}"
3629,mega.nz,ttl,2016-08-16T02:25:53.611Z,21,101,56,5,"{""12880"":12,""9498"":14,""6762"":12,""56202"":14,""51026"":12}"
3630,mega.nz,ttl,2016-08-23T02:25:53.611Z,7,71,37,3,"{""6762"":4,""12880"":4,""51026"":4}"
3635,files.wordpress.com,ttl,2016-07-05T02:33:14.214Z,3,68,42,2,"{""8544"":2,""197648"":2}"
3636,files.wordpress.com,ttl,2016-12-06T02:33:14.214Z,1,48,24,1,"{""46475"":1}"
3637,files.wordpress.com,dns,2017-02-28T02:33:14.214Z,3,275,277,2,"{""16322"":2,""12880"":2}"
3640,indiatimes.com,ttl,2016-07-19T02:36:35.318Z,3,112,70,2,"{""48434"":2,""6736"":2}"
3641,indiatimes.com,ttl,2016-07-26T02:36:35.318Z,6,10,4,3,"{""6762"":3,""12880"":4,""51026"":4}"
3642,indiatimes.com,ttl,2016-08-02T02:36:35.318Z,31,5,1,5,"{""6453"":16,""51026"":16,""4755"":16,""12880"":16,""6762"":16}"
3643,indiatimes.com,ttl,2016-08-09T02:36:35.318Z,7,12,6,3,"{""6762"":4,""12880"":4,""51026"":4}"
3644,indiatimes.com,block,2017-02-14T02:36:35.318Z,9,291,325,4,"{""48434"":6,""12880"":6,""6736"":6,""51026"":6}"
3645,indiatimes.com,rst,2017-03-14T02:36:35.318Z,3,282,279,3,"{""48434"":2,""6736"":2,""51026"":3}"
3646,indiatimes.com,status,2017-03-14T02:36:35.318Z,3,282,279,3,"{""48434"":2,""6736"":2,""51026"":3}"
3652,milliyet.com.tr,ttl,2016-05-10T02:25:53.611Z,7,114,77,3,"{""16322"":4,""12880"":4,""6762"":4}"
3653,milliyet.com.tr,ttl,2016-06-07T02:25:53.611Z,14,193,144,5,"{""16322"":8,""197648"":14,""29049"":7,""12880"":8,""6762"":8}"
3656,milliyet.com.tr,ttl,2016-07-05T02:25:53.611Z,3,101,71,2,"{""8544"":2,""197648"":2}"
3658,milliyet.com.tr,ttl,2016-07-26T02:25:53.611Z,7,11,4,3,"{""6762"":4,""12880"":4,""51026"":4}"
3659,milliyet.com.tr,ttl,2016-08-16T02:25:53.611Z,7,125,78,3,"{""6762"":4,""12880"":4,""51026"":4}"
3662,milliyet.com.tr,rst,2016-09-20T02:25:53.611Z,4,279,258,5,"{""51026"":2,""8544"":2,""197648"":4,""6762"":4,""29049"":4}"
3663,milliyet.com.tr,status,2016-09-20T02:25:53.611Z,4,279,258,5,"{""51026"":2,""8544"":2,""197648"":4,""6762"":4,""29049"":4}"
3664,theladbible.com,ttl,2016-06-28T02:25:53.611Z,3,134,89,2,"{""8544"":2,""197648"":2}"
3665,theladbible.com,ttl,2016-08-09T02:25:53.611Z,7,17,7,3,"{""6762"":4,""12880"":4,""51026"":4}"
3666,theladbible.com,ttl,2016-08-16T02:25:53.611Z,3,108,62,2,"{""12880"":2,""51026"":2}"
3667,theladbible.com,ttl,2016-08-23T02:25:53.611Z,3,69,38,2,"{""12880"":2,""51026"":2}"
3668,theladbible.com,block,2017-02-28T02:25:53.611Z,3,313,321,2,"{""12880"":2,""51026"":2}"
3669,theladbible.com,dns,2017-02-28T02:25:53.611Z,1,317,331,1,"{""51026"":1}"
3670,theladbible.com,rst,2017-02-28T02:25:53.611Z,1,317,331,2,"{""8544"":1,""51026"":1}"
3671,theladbible.com,status,2017-02-28T02:25:53.611Z,1,317,331,2,"{""8544"":1,""51026"":1}"
3672,doublepimp.com,ttl,2016-07-12T04:29:35.772Z,7,3,1,3,"{""48434"":4,""558"":4,""6736"":4}"
3673,doublepimp.com,ttl,2016-08-02T04:29:35.772Z,31,5,1,5,"{""51026"":16,""2914"":16,""558"":16,""12880"":16,""6762"":16}"
3674,doublepimp.com,ttl,2016-08-09T04:29:35.772Z,31,5,1,5,"{""6461"":16,""6453"":16,""558"":16,""12880"":16,""51026"":16}"
3675,doublepimp.com,ttl,2016-08-16T04:29:35.772Z,3,22,6,2,"{""12880"":2,""51026"":2}"
3676,doublepimp.com,ttl,2016-08-23T04:29:35.772Z,7,17,6,3,"{""6453"":4,""12880"":4,""51026"":4}"
3678,doublepimp.com,rst,2017-02-21T04:29:35.772Z,3,323,416,3,"{""48434"":2,""6736"":2,""51026"":3}"
3679,doublepimp.com,status,2017-02-21T04:29:35.772Z,3,323,416,3,"{""48434"":2,""6736"":2,""51026"":3}"
3680,fc2.com,ttl,2016-08-02T03:42:45.232Z,31,5,1,5,"{""6453"":16,""1299"":16,""12880"":16,""16509"":16,""51026"":16}"
3681,fc2.com,ttl,2016-08-16T03:42:45.232Z,7,18,10,3,"{""6453"":4,""12880"":4,""51026"":4}"
3682,fc2.com,ttl,2016-08-23T03:42:45.232Z,7,13,5,3,"{""6453"":4,""12880"":4,""51026"":4}"
3683,fc2.com,block,2017-02-21T03:42:45.232Z,7,81,49,3,"{""6453"":4,""12880"":4,""51026"":4}"
3684,fc2.com,dns,2017-02-21T03:42:45.232Z,1,82,53,1,"{""51026"":1}"
3685,fc2.com,rst,2017-02-21T03:42:45.232Z,1,82,53,1,"{""51026"":1}"
3686,fc2.com,status,2017-02-21T03:42:45.232Z,1,82,53,1,"{""51026"":1}"
3687,google.cn,ttl,2016-05-31T02:34:21.267Z,3,177,112,2,"{""35432"":2,""197648"":2}"
3688,google.cn,ttl,2016-06-21T02:34:21.267Z,3,194,119,2,"{""35432"":2,""197648"":2}"
3689,google.cn,rst,2017-04-04T02:34:21.267Z,1,272,237,1,"{""35432"":1}"
3690,google.cn,status,2017-04-04T02:34:21.267Z,1,272,237,1,"{""35432"":1}"
3691,detik.com,ttl,2016-06-14T02:36:35.318Z,3,192,136,2,"{""35432"":2,""197648"":2}"
3699,messenger.com,seq,2017-02-21T03:55:53.462Z,1,190,192,1,"{""46816"":1}"
3700,messenger.com,block,2017-02-21T03:55:53.462Z,1,280,542,1,"{""46816"":1}"
3701,messenger.com,dns,2017-02-21T03:55:53.462Z,1,323,624,1,"{""46816"":1}"
3703,google.cz,ttl,2016-05-31T02:33:14.214Z,3,162,106,2,"{""35432"":2,""197648"":2}"
3704,google.cz,rst,2017-04-04T02:33:14.214Z,1,303,293,1,"{""35432"":1}"
3705,google.cz,status,2017-04-04T02:33:14.214Z,1,303,293,1,"{""35432"":1}"
3706,espncricinfo.com,ttl,2016-05-31T02:37:56.319Z,3,176,122,2,"{""35432"":2,""197648"":2}"
3707,espncricinfo.com,rst,2017-02-21T02:37:56.319Z,1,256,262,1,"{""35432"":1}"
3708,espncricinfo.com,status,2017-02-21T02:37:56.319Z,1,256,262,1,"{""35432"":1}"
3709,addthis.com,ttl,2016-06-14T02:33:14.214Z,3,169,101,2,"{""35432"":2,""197648"":2}"
3710,addthis.com,rst,2016-12-06T02:33:14.214Z,1,269,218,1,"{""35432"":1}"
3711,addthis.com,status,2016-12-06T02:33:14.214Z,1,269,218,1,"{""35432"":1}"
3715,cnzz.com,ttl,2016-08-30T02:41:11.754Z,1,24,13,1,"{""36351"":1}"
3717,cnzz.com,ttl,2016-10-18T02:41:11.754Z,1,17,7,1,"{""4766"":1}"
3724,youku.com,ttl,2016-06-14T02:36:35.318Z,3,169,176,2,"{""35432"":2,""197648"":2}"
3725,youku.com,ttl,2016-06-28T02:36:35.318Z,3,101,98,2,"{""8544"":2,""197648"":2}"
3726,youku.com,ttl,2016-07-19T02:36:35.318Z,45,126,85,6,"{""48434"":30,""16322"":24,""51026"":24,""6762"":24,""12880"":24,""6736"":30}"
3727,youku.com,ttl,2016-07-26T02:36:35.318Z,7,10,3,3,"{""6453"":4,""12880"":4,""51026"":4}"
3728,youku.com,ttl,2016-08-16T02:36:35.318Z,3,115,86,2,"{""12880"":2,""51026"":2}"
3729,youku.com,block,2017-02-21T02:36:35.318Z,18,302,807,5,"{""48434"":12,""16322"":9,""12880"":12,""6736"":12,""51026"":12}"
3730,youku.com,dns,2017-02-21T02:36:35.318Z,3,303,842,3,"{""48434"":2,""6736"":2,""51026"":3}"
3733,kompas.com,ttl,2016-05-31T02:37:19.855Z,1,195,255,1,"{""12321"":1}"
3734,kohls.com,ttl,2016-05-10T02:33:14.214Z,1,110,76,1,"{""197648"":1}"
3739,kompas.com,ttl,2016-07-12T02:37:19.855Z,3,38,35,2,"{""38001"":2,""3491"":2}"
3743,kompas.com,ttl,2016-11-22T02:37:19.855Z,1,49,34,1,"{""38001"":1}"
3746,kompas.com,ttl,2017-01-10T02:37:19.855Z,1,59,48,1,"{""4766"":1}"
3747,kompas.com,ttl,2017-01-17T02:37:19.855Z,1,42,32,1,"{""4766"":1}"
3750,tribunnews.com,ttl,2016-05-10T02:34:21.267Z,1,57,38,1,"{""197648"":1}"
3751,tribunnews.com,ttl,2016-06-28T02:34:21.267Z,3,21,9,2,"{""8544"":2,""197648"":2}"
3752,tribunnews.com,rst,2017-02-28T02:34:21.267Z,2,169,130,2,"{""8544"":1,""197648"":2}"
3753,tribunnews.com,status,2017-02-28T02:34:21.267Z,2,169,130,2,"{""8544"":1,""197648"":2}"
3754,thesaurus.com,ttl,2016-05-10T02:36:35.318Z,1,100,63,1,"{""58443"":1}"
3759,thesaurus.com,ttl,2016-06-28T02:36:35.318Z,1,129,96,5,"{""35818"":1,""43289"":1,""53597"":1,""38001"":1,""34702"":1}"
3768,thesaurus.com,ttl,2016-09-27T02:36:35.318Z,9,36,18,5,"{""10026"":6,""34274"":6,""8218"":6,""20860"":9,""36351"":6}"
3769,thesaurus.com,ttl,2016-10-04T02:36:35.318Z,1,15,8,1,"{""34081"":1}"
3771,thesaurus.com,ttl,2016-11-22T02:36:35.318Z,3,20,9,2,"{""29485"":2,""15994"":2}"
3772,thesaurus.com,ttl,2016-12-06T02:36:35.318Z,3,37,18,3,"{""45177"":3,""4323"":2,""3549"":2}"
3773,thesaurus.com,ttl,2016-12-20T02:36:35.318Z,9,15,6,4,"{""10026"":6,""36351"":6,""30818"":6,""50613"":6}"
3774,thesaurus.com,ttl,2017-01-17T02:36:35.318Z,1,22,10,1,"{""15003"":1}"
3775,thesaurus.com,ttl,2017-01-31T02:36:35.318Z,1,18,8,1,"{""36884"":1}"
3779,wp.pl,ttl,2016-06-07T02:33:14.214Z,3,209,156,2,"{""48434"":2,""1273"":2}"
3780,wp.pl,ttl,2016-07-26T02:33:14.214Z,7,18,5,3,"{""6762"":4,""12880"":4,""51026"":4}"
3781,wp.pl,ttl,2016-08-02T02:33:14.214Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""3257"":32,""1299"":32,""12827"":32}"
3782,wp.pl,ttl,2016-08-16T02:33:14.214Z,3,107,72,2,"{""12880"":2,""51026"":2}"
3783,wp.pl,ttl,2016-08-23T02:33:14.214Z,3,71,42,2,"{""12880"":2,""51026"":2}"
3784,wp.pl,block,2017-03-07T02:33:14.214Z,9,293,496,4,"{""48434"":6,""1273"":6,""12880"":6,""51026"":6}"
3785,wp.pl,rst,2017-04-18T02:33:14.214Z,3,312,458,3,"{""48434"":2,""1273"":2,""51026"":3}"
3786,wp.pl,status,2017-04-18T02:33:14.214Z,3,312,458,3,"{""48434"":2,""1273"":2,""51026"":3}"
3787,livedoor.com,ttl,2016-07-19T02:36:35.318Z,7,107,56,3,"{""16322"":4,""12880"":4,""51026"":4}"
3788,livedoor.com,ttl,2016-07-26T02:36:35.318Z,13,16,5,4,"{""6453"":7,""6762"":7,""12880"":8,""51026"":8}"
3791,livedoor.com,rst,2016-10-18T02:36:35.318Z,1,272,263,1,"{""51026"":1}"
3792,livedoor.com,status,2016-10-18T02:36:35.318Z,1,272,263,1,"{""51026"":1}"
3798,office.com,ttl,2016-07-05T02:33:14.214Z,3,68,39,3,"{""55286"":3,""32097"":2,""33387"":2}"
3800,office.com,ttl,2016-07-19T02:33:14.214Z,1,101,49,1,"{""55286"":1}"
3801,office.com,ttl,2016-08-30T02:33:14.214Z,3,48,23,2,"{""14828"":2,""9286"":2}"
3803,office.com,ttl,2016-09-20T02:33:14.214Z,3,43,19,2,"{""9186"":2,""5626"":2}"
3805,office.com,ttl,2016-10-04T02:33:14.214Z,21,32,13,5,"{""34274"":12,""33785"":14,""57734"":12,""3491"":14,""8218"":12}"
3810,google.hu,ttl,2016-05-31T02:33:14.214Z,3,176,114,2,"{""35432"":2,""197648"":2}"
3811,google.hu,rst,2017-04-04T02:33:14.214Z,1,307,295,1,"{""35432"":1}"
3812,google.hu,status,2017-04-04T02:33:14.214Z,1,307,295,1,"{""35432"":1}"
3823,amazon.it,ttl,2016-08-09T02:34:21.267Z,3,13,6,3,"{""53889"":3,""2914"":2,""3491"":2}"
3826,amazon.it,ttl,2016-08-30T02:34:21.267Z,1,24,12,1,"{""53889"":1}"
3828,amazon.it,ttl,2016-09-13T02:34:21.267Z,7,28,13,4,"{""33438"":4,""1273"":4,""9299"":4,""20853"":7}"
3829,amazon.it,ttl,2016-09-20T02:34:21.267Z,1,35,16,2,"{""38001"":1,""20853"":1}"
3831,amazon.it,ttl,2016-10-04T02:34:21.267Z,3,14,7,2,"{""38001"":2,""3491"":2}"
3834,amazon.it,ttl,2016-10-25T02:34:21.267Z,3,12,4,2,"{""2914"":2,""3491"":2}"
3839,amazon.it,ttl,2016-12-27T02:34:21.267Z,1,14,8,1,"{""55720"":1}"
3840,amazon.it,ttl,2017-01-03T02:34:21.267Z,1,11,6,1,"{""55720"":1}"
3843,amazon.it,ttl,2017-01-24T02:34:21.267Z,1,16,9,1,"{""53755"":1}"
3845,amazon.it,block,2017-02-21T02:34:21.267Z,7,207,182,3,"{""6762"":4,""12880"":4,""51026"":4}"
3846,amazon.it,dns,2017-02-21T02:34:21.267Z,1,212,189,1,"{""51026"":1}"
3847,amazon.it,rst,2017-02-21T02:34:21.267Z,3,212,189,3,"{""8544"":2,""51026"":3,""197648"":2}"
3848,amazon.it,status,2017-02-21T02:34:21.267Z,3,212,189,3,"{""8544"":2,""51026"":3,""197648"":2}"
3849,microsoft.com,ttl,2016-05-31T02:33:14.214Z,3,144,95,2,"{""35432"":2,""197648"":2}"
3850,microsoft.com,ttl,2016-06-14T02:33:14.214Z,3,153,99,2,"{""35432"":2,""197648"":2}"
3851,microsoft.com,rst,2017-02-28T02:33:14.214Z,1,252,223,1,"{""35432"":1}"
3852,microsoft.com,status,2017-02-28T02:33:14.214Z,1,252,223,1,"{""35432"":1}"
3858,bet365.com,ttl,2016-06-14T02:33:14.214Z,3,159,109,3,"{""48434"":2,""6736"":2,""197648"":3}"
3862,bet365.com,dns,2017-04-04T02:33:14.214Z,3,256,257,2,"{""16322"":2,""12880"":2}"
3866,globo.com,ttl,2016-06-07T02:51:01.673Z,1,101,66,1,"{""132597"":1}"
3868,globo.com,ttl,2016-07-19T02:51:01.673Z,15,37,19,4,"{""16322"":8,""6762"":8,""12880"":8,""51026"":8}"
3869,globo.com,ttl,2016-10-04T02:51:01.673Z,3,13,5,2,"{""1421"":2,""2914"":2}"
3876,nownews.com,ttl,2016-07-19T02:33:14.214Z,7,84,53,3,"{""16322"":4,""12880"":4,""51026"":4}"
3877,nownews.com,ttl,2016-07-26T02:33:14.214Z,3,13,5,2,"{""12880"":2,""51026"":2}"
3878,nownews.com,ttl,2016-08-02T02:33:14.214Z,31,5,1,5,"{""9680"":16,""51026"":16,""3462"":16,""12880"":16,""6762"":16}"
3879,nownews.com,ttl,2016-08-09T02:33:14.214Z,15,20,10,4,"{""9680"":8,""6762"":8,""12880"":8,""51026"":8}"
3880,nownews.com,ttl,2016-08-23T02:33:14.214Z,3,52,30,2,"{""12880"":2,""51026"":2}"
3881,nownews.com,block,2017-02-21T02:33:14.214Z,6,294,372,3,"{""16322"":3,""12880"":4,""51026"":4}"
3882,nownews.com,dns,2017-02-21T02:33:14.214Z,1,302,387,1,"{""51026"":1}"
3883,nownews.com,rst,2017-02-28T02:33:14.214Z,6,281,341,3,"{""16322"":3,""12880"":4,""51026"":4}"
3884,nownews.com,status,2017-02-28T02:33:14.214Z,6,281,341,3,"{""16322"":3,""12880"":4,""51026"":4}"
3885,twitter.com,ttl,2016-08-30T03:42:45.232Z,7,8,2,3,"{""38001"":4,""2914"":4,""3491"":4}"
3886,twitter.com,ttl,2016-09-20T03:42:45.232Z,5,22,9,3,"{""36351"":3,""18403"":4,""38001"":3}"
3887,twitter.com,ttl,2016-10-04T03:42:45.232Z,69,21,8,7,"{""5577"":36,""31122"":45,""20860"":46,""51430"":36,""39451"":46,""1200"":48,""46786"":36}"
3888,twitter.com,ttl,2016-10-11T03:42:45.232Z,7,16,6,3,"{""9186"":4,""13156"":4,""5626"":4}"
3889,twitter.com,ttl,2016-10-18T03:42:45.232Z,1,10,4,1,"{""36884"":1}"
3891,twitter.com,ttl,2016-11-29T03:42:45.232Z,1,17,7,1,"{""29073"":1}"
3892,twitter.com,ttl,2016-12-06T03:42:45.232Z,1,31,14,1,"{""8999"":1}"
3895,twitter.com,ttl,2017-01-17T03:42:45.232Z,7,11,4,3,"{""3356"":4,""30818"":4,""50613"":4}"
3896,twitter.com,ttl,2017-01-24T03:42:45.232Z,3,21,8,2,"{""30818"":2,""50613"":2}"
3897,twitter.com,ttl,2017-01-31T03:42:45.232Z,7,25,12,4,"{""6830"":7,""2914"":4,""38001"":4,""3491"":4}"
3898,twitter.com,dns,2017-02-28T03:42:45.232Z,3,130,103,2,"{""16322"":2,""12880"":2}"
3901,billdesk.com,ttl,2016-05-10T02:33:14.214Z,3,80,54,2,"{""35432"":2,""197648"":2}"
3904,51.la,ttl,2016-08-02T02:33:14.214Z,15,4,1,4,"{""4134"":8,""6762"":8,""12880"":8,""51026"":8}"
3905,51.la,ttl,2016-08-16T02:33:14.214Z,3,97,59,2,"{""12880"":2,""51026"":2}"
3908,51.la,rst,2017-01-03T02:33:14.214Z,6,278,269,3,"{""6762"":3,""12880"":4,""51026"":4}"
3909,51.la,status,2017-01-03T02:33:14.214Z,6,278,269,3,"{""6762"":3,""12880"":4,""51026"":4}"
3910,avito.ru,ttl,2016-05-31T02:33:14.214Z,1,187,136,1,"{""197648"":1}"
3911,avito.ru,ttl,2016-06-14T02:33:14.214Z,1,184,132,1,"{""197648"":1}"
3919,google.gr,ttl,2016-05-31T02:33:14.214Z,3,170,109,2,"{""35432"":2,""197648"":2}"
3920,google.gr,ttl,2016-08-16T02:33:14.214Z,3,113,63,2,"{""36962"":2,""16637"":2}"
3921,google.gr,rst,2017-02-28T02:33:14.214Z,3,300,293,3,"{""36962"":2,""16637"":2,""35432"":3}"
3922,google.gr,status,2017-02-28T02:33:14.214Z,3,300,293,3,"{""36962"":2,""16637"":2,""35432"":3}"
3923,softonic.com,ttl,2016-05-10T02:33:14.214Z,1,117,72,1,"{""197648"":1}"
3924,softonic.com,ttl,2016-05-31T02:33:14.214Z,1,176,137,2,"{""12321"":1,""197648"":1}"
3925,softonic.com,ttl,2016-06-07T02:33:14.214Z,1,208,153,1,"{""197648"":1}"
3926,softonic.com,ttl,2016-06-14T02:33:14.214Z,1,193,146,1,"{""197648"":1}"
3927,softonic.com,ttl,2016-06-21T02:33:14.214Z,3,203,147,2,"{""35432"":2,""197648"":2}"
3931,realtor.com,ttl,2016-06-07T02:33:14.214Z,1,212,161,1,"{""197648"":1}"
3932,realtor.com,ttl,2016-06-21T02:33:14.214Z,1,205,144,1,"{""197648"":1}"
3933,realtor.com,ttl,2016-06-28T02:33:14.214Z,3,155,119,2,"{""8544"":2,""197648"":2}"
3948,goo.ne.jp,ttl,2016-08-23T02:33:14.214Z,7,73,37,3,"{""6762"":4,""12880"":4,""51026"":4}"
3951,goo.ne.jp,ttl,2016-10-11T02:33:14.214Z,7,41,19,5,"{""48900"":4,""33785"":7,""49505"":7,""9070"":4,""8928"":4}"
3954,goo.ne.jp,ttl,2016-11-15T02:33:14.214Z,1,35,17,1,"{""35017"":1}"
3955,goo.ne.jp,block,2017-02-28T02:33:14.214Z,3,309,305,2,"{""12880"":2,""51026"":2}"
3956,goo.ne.jp,dns,2017-02-28T02:33:14.214Z,1,317,311,1,"{""51026"":1}"
3959,live.com,ttl,2016-05-24T03:07:54.067Z,1,22,11,1,"{""40676"":1}"
3965,live.com,ttl,2016-07-05T03:07:54.067Z,1,28,13,1,"{""30693"":1}"
3966,live.com,ttl,2016-07-12T03:07:54.067Z,3,21,9,2,"{""174"":2,""35017"":2}"
3967,live.com,ttl,2016-08-23T03:07:54.067Z,3,26,12,2,"{""14828"":2,""9286"":2}"
3969,live.com,ttl,2016-09-27T03:07:54.067Z,9,49,22,4,"{""1421"":6,""2914"":6,""50673"":6,""201789"":6}"
3970,live.com,ttl,2016-10-04T03:07:54.067Z,189,42,18,10,"{""1421"":126,""8218"":108,""2914"":126,""51167"":126,""34274"":108,""57734"":108,""43289"":126,""38726"":189,""39107"":126,""1299"":126}"
3971,live.com,ttl,2016-10-11T03:07:54.067Z,15,30,11,4,"{""8585"":8,""21183"":8,""197706"":8,""5391"":8}"
3972,live.com,ttl,2016-10-18T03:07:54.067Z,36,34,14,7,"{""14828"":18,""5626"":24,""9286"":18,""38001"":36,""9186"":24,""9002"":24,""59564"":24}"
3975,goodreads.com,ttl,2016-05-10T02:33:14.214Z,1,94,55,1,"{""197648"":1}"
3976,goodreads.com,ttl,2016-05-31T02:33:14.214Z,1,144,100,1,"{""197648"":1}"
3978,goodreads.com,ttl,2016-07-05T02:33:14.214Z,3,57,35,2,"{""8544"":2,""197648"":2}"
3981,xvideos.com,ttl,2016-05-10T02:33:14.214Z,21,129,86,5,"{""197648"":14,""35432"":14,""29049"":12,""12880"":12,""16322"":12}"
3982,xvideos.com,ttl,2016-05-17T02:33:14.214Z,63,6,1,6,"{""16322"":32,""6762"":32,""12880"":32,""46652"":32,""1299"":32,""29049"":32}"
3983,xvideos.com,ttl,2016-06-14T02:33:14.214Z,3,191,136,2,"{""48434"":2,""6736"":2}"
3984,xvideos.com,ttl,2016-07-05T02:33:14.214Z,3,94,68,2,"{""8544"":2,""197648"":2}"
3985,xvideos.com,ttl,2016-07-26T02:33:14.214Z,7,14,5,3,"{""6453"":4,""12880"":4,""51026"":4}"
3986,xvideos.com,ttl,2016-08-02T02:33:14.214Z,31,5,1,5,"{""46652"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
3987,xvideos.com,ttl,2016-08-09T02:33:14.214Z,7,30,15,3,"{""6762"":4,""12880"":4,""51026"":4}"
3988,xvideos.com,ttl,2016-08-16T02:33:14.214Z,6,118,78,3,"{""6762"":3,""12880"":4,""51026"":4}"
3989,xvideos.com,ttl,2016-08-23T02:33:14.214Z,3,90,55,2,"{""12880"":2,""51026"":2}"
3990,xvideos.com,ttl,2016-09-06T02:33:14.214Z,3,45,29,2,"{""55628"":2,""4766"":2}"
3991,xvideos.com,ttl,2016-10-04T02:33:14.214Z,4,39,23,3,"{""55628"":4,""3786"":2,""701"":2}"
3992,xvideos.com,ttl,2017-01-24T02:33:14.214Z,1,38,22,1,"{""7850"":1}"
3997,wikimedia.org,ttl,2016-07-05T02:25:53.611Z,3,97,68,2,"{""8544"":2,""197648"":2}"
3998,wikimedia.org,rst,2017-02-28T02:25:53.611Z,1,297,299,1,"{""8544"":1}"
3999,wikimedia.org,status,2017-02-28T02:25:53.611Z,1,297,299,1,"{""8544"":1}"
4000,foxnews.com,ttl,2016-08-02T02:36:35.318Z,31,5,1,5,"{""12880"":16,""20940"":16,""6762"":16,""5580"":16,""51026"":16}"
4001,foxnews.com,ttl,2016-08-09T02:36:35.318Z,24,24,12,5,"{""6762"":12,""2914"":12,""5580"":12,""12880"":16,""51026"":16}"
4002,foxnews.com,ttl,2016-08-16T02:36:35.318Z,3,137,112,2,"{""12880"":2,""51026"":2}"
4003,foxnews.com,ttl,2016-08-23T02:36:35.318Z,3,103,75,2,"{""12880"":2,""51026"":2}"
4004,foxnews.com,block,2017-02-14T02:36:35.318Z,3,381,1260,2,"{""12880"":2,""51026"":2}"
4005,foxnews.com,rst,2017-02-28T02:36:35.318Z,1,356,891,1,"{""51026"":1}"
4006,theguardian.com,ttl,2016-06-28T03:55:53.462Z,3,35,16,2,"{""8544"":2,""197648"":2}"
4007,theguardian.com,seq,2017-02-14T03:55:53.462Z,1,113,88,1,"{""13591"":1}"
4008,theguardian.com,block,2017-02-14T03:55:53.462Z,1,142,135,1,"{""13591"":1}"
4009,theguardian.com,rst,2017-02-21T03:55:53.462Z,3,127,107,2,"{""8544"":2,""197648"":2}"
4010,theguardian.com,status,2017-02-21T03:55:53.462Z,3,127,107,2,"{""8544"":2,""197648"":2}"
4011,google.com.sa,ttl,2016-05-10T02:33:14.214Z,3,90,45,2,"{""35432"":2,""197648"":2}"
4012,google.com.sa,rst,2017-02-28T02:33:14.214Z,1,294,292,1,"{""35432"":1}"
4013,google.com.sa,status,2017-02-28T02:33:14.214Z,1,294,292,1,"{""35432"":1}"
4014,livedoor.jp,ttl,2016-07-19T02:36:35.318Z,3,115,61,2,"{""48434"":2,""6736"":2}"
4015,livedoor.jp,ttl,2016-07-26T02:36:35.318Z,7,15,4,3,"{""6453"":4,""12880"":4,""51026"":4}"
4016,livedoor.jp,block,2017-02-21T02:36:35.318Z,9,303,337,4,"{""48434"":6,""6736"":6,""12880"":6,""51026"":6}"
4017,livedoor.jp,rst,2017-02-28T02:36:35.318Z,3,289,297,3,"{""48434"":2,""6736"":2,""51026"":3}"
4018,livedoor.jp,status,2017-02-28T02:36:35.318Z,3,289,297,3,"{""48434"":2,""6736"":2,""51026"":3}"
4019,foxnews.com,status,2017-02-28T02:36:35.318Z,1,356,891,1,"{""51026"":1}"
4026,google.com.sg,ttl,2016-05-10T02:25:53.611Z,3,94,49,2,"{""35432"":2,""197648"":2}"
4027,google.com.sg,rst,2017-02-28T02:25:53.611Z,1,298,282,1,"{""35432"":1}"
4028,google.com.sg,status,2017-02-28T02:25:53.611Z,1,298,282,1,"{""35432"":1}"
4043,amazon.es,ttl,2016-09-27T02:33:14.214Z,15,31,15,5,"{""51975"":8,""34426"":8,""8966"":8,""35753"":8,""3491"":15}"
4044,amazon.es,ttl,2016-10-04T02:33:14.214Z,3,18,9,2,"{""4657"":2,""1200"":2}"
4047,amazon.es,ttl,2016-10-25T02:33:14.214Z,1,14,6,1,"{""3491"":1}"
4050,amazon.es,ttl,2016-11-22T02:33:14.214Z,7,21,10,3,"{""174"":4,""63008"":4,""54334"":4}"
4055,amazon.es,ttl,2017-01-17T02:33:14.214Z,1,19,11,1,"{""3491"":1}"
4056,amazon.es,ttl,2017-01-24T02:33:14.214Z,1,12,8,1,"{""7552"":1}"
4059,ci123.com,ttl,2016-06-29T00:12:59.850Z,3,20,11,2,"{""8544"":2,""197648"":2}"
4060,ci123.com,rst,2017-02-22T00:12:59.850Z,3,135,119,2,"{""8544"":2,""197648"":2}"
4061,ci123.com,status,2017-02-22T00:12:59.850Z,3,135,119,2,"{""8544"":2,""197648"":2}"
4062,seznam.cz,ttl,2016-05-10T02:33:14.214Z,1,117,78,1,"{""62217"":1}"
4068,seznam.cz,ttl,2016-07-19T02:33:14.214Z,1,122,83,1,"{""12586"":1}"
4069,seznam.cz,ttl,2016-08-16T02:33:14.214Z,3,124,83,2,"{""50673"":2,""51430"":2}"
4071,seznam.cz,ttl,2016-08-30T02:33:14.214Z,9,58,31,5,"{""59564"":6,""203629"":6,""12956"":9,""9002"":6,""2119"":6}"
4080,seznam.cz,ttl,2017-01-10T02:33:14.214Z,3,42,25,3,"{""201011"":3,""30818"":2,""50613"":2}"
4083,google.pl,ttl,2016-06-28T02:33:14.214Z,3,143,86,2,"{""8544"":2,""197648"":2}"
4124,tube8.com,ttl,2016-08-02T02:33:14.214Z,127,7,1,7,"{""11019"":64,""51026"":64,""6762"":64,""12880"":64,""6453"":64,""1299"":64,""30361"":64}"
4125,tube8.com,ttl,2016-08-09T02:33:14.214Z,63,6,1,6,"{""11019"":32,""51026"":32,""6762"":32,""12880"":32,""1299"":32,""30361"":32}"
4126,tube8.com,ttl,2016-08-23T02:33:14.214Z,15,14,5,4,"{""6453"":8,""6762"":8,""12880"":8,""51026"":8}"
4127,tube8.com,block,2017-02-14T02:33:14.214Z,45,281,285,6,"{""51026"":30,""35753"":24,""12880"":30,""34426"":24,""51975"":24,""8966"":24}"
4128,tube8.com,dns,2017-02-14T02:33:14.214Z,15,285,296,5,"{""51975"":8,""35753"":8,""34426"":8,""8966"":8,""51026"":15}"
4129,tube8.com,rst,2017-02-14T02:33:14.214Z,15,285,296,5,"{""51975"":8,""35753"":8,""34426"":8,""8966"":8,""51026"":15}"
4130,tube8.com,status,2017-02-14T02:33:14.214Z,15,285,296,5,"{""51975"":8,""35753"":8,""34426"":8,""8966"":8,""51026"":15}"
4131,sahibinden.com,ttl,2016-05-10T02:33:14.214Z,1,106,73,1,"{""197648"":1}"
4132,sahibinden.com,ttl,2016-06-28T02:33:14.214Z,3,149,115,2,"{""8544"":2,""197648"":2}"
4135,lifehacker.com,seq,2016-08-30T03:55:53.462Z,1,62,39,1,"{""13591"":1}"
4136,lifehacker.com,block,2016-08-30T03:55:53.462Z,1,62,39,1,"{""13591"":1}"
4137,lifehacker.com,dns,2016-08-30T03:55:53.462Z,1,65,41,1,"{""13591"":1}"
4138,lifehacker.com,rst,2016-08-30T03:55:53.462Z,1,65,41,1,"{""13591"":1}"
4139,lifehacker.com,status,2016-08-30T03:55:53.462Z,1,65,41,1,"{""13591"":1}"
4141,weather.com,ttl,2016-06-07T02:25:53.611Z,1,230,212,1,"{""197648"":1}"
4150,txxx.com,ttl,2016-05-17T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
4151,txxx.com,ttl,2016-08-02T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
4152,txxx.com,ttl,2016-08-09T02:33:14.214Z,13,25,10,4,"{""6453"":7,""6762"":7,""12880"":8,""51026"":8}"
4153,txxx.com,ttl,2016-08-16T02:33:14.214Z,6,101,61,3,"{""6762"":3,""12880"":4,""51026"":4}"
4154,blogger.com,ttl,2016-06-07T02:33:14.214Z,3,193,128,2,"{""35432"":2,""197648"":2}"
4155,blogger.com,ttl,2016-06-14T02:33:14.214Z,3,182,114,2,"{""48434"":2,""6736"":2}"
4156,blogger.com,block,2017-02-21T02:33:14.214Z,3,297,313,2,"{""48434"":2,""6736"":2}"
4157,blogger.com,dns,2017-02-28T02:33:14.214Z,3,282,267,2,"{""16322"":2,""12880"":2}"
4158,blogger.com,rst,2017-02-28T02:33:14.214Z,9,282,267,5,"{""6736"":6,""48434"":6,""12880"":6,""16322"":6,""35432"":9}"
4159,blogger.com,status,2017-02-28T02:33:14.214Z,9,282,267,5,"{""6736"":6,""48434"":6,""12880"":6,""16322"":6,""35432"":9}"
4160,txxx.com,ttl,2016-08-23T02:33:14.214Z,6,78,42,3,"{""6762"":3,""12880"":4,""51026"":4}"
4164,txxx.com,rst,2017-02-28T02:33:14.214Z,10,285,259,4,"{""16322"":6,""6762"":5,""12880"":8,""51026"":6}"
4165,txxx.com,status,2017-02-28T02:33:14.214Z,10,285,259,4,"{""16322"":6,""6762"":5,""12880"":8,""51026"":6}"
4166,facebook.com,ttl,2016-06-28T04:29:35.772Z,3,31,13,2,"{""8544"":2,""197648"":2}"
4167,facebook.com,dns,2017-02-21T04:29:35.772Z,3,322,616,2,"{""16322"":2,""12880"":2}"
4168,facebook.com,rst,2017-02-21T04:29:35.772Z,3,322,616,3,"{""8544"":3,""16322"":2,""12880"":2}"
4169,facebook.com,status,2017-02-21T04:29:35.772Z,3,322,616,3,"{""8544"":3,""16322"":2,""12880"":2}"
4170,etsy.com,seq,2017-02-14T02:33:14.214Z,1,210,177,1,"{""3238"":1}"
4171,etsy.com,block,2017-02-14T02:33:14.214Z,1,224,218,1,"{""3238"":1}"
4172,deviantart.com,ttl,2016-07-05T02:34:21.267Z,7,34,15,3,"{""8544"":4,""1299"":4,""197648"":4}"
4173,deviantart.com,rst,2017-02-28T02:34:21.267Z,1,162,141,1,"{""8544"":1}"
4174,deviantart.com,status,2017-02-28T02:34:21.267Z,1,162,141,1,"{""8544"":1}"
4175,ebay-kleinanzeigen.de,ttl,2016-05-10T02:36:35.318Z,2835,101,58,18,"{""198310"":1890,""40676"":2835,""12695"":1890,""43727"":1620,""197648"":1890,""29061"":1620,""57127"":1512,""16016"":1512,""12644"":1512,""2588"":1890,""41828"":1512,""35432"":1890,""39819"":1620,""22676"":2835,""43082"":2835,""49349"":2835,""54334"":2835,""199558"":1890}"
4196,ebay-kleinanzeigen.de,ttl,2016-11-01T02:36:35.318Z,7,12,4,3,"{""3356"":4,""30818"":4,""50613"":4}"
4205,ebay-kleinanzeigen.de,ttl,2017-01-03T02:36:35.318Z,21,44,19,5,"{""9186"":12,""5626"":12,""13156"":12,""3320"":14,""4766"":14}"
4207,ebay-kleinanzeigen.de,ttl,2017-01-17T02:36:35.318Z,21,48,23,7,"{""30844"":12,""36997"":12,""16276"":21,""10026"":14,""36351"":14,""29032"":12,""47447"":21}"
4216,siteadvisor.com,ttl,2016-06-14T02:33:14.214Z,1,201,201,1,"{""197648"":1}"
4217,siteadvisor.com,rst,2017-01-31T02:33:14.214Z,1,285,421,1,"{""197648"":1}"
4218,siteadvisor.com,status,2017-01-31T02:33:14.214Z,1,285,421,1,"{""197648"":1}"
4222,aol.com,ttl,2016-05-31T02:33:14.214Z,1,190,167,1,"{""197648"":1}"
4223,aol.com,ttl,2016-06-07T02:33:14.214Z,1,206,161,1,"{""197648"":1}"
4224,aol.com,ttl,2016-06-14T02:33:14.214Z,3,192,158,2,"{""35432"":2,""197648"":2}"
4225,aol.com,ttl,2016-06-28T02:33:14.214Z,3,151,121,2,"{""8544"":2,""197648"":2}"
4226,aol.com,ttl,2016-07-05T02:33:14.214Z,3,98,78,2,"{""8544"":2,""197648"":2}"
4232,rakuten.co.jp,ttl,2016-05-10T02:33:14.214Z,3,110,76,2,"{""35432"":2,""197648"":2}"
4234,rakuten.co.jp,ttl,2016-06-07T02:33:14.214Z,1,201,156,1,"{""197648"":1}"
4235,amazonaws.com,ttl,2016-05-10T02:33:14.214Z,3,95,56,2,"{""35432"":2,""197648"":2}"
4236,amazonaws.com,ttl,2016-05-31T02:33:14.214Z,1,141,98,1,"{""197648"":1}"
4237,amazonaws.com,ttl,2016-06-14T02:33:14.214Z,3,131,86,2,"{""35432"":2,""197648"":2}"
4238,amazonaws.com,ttl,2016-07-05T02:33:14.214Z,9,64,42,4,"{""8544"":6,""197648"":6,""3462"":6,""9680"":6}"
4239,amazonaws.com,rst,2017-04-04T02:33:14.214Z,2,259,251,2,"{""8544"":1,""197648"":2}"
4240,amazonaws.com,status,2017-04-04T02:33:14.214Z,2,259,251,2,"{""8544"":1,""197648"":2}"
4241,rakuten.co.jp,ttl,2016-06-21T02:33:14.214Z,3,199,149,2,"{""35432"":2,""197648"":2}"
4246,rakuten.co.jp,ttl,2016-12-13T02:33:14.214Z,7,44,23,3,"{""3356"":4,""30818"":4,""50613"":4}"
4248,rakuten.co.jp,ttl,2016-12-27T02:33:14.214Z,15,39,23,9,"{""42708"":9,""15694"":9,""3491"":15,""35699"":10,""43289"":15,""59432"":10,""1299"":12,""4766"":15,""47447"":15}"
4261,newegg.com,ttl,2016-07-05T00:00:22.976Z,3,85,64,2,"{""8544"":2,""197648"":2}"
4265,iqiyi.com,ttl,2016-08-16T02:33:14.214Z,7,94,53,3,"{""4808"":4,""37963"":4,""4837"":4}"
4266,iqiyi.com,ttl,2016-08-23T02:33:14.214Z,7,48,26,3,"{""4808"":4,""37963"":4,""4837"":4}"
4267,iqiyi.com,ttl,2016-08-30T02:33:14.214Z,7,35,18,3,"{""4808"":4,""37963"":4,""4837"":4}"
4268,iqiyi.com,ttl,2016-09-06T02:33:14.214Z,7,34,20,3,"{""4808"":4,""37963"":4,""4837"":4}"
4269,iqiyi.com,ttl,2016-09-13T02:33:14.214Z,7,41,20,3,"{""4808"":4,""37963"":4,""4837"":4}"
4270,iqiyi.com,ttl,2016-09-20T02:33:14.214Z,7,53,27,3,"{""4808"":4,""37963"":4,""4837"":4}"
4271,iqiyi.com,ttl,2016-10-04T02:33:14.214Z,15,39,18,4,"{""4808"":8,""36351"":8,""37963"":8,""4837"":8}"
4272,iqiyi.com,ttl,2016-10-11T02:33:14.214Z,15,38,18,4,"{""4808"":8,""36351"":8,""37963"":8,""4837"":8}"
4274,iqiyi.com,ttl,2016-10-25T02:33:14.214Z,15,17,7,5,"{""4808"":8,""36351"":8,""37963"":8,""35017"":15,""4837"":8}"
4275,iqiyi.com,ttl,2016-11-01T02:33:14.214Z,31,13,3,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
4276,iqiyi.com,ttl,2016-11-08T02:33:14.214Z,15,25,10,4,"{""4808"":8,""36351"":8,""37963"":8,""4837"":8}"
4277,iqiyi.com,ttl,2016-11-15T02:33:14.214Z,7,39,22,3,"{""4808"":4,""36351"":4,""4837"":4}"
4280,imgur.com,ttl,2016-05-10T03:55:53.462Z,7,20,10,3,"{""6762"":4,""12880"":4,""16322"":4}"
4281,imgur.com,ttl,2016-06-14T03:55:53.462Z,21,36,20,5,"{""48434"":14,""6453"":12,""12880"":12,""6736"":14,""16322"":12}"
4282,imgur.com,ttl,2016-07-26T03:55:53.462Z,31,5,1,5,"{""51026"":16,""1299"":16,""54113"":16,""12880"":16,""6762"":16}"
4283,imgur.com,ttl,2016-08-16T03:55:53.462Z,7,30,13,3,"{""6762"":4,""12880"":4,""51026"":4}"
4288,imgur.com,rst,2017-02-28T03:55:53.462Z,15,190,202,5,"{""6736"":10,""48434"":10,""16322"":9,""12880"":12,""51026"":9}"
4289,imgur.com,status,2017-02-28T03:55:53.462Z,15,190,202,5,"{""6736"":10,""48434"":10,""16322"":9,""12880"":12,""51026"":9}"
4290,youtube-mp3.org,ttl,2016-08-09T02:33:14.214Z,7,21,8,3,"{""6762"":4,""12880"":4,""51026"":4}"
4291,youtube-mp3.org,ttl,2016-08-16T02:33:14.214Z,7,109,60,3,"{""6762"":4,""12880"":4,""51026"":4}"
4292,youtube-mp3.org,ttl,2016-08-23T02:33:14.214Z,7,76,41,3,"{""6762"":4,""12880"":4,""51026"":4}"
4295,youtube-mp3.org,rst,2017-02-28T02:33:14.214Z,3,264,218,2,"{""12880"":2,""51026"":2}"
4296,youtube-mp3.org,status,2017-02-28T02:33:14.214Z,3,264,218,2,"{""12880"":2,""51026"":2}"
4297,google.be,ttl,2016-06-28T02:33:14.214Z,3,145,88,2,"{""8544"":2,""197648"":2}"
4300,pornhub.com,ttl,2016-09-13T02:33:14.214Z,3,57,32,2,"{""55628"":2,""4766"":2}"
4301,pornhub.com,ttl,2016-12-13T02:33:14.214Z,1,41,23,1,"{""4766"":1}"
4304,pornhub.com,dns,2017-02-28T02:33:14.214Z,3,321,543,2,"{""16322"":2,""12880"":2}"
4305,pornhub.com,rst,2017-02-28T02:33:14.214Z,3,321,543,2,"{""16322"":2,""12880"":2}"
4306,pornhub.com,status,2017-02-28T02:33:14.214Z,3,321,543,2,"{""16322"":2,""12880"":2}"
4310,usatoday.com,ttl,2016-05-10T02:33:14.214Z,3,98,60,2,"{""6830"":2,""1200"":2}"
4318,usatoday.com,ttl,2016-07-19T02:33:14.214Z,1,80,47,1,"{""38001"":1}"
4319,usatoday.com,ttl,2016-08-09T02:33:14.214Z,1,21,12,1,"{""3491"":1}"
4323,usatoday.com,ttl,2016-09-06T02:33:14.214Z,2,40,27,2,"{""4657"":1,""38001"":2}"
4331,usatoday.com,ttl,2016-11-01T02:33:14.214Z,113,7,2,7,"{""38001"":60,""3491"":60,""3356"":60,""2828"":60,""30818"":60,""50613"":60,""21735"":64}"
4332,usatoday.com,ttl,2016-11-08T02:33:14.214Z,1,15,6,1,"{""2914"":1}"
4339,usatoday.com,ttl,2017-01-24T02:33:14.214Z,3,9,3,2,"{""36351"":2,""2914"":2}"
4341,usatoday.com,ttl,2017-02-07T02:33:14.214Z,8,22,13,4,"{""36351"":5,""38001"":6,""2914"":6,""3491"":5}"
4346,giphy.com,ttl,2016-05-10T02:33:14.214Z,3,100,57,2,"{""35432"":2,""197648"":2}"
4347,giphy.com,ttl,2016-06-14T02:33:14.214Z,3,175,104,2,"{""48434"":2,""6736"":2}"
4350,giphy.com,dns,2017-02-21T02:33:14.214Z,3,310,368,2,"{""16322"":2,""12880"":2}"
4351,giphy.com,rst,2017-02-21T02:33:14.214Z,9,310,368,5,"{""48434"":6,""12880"":6,""35432"":9,""16322"":6,""6736"":6}"
4352,giphy.com,status,2017-02-21T02:33:14.214Z,9,310,368,5,"{""48434"":6,""12880"":6,""35432"":9,""16322"":6,""6736"":6}"
4353,google.com,ttl,2016-05-31T02:36:35.318Z,3,167,109,2,"{""35432"":2,""197648"":2}"
4354,google.com,rst,2017-02-28T02:36:35.318Z,1,300,283,1,"{""35432"":1}"
4355,google.com,status,2017-02-28T02:36:35.318Z,1,300,283,1,"{""35432"":1}"
4356,google.pt,ttl,2016-05-10T02:33:14.214Z,3,90,49,2,"{""35432"":2,""197648"":2}"
4357,google.pt,rst,2017-02-28T02:33:14.214Z,1,300,295,1,"{""35432"":1}"
4358,google.pt,status,2017-02-28T02:33:14.214Z,1,300,295,1,"{""35432"":1}"
4359,blogspot.com.br,dns,2017-02-14T00:00:25.097Z,6,276,272,3,"{""16322"":4,""12880"":4,""29049"":3}"
4360,blogspot.com.br,rst,2017-02-14T00:00:25.097Z,6,276,272,3,"{""16322"":4,""12880"":4,""29049"":3}"
4361,blogspot.com.br,status,2017-02-14T00:00:25.097Z,6,276,272,3,"{""16322"":4,""12880"":4,""29049"":3}"
4362,aliexpress.com,ttl,2016-12-27T02:36:35.318Z,1,25,11,1,"{""43289"":1}"
4363,aliexpress.com,rst,2017-03-07T02:36:35.318Z,1,151,155,1,"{""43289"":1}"
4364,aliexpress.com,status,2017-03-07T02:36:35.318Z,1,151,155,1,"{""43289"":1}"
4366,bongacams.com,seq,2017-02-21T02:33:14.214Z,1,295,311,1,"{""4766"":1}"
4372,oracle.com,ttl,2016-12-27T02:34:21.267Z,1,28,13,1,"{""6830"":1}"
4375,huffingtonpost.com,ttl,2016-05-10T02:33:14.214Z,1,122,83,1,"{""197648"":1}"
4376,huffingtonpost.com,ttl,2016-05-31T02:33:14.214Z,1,199,160,1,"{""43289"":1}"
4378,huffingtonpost.com,ttl,2016-06-14T02:33:14.214Z,1,193,148,1,"{""197648"":1}"
4379,huffingtonpost.com,ttl,2016-07-05T02:33:14.214Z,3,98,70,2,"{""8544"":2,""197648"":2}"
4380,huffingtonpost.com,rst,2017-02-28T02:33:14.214Z,2,301,335,2,"{""8544"":1,""197648"":2}"
4381,huffingtonpost.com,status,2017-02-28T02:33:14.214Z,2,301,335,2,"{""8544"":1,""197648"":2}"
4382,bongacams.com,block,2017-02-21T02:33:14.214Z,7,313,367,4,"{""51975"":4,""34426"":4,""35753"":4,""4766"":7}"
4383,bongacams.com,dns,2017-02-28T02:33:14.214Z,12,310,360,4,"{""16322"":8,""29049"":6,""12880"":8,""6762"":6}"
4384,bongacams.com,rst,2017-02-28T02:33:14.214Z,12,310,360,5,"{""8544"":12,""6762"":6,""29049"":6,""12880"":8,""16322"":8}"
4385,bongacams.com,status,2017-02-28T02:33:14.214Z,12,310,360,5,"{""8544"":12,""6762"":6,""29049"":6,""12880"":8,""16322"":8}"
4386,youporn.com,ttl,2016-07-19T02:33:14.214Z,3,111,70,2,"{""48434"":2,""6736"":2}"
4387,youporn.com,ttl,2017-01-31T02:33:14.214Z,1,52,29,1,"{""4766"":1}"
4388,youporn.com,seq,2017-02-14T02:33:14.214Z,3,293,370,3,"{""55628"":2,""3786"":2,""4766"":3}"
4390,youporn.com,dns,2017-02-21T02:33:14.214Z,3,299,402,2,"{""16322"":2,""12880"":2}"
4391,youporn.com,rst,2017-02-21T02:33:14.214Z,9,299,402,4,"{""48434"":6,""12880"":6,""16322"":6,""6736"":6}"
4392,youporn.com,status,2017-02-21T02:33:14.214Z,9,299,402,4,"{""48434"":6,""12880"":6,""16322"":6,""6736"":6}"
4398,mercadolivre.com.br,ttl,2016-06-14T02:50:18.236Z,3,120,83,2,"{""48434"":2,""6736"":2}"
4399,mercadolivre.com.br,ttl,2016-08-23T02:50:18.236Z,7,48,25,3,"{""6762"":4,""12880"":4,""51026"":4}"
4400,mercadolivre.com.br,block,2017-02-14T02:50:18.236Z,9,274,370,4,"{""48434"":6,""6736"":6,""12880"":6,""51026"":6}"
4404,mercadolivre.com.br,dns,2017-02-14T02:50:18.236Z,3,281,379,3,"{""48434"":2,""6736"":2,""51026"":3}"
4405,mercadolivre.com.br,rst,2017-02-28T02:50:18.236Z,9,244,249,4,"{""48434"":6,""12880"":6,""6736"":6,""51026"":6}"
4406,mercadolivre.com.br,status,2017-02-28T02:50:18.236Z,9,244,249,4,"{""48434"":6,""12880"":6,""6736"":6,""51026"":6}"
4418,chaturbate.com,ttl,2016-07-05T02:33:14.214Z,3,88,48,2,"{""8544"":2,""197648"":2}"
4419,chaturbate.com,ttl,2017-02-07T02:33:14.214Z,3,36,14,2,"{""42831"":2,""2914"":2}"
4422,chaturbate.com,dns,2017-04-04T02:33:14.214Z,6,314,319,3,"{""16322"":4,""12880"":4,""29049"":3}"
4423,chaturbate.com,rst,2017-04-04T02:33:14.214Z,6,314,319,5,"{""8544"":6,""42831"":6,""16322"":4,""12880"":4,""29049"":3}"
4424,chaturbate.com,status,2017-04-04T02:33:14.214Z,6,314,319,5,"{""8544"":6,""42831"":6,""16322"":4,""12880"":4,""29049"":3}"
4427,asos.com,ttl,2016-08-23T03:00:13.557Z,7,69,39,3,"{""6762"":4,""12880"":4,""51026"":4}"
4428,asos.com,ttl,2017-02-07T03:00:13.557Z,1,24,17,1,"{""35017"":1}"
4429,asos.com,block,2017-02-21T03:00:13.557Z,7,243,311,3,"{""6762"":4,""12880"":4,""51026"":4}"
4432,steamcommunity.com,ttl,2016-07-26T02:33:14.214Z,31,8,2,5,"{""9121"":16,""6453"":16,""42910"":16,""12880"":16,""51026"":16}"
4438,google.co.jp,ttl,2016-05-10T02:33:14.214Z,3,78,44,2,"{""35432"":2,""197648"":2}"
4439,google.co.jp,ttl,2016-05-31T02:33:14.214Z,3,173,110,2,"{""35432"":2,""197648"":2}"
4440,google.co.jp,rst,2017-02-28T02:33:14.214Z,1,294,290,1,"{""35432"":1}"
4441,google.co.jp,status,2017-02-28T02:33:14.214Z,1,294,290,1,"{""35432"":1}"
4442,dmm.co.jp,ttl,2016-07-19T02:33:14.214Z,3,40,20,2,"{""48434"":2,""6736"":2}"
4443,dmm.co.jp,seq,2017-02-21T02:33:14.214Z,3,130,123,2,"{""55628"":2,""3786"":2}"
4448,loading-delivery2.com,ttl,2016-05-31T02:33:14.214Z,3,208,160,2,"{""35432"":2,""197648"":2}"
4449,loading-delivery2.com,ttl,2016-07-05T02:33:14.214Z,3,96,68,2,"{""8544"":2,""197648"":2}"
4450,loading-delivery2.com,rst,2016-08-30T02:33:14.214Z,2,279,258,2,"{""8544"":1,""197648"":2}"
4451,loading-delivery2.com,status,2016-08-30T02:33:14.214Z,2,279,258,2,"{""8544"":1,""197648"":2}"
4452,imzog.com,ttl,2016-05-10T02:34:21.267Z,3,92,48,2,"{""35432"":2,""197648"":2}"
4453,imzog.com,ttl,2016-05-17T02:34:21.267Z,31,5,1,5,"{""12880"":16,""6453"":16,""16322"":16,""13335"":16,""6762"":16}"
4454,imzog.com,ttl,2016-06-07T02:34:21.267Z,15,209,125,4,"{""29049"":8,""6762"":8,""12880"":8,""16322"":8}"
4456,imzog.com,block,2016-08-09T02:34:21.267Z,406,222,170,9,"{""16322"":232,""34426"":224,""12880"":232,""6762"":232,""8966"":210,""35753"":224,""29049"":203,""8781"":210,""51975"":224}"
4461,ettoday.net,ttl,2016-08-02T02:37:19.855Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""9505"":32,""1299"":32,""18182"":32}"
4462,ettoday.net,ttl,2016-08-09T02:37:19.855Z,15,10,3,4,"{""1299"":8,""6762"":8,""12880"":8,""51026"":8}"
4463,ettoday.net,ttl,2016-08-23T02:37:19.855Z,7,39,18,3,"{""6762"":4,""12880"":4,""51026"":4}"
4464,ettoday.net,block,2017-02-21T02:37:19.855Z,3,288,343,2,"{""12880"":2,""51026"":2}"
4465,ettoday.net,rst,2017-02-28T02:37:19.855Z,1,302,375,1,"{""51026"":1}"
4466,ettoday.net,status,2017-02-28T02:37:19.855Z,1,302,375,1,"{""51026"":1}"
4467,alibaba.com,ttl,2016-06-07T02:36:35.318Z,7,32,15,4,"{""7643"":4,""59432"":7,""45899"":4,""3491"":4}"
4468,alibaba.com,ttl,2016-06-14T02:36:35.318Z,3,31,16,2,"{""199267"":2,""8551"":2}"
4469,alibaba.com,ttl,2016-06-21T02:36:35.318Z,3,28,13,3,"{""59432"":3,""47869"":2,""4134"":2}"
4470,alibaba.com,ttl,2016-06-28T02:36:35.318Z,3,12,6,2,"{""50673"":2,""51430"":2}"
4471,alibaba.com,ttl,2016-07-05T02:36:35.318Z,7,8,3,4,"{""3238"":7,""2914"":4,""63008"":4,""56934"":4}"
4472,alibaba.com,ttl,2016-07-12T02:36:35.318Z,3,9,3,2,"{""50673"":2,""51430"":2}"
4474,alibaba.com,ttl,2016-09-20T02:36:35.318Z,7,17,7,3,"{""12874"":4,""200761"":4,""1299"":4}"
4476,alibaba.com,ttl,2016-10-04T02:36:35.318Z,49,13,5,7,"{""50673"":28,""4134"":28,""38001"":49,""3356"":28,""30818"":28,""50613"":28,""201789"":28}"
4477,alibaba.com,ttl,2016-10-11T02:36:35.318Z,23,8,3,5,"{""6453"":16,""3356"":12,""30818"":12,""50613"":12,""38001"":15}"
4479,alibaba.com,ttl,2016-11-15T02:36:35.318Z,97,10,4,7,"{""6453"":64,""3356"":56,""49367"":53,""30818"":50,""50613"":50,""174"":54,""61317"":54}"
4480,alibaba.com,ttl,2016-11-22T02:36:35.318Z,9,17,7,5,"{""3223"":9,""51430"":6,""50673"":6,""30818"":6,""50613"":6}"
4481,alibaba.com,ttl,2016-11-29T02:36:35.318Z,21,16,6,6,"{""8999"":14,""15694"":21,""1299"":14,""30818"":12,""50613"":12,""3356"":12}"
4482,alibaba.com,ttl,2016-12-06T02:36:35.318Z,9,33,14,7,"{""50673"":6,""51430"":6,""30496"":9,""1299"":6,""59564"":9,""36352"":6,""42831"":9}"
4485,alibaba.com,ttl,2016-12-27T02:36:35.318Z,1,11,5,1,"{""174"":1}"
4486,alibaba.com,ttl,2017-01-03T02:36:35.318Z,7,20,7,3,"{""9186"":4,""5626"":4,""13156"":4}"
4489,alibaba.com,ttl,2017-01-24T02:36:35.318Z,343,17,7,9,"{""2914"":196,""1221"":196,""49788"":196,""3491"":196,""7643"":196,""4637"":196,""36351"":196,""34989"":196,""50304"":196}"
4494,dropbox.com,ttl,2016-07-05T03:07:54.067Z,3,18,9,2,"{""8544"":2,""197648"":2}"
4495,dropbox.com,rst,2017-02-14T03:07:54.067Z,1,105,77,1,"{""8544"":1}"
4496,dropbox.com,status,2017-02-14T03:07:54.067Z,1,105,77,1,"{""8544"":1}"
4497,wix.com,ttl,2016-05-10T02:33:14.214Z,1,113,78,1,"{""197648"":1}"
4498,wix.com,ttl,2016-07-05T02:33:14.214Z,3,105,87,2,"{""8544"":2,""197648"":2}"
4503,360.cn,ttl,2016-06-21T02:33:14.214Z,1,156,121,1,"{""40676"":1}"
4505,360.cn,ttl,2016-07-19T02:33:14.214Z,1,72,47,1,"{""20853"":1}"
4514,360.cn,ttl,2017-02-14T02:33:14.214Z,31,5,1,5,"{""29032"":16,""4134"":16,""36997"":16,""30844"":16,""134764"":16}"
4517,blogspot.in,ttl,2016-05-10T02:33:14.214Z,21,92,51,5,"{""16322"":12,""35432"":14,""6762"":12,""12880"":12,""197648"":14}"
4518,blogspot.in,ttl,2016-06-14T02:33:14.214Z,3,188,115,2,"{""48434"":2,""6736"":2}"
4519,blogspot.in,ttl,2016-08-09T02:33:14.214Z,7,25,11,3,"{""6762"":4,""12880"":4,""51026"":4}"
4520,blogspot.in,ttl,2016-08-16T02:33:14.214Z,7,131,74,3,"{""6762"":4,""12880"":4,""51026"":4}"
4521,blogspot.in,ttl,2016-08-23T02:33:14.214Z,7,78,39,3,"{""6762"":4,""12880"":4,""51026"":4}"
4522,blogspot.in,ttl,2016-12-13T02:33:14.214Z,3,25,11,2,"{""20294"":2,""16637"":2}"
4523,blogspot.in,block,2017-02-21T02:33:14.214Z,15,313,319,5,"{""48434"":10,""6736"":10,""16322"":9,""12880"":12,""51026"":9}"
4529,google.com.eg,ttl,2016-05-31T02:33:14.214Z,3,172,108,2,"{""35432"":2,""197648"":2}"
4530,google.com.eg,rst,2017-02-28T02:33:14.214Z,1,293,268,1,"{""35432"":1}"
4531,google.com.eg,status,2017-02-28T02:33:14.214Z,1,293,268,1,"{""35432"":1}"
4532,baidu.com,ttl,2016-05-24T04:01:14.341Z,15,4,1,4,"{""4808"":8,""36351"":8,""2914"":8,""4837"":8}"
4533,baidu.com,ttl,2016-06-14T04:01:14.341Z,9,15,5,4,"{""4826"":6,""45671"":6,""54334"":6,""63008"":6}"
4534,baidu.com,ttl,2016-06-21T04:01:14.341Z,3,19,5,2,"{""36351"":2,""2914"":2}"
4535,baidu.com,ttl,2016-07-05T04:01:14.341Z,7,3,1,3,"{""3491"":4,""38001"":4,""9808"":4}"
4536,baidu.com,ttl,2016-07-19T04:01:14.341Z,3,7,2,2,"{""36352"":2,""1299"":2}"
4537,baidu.com,ttl,2016-09-20T04:01:14.341Z,3,20,9,2,"{""39324"":2,""47605"":2}"
4538,baidu.com,ttl,2016-10-11T04:01:14.341Z,49,11,3,6,"{""4134"":28,""63008"":28,""4766"":28,""6939"":28,""54334"":28,""23724"":28}"
4539,baidu.com,ttl,2016-11-15T04:01:14.341Z,31,21,9,5,"{""4826"":16,""58453"":16,""3491"":16,""45671"":16,""9808"":16}"
4540,baidu.com,ttl,2016-11-22T04:01:14.341Z,7,14,5,3,"{""3491"":4,""4766"":4,""9808"":4}"
4542,baidu.com,ttl,2017-01-03T04:01:14.341Z,15,8,2,4,"{""4808"":8,""36351"":8,""2914"":8,""4837"":8}"
4543,baidu.com,ttl,2017-01-17T04:01:14.341Z,15,10,3,4,"{""4808"":8,""174"":8,""4837"":8,""61317"":8}"
4544,baidu.com,ttl,2017-01-31T04:01:14.341Z,3,18,8,2,"{""18978"":2,""6939"":2}"
4549,google.co.il,ttl,2016-05-17T02:34:21.267Z,31,5,1,5,"{""15169"":16,""6453"":16,""16322"":16,""12880"":16,""29049"":16}"
4550,google.co.il,ttl,2016-05-31T02:34:21.267Z,3,169,111,2,"{""35432"":2,""197648"":2}"
4551,google.co.il,ttl,2016-06-14T02:34:21.267Z,3,175,108,2,"{""16322"":2,""12880"":2}"
4552,google.co.il,ttl,2016-07-19T02:34:21.267Z,7,117,68,3,"{""16322"":4,""12880"":4,""51026"":4}"
4553,google.co.il,ttl,2016-08-09T02:34:21.267Z,7,27,12,3,"{""6762"":4,""12880"":4,""51026"":4}"
4554,google.co.il,ttl,2016-08-23T02:34:21.267Z,3,81,40,2,"{""12880"":2,""51026"":2}"
4568,google.co.in,ttl,2016-05-10T02:34:21.267Z,3,85,46,2,"{""35432"":2,""197648"":2}"
4569,google.co.in,rst,2017-02-28T02:34:21.267Z,1,298,294,1,"{""35432"":1}"
4570,google.co.in,status,2017-02-28T02:34:21.267Z,1,298,294,1,"{""35432"":1}"
4571,amazon.ca,ttl,2016-05-31T02:33:14.214Z,3,152,104,2,"{""4768"":2,""24466"":2}"
4572,amazon.ca,ttl,2016-06-07T02:33:14.214Z,21,146,96,6,"{""132347"":14,""16322"":12,""197648"":21,""12880"":12,""29049"":12,""132692"":14}"
4573,amazon.ca,ttl,2016-06-14T02:33:14.214Z,21,135,89,5,"{""9931"":12,""4651"":12,""45413"":12,""35432"":14,""197648"":14}"
4575,amazon.ca,ttl,2016-07-26T02:33:14.214Z,13,12,4,4,"{""6453"":7,""6762"":7,""12880"":8,""51026"":8}"
4576,amazon.ca,ttl,2016-08-16T02:33:14.214Z,3,89,50,2,"{""12880"":2,""51026"":2}"
4577,amazon.ca,ttl,2016-08-23T02:33:14.214Z,3,57,31,2,"{""12880"":2,""51026"":2}"
4578,amazon.ca,ttl,2016-08-30T02:33:14.214Z,31,44,21,5,"{""197706"":16,""5391"":16,""8585"":16,""6762"":16,""21183"":16}"
4580,amazon.ca,ttl,2016-11-22T02:33:14.214Z,1,45,24,1,"{""132919"":1}"
4581,amazon.ca,block,2017-02-21T02:33:14.214Z,22,279,321,5,"{""16322"":12,""20485"":11,""29049"":12,""12880"":16,""51026"":14}"
4585,ontests.me,ttl,2016-06-07T02:33:14.214Z,3,174,109,2,"{""35432"":2,""197648"":2}"
4601,taobao.com,ttl,2016-10-11T04:59:24.381Z,1,20,9,1,"{""4766"":1}"
4605,taobao.com,ttl,2016-12-20T04:59:24.381Z,1,34,23,1,"{""31122"":1}"
4606,taobao.com,ttl,2017-01-03T04:59:24.381Z,1,24,9,1,"{""5413"":1}"
4607,taobao.com,ttl,2017-01-31T04:59:24.381Z,1,45,27,1,"{""51430"":1}"
4610,taobao.com,seq,2017-03-28T04:59:24.381Z,31,5,1,5,"{""174"":16,""37963"":16,""4134"":16,""20860"":16,""58461"":16}"
4613,kapanlagi.com,ttl,2016-08-23T02:51:01.673Z,3,44,18,2,"{""12880"":2,""51026"":2}"
4614,kapanlagi.com,block,2017-02-14T02:51:01.673Z,3,203,279,2,"{""12880"":2,""51026"":2}"
4615,kapanlagi.com,dns,2017-02-14T02:51:01.673Z,1,211,296,1,"{""51026"":1}"
4616,kapanlagi.com,rst,2017-02-21T02:51:01.673Z,3,155,162,2,"{""12880"":2,""51026"":2}"
4617,kapanlagi.com,status,2017-02-21T02:51:01.673Z,3,155,162,2,"{""12880"":2,""51026"":2}"
4618,google.co.id,ttl,2016-06-28T02:33:14.214Z,3,147,94,2,"{""8544"":2,""197648"":2}"
4619,google.co.id,rst,2017-02-28T02:33:14.214Z,1,299,290,1,"{""8544"":1}"
4620,google.co.id,status,2017-02-28T02:33:14.214Z,1,299,290,1,"{""8544"":1}"
4622,dailymotion.com,dns,2017-02-14T06:42:32.400Z,52,52,35,6,"{""16322"":32,""6762"":28,""12880"":32,""9498"":26,""29049"":28,""200612"":26}"
4623,dailymotion.com,rst,2017-02-14T06:42:32.400Z,52,52,35,6,"{""16322"":32,""6762"":28,""12880"":32,""9498"":26,""29049"":28,""200612"":26}"
4624,dailymotion.com,status,2017-02-14T06:42:32.400Z,52,52,35,6,"{""16322"":32,""6762"":28,""12880"":32,""9498"":26,""29049"":28,""200612"":26}"
4625,citi.com,ttl,2016-06-28T00:40:53.603Z,15,11,3,4,"{""9186"":8,""13156"":8,""174"":8,""5626"":8}"
4626,citi.com,rst,2016-10-25T00:40:53.603Z,1,69,43,1,"{""5626"":1}"
4627,citi.com,status,2016-10-25T00:40:53.603Z,1,69,43,1,"{""5626"":1}"
4629,tumblr.com,ttl,2016-06-14T04:02:35.016Z,3,26,14,2,"{""48434"":2,""6736"":2}"
4630,tumblr.com,block,2017-03-21T04:02:35.016Z,3,261,459,2,"{""48434"":2,""6736"":2}"
4631,tumblr.com,dns,2017-04-04T04:02:35.016Z,3,251,276,2,"{""16322"":2,""12880"":2}"
4632,tumblr.com,rst,2017-04-11T04:02:35.016Z,3,233,225,2,"{""48434"":2,""6736"":2}"
4633,tumblr.com,status,2017-04-11T04:02:35.016Z,3,233,225,2,"{""48434"":2,""6736"":2}"
4636,roblox.com,ttl,2016-05-31T02:37:19.855Z,7,35,20,3,"{""7643"":4,""45899"":4,""3491"":4}"
4642,roblox.com,ttl,2016-07-19T02:37:19.855Z,3,19,7,3,"{""4637"":3,""15576"":2,""60311"":2}"
4643,roblox.com,ttl,2016-08-16T02:37:19.855Z,63,26,10,7,"{""45899"":42,""60311"":42,""7643"":42,""3356"":36,""30818"":36,""50613"":36,""15576"":42}"
4645,roblox.com,ttl,2016-08-30T02:37:19.855Z,1,13,6,1,"{""4637"":1}"
4646,roblox.com,ttl,2016-09-13T02:37:19.855Z,3,15,6,2,"{""36351"":2,""4637"":2}"
4648,roblox.com,ttl,2016-09-27T02:37:19.855Z,3,10,3,2,"{""36351"":2,""4637"":2}"
4649,roblox.com,ttl,2016-10-04T02:37:19.855Z,117,7,2,7,"{""19324"":64,""6453"":64,""3356"":60,""4637"":62,""30818"":60,""50613"":60,""36351"":62}"
4650,roblox.com,ttl,2016-10-11T02:37:19.855Z,233,8,2,8,"{""5413"":124,""19324"":128,""3257"":124,""6453"":120,""1299"":124,""30818"":120,""50613"":120,""3356"":120}"
4651,roblox.com,ttl,2016-10-25T02:37:19.855Z,117,7,2,7,"{""19324"":64,""6453"":64,""3356"":60,""4637"":62,""30818"":60,""50613"":60,""36351"":62}"
4652,roblox.com,ttl,2016-11-01T02:37:19.855Z,31,5,1,5,"{""30844"":16,""6453"":16,""29032"":16,""36997"":16,""19324"":16}"
4653,roblox.com,ttl,2016-11-08T02:37:19.855Z,15,4,1,4,"{""6453"":8,""50673"":8,""51430"":8,""19324"":8}"
4654,roblox.com,ttl,2016-12-06T02:37:19.855Z,7,14,5,4,"{""3356"":4,""30818"":4,""50613"":4,""20853"":7}"
4656,roblox.com,ttl,2016-12-20T02:37:19.855Z,105,7,4,7,"{""2914"":54,""19324"":64,""38001"":54,""6453"":64,""4637"":54,""20853"":57,""36351"":54}"
4657,roblox.com,ttl,2016-12-27T02:37:19.855Z,3,9,3,2,"{""36351"":2,""4637"":2}"
4658,roblox.com,ttl,2017-01-03T02:37:19.855Z,3,6,2,2,"{""36351"":2,""4637"":2}"
4661,roblox.com,ttl,2017-01-24T02:37:19.855Z,57,6,3,6,"{""45899"":30,""19324"":32,""7643"":30,""6453"":32,""4637"":30,""36351"":30}"
4663,roblox.com,ttl,2017-02-07T02:37:19.855Z,8,9,4,4,"{""4637"":5,""2914"":6,""36351"":6,""38001"":5}"
4668,zhihu.com,seq,2017-02-14T02:36:35.318Z,3,99,67,2,"{""6663"":2,""201924"":2}"
4669,zhihu.com,block,2017-02-14T02:36:35.318Z,3,134,117,2,"{""6663"":2,""201924"":2}"
4670,wikia.com,ttl,2016-05-10T03:55:53.462Z,15,21,9,4,"{""1299"":8,""16322"":8,""12880"":8,""6762"":8}"
4675,businessinsider.com,ttl,2016-06-07T03:55:53.462Z,1,34,22,1,"{""13591"":1}"
4676,businessinsider.com,rst,2017-02-21T03:55:53.462Z,1,107,82,1,"{""13591"":1}"
4677,businessinsider.com,status,2017-02-21T03:55:53.462Z,1,107,82,1,"{""13591"":1}"
4683,sohu.com,ttl,2016-08-02T04:02:35.016Z,15,4,1,4,"{""15399"":8,""4134"":8,""6453"":8,""23724"":8}"
4684,orange.fr,ttl,2016-12-20T03:00:10.533Z,7,3,1,3,"{""36351"":4,""4637"":4,""8891"":4}"
4685,orange.fr,ttl,2017-01-17T03:00:10.533Z,7,3,1,3,"{""36351"":4,""4637"":4,""8891"":4}"
4686,orange.fr,rst,2017-02-21T03:00:10.533Z,1,53,34,1,"{""4637"":1}"
4687,orange.fr,status,2017-02-21T03:00:10.533Z,1,53,34,1,"{""4637"":1}"
4690,netflix.com,ttl,2016-06-14T03:00:10.533Z,7,18,7,3,"{""48434"":4,""14618"":4,""6736"":4}"
4691,netflix.com,block,2017-02-14T03:00:10.533Z,3,112,95,2,"{""48434"":2,""6736"":2}"
4692,netflix.com,dns,2017-02-28T03:00:10.533Z,6,106,91,3,"{""6762"":3,""12880"":4,""16322"":4}"
4693,netflix.com,rst,2017-02-28T03:00:10.533Z,18,106,91,5,"{""6736"":12,""48434"":12,""6762"":9,""12880"":12,""16322"":12}"
4694,netflix.com,status,2017-02-28T03:00:10.533Z,18,106,91,5,"{""6736"":12,""48434"":12,""6762"":9,""12880"":12,""16322"":12}"
4695,1905.com,block,2016-11-08T03:22:56.975Z,3,118,94,2,"{""48434"":2,""6736"":2}"
4696,1905.com,dns,2016-11-08T03:22:56.975Z,3,131,101,2,"{""48434"":2,""6736"":2}"
4697,1905.com,rst,2016-11-08T03:22:56.975Z,3,131,101,2,"{""48434"":2,""6736"":2}"
4698,1905.com,status,2016-11-08T03:22:56.975Z,3,131,101,2,"{""48434"":2,""6736"":2}"
4705,pinterest.com,ttl,2016-07-19T03:31:57.670Z,3,19,9,2,"{""48434"":2,""6736"":2}"
4706,pinterest.com,block,2017-02-21T03:31:57.670Z,3,146,141,2,"{""48434"":2,""6736"":2}"
4707,pinterest.com,dns,2017-04-11T03:31:57.670Z,12,117,93,4,"{""29049"":6,""16322"":8,""12880"":8,""6762"":6}"
4708,pinterest.com,rst,2017-04-11T03:31:57.670Z,36,117,93,7,"{""48434"":24,""16322"":24,""6762"":18,""12880"":24,""29049"":18,""6736"":24,""8544"":36}"
4709,pinterest.com,status,2017-04-11T03:31:57.670Z,36,117,93,7,"{""48434"":24,""16322"":24,""6762"":18,""12880"":24,""29049"":18,""6736"":24,""8544"":36}"
4710,naver.jp,block,2017-02-14T02:51:01.673Z,3,31,10,2,"{""48434"":2,""6736"":2}"
4711,naver.jp,dns,2017-02-14T02:51:01.673Z,3,35,12,2,"{""48434"":2,""6736"":2}"
4712,eksisozluk.com,ttl,2016-06-14T04:16:55.390Z,3,68,32,2,"{""48434"":2,""6736"":2}"
4713,eksisozluk.com,block,2016-11-29T04:16:55.390Z,3,125,111,2,"{""48434"":2,""6736"":2}"
4714,eksisozluk.com,dns,2016-12-06T04:16:55.390Z,3,128,114,2,"{""16322"":2,""12880"":2}"
4715,eksisozluk.com,rst,2016-12-06T04:16:55.390Z,9,128,114,4,"{""48434"":6,""6736"":6,""16322"":6,""12880"":6}"
4716,eksisozluk.com,status,2016-12-06T04:16:55.390Z,9,128,114,4,"{""48434"":6,""6736"":6,""16322"":6,""12880"":6}"
4717,adidas.tmall.com,ttl,2016-09-13T00:06:36.795Z,31,5,1,5,"{""4812"":16,""37963"":16,""4134"":16,""38001"":16,""3491"":16}"
4718,adidas.tmall.com,ttl,2016-11-01T00:06:36.795Z,31,5,1,5,"{""4637"":16,""33438"":16,""37963"":16,""4134"":16,""1221"":16}"
4719,adidas.tmall.com,ttl,2016-11-22T00:06:36.795Z,15,18,10,5,"{""3491"":12,""6461"":10,""33785"":9,""38001"":9,""30496"":10}"
4720,adidas.tmall.com,ttl,2016-11-29T00:06:36.795Z,3,18,8,3,"{""59564"":2,""201011"":3,""9002"":2}"
4721,adidas.tmall.com,ttl,2016-12-06T00:06:36.795Z,7,22,9,4,"{""17621"":4,""33785"":7,""39324"":4,""47605"":4}"
4724,adidas.tmall.com,ttl,2016-12-27T00:06:36.795Z,3,21,9,2,"{""3491"":2,""38001"":2}"
4725,adidas.tmall.com,ttl,2017-01-03T00:06:36.795Z,1,15,8,1,"{""35017"":1}"
4731,nih.gov,seq,2017-02-14T06:42:32.400Z,1,15,6,1,"{""33182"":1}"
4734,chaoshi.tmall.com,ttl,2016-08-16T04:06:35.351Z,3,22,8,2,"{""32475"":2,""3356"":2}"
4737,chaoshi.tmall.com,ttl,2016-11-15T04:06:35.351Z,3,15,5,2,"{""12321"":2,""3356"":2}"
4738,chaoshi.tmall.com,ttl,2016-11-29T04:06:35.351Z,3,16,6,2,"{""1299"":2,""47447"":2}"
4740,chaoshi.tmall.com,ttl,2016-12-20T04:06:35.351Z,3,25,14,2,"{""6453"":2,""15399"":2}"
4741,chaoshi.tmall.com,ttl,2016-12-27T04:06:35.351Z,3,23,7,2,"{""1299"":2,""47447"":2}"
4742,chaoshi.tmall.com,ttl,2017-01-17T04:06:35.351Z,21,12,4,5,"{""3320"":12,""16125"":12,""38001"":14,""3491"":14,""13194"":12}"
4743,chaoshi.tmall.com,ttl,2017-01-24T04:06:35.351Z,3,16,5,3,"{""3491"":2,""47447"":3,""38001"":2}"
4744,chaoshi.tmall.com,ttl,2017-01-31T04:06:35.351Z,49,21,7,6,"{""12956"":28,""30844"":28,""3327"":28,""34702"":28,""29032"":28,""36997"":28}"
4751,youth.cn,ttl,2016-05-10T05:47:56.508Z,7,3,1,3,"{""133752"":4,""3491"":4,""23724"":4}"
4752,youth.cn,ttl,2016-05-24T05:47:56.508Z,31,5,1,5,"{""198310"":16,""29076"":16,""4134"":16,""1299"":16,""23724"":16}"
4753,youth.cn,ttl,2016-06-07T05:47:56.508Z,31,5,1,5,"{""4808"":16,""174"":16,""4134"":16,""12989"":16,""23724"":16}"
4754,youth.cn,ttl,2016-06-21T05:47:56.508Z,489,9,2,9,"{""8220"":248,""4134"":256,""60311"":248,""15576"":248,""4766"":252,""10026"":252,""36351"":252,""3303"":248,""23724"":256}"
4755,youth.cn,ttl,2016-06-28T05:47:56.508Z,63,6,1,6,"{""8220"":32,""4134"":32,""60311"":32,""15576"":32,""3303"":32,""23724"":32}"
4756,youth.cn,ttl,2016-07-05T05:47:56.508Z,3,7,2,2,"{""4657"":2,""38001"":2}"
4757,youth.cn,ttl,2016-07-12T05:47:56.508Z,63,6,1,6,"{""8220"":32,""4134"":32,""60311"":32,""15576"":32,""3303"":32,""23724"":32}"
4758,youth.cn,ttl,2016-07-19T05:47:56.508Z,15,4,1,4,"{""4657"":8,""38001"":8,""4134"":8,""23724"":8}"
4759,youth.cn,ttl,2016-07-26T05:47:56.508Z,15,4,1,4,"{""18978"":8,""6939"":8,""4134"":8,""23724"":8}"
4760,youth.cn,ttl,2016-08-23T05:47:56.508Z,15,4,1,4,"{""20473"":8,""174"":8,""4134"":8,""23724"":8}"
4761,youth.cn,ttl,2016-08-30T05:47:56.508Z,109,7,2,7,"{""2914"":62,""4134"":56,""35017"":62,""4766"":56,""10026"":56,""36351"":56,""23724"":64}"
4762,youth.cn,ttl,2016-09-13T05:47:56.508Z,31,5,1,5,"{""10026"":16,""36351"":16,""4766"":16,""4134"":16,""23724"":16}"
4763,youth.cn,ttl,2016-09-20T05:47:56.508Z,31,5,1,5,"{""10026"":16,""36351"":16,""4766"":16,""4134"":16,""23724"":16}"
4764,youth.cn,ttl,2016-09-27T05:47:56.508Z,53,9,3,6,"{""2914"":30,""4766"":28,""4134"":32,""36351"":28,""10026"":28,""7552"":30}"
4765,youth.cn,ttl,2016-10-11T05:47:56.508Z,25,5,2,5,"{""23724"":16,""47447"":14,""4134"":14,""1299"":14,""4766"":14}"
4766,youth.cn,ttl,2016-10-18T05:47:56.508Z,28,5,2,5,"{""10026"":14,""36351"":14,""4766"":16,""4134"":16,""23724"":16}"
4767,youth.cn,ttl,2016-11-22T05:47:56.508Z,97,7,3,7,"{""2914"":50,""3462"":53,""4134"":56,""35017"":54,""36351"":50,""174"":54,""23724"":64}"
4768,youth.cn,ttl,2016-11-29T05:47:56.508Z,959,10,3,10,"{""12578"":490,""50673"":490,""4134"":512,""49788"":484,""51430"":490,""50304"":484,""8285"":490,""34989"":484,""174"":512,""23724"":512}"
4769,youth.cn,ttl,2016-12-13T05:47:56.508Z,15,4,1,4,"{""2914"":8,""36351"":8,""4134"":8,""23724"":8}"
4770,youth.cn,ttl,2016-12-20T05:47:56.508Z,15,4,1,4,"{""2914"":8,""36351"":8,""4134"":8,""23724"":8}"
4771,youth.cn,ttl,2017-01-03T05:47:56.508Z,53,6,2,6,"{""2914"":28,""8100"":30,""4134"":28,""36678"":30,""36351"":28,""23724"":32}"
4772,youth.cn,ttl,2017-01-10T05:47:56.508Z,33,10,4,6,"{""2914"":24,""35699"":18,""59432"":18,""20853"":22,""36351"":21,""174"":22}"
4773,youth.cn,ttl,2017-01-17T05:47:56.508Z,57,6,2,6,"{""2914"":30,""8100"":30,""4134"":32,""36678"":30,""36351"":30,""23724"":32}"
4774,youth.cn,ttl,2017-02-07T05:47:56.508Z,15,4,1,4,"{""2914"":8,""36351"":8,""4134"":8,""23724"":8}"
4775,youth.cn,rst,2017-02-14T05:47:56.508Z,90,57,34,10,"{""8220"":48,""7552"":90,""60311"":48,""38001"":60,""4657"":60,""15576"":48,""20853"":90,""10026"":45,""36351"":90,""3303"":48}"
4776,youth.cn,status,2017-02-14T05:47:56.508Z,90,57,34,10,"{""8220"":48,""7552"":90,""60311"":48,""38001"":60,""4657"":60,""15576"":48,""20853"":90,""10026"":45,""36351"":90,""3303"":48}"
4777,vimeo.com,ttl,2016-05-10T03:55:53.462Z,15,20,8,4,"{""1299"":8,""16322"":8,""12880"":8,""6762"":8}"
4778,vimeo.com,block,2017-04-04T03:55:53.462Z,7,134,208,3,"{""6762"":4,""12880"":4,""16322"":4}"
4781,icicibank.com,ttl,2016-06-28T06:42:32.400Z,15,4,1,4,"{""9498"":8,""8544"":8,""17436"":8,""197648"":8}"
4782,icicibank.com,ttl,2016-07-05T06:42:32.400Z,15,4,1,4,"{""9498"":8,""8544"":8,""17436"":8,""197648"":8}"
4783,icicibank.com,rst,2017-02-21T06:42:32.400Z,3,96,95,2,"{""8544"":2,""197648"":2}"
4784,icicibank.com,status,2017-02-21T06:42:32.400Z,3,96,95,2,"{""8544"":2,""197648"":2}"
4785,google.sk,ttl,2016-05-10T02:33:14.214Z,3,93,49,2,"{""35432"":2,""197648"":2}"
4786,google.sk,rst,2017-02-28T02:33:14.214Z,1,294,270,1,"{""35432"":1}"
4787,google.sk,status,2017-02-28T02:33:14.214Z,1,294,270,1,"{""35432"":1}"
4795,uol.com.br,ttl,2016-07-05T02:33:14.214Z,217,105,69,10,"{""1421"":217,""12956"":112,""33182"":124,""3549"":124,""27699"":112,""3491"":217,""6503"":124,""10429"":112,""9002"":112,""59564"":112}"
4796,uol.com.br,ttl,2016-07-12T02:33:14.214Z,7,51,30,4,"{""59564"":4,""53889"":7,""2914"":4,""9002"":4}"
4798,uol.com.br,ttl,2016-07-26T02:33:14.214Z,1,16,7,1,"{""31034"":1}"
4810,uol.com.br,ttl,2016-11-08T02:33:14.214Z,1,36,19,1,"{""3462"":1}"
4815,uol.com.br,ttl,2016-12-13T02:33:14.214Z,3,50,31,5,"{""6830"":3,""45177"":3,""8999"":3,""53340"":2,""36114"":2}"
4822,uol.com.br,ttl,2017-01-31T02:33:14.214Z,14,93,63,10,"{""50673"":14,""8100"":14,""26615"":14,""49788"":8,""20860"":14,""15003"":14,""35662"":7,""7552"":14,""34989"":8,""50304"":8}"
4825,bbc.co.uk,ttl,2016-06-07T03:00:10.533Z,1,29,16,1,"{""7552"":1}"
4826,bbc.co.uk,dns,2017-02-21T03:00:10.533Z,7,89,78,3,"{""6762"":4,""12880"":4,""16322"":4}"
4827,bbc.co.uk,rst,2017-02-21T03:00:10.533Z,7,89,78,4,"{""7552"":7,""6762"":4,""12880"":4,""16322"":4}"
4828,bbc.co.uk,status,2017-02-21T03:00:10.533Z,7,89,78,4,"{""7552"":7,""6762"":4,""12880"":4,""16322"":4}"
4829,chinadaily.com.cn,ttl,2016-12-06T04:01:14.341Z,27,5,2,5,"{""2914"":14,""36351"":14,""4847"":16,""4134"":16,""3462"":15}"
4830,chinadaily.com.cn,ttl,2017-01-17T04:01:14.341Z,27,5,2,5,"{""2914"":14,""36351"":14,""4847"":16,""4134"":16,""4766"":15}"
4831,chinadaily.com.cn,ttl,2017-01-31T04:01:14.341Z,15,4,1,4,"{""4847"":8,""4134"":8,""8100"":8,""36678"":8}"
4834,google.com.pe,ttl,2016-05-10T02:33:14.214Z,3,87,46,2,"{""35432"":2,""197648"":2}"
4837,quora.com,ttl,2016-07-19T09:37:19.900Z,3,8,3,2,"{""48434"":2,""6736"":2}"
4838,quora.com,block,2017-02-14T09:37:19.900Z,3,46,28,2,"{""48434"":2,""6736"":2}"
4839,quora.com,dns,2017-02-14T09:37:19.900Z,84,56,34,7,"{""48434"":56,""16322"":48,""6762"":48,""20485"":42,""29049"":42,""6736"":56,""12880"":48}"
4840,quora.com,rst,2017-02-21T09:37:19.900Z,3,36,17,2,"{""48434"":2,""6736"":2}"
4841,quora.com,status,2017-02-21T09:37:19.900Z,3,36,17,2,"{""48434"":2,""6736"":2}"
4844,cnnic.cn,ttl,2016-10-04T02:36:35.318Z,1,64,42,1,"{""29889"":1}"
4848,hootsuite.com,ttl,2016-07-22T23:50:33.944Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
4849,hootsuite.com,block,2016-11-25T23:50:33.944Z,3,12,5,2,"{""48434"":2,""6736"":2}"
4850,hootsuite.com,dns,2016-11-25T23:50:33.944Z,3,12,5,2,"{""48434"":2,""6736"":2}"
4851,hootsuite.com,rst,2016-11-25T23:50:33.944Z,3,12,5,2,"{""48434"":2,""6736"":2}"
4852,hootsuite.com,status,2016-11-25T23:50:33.944Z,3,12,5,2,"{""48434"":2,""6736"":2}"
4853,watsons.tmall.com,ttl,2016-09-19T06:08:21.590Z,1,35,23,1,"{""5413"":1}"
4862,watsons.tmall.com,ttl,2016-12-19T06:08:21.590Z,9,25,10,4,"{""59564"":6,""38001"":6,""9002"":6,""3491"":6}"
4868,vice.com,ttl,2016-07-19T06:42:32.400Z,3,7,2,2,"{""48434"":2,""6736"":2}"
4869,vice.com,block,2017-02-14T06:42:32.400Z,3,37,24,2,"{""48434"":2,""6736"":2}"
4870,vice.com,dns,2017-02-14T06:42:32.400Z,21,44,27,5,"{""48434"":14,""6736"":14,""16322"":12,""12880"":12,""6762"":12}"
4871,vice.com,rst,2017-02-21T06:42:32.400Z,3,31,19,2,"{""48434"":2,""6736"":2}"
4872,vice.com,status,2017-02-21T06:42:32.400Z,3,31,19,2,"{""48434"":2,""6736"":2}"
4873,php.net,seq,2016-11-07T02:08:22.019Z,3,85,51,2,"{""42708"":2,""60778"":2}"
4879,weibo.com,ttl,2016-06-21T05:57:03.059Z,1,136,91,1,"{""6503"":1}"
4881,weibo.com,ttl,2016-07-05T05:57:03.059Z,1,82,52,1,"{""13739"":1}"
4883,weibo.com,ttl,2016-09-27T05:57:03.059Z,3,29,12,3,"{""201011"":3,""701"":2,""38001"":2}"
4887,weibo.com,ttl,2017-01-03T05:57:03.059Z,3,25,12,2,"{""4637"":2,""55720"":2}"
4888,weibo.com,ttl,2017-01-10T05:57:03.059Z,3,48,23,2,"{""8100"":2,""19174"":2}"
4891,weibo.com,ttl,2017-02-07T05:57:03.059Z,3,31,17,2,"{""63008"":2,""54334"":2}"
4894,google.se,ttl,2016-05-31T02:33:14.214Z,3,167,109,2,"{""35432"":2,""197648"":2}"
4895,google.se,ttl,2016-08-16T02:33:14.214Z,3,120,66,2,"{""36962"":2,""16637"":2}"
4896,google.se,rst,2017-02-28T02:33:14.214Z,3,295,264,3,"{""36962"":2,""16637"":2,""35432"":3}"
4897,google.se,status,2017-02-28T02:33:14.214Z,3,295,264,3,"{""36962"":2,""16637"":2,""35432"":3}"
4898,hurriyet.com.tr,ttl,2016-05-17T02:34:21.267Z,127,7,1,7,"{""9121"":64,""16322"":64,""6762"":64,""12880"":64,""1299"":64,""29049"":64,""12978"":64}"
4899,hurriyet.com.tr,ttl,2016-06-14T02:34:21.267Z,3,176,129,2,"{""48434"":2,""6736"":2}"
4900,hurriyet.com.tr,ttl,2016-07-19T02:34:21.267Z,3,100,66,2,"{""48434"":2,""6736"":2}"
4901,hurriyet.com.tr,ttl,2016-08-02T02:34:21.267Z,63,6,1,6,"{""9121"":32,""51026"":32,""6762"":32,""12880"":32,""1299"":32,""12978"":32}"
4902,hurriyet.com.tr,ttl,2016-08-16T02:34:21.267Z,7,112,72,3,"{""6762"":4,""12880"":4,""51026"":4}"
4903,hurriyet.com.tr,ttl,2016-08-23T02:34:21.267Z,7,75,43,3,"{""6762"":4,""12880"":4,""51026"":4}"
4904,hurriyet.com.tr,block,2017-01-17T02:34:21.267Z,81,313,323,7,"{""48434"":54,""16322"":42,""51026"":45,""6762"":48,""12880"":48,""29049"":42,""6736"":54}"
4905,hurriyet.com.tr,dns,2017-01-17T02:34:21.267Z,3,315,331,4,"{""48434"":2,""29049"":3,""6736"":2,""51026"":3}"
4906,hurriyet.com.tr,rst,2017-01-17T02:34:21.267Z,3,315,331,4,"{""48434"":2,""29049"":3,""6736"":2,""51026"":3}"
4907,hurriyet.com.tr,status,2017-01-17T02:34:21.267Z,3,315,331,4,"{""48434"":2,""29049"":3,""6736"":2,""51026"":3}"
4908,sharepoint.com,ttl,2016-07-05T02:33:14.214Z,3,72,43,2,"{""8544"":2,""197648"":2}"
4911,nba.com,ttl,2016-06-28T02:51:01.673Z,3,33,20,2,"{""8544"":2,""197648"":2}"
4918,detail.tmall.com,seq,2017-03-07T03:34:57.337Z,31,5,1,5,"{""174"":16,""37963"":16,""1239"":16,""4837"":16,""61317"":16}"
4921,digikala.com,ttl,2016-12-13T05:20:25.359Z,1,47,32,1,"{""39122"":1}"
4923,digikala.com,ttl,2017-01-17T05:20:25.359Z,1,73,56,1,"{""59564"":1}"
4936,washingtonpost.com,ttl,2016-05-17T02:36:35.318Z,63,6,1,6,"{""16322"":32,""33047"":32,""6762"":32,""12880"":32,""1299"":32,""29049"":32}"
4937,washingtonpost.com,ttl,2016-06-07T02:36:35.318Z,1,204,147,1,"{""197648"":1}"
4938,washingtonpost.com,ttl,2016-06-14T02:36:35.318Z,3,203,145,2,"{""48434"":2,""6736"":2}"
4939,washingtonpost.com,ttl,2016-07-19T02:36:35.318Z,3,106,69,2,"{""48434"":2,""6736"":2}"
4940,washingtonpost.com,ttl,2016-08-02T02:36:35.318Z,31,5,1,5,"{""33047"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
4941,washingtonpost.com,ttl,2016-08-09T02:36:35.318Z,7,35,17,3,"{""6762"":4,""12880"":4,""51026"":4}"
4942,washingtonpost.com,ttl,2016-08-16T02:36:35.318Z,7,127,79,3,"{""6762"":4,""12880"":4,""51026"":4}"
4943,washingtonpost.com,ttl,2016-08-23T02:36:35.318Z,7,80,52,3,"{""6762"":4,""12880"":4,""51026"":4}"
4944,washingtonpost.com,block,2017-02-21T02:36:35.318Z,3,322,359,3,"{""48434"":2,""6736"":2,""51026"":3}"
4947,dailymail.co.uk,ttl,2016-06-28T04:04:25.253Z,3,11,5,2,"{""32489"":2,""6453"":2}"
4948,dailymail.co.uk,ttl,2016-07-19T04:04:25.253Z,63,19,6,6,"{""16322"":32,""51026"":32,""3549"":32,""12880"":32,""6453"":32,""3356"":32}"
4950,dailymail.co.uk,block,2017-02-21T04:04:25.253Z,7,296,546,3,"{""16322"":4,""12880"":4,""51026"":4}"
4958,ck101.com,ttl,2016-06-28T02:33:14.214Z,3,136,89,2,"{""8544"":2,""197648"":2}"
4959,ck101.com,ttl,2016-07-26T02:33:14.214Z,13,10,4,4,"{""6453"":7,""6762"":7,""12880"":8,""51026"":8}"
4961,ck101.com,block,2016-08-09T02:33:14.214Z,87,221,167,7,"{""51975"":48,""51026"":58,""34426"":48,""12880"":58,""35753"":48,""8781"":45,""8966"":45}"
4962,ck101.com,rst,2016-08-23T02:33:14.214Z,3,230,173,3,"{""8544"":3,""12880"":2,""51026"":2}"
4963,clickadu.com,ttl,2016-06-28T00:00:22.670Z,1,156,125,1,"{""8544"":1}"
4964,clickadu.com,rst,2016-11-01T00:00:22.670Z,1,269,266,1,"{""8544"":1}"
4965,clickadu.com,status,2016-11-01T00:00:22.670Z,1,269,266,1,"{""8544"":1}"
4966,trello.com,ttl,2016-06-07T02:33:14.214Z,3,209,167,2,"{""35432"":2,""197648"":2}"
4968,trello.com,rst,2017-03-14T02:33:14.214Z,1,319,559,1,"{""197648"":1}"
4969,trello.com,status,2017-03-14T02:33:14.214Z,1,319,559,1,"{""197648"":1}"
4979,videomega.tv,ttl,2016-06-07T00:00:22.976Z,3,196,124,2,"{""9498"":2,""56202"":2}"
4980,videomega.tv,ttl,2016-06-14T00:00:22.976Z,21,169,102,5,"{""9498"":14,""6762"":12,""12880"":12,""56202"":14,""16322"":12}"
4981,videomega.tv,ttl,2016-06-21T00:00:22.976Z,3,170,105,2,"{""9498"":2,""56202"":2}"
4982,videomega.tv,ttl,2016-07-19T00:00:22.976Z,3,108,59,2,"{""9498"":2,""56202"":2}"
4984,videomega.tv,ttl,2016-08-16T00:00:22.976Z,18,128,68,5,"{""9498"":12,""6762"":9,""12880"":12,""56202"":12,""51026"":12}"
4985,videomega.tv,ttl,2016-08-23T00:00:22.976Z,7,80,44,3,"{""6762"":4,""12880"":4,""51026"":4}"
4991,suning.com,ttl,2016-06-28T00:00:22.670Z,5,170,131,3,"{""8544"":3,""35432"":3,""197648"":4}"
4992,suning.com,ttl,2016-07-05T00:00:22.670Z,3,91,69,2,"{""8544"":2,""197648"":2}"
4993,suning.com,rst,2016-10-25T00:00:22.670Z,2,218,222,2,"{""8544"":1,""197648"":2}"
4994,suning.com,status,2016-10-25T00:00:22.670Z,2,218,222,2,"{""8544"":1,""197648"":2}"
4996,viralthread.com,ttl,2016-07-19T00:00:22.670Z,7,107,59,3,"{""16322"":4,""12880"":4,""51026"":4}"
4997,viralthread.com,ttl,2016-07-26T00:00:22.670Z,15,22,10,4,"{""6453"":8,""6762"":8,""12880"":8,""51026"":8}"
4998,viralthread.com,ttl,2016-08-16T00:00:22.670Z,7,115,62,3,"{""6762"":4,""12880"":4,""51026"":4}"
4999,viralthread.com,ttl,2016-08-23T00:00:22.670Z,6,83,46,3,"{""6762"":3,""12880"":4,""51026"":4}"
5000,viralthread.com,seq,2016-09-06T00:00:22.670Z,7,205,139,3,"{""19531"":4,""25780"":4,""19844"":4}"
5001,viralthread.com,block,2016-09-06T00:00:22.670Z,84,211,143,7,"{""19531"":48,""19844"":48,""16322"":42,""51026"":56,""6762"":42,""12880"":56,""25780"":48}"
5002,viralthread.com,dns,2016-09-06T00:00:22.670Z,7,212,148,4,"{""19531"":4,""25780"":4,""19844"":4,""51026"":7}"
5003,viralthread.com,rst,2016-09-06T00:00:22.670Z,7,212,148,4,"{""19531"":4,""25780"":4,""19844"":4,""51026"":7}"
5004,viralthread.com,status,2016-09-06T00:00:22.670Z,7,212,148,4,"{""19531"":4,""25780"":4,""19844"":4,""51026"":7}"
5005,mlb.com,ttl,2016-05-10T02:33:14.214Z,1,113,74,1,"{""197648"":1}"
5006,mlb.com,ttl,2016-05-31T02:33:14.214Z,3,193,152,2,"{""35432"":2,""197648"":2}"
5010,acfun.tv,ttl,2016-07-19T02:33:14.214Z,15,53,26,4,"{""6453"":8,""16322"":8,""12880"":8,""51026"":8}"
5011,acfun.tv,ttl,2016-08-16T02:33:14.214Z,7,92,58,3,"{""6762"":4,""12880"":4,""51026"":4}"
5012,acfun.tv,ttl,2016-08-23T02:33:14.214Z,7,83,52,3,"{""6762"":4,""12880"":4,""51026"":4}"
5018,clipconverter.cc,ttl,2016-07-29T00:17:49.303Z,15,4,1,4,"{""16276"":8,""6762"":8,""12880"":8,""51026"":8}"
5019,clipconverter.cc,ttl,2016-08-05T00:17:49.303Z,15,4,1,4,"{""16276"":8,""6762"":8,""12880"":8,""51026"":8}"
5020,clipconverter.cc,ttl,2016-08-12T00:17:49.303Z,3,51,27,2,"{""12880"":2,""51026"":2}"
5021,clipconverter.cc,ttl,2016-08-19T00:17:49.303Z,7,56,27,3,"{""6453"":4,""12880"":4,""51026"":4}"
5022,clipconverter.cc,block,2016-11-04T00:17:49.303Z,3,141,113,2,"{""12880"":2,""51026"":2}"
5023,clipconverter.cc,dns,2016-11-04T00:17:49.303Z,1,142,116,1,"{""51026"":1}"
5024,clipconverter.cc,rst,2016-11-04T00:17:49.303Z,1,142,116,1,"{""51026"":1}"
5025,clipconverter.cc,status,2016-11-04T00:17:49.303Z,1,142,116,1,"{""51026"":1}"
5026,behance.net,dns,2017-04-14T01:19:17.412Z,13,116,80,4,"{""6453"":7,""6762"":7,""12880"":8,""16322"":8}"
5027,behance.net,rst,2017-04-14T01:19:17.412Z,13,116,80,4,"{""6453"":7,""6762"":7,""12880"":8,""16322"":8}"
5028,behance.net,status,2017-04-14T01:19:17.412Z,13,116,80,4,"{""6453"":7,""6762"":7,""12880"":8,""16322"":8}"
5029,exoclick.com,ttl,2016-08-16T02:36:35.318Z,3,63,36,2,"{""12880"":2,""51026"":2}"
5030,exoclick.com,block,2017-02-14T02:36:35.318Z,3,201,174,2,"{""12880"":2,""51026"":2}"
5031,exoclick.com,rst,2017-04-18T02:36:35.318Z,1,179,142,1,"{""51026"":1}"
5032,exoclick.com,status,2017-04-18T02:36:35.318Z,1,179,142,1,"{""51026"":1}"
5033,tuberel.com,ttl,2016-07-19T00:00:25.097Z,3,111,61,2,"{""48434"":2,""6736"":2}"
5034,tuberel.com,ttl,2016-08-09T00:00:25.097Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
5035,tuberel.com,ttl,2016-08-16T00:00:25.097Z,3,115,63,2,"{""12880"":2,""51026"":2}"
5038,tuberel.com,rst,2016-11-08T00:00:25.097Z,3,281,241,3,"{""48434"":2,""6736"":2,""51026"":3}"
5039,tuberel.com,status,2016-11-08T00:00:25.097Z,3,281,241,3,"{""48434"":2,""6736"":2,""51026"":3}"
5040,abcnews.go.com,ttl,2016-06-28T00:00:22.670Z,3,23,10,2,"{""8544"":2,""197648"":2}"
5041,abcnews.go.com,rst,2016-07-19T00:00:22.670Z,3,28,22,2,"{""8544"":2,""197648"":2}"
5042,abcnews.go.com,status,2016-07-19T00:00:22.670Z,3,28,22,2,"{""8544"":2,""197648"":2}"
5043,bp.blogspot.com,ttl,2016-06-09T22:03:19.913Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
5044,bp.blogspot.com,block,2016-07-07T22:03:19.913Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
5045,bp.blogspot.com,rst,2016-07-21T22:03:19.913Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
5046,bp.blogspot.com,status,2016-07-21T22:03:19.913Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
5052,gamefaqs.com,ttl,2016-07-22T00:17:49.303Z,7,111,65,3,"{""6762"":4,""12880"":4,""51026"":4}"
5053,gamefaqs.com,ttl,2016-07-29T00:17:49.303Z,31,5,1,5,"{""6453"":16,""32787"":16,""6623"":16,""12880"":16,""51026"":16}"
5054,gamefaqs.com,ttl,2016-08-05T00:17:49.303Z,31,5,1,5,"{""51026"":16,""3356"":16,""6623"":16,""12880"":16,""6762"":16}"
5055,gamefaqs.com,ttl,2016-08-12T00:17:49.303Z,31,5,1,5,"{""51026"":16,""3356"":16,""6623"":16,""12880"":16,""6762"":16}"
5056,gamefaqs.com,block,2017-02-10T00:17:49.303Z,6,227,219,3,"{""6762"":3,""12880"":4,""51026"":4}"
5057,gamefaqs.com,rst,2017-04-14T00:17:49.303Z,1,194,159,1,"{""51026"":1}"
5058,gamefaqs.com,status,2017-04-14T00:17:49.303Z,1,194,159,1,"{""51026"":1}"
5059,beeg.com,dns,2017-03-27T00:20:46.178Z,7,41,27,3,"{""6762"":4,""12880"":4,""16322"":4}"
5060,thepiratebay.org,ttl,2016-06-07T00:00:25.097Z,3,202,130,3,"{""56202"":3,""35432"":2,""197648"":2}"
5061,thepiratebay.org,ttl,2016-06-14T00:00:25.097Z,15,179,108,4,"{""29049"":8,""16322"":8,""12880"":8,""6762"":8}"
5062,thepiratebay.org,ttl,2016-06-28T00:00:25.097Z,1,158,99,1,"{""8544"":1}"
5063,thepiratebay.org,ttl,2016-07-19T00:00:25.097Z,7,119,63,4,"{""56202"":7,""16322"":4,""12880"":4,""51026"":4}"
5064,thepiratebay.org,ttl,2016-07-26T00:00:25.097Z,13,22,10,4,"{""6453"":7,""6762"":7,""12880"":8,""51026"":8}"
5065,thepiratebay.org,ttl,2016-08-02T00:00:25.097Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
5066,thepiratebay.org,ttl,2016-08-09T00:00:25.097Z,29,5,2,5,"{""12880"":16,""6453"":15,""6762"":15,""13335"":16,""51026"":16}"
5067,thepiratebay.org,ttl,2016-08-16T00:00:25.097Z,9,131,69,4,"{""9498"":6,""56202"":6,""12880"":6,""51026"":6}"
5068,thepiratebay.org,ttl,2016-08-23T00:00:25.097Z,3,78,41,2,"{""12880"":2,""51026"":2}"
5069,thepiratebay.org,ttl,2016-09-20T00:00:25.097Z,3,72,36,2,"{""9498"":2,""33480"":2}"
5078,canva.com,rst,2017-04-03T02:43:38.610Z,3,211,201,2,"{""14828"":2,""9286"":2}"
5079,canva.com,status,2017-04-03T02:43:38.610Z,3,211,201,2,"{""14828"":2,""9286"":2}"
5080,extratorrent.cc,ttl,2016-05-17T02:34:21.267Z,31,5,1,5,"{""12880"":16,""6453"":16,""16322"":16,""13335"":16,""6762"":16}"
5081,extratorrent.cc,ttl,2016-05-31T02:34:21.267Z,3,179,119,2,"{""9498"":2,""56202"":2}"
5082,extratorrent.cc,ttl,2016-06-07T02:34:21.267Z,3,170,110,2,"{""9498"":2,""56202"":2}"
5083,extratorrent.cc,ttl,2016-06-14T02:34:21.267Z,3,170,104,2,"{""9498"":2,""56202"":2}"
5084,extratorrent.cc,ttl,2016-06-21T02:34:21.267Z,3,173,107,2,"{""9498"":2,""56202"":2}"
5085,extratorrent.cc,ttl,2016-07-19T02:34:21.267Z,9,113,61,4,"{""48434"":6,""9498"":6,""56202"":6,""6736"":6}"
5086,extratorrent.cc,ttl,2016-08-16T02:34:21.267Z,9,107,59,4,"{""9498"":6,""56202"":6,""12880"":6,""51026"":6}"
5087,extratorrent.cc,ttl,2016-08-23T02:34:21.267Z,7,85,44,3,"{""6762"":4,""12880"":4,""51026"":4}"
5104,ameblo.jp,ttl,2016-05-10T02:33:14.214Z,15,104,69,4,"{""29049"":8,""6762"":8,""12880"":8,""16322"":8}"
5105,ameblo.jp,ttl,2016-06-14T02:33:14.214Z,3,183,137,2,"{""48434"":2,""6736"":2}"
5106,ameblo.jp,ttl,2016-07-19T02:33:14.214Z,3,100,63,2,"{""48434"":2,""6736"":2}"
5107,ameblo.jp,ttl,2017-01-03T02:33:14.214Z,1,89,74,1,"{""54334"":1}"
5109,ameblo.jp,block,2017-04-18T02:33:14.214Z,21,295,414,5,"{""48434"":14,""6736"":14,""29049"":12,""12880"":12,""16322"":12}"
5113,wp.com,dns,2016-11-01T00:00:25.097Z,6,230,202,3,"{""16322"":4,""12880"":4,""6762"":3}"
5114,wp.com,rst,2016-11-01T00:00:25.097Z,6,230,202,3,"{""16322"":4,""12880"":4,""6762"":3}"
5115,wp.com,status,2016-11-01T00:00:25.097Z,6,230,202,3,"{""16322"":4,""12880"":4,""6762"":3}"
5116,ozock.com,ttl,2016-06-28T00:00:25.097Z,1,154,97,1,"{""8544"":1}"
5122,sh.st,seq,2017-02-07T02:33:14.214Z,1,293,293,1,"{""16322"":1}"
5130,mercadolibre.com.ar,ttl,2016-06-14T00:00:25.097Z,3,150,102,2,"{""48434"":2,""6736"":2}"
5131,mercadolibre.com.ar,ttl,2016-08-02T00:00:25.097Z,31,5,1,5,"{""12956"":16,""51026"":16,""53387"":16,""12880"":16,""6762"":16}"
5132,mercadolibre.com.ar,block,2017-03-21T00:00:25.097Z,3,263,385,2,"{""48434"":2,""6736"":2}"
5133,mercadolibre.com.ar,rst,2017-04-04T00:00:25.097Z,3,261,299,3,"{""48434"":2,""6736"":2,""51026"":3}"
5134,mercadolibre.com.ar,status,2017-04-04T00:00:25.097Z,3,261,299,3,"{""48434"":2,""6736"":2,""51026"":3}"
5135,upwork.com,ttl,2016-05-31T00:00:25.097Z,3,158,106,2,"{""35432"":2,""197648"":2}"
5136,upwork.com,ttl,2016-07-05T00:00:25.097Z,3,83,44,2,"{""8544"":2,""197648"":2}"
5143,douyu.com,ttl,2016-05-31T02:25:53.611Z,3,209,171,2,"{""35432"":2,""197648"":2}"
5145,douyu.com,ttl,2016-06-21T02:25:53.611Z,3,195,141,2,"{""35432"":2,""197648"":2}"
5146,douyu.com,ttl,2016-06-28T02:25:53.611Z,3,161,129,2,"{""8544"":2,""197648"":2}"
5147,douyu.com,ttl,2016-07-05T02:25:53.611Z,3,103,78,2,"{""8544"":2,""197648"":2}"
5150,rt.com,ttl,2016-08-09T02:34:21.267Z,45,32,13,7,"{""41828"":24,""57127"":24,""12644"":24,""39122"":45,""33891"":30,""16016"":24,""201011"":30}"
5152,rt.com,ttl,2017-01-31T02:34:21.267Z,3,41,21,2,"{""12552"":2,""24862"":2}"
5156,123movies.to,ttl,2016-09-19T02:48:32.476Z,3,163,100,2,"{""9498"":2,""56202"":2}"
5159,123movies.to,rst,2016-11-28T02:48:32.476Z,3,212,158,2,"{""9498"":2,""56202"":2}"
5160,123movies.to,status,2016-11-28T02:48:32.476Z,3,212,158,2,"{""9498"":2,""56202"":2}"
5161,zippyshare.com,ttl,2016-05-17T02:36:35.318Z,15,4,1,4,"{""6453"":8,""16276"":8,""16322"":8,""12880"":8}"
5162,zippyshare.com,ttl,2016-06-14T02:36:35.318Z,7,101,62,3,"{""29049"":4,""12880"":4,""16322"":4}"
5163,zippyshare.com,ttl,2016-07-19T02:36:35.318Z,21,71,38,5,"{""48434"":14,""16322"":12,""6736"":14,""12880"":12,""51026"":12}"
5164,zippyshare.com,ttl,2016-07-26T02:36:35.318Z,27,13,5,5,"{""6453"":14,""1299"":14,""6762"":15,""12880"":16,""51026"":16}"
5165,zippyshare.com,ttl,2016-08-23T02:36:35.318Z,3,35,19,2,"{""12880"":2,""51026"":2}"
5166,zippyshare.com,block,2017-04-04T02:36:35.318Z,15,188,178,5,"{""48434"":10,""6736"":10,""16322"":9,""12880"":12,""51026"":9}"
5167,zippyshare.com,rst,2017-04-18T02:36:35.318Z,30,191,178,6,"{""48434"":20,""16322"":18,""51026"":18,""12880"":24,""29049"":15,""6736"":20}"
5168,zippyshare.com,status,2017-04-18T02:36:35.318Z,30,191,178,6,"{""48434"":20,""16322"":18,""51026"":18,""12880"":24,""29049"":15,""6736"":20}"
5169,blogspot.jp,ttl,2016-08-09T02:33:14.214Z,15,4,1,4,"{""15169"":8,""6762"":8,""12880"":8,""51026"":8}"
5170,blogspot.jp,block,2017-02-21T02:33:14.214Z,3,286,283,2,"{""12880"":2,""51026"":2}"
5171,blogspot.jp,rst,2017-02-28T02:33:14.214Z,1,263,226,1,"{""51026"":1}"
5172,blogspot.jp,status,2017-02-28T02:33:14.214Z,1,263,226,1,"{""51026"":1}"
5173,nbcolympics.com,ttl,2016-08-16T00:06:36.795Z,7,122,89,3,"{""6762"":4,""12880"":4,""51026"":4}"
5174,nbcolympics.com,ttl,2016-08-23T00:06:36.795Z,3,86,48,2,"{""12880"":2,""51026"":2}"
5175,nbcolympics.com,block,2016-09-13T00:06:36.795Z,3,151,150,2,"{""12880"":2,""51026"":2}"
5176,nbcolympics.com,dns,2016-09-13T00:06:36.795Z,1,152,157,1,"{""51026"":1}"
5177,nbcolympics.com,rst,2016-09-13T00:06:36.795Z,1,152,157,1,"{""51026"":1}"
5178,nbcolympics.com,status,2016-09-13T00:06:36.795Z,1,152,157,1,"{""51026"":1}"
5180,yts.ag,dns,2017-04-19T00:10:23.394Z,3,253,242,2,"{""16322"":2,""12880"":2}"
5181,yts.ag,rst,2017-04-19T00:10:23.394Z,3,253,242,2,"{""16322"":2,""12880"":2}"
5182,yts.ag,status,2017-04-19T00:10:23.394Z,3,253,242,2,"{""16322"":2,""12880"":2}"
5185,list.tmall.com,ttl,2016-12-05T03:47:16.871Z,31,5,1,5,"{""17621"":16,""37963"":16,""24940"":16,""4837"":16,""3257"":16}"
5186,list.tmall.com,ttl,2016-12-26T03:47:16.871Z,3,7,2,2,"{""3491"":2,""38001"":2}"
5190,list.tmall.com,ttl,2017-01-23T03:47:16.871Z,3,22,9,3,"{""4812"":2,""29405"":3,""3327"":2}"
5197,nordstrom.com,ttl,2016-08-11T21:38:11.920Z,7,106,59,3,"{""6762"":4,""12880"":4,""51026"":4}"
5198,nordstrom.com,ttl,2016-08-25T21:38:11.920Z,7,62,30,3,"{""6762"":4,""12880"":4,""51026"":4}"
5201,nordstrom.com,rst,2016-09-01T21:38:11.920Z,7,139,83,3,"{""6762"":4,""12880"":4,""51026"":4}"
5202,nordstrom.com,status,2016-09-01T21:38:11.920Z,7,139,83,3,"{""6762"":4,""12880"":4,""51026"":4}"
5203,rule.tmall.com,ttl,2017-01-23T05:24:23.506Z,15,14,4,4,"{""4812"":8,""29032"":8,""36997"":8,""30844"":8}"
5205,rule.tmall.com,ttl,2017-02-06T05:24:23.506Z,7,11,3,3,"{""17621"":4,""36351"":4,""2914"":4}"
5211,kissanime.to,ttl,2016-06-28T00:00:25.097Z,1,154,95,1,"{""8544"":1}"
5212,kissanime.to,ttl,2016-07-05T00:00:25.097Z,3,88,46,2,"{""8544"":2,""197648"":2}"
5215,kissanime.to,dns,2016-12-27T00:00:25.097Z,7,288,257,3,"{""16322"":4,""12880"":4,""6762"":4}"
5216,kissanime.to,rst,2016-12-27T00:00:25.097Z,7,288,257,4,"{""8544"":7,""16322"":4,""12880"":4,""6762"":4}"
5217,kissanime.to,status,2016-12-27T00:00:25.097Z,7,288,257,4,"{""8544"":7,""16322"":4,""12880"":4,""6762"":4}"
5226,peixun.tmall.com,ttl,2017-01-16T05:24:23.506Z,5,30,14,4,"{""59564"":3,""49505"":3,""9002"":4,""3327"":5}"
5228,peixun.tmall.com,ttl,2017-01-30T05:24:23.506Z,21,23,8,5,"{""59564"":14,""29032"":12,""36997"":12,""30844"":12,""9002"":14}"
5239,cctv.com,ttl,2016-09-26T02:51:02.566Z,3,39,23,2,"{""36352"":2,""55286"":2}"
5240,cctv.com,ttl,2016-10-03T02:51:02.566Z,1,32,17,3,"{""5577"":1,""201011"":1,""30496"":1}"
5241,cctv.com,ttl,2016-10-10T02:51:02.566Z,1,25,12,2,"{""4766"":1,""5413"":1}"
5243,cctv.com,ttl,2016-11-21T02:51:02.566Z,1,21,11,1,"{""54334"":1}"
5244,cctv.com,ttl,2016-11-28T02:51:02.566Z,1,24,11,2,"{""20473"":1,""55720"":1}"
5245,cctv.com,ttl,2016-12-05T02:51:02.566Z,3,35,18,3,"{""53889"":3,""39324"":2,""47605"":2}"
5248,cctv.com,ttl,2016-12-26T02:51:02.566Z,1,46,26,1,"{""9009"":1}"
5251,cctv.com,ttl,2017-01-23T02:51:02.566Z,27,26,13,7,"{""34081"":27,""56934"":18,""3257"":18,""1299"":18,""39122"":18,""63008"":18,""53889"":18}"
5253,cctv.com,ttl,2017-02-06T02:51:02.566Z,9,38,20,6,"{""45177"":9,""20860"":6,""55720"":6,""4637"":6,""6461"":6,""36351"":9}"
5256,daikynguyenvn.com,ttl,2016-06-28T00:00:25.097Z,1,153,96,1,"{""35432"":1}"
5257,daikynguyenvn.com,rst,2017-02-28T00:00:25.097Z,1,294,282,1,"{""35432"":1}"
5258,daikynguyenvn.com,status,2017-02-28T00:00:25.097Z,1,294,282,1,"{""35432"":1}"
5259,openload.co,ttl,2016-06-07T00:00:26.926Z,3,194,123,2,"{""35432"":2,""197648"":2}"
5260,openload.co,ttl,2016-07-19T00:00:26.926Z,3,108,59,2,"{""48434"":2,""6736"":2}"
5261,openload.co,ttl,2016-08-16T00:00:26.926Z,1,118,65,1,"{""56202"":1}"
5264,openload.co,dns,2017-02-28T00:00:26.926Z,12,302,323,4,"{""29049"":6,""16322"":8,""12880"":8,""6762"":6}"
5280,ouo.io,ttl,2016-09-06T02:33:14.214Z,1,46,22,1,"{""2914"":1}"
5286,vporn.com,block,2017-02-20T06:07:08.630Z,15,129,97,4,"{""35753"":8,""34426"":8,""8966"":8,""51975"":8}"
5287,huaban.com,ttl,2017-02-20T04:02:33.841Z,7,6,2,3,"{""29032"":4,""36997"":4,""30844"":4}"
5299,google.co.ao,dns,2017-04-17T09:31:29.738Z,7,135,93,3,"{""29032"":4,""36997"":4,""30844"":4}"
5300,google.co.ao,rst,2017-04-17T09:31:29.738Z,7,135,93,3,"{""29032"":4,""36997"":4,""30844"":4}"
5301,google.co.ao,status,2017-04-17T09:31:29.738Z,7,135,93,3,"{""29032"":4,""36997"":4,""30844"":4}"
5314,dictionary.com,ttl,2016-06-28T02:36:35.318Z,31,5,1,5,"{""59564"":16,""6461"":16,""9002"":16,""16798"":16,""1200"":16}"
5315,dictionary.com,ttl,2016-09-20T02:36:35.318Z,1,15,9,2,"{""41678"":1,""15694"":1}"
5317,dictionary.com,ttl,2016-10-04T02:36:35.318Z,7,19,9,3,"{""174"":4,""63008"":4,""54334"":4}"
5318,dictionary.com,ttl,2016-10-11T02:36:35.318Z,7,18,8,3,"{""174"":4,""63008"":4,""54334"":4}"
5319,dictionary.com,ttl,2016-10-18T02:36:35.318Z,3,17,8,3,"{""30818"":2,""50613"":2,""38001"":3}"
5320,dictionary.com,ttl,2016-10-25T02:36:35.318Z,3,19,7,2,"{""3491"":2,""38001"":2}"
5321,dictionary.com,ttl,2016-11-22T02:36:35.318Z,3,20,7,3,"{""49367"":3,""30818"":2,""50613"":2}"
5322,dictionary.com,ttl,2016-11-29T02:36:35.318Z,1,19,8,1,"{""20860"":1}"
5323,dictionary.com,ttl,2016-12-06T02:36:35.318Z,21,34,15,5,"{""4323"":14,""3327"":12,""2914"":12,""3549"":14,""34702"":12}"
5324,dictionary.com,ttl,2017-01-10T02:36:35.318Z,1,17,9,1,"{""39122"":1}"
5326,dictionary.com,ttl,2017-01-31T02:36:35.318Z,15,26,11,4,"{""5483"":8,""21183"":8,""8585"":8,""197706"":8}"
5336,rarbg.to,ttl,2016-08-16T08:22:32.639Z,31,5,1,5,"{""9498"":16,""200097"":16,""174"":16,""56202"":16,""3257"":16}"
5337,rarbg.to,seq,2017-02-14T08:22:32.639Z,12,24,13,5,"{""9498"":8,""55628"":12,""3786"":6,""701"":6,""56202"":8}"
5362,qiita.com,ttl,2016-10-03T02:18:59.553Z,1,29,16,1,"{""201011"":1}"
5365,abs-cbn.com,ttl,2017-02-07T10:35:39.563Z,3,21,8,2,"{""54334"":2,""63008"":2}"
5368,agar.io,ttl,2016-05-31T02:33:14.214Z,3,150,99,2,"{""35432"":2,""197648"":2}"
5369,agar.io,rst,2016-06-07T02:33:14.214Z,3,171,115,2,"{""35432"":2,""197648"":2}"
5370,agar.io,status,2016-06-07T02:33:14.214Z,3,171,115,2,"{""35432"":2,""197648"":2}"
5371,service.tmall.com,ttl,2017-01-16T13:05:28.182Z,7,20,7,3,"{""29032"":4,""36997"":4,""30844"":4}"
5374,service.tmall.com,ttl,2017-02-06T13:05:28.182Z,9,18,7,4,"{""36351"":6,""38001"":6,""2914"":6,""3491"":6}"
5381,aliyun.com,ttl,2016-12-27T00:37:55.855Z,1,20,7,1,"{""47447"":1}"
5414,kooora.com,ttl,2016-05-10T02:33:14.214Z,1,86,72,1,"{""197648"":1}"
5415,kooora.com,rst,2017-04-11T02:33:14.214Z,1,186,262,1,"{""197648"":1}"
5416,kooora.com,status,2017-04-11T02:33:14.214Z,1,186,262,1,"{""197648"":1}"
5433,tutorialspoint.com,ttl,2016-10-03T02:08:22.019Z,1,123,81,1,"{""7473"":1}"
5439,subscene.com,dns,2017-02-28T00:00:25.097Z,3,295,286,2,"{""16322"":2,""12880"":2}"
5440,subscene.com,rst,2017-02-28T00:00:25.097Z,3,295,286,2,"{""16322"":2,""12880"":2}"
5441,subscene.com,status,2017-02-28T00:00:25.097Z,3,295,286,2,"{""16322"":2,""12880"":2}"


==> results/results_weekex.csv <==
,url,anon,start_time,n_sol,n_var,n_dp,n_censors,censors
1625,libero.it,ttl,2016-07-19T02:33:14.214Z,3,33,19,2,"{""48434"":2,""6736"":2}"
1640,nyaa.se,ttl,2016-07-19T02:33:14.214Z,15,99,49,4,"{""51026"":8,""16322"":8,""12880"":8,""6762"":8}"
1641,nyaa.se,ttl,2016-07-26T02:33:14.214Z,7,11,3,3,"{""6453"":4,""12880"":4,""51026"":4}"
1642,nyaa.se,block,2016-10-25T02:33:14.214Z,12,234,167,4,"{""16322"":6,""6762"":6,""12880"":8,""51026"":8}"
1643,nyaa.se,dns,2016-10-25T02:33:14.214Z,1,234,169,1,"{""51026"":1}"
1644,nyaa.se,rst,2016-10-25T02:33:14.214Z,1,234,169,1,"{""51026"":1}"
1645,nyaa.se,status,2016-10-25T02:33:14.214Z,1,234,169,1,"{""51026"":1}"
1647,cntv.cn,ttl,2016-05-24T02:33:14.214Z,3,52,27,2,"{""8100"":2,""19174"":2}"
1656,cntv.cn,ttl,2016-08-02T02:33:14.214Z,31,5,1,5,"{""4808"":16,""12880"":16,""6762"":16,""4837"":16,""51026"":16}"
1657,cntv.cn,ttl,2016-08-09T02:33:14.214Z,7,21,10,3,"{""6762"":4,""12880"":4,""51026"":4}"
1659,cntv.cn,ttl,2016-08-23T02:33:14.214Z,6,55,28,4,"{""7473"":6,""6762"":3,""12880"":4,""51026"":4}"
1665,cntv.cn,ttl,2016-10-18T02:33:14.214Z,1,14,5,1,"{""201011"":1}"
1669,kaskus.co.id,ttl,2016-08-02T02:36:35.318Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""3491"":32,""24535"":32,""132164"":32}"
1670,kaskus.co.id,ttl,2016-08-09T02:36:35.318Z,7,20,8,3,"{""6762"":4,""12880"":4,""51026"":4}"
1671,kaskus.co.id,ttl,2016-08-16T02:36:35.318Z,3,87,52,2,"{""12880"":2,""51026"":2}"
1672,kaskus.co.id,ttl,2016-08-23T02:36:35.318Z,7,65,34,3,"{""6762"":4,""12880"":4,""51026"":4}"
1673,kaskus.co.id,block,2016-11-29T02:36:35.318Z,3,234,255,2,"{""12880"":2,""51026"":2}"
1674,kaskus.co.id,rst,2017-02-14T02:36:35.318Z,1,239,243,1,"{""51026"":1}"
1675,kaskus.co.id,status,2017-02-14T02:36:35.318Z,1,239,243,1,"{""51026"":1}"
1678,360.com,ttl,2016-06-28T02:34:21.267Z,1,60,44,1,"{""15694"":1}"
1679,360.com,ttl,2016-09-20T02:34:21.267Z,1,43,24,1,"{""36352"":1}"
1683,4shared.com,ttl,2016-12-20T02:33:14.214Z,3,24,12,2,"{""7922"":2,""4766"":2}"
1685,putlocker.is,ttl,2016-06-07T02:33:14.214Z,3,131,74,2,"{""9498"":2,""56202"":2}"
1686,putlocker.is,ttl,2016-06-14T02:33:14.214Z,3,123,67,2,"{""9498"":2,""56202"":2}"
1687,putlocker.is,ttl,2016-06-21T02:33:14.214Z,3,127,71,2,"{""9498"":2,""56202"":2}"
1688,putlocker.is,ttl,2016-06-28T02:33:14.214Z,3,98,57,2,"{""9498"":2,""33480"":2}"
1689,putlocker.is,ttl,2016-07-19T02:33:14.214Z,1,77,42,1,"{""56202"":1}"
1690,putlocker.is,ttl,2016-07-26T02:33:14.214Z,15,11,3,4,"{""6453"":8,""6762"":8,""12880"":8,""51026"":8}"
1691,putlocker.is,ttl,2016-08-02T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
1692,putlocker.is,ttl,2016-08-09T02:33:14.214Z,13,20,8,4,"{""6453"":7,""6762"":7,""12880"":8,""51026"":8}"
1693,putlocker.is,ttl,2016-08-16T02:33:14.214Z,7,90,48,3,"{""6762"":4,""12880"":4,""51026"":4}"
1694,putlocker.is,ttl,2016-08-23T02:33:14.214Z,7,52,27,3,"{""6762"":4,""12880"":4,""51026"":4}"
1708,sabah.com.tr,ttl,2016-06-07T02:25:53.611Z,15,137,88,4,"{""6762"":8,""16322"":8,""12880"":8,""29049"":8}"
1709,sabah.com.tr,ttl,2016-07-19T02:25:53.611Z,7,84,47,3,"{""16322"":4,""12880"":4,""51026"":4}"
1710,sabah.com.tr,ttl,2016-07-26T02:25:53.611Z,7,13,4,3,"{""6453"":4,""12880"":4,""51026"":4}"
1711,sabah.com.tr,ttl,2016-08-02T02:25:53.611Z,63,6,1,6,"{""9121"":32,""51026"":32,""6762"":32,""12880"":32,""1299"":32,""48737"":32}"
1712,sabah.com.tr,ttl,2016-08-09T02:25:53.611Z,7,19,7,3,"{""6453"":4,""12880"":4,""51026"":4}"
1713,sabah.com.tr,ttl,2016-08-16T02:25:53.611Z,3,81,45,2,"{""12880"":2,""51026"":2}"
1714,sabah.com.tr,ttl,2016-08-23T02:25:53.611Z,3,51,28,2,"{""12880"":2,""51026"":2}"
1715,sabah.com.tr,block,2016-11-15T02:25:53.611Z,6,224,177,3,"{""16322"":3,""12880"":4,""51026"":4}"
1716,sabah.com.tr,rst,2017-01-17T02:25:53.611Z,5,222,173,3,"{""16322"":3,""12880"":4,""51026"":3}"
1726,spiegel.de,ttl,2016-07-19T02:33:14.214Z,1,87,48,1,"{""38001"":1}"
1728,spiegel.de,ttl,2016-08-23T02:33:14.214Z,3,52,27,2,"{""3491"":2,""38001"":2}"
1735,flickr.com,ttl,2016-06-14T02:33:14.214Z,1,139,82,1,"{""7473"":1}"
1736,flickr.com,ttl,2016-07-19T02:33:14.214Z,1,88,44,1,"{""7473"":1}"
1740,flickr.com,dns,2017-02-14T02:33:14.214Z,12,236,174,4,"{""16322"":8,""12880"":8,""20485"":6,""29049"":6}"
1743,pandora.com,ttl,2016-07-05T02:33:14.214Z,3,29,22,2,"{""8544"":2,""197648"":2}"
1744,pandora.com,ttl,2016-08-16T02:33:14.214Z,3,62,38,2,"{""12880"":2,""51026"":2}"
1745,pandora.com,block,2017-02-14T02:33:14.214Z,3,221,242,2,"{""12880"":2,""51026"":2}"
1757,amazon.de,ttl,2016-07-19T02:33:14.214Z,3,34,22,2,"{""6461"":2,""26277"":2}"
1758,amazon.de,ttl,2016-08-16T02:33:14.214Z,7,44,27,5,"{""53889"":7,""30693"":7,""6762"":4,""12880"":4,""51026"":4}"
1763,amazon.de,ttl,2016-09-27T02:33:14.214Z,1,30,15,1,"{""33785"":1}"
1764,amazon.de,block,2017-02-14T02:33:14.214Z,3,194,179,2,"{""12880"":2,""51026"":2}"
1765,amazon.de,rst,2017-02-21T02:33:14.214Z,1,174,139,1,"{""51026"":1}"
1766,amazon.de,status,2017-02-21T02:33:14.214Z,1,174,139,1,"{""51026"":1}"
1767,blastingnews.com,ttl,2016-07-05T02:36:35.318Z,3,40,26,2,"{""8544"":2,""197648"":2}"
1768,blastingnews.com,rst,2017-02-14T02:36:35.318Z,3,220,191,2,"{""8544"":2,""197648"":2}"
1769,blastingnews.com,status,2017-02-14T02:36:35.318Z,3,220,191,2,"{""8544"":2,""197648"":2}"
1773,tudou.com,ttl,2016-06-14T02:33:14.214Z,3,142,89,2,"{""48434"":2,""6736"":2}"
1774,tudou.com,ttl,2016-07-19T02:33:14.214Z,7,89,50,3,"{""16322"":4,""12880"":4,""51026"":4}"
1775,tudou.com,ttl,2016-07-26T02:33:14.214Z,7,8,2,3,"{""6762"":4,""12880"":4,""51026"":4}"
1776,tudou.com,ttl,2016-08-02T02:33:14.214Z,31,5,1,5,"{""4808"":16,""12880"":16,""6762"":16,""4837"":16,""51026"":16}"
1777,tudou.com,ttl,2016-08-09T02:33:14.214Z,7,28,12,3,"{""6762"":4,""12880"":4,""51026"":4}"
1778,tudou.com,ttl,2016-08-16T02:33:14.214Z,3,108,60,2,"{""12880"":2,""51026"":2}"
1779,tudou.com,ttl,2016-08-30T02:33:14.214Z,1,38,21,1,"{""37963"":1}"
1780,tudou.com,ttl,2016-09-06T02:33:14.214Z,1,37,22,1,"{""37963"":1}"
1781,tudou.com,ttl,2016-09-13T02:33:14.214Z,1,51,28,1,"{""37963"":1}"
1782,tudou.com,ttl,2016-09-20T02:33:14.214Z,1,97,58,1,"{""37963"":1}"
1783,tudou.com,ttl,2016-10-25T02:33:14.214Z,15,4,1,4,"{""2914"":8,""36351"":8,""37963"":8,""4134"":8}"
1784,tudou.com,block,2016-12-06T02:33:14.214Z,18,192,158,5,"{""48434"":12,""12880"":12,""16322"":9,""6736"":12,""51026"":12}"
1785,tudou.com,rst,2016-12-27T02:33:14.214Z,3,252,212,3,"{""48434"":2,""6736"":2,""51026"":3}"
1786,tudou.com,status,2016-12-27T02:33:14.214Z,3,252,212,3,"{""48434"":2,""6736"":2,""51026"":3}"
1787,bloomberg.com,ttl,2016-05-10T02:43:03.931Z,1,56,37,1,"{""63213"":1}"
1791,bloomberg.com,ttl,2016-07-12T02:43:03.931Z,1,23,16,1,"{""3223"":1}"
1798,feedly.com,ttl,2016-07-05T02:36:35.318Z,3,65,34,2,"{""8544"":2,""197648"":2}"
1800,feedly.com,rst,2016-12-06T02:36:35.318Z,3,240,179,2,"{""8544"":2,""197648"":2}"
1801,wordpress.com,ttl,2016-05-10T02:33:14.214Z,7,99,55,3,"{""16322"":4,""12880"":4,""29049"":4}"
1802,wordpress.com,ttl,2016-06-07T02:33:14.214Z,15,148,88,4,"{""16322"":8,""6762"":8,""12880"":8,""29049"":8}"
1803,wordpress.com,block,2016-11-15T02:33:14.214Z,7,221,171,3,"{""29049"":4,""12880"":4,""16322"":4}"
1804,wordpress.com,rst,2016-12-27T02:33:14.214Z,7,210,161,3,"{""29049"":4,""12880"":4,""16322"":4}"
1805,google.nl,ttl,2016-06-28T02:33:14.214Z,3,117,64,2,"{""8544"":2,""197648"":2}"
1806,google.nl,rst,2017-02-21T02:33:14.214Z,3,270,204,2,"{""8544"":2,""197648"":2}"
1807,google.nl,status,2017-02-21T02:33:14.214Z,3,270,204,2,"{""8544"":2,""197648"":2}"
1808,gamer.com.tw,ttl,2016-08-10T00:06:42.896Z,7,65,32,3,"{""6762"":4,""12880"":4,""51026"":4}"
1809,gamer.com.tw,ttl,2016-08-17T00:06:42.896Z,6,93,46,3,"{""6762"":3,""12880"":4,""51026"":4}"
1810,gamer.com.tw,ttl,2016-08-24T00:06:42.896Z,3,71,37,2,"{""12880"":2,""51026"":2}"
1816,soundcloud.com,dns,2017-02-14T02:33:14.214Z,3,261,203,2,"{""16322"":2,""12880"":2}"
1817,soundcloud.com,rst,2017-02-14T02:33:14.214Z,3,261,203,2,"{""16322"":2,""12880"":2}"
1818,soundcloud.com,status,2017-02-14T02:33:14.214Z,3,261,203,2,"{""16322"":2,""12880"":2}"
1821,xhamster.com,ttl,2016-06-14T02:36:35.318Z,3,23,7,2,"{""48434"":2,""6736"":2}"
1822,xhamster.com,block,2016-11-22T02:36:35.318Z,3,57,30,2,"{""48434"":2,""6736"":2}"
1823,xhamster.com,rst,2017-01-24T02:36:35.318Z,3,60,32,2,"{""48434"":2,""6736"":2}"
1825,adobe.com,ttl,2016-05-24T02:25:53.611Z,1,40,18,1,"{""36351"":1}"
1826,adobe.com,ttl,2016-05-31T02:25:53.611Z,3,121,78,3,"{""53889"":3,""200761"":2,""12874"":2}"
1829,adobe.com,ttl,2016-06-21T02:25:53.611Z,3,135,77,3,"{""6663"":2,""201924"":2,""38001"":3}"
1835,adobe.com,ttl,2016-09-06T02:25:53.611Z,3,21,12,3,"{""40676"":3,""53889"":2,""3257"":2}"
1836,adobe.com,ttl,2016-09-20T02:25:53.611Z,3,33,13,3,"{""1421"":2,""2914"":2,""38001"":3}"
1837,adobe.com,ttl,2016-09-27T02:25:53.611Z,9,29,15,5,"{""28717"":6,""29889"":6,""33695"":6,""31027"":6,""33785"":9}"
1840,xnxx.com,ttl,2016-06-14T02:34:21.267Z,3,146,94,2,"{""48434"":2,""6736"":2}"
1841,xnxx.com,ttl,2016-06-28T02:34:21.267Z,3,122,80,2,"{""8544"":2,""197648"":2}"
1842,xnxx.com,ttl,2016-07-19T02:34:21.267Z,7,86,49,3,"{""16322"":4,""12880"":4,""51026"":4}"
1843,xnxx.com,ttl,2016-07-26T02:34:21.267Z,13,11,5,4,"{""6453"":7,""6762"":7,""12880"":8,""51026"":8}"
1844,xnxx.com,ttl,2016-08-09T02:34:21.267Z,13,25,14,4,"{""6453"":7,""6762"":7,""12880"":8,""51026"":8}"
1845,xnxx.com,ttl,2016-08-16T02:34:21.267Z,6,91,56,3,"{""6762"":3,""12880"":4,""51026"":4}"
1846,xnxx.com,ttl,2016-08-23T02:34:21.267Z,7,59,37,3,"{""6762"":4,""12880"":4,""51026"":4}"
1847,xnxx.com,seq,2016-10-11T02:34:21.267Z,7,247,189,3,"{""55628"":4,""3786"":4,""701"":4}"
1848,xnxx.com,block,2016-10-25T02:34:21.267Z,540,240,195,10,"{""48434"":360,""16322"":270,""51026"":360,""35753"":288,""6762"":270,""12880"":360,""34426"":288,""6736"":360,""51975"":288,""8966"":288}"
1849,xnxx.com,rst,2016-12-20T02:34:21.267Z,36,247,189,7,"{""48434"":24,""16322"":18,""51026"":24,""6762"":18,""12880"":24,""6736"":24,""8544"":36}"
1852,sina.com.cn,ttl,2016-06-07T02:34:21.267Z,1,120,79,1,"{""3223"":1}"
1853,sina.com.cn,rst,2017-02-14T02:34:21.267Z,1,203,144,4,"{""53889"":1,""39122"":1,""33891"":1,""3223"":1}"
1854,sina.com.cn,status,2017-02-14T02:34:21.267Z,1,203,144,4,"{""53889"":1,""39122"":1,""33891"":1,""3223"":1}"
1860,adf.ly,ttl,2016-05-31T02:33:14.214Z,3,142,83,2,"{""9498"":2,""56202"":2}"
1861,adf.ly,ttl,2016-06-07T02:33:14.214Z,1,141,78,1,"{""56202"":1}"
1863,adf.ly,ttl,2016-06-21T02:33:14.214Z,1,139,75,2,"{""56202"":1,""33480"":1}"
1866,adf.ly,rst,2017-01-31T02:33:14.214Z,1,235,167,2,"{""56202"":1,""33480"":1}"
1868,urdupoint.com,seq,2016-09-13T00:00:22.670Z,1,189,121,2,"{""53889"":1,""16322"":1}"
1873,onedio.com,ttl,2016-07-26T02:33:14.214Z,7,10,3,3,"{""6453"":4,""12880"":4,""51026"":4}"
1874,onedio.com,ttl,2016-08-02T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
1875,onedio.com,ttl,2016-08-09T02:33:14.214Z,13,23,9,4,"{""6453"":7,""6762"":7,""12880"":8,""51026"":8}"
1876,onedio.com,ttl,2016-08-16T02:33:14.214Z,6,90,46,3,"{""6762"":3,""12880"":4,""51026"":4}"
1877,onedio.com,seq,2016-11-22T02:33:14.214Z,3,231,165,3,"{""53889"":3,""6503"":2,""12956"":2}"
1878,onedio.com,block,2016-12-20T02:33:14.214Z,6,249,194,3,"{""6762"":3,""12880"":4,""51026"":4}"
1879,onedio.com,rst,2017-02-14T02:33:14.214Z,1,243,180,1,"{""51026"":1}"
1880,onedio.com,status,2017-02-14T02:33:14.214Z,1,243,180,1,"{""51026"":1}"
1881,scribd.com,seq,2016-10-18T02:50:18.236Z,3,70,50,2,"{""50300"":2,""62217"":2}"
1882,scribd.com,dns,2016-11-29T02:50:18.236Z,26,81,61,5,"{""29049"":13,""6453"":14,""6762"":14,""12880"":16,""16322"":16}"
1883,upornia.com,ttl,2016-06-14T02:33:14.214Z,3,132,74,2,"{""48434"":2,""6736"":2}"
1889,kinogo.co,ttl,2016-07-19T02:33:14.214Z,3,39,17,2,"{""48434"":2,""6736"":2}"
1897,kinogo.co,rst,2016-07-26T02:33:14.214Z,3,254,242,2,"{""48434"":2,""6736"":2}"
1898,kinogo.co,status,2016-07-26T02:33:14.214Z,3,254,242,2,"{""48434"":2,""6736"":2}"
1899,livejasmin.com,ttl,2016-05-10T02:36:35.318Z,3,108,67,2,"{""35432"":2,""197648"":2}"
1900,livejasmin.com,ttl,2016-05-31T02:36:35.318Z,1,139,105,1,"{""197648"":1}"
1901,livejasmin.com,ttl,2016-06-28T02:36:35.318Z,3,68,47,2,"{""8544"":2,""197648"":2}"
1902,livejasmin.com,ttl,2016-07-26T02:36:35.318Z,31,9,2,5,"{""6453"":16,""1299"":16,""34655"":16,""12880"":16,""51026"":16}"
1903,livejasmin.com,block,2016-12-06T02:36:35.318Z,45,243,262,6,"{""51026"":30,""35753"":24,""12880"":30,""34426"":24,""51975"":24,""8966"":24}"
1904,livejasmin.com,block,2016-12-27T02:36:35.318Z,15,60,37,4,"{""34426"":8,""35753"":8,""8966"":8,""51975"":8}"
1905,livejasmin.com,block,2017-01-03T02:36:35.318Z,15,53,35,4,"{""8966"":8,""34426"":8,""35753"":8,""51975"":8}"
1906,livejasmin.com,block,2017-01-10T02:36:35.318Z,15,65,46,4,"{""35753"":8,""34426"":8,""51975"":8,""8966"":8}"
1907,livejasmin.com,block,2017-01-17T02:36:35.318Z,15,65,46,4,"{""34426"":8,""35753"":8,""51975"":8,""8966"":8}"
1908,livejasmin.com,block,2017-01-24T02:36:35.318Z,15,59,41,4,"{""35753"":8,""34426"":8,""51975"":8,""8966"":8}"
1909,livejasmin.com,block,2017-01-31T02:36:35.318Z,15,54,37,4,"{""8781"":8,""34426"":8,""35753"":8,""51975"":8}"
1910,livejasmin.com,rst,2017-02-14T02:36:35.318Z,2,247,237,3,"{""8544"":1,""51026"":2,""197648"":2}"
1911,livejasmin.com,status,2017-02-14T02:36:35.318Z,2,247,237,3,"{""8544"":1,""51026"":2,""197648"":2}"
1913,playstation.com,ttl,2016-06-29T00:00:21.598Z,9,102,64,7,"{""8100"":9,""53340"":6,""197648"":6,""29889"":9,""8544"":6,""46816"":9,""36114"":6}"
1915,playstation.com,rst,2017-04-05T00:00:21.598Z,1,237,192,1,"{""8544"":1}"
1916,playstation.com,status,2017-04-05T00:00:21.598Z,1,237,192,1,"{""8544"":1}"
1917,badoo.com,ttl,2016-06-14T02:33:14.214Z,3,152,109,2,"{""48434"":2,""6736"":2}"
1918,badoo.com,block,2016-09-06T02:33:14.214Z,3,252,271,2,"{""48434"":2,""6736"":2}"
1919,badoo.com,dns,2016-09-06T02:33:14.214Z,18,257,279,5,"{""48434"":12,""16322"":12,""12880"":12,""6736"":12,""29049"":9}"
1920,badoo.com,rst,2016-09-13T02:33:14.214Z,3,249,267,2,"{""48434"":2,""6736"":2}"
1921,badoo.com,status,2016-09-13T02:33:14.214Z,3,249,267,2,"{""48434"":2,""6736"":2}"
1922,amazon.co.uk,ttl,2016-05-10T02:36:35.318Z,7,56,31,3,"{""23661"":4,""17941"":4,""4713"":4}"
1923,amazon.co.uk,ttl,2016-05-17T02:36:35.318Z,63,6,1,6,"{""12389"":32,""16322"":32,""16509"":32,""6762"":32,""12880"":32,""1299"":32}"
1925,amazon.co.uk,ttl,2016-06-07T02:36:35.318Z,45,72,43,6,"{""50300"":30,""34426"":24,""35753"":24,""62217"":30,""51975"":24,""8966"":24}"
1926,amazon.co.uk,ttl,2016-06-14T02:36:35.318Z,3,63,36,2,"{""6459"":2,""19916"":2}"
1936,amazon.co.uk,ttl,2016-09-27T02:36:35.318Z,1,20,11,1,"{""38001"":1}"
1937,amazon.co.uk,rst,2017-02-21T02:36:35.318Z,1,158,121,1,"{""12389"":1}"
1938,amazon.co.uk,status,2017-02-21T02:36:35.318Z,1,158,121,1,"{""12389"":1}"
1939,fbcdn.net,ttl,2016-07-19T03:06:44.197Z,31,13,3,5,"{""6762"":16,""2914"":16,""16322"":16,""12880"":16,""51026"":16}"
1940,fbcdn.net,ttl,2016-07-26T03:06:44.197Z,31,5,1,5,"{""32934"":16,""6461"":16,""6453"":16,""12880"":16,""51026"":16}"
1941,fbcdn.net,ttl,2016-08-09T03:06:44.197Z,15,9,2,4,"{""6461"":8,""6453"":8,""12880"":8,""51026"":8}"
1942,fbcdn.net,block,2016-11-15T03:06:44.197Z,6,207,247,3,"{""16322"":3,""12880"":4,""51026"":4}"
1943,fbcdn.net,rst,2017-02-07T03:06:44.197Z,1,238,186,1,"{""51026"":1}"
1944,fbcdn.net,status,2017-02-07T03:06:44.197Z,1,238,186,1,"{""51026"":1}"
1945,rambler.ru,ttl,2016-07-26T02:33:14.214Z,13,18,7,4,"{""6453"":7,""6762"":7,""12880"":8,""51026"":8}"
1946,rambler.ru,ttl,2016-08-09T02:33:14.214Z,7,28,13,3,"{""6762"":4,""12880"":4,""51026"":4}"
1947,rambler.ru,ttl,2016-08-16T02:33:14.214Z,6,109,63,3,"{""6762"":3,""12880"":4,""51026"":4}"
1948,rambler.ru,ttl,2016-08-23T02:33:14.214Z,3,70,39,2,"{""12880"":2,""51026"":2}"
1949,rambler.ru,block,2016-11-15T02:33:14.214Z,3,245,232,2,"{""12880"":2,""51026"":2}"
1950,rambler.ru,rst,2017-02-14T02:33:14.214Z,3,249,216,2,"{""12880"":2,""51026"":2}"
1951,rambler.ru,status,2017-02-14T02:33:14.214Z,3,249,216,2,"{""12880"":2,""51026"":2}"
1953,amazon.in,ttl,2016-05-24T02:33:14.214Z,1,32,16,1,"{""3327"":1}"
1960,amazon.in,ttl,2016-07-12T02:33:14.214Z,3,18,12,5,"{""40676"":2,""3257"":2,""35017"":3,""9009"":3,""20853"":3}"
1962,amazon.in,ttl,2016-08-09T02:33:14.214Z,3,11,5,2,"{""6663"":2,""201924"":2}"
1964,amazon.in,ttl,2016-08-23T02:33:14.214Z,1,32,16,3,"{""53889"":1,""133752"":1,""3491"":1}"
1975,likes.com,ttl,2016-06-07T02:36:35.318Z,7,147,86,3,"{""6762"":4,""12880"":4,""16322"":4}"
1976,likes.com,ttl,2016-06-14T02:36:35.318Z,3,129,70,2,"{""16322"":2,""12880"":2}"
1977,likes.com,ttl,2016-07-26T02:36:35.318Z,7,13,4,3,"{""6762"":4,""12880"":4,""51026"":4}"
1978,likes.com,ttl,2016-08-02T02:36:35.318Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
1979,likes.com,ttl,2016-08-09T02:36:35.318Z,7,21,8,3,"{""6762"":4,""12880"":4,""51026"":4}"
1980,likes.com,ttl,2016-08-16T02:36:35.318Z,6,91,44,3,"{""6762"":3,""12880"":4,""51026"":4}"
1986,vk.com,block,2016-11-29T03:06:04.263Z,29,192,158,5,"{""39386"":15,""8781"":15,""35753"":16,""34426"":16,""51975"":16}"
1987,vk.com,block,2016-12-06T03:06:04.263Z,15,45,27,4,"{""39386"":8,""34426"":8,""35753"":8,""51975"":8}"
1988,vk.com,block,2016-12-20T03:06:04.263Z,15,68,42,4,"{""39386"":8,""35753"":8,""34426"":8,""51975"":8}"
1989,vk.com,block,2016-12-27T03:06:04.263Z,15,61,36,4,"{""39386"":8,""51975"":8,""35753"":8,""34426"":8}"
1990,vk.com,block,2017-01-03T03:06:04.263Z,15,55,30,4,"{""39386"":8,""34426"":8,""35753"":8,""51975"":8}"
1991,vk.com,block,2017-01-10T03:06:04.263Z,15,62,36,4,"{""39386"":8,""51975"":8,""34426"":8,""35753"":8}"
1992,vk.com,block,2017-01-24T03:06:04.263Z,15,63,38,4,"{""39386"":8,""51975"":8,""35753"":8,""34426"":8}"
1993,vk.com,block,2017-01-31T03:06:04.263Z,15,43,23,4,"{""39386"":8,""51975"":8,""34426"":8,""35753"":8}"
1994,vk.com,dns,2017-02-14T03:06:04.263Z,6,186,136,3,"{""16322"":4,""12880"":4,""29049"":3}"
1995,vk.com,rst,2017-02-14T03:06:04.263Z,6,208,166,3,"{""16322"":4,""12880"":4,""29049"":3}"
1996,vk.com,status,2017-02-14T03:06:04.263Z,6,208,166,3,"{""16322"":4,""12880"":4,""29049"":3}"
2000,hclips.com,block,2016-12-13T02:33:14.214Z,29,240,184,5,"{""8966"":15,""35753"":16,""34426"":16,""8781"":15,""51975"":16}"
2001,hclips.com,block,2016-12-27T02:33:14.214Z,15,67,34,4,"{""35753"":8,""34426"":8,""8966"":8,""51975"":8}"
2002,hclips.com,block,2017-01-10T02:33:14.214Z,15,83,44,4,"{""51975"":8,""35753"":8,""34426"":8,""8966"":8}"
2003,hclips.com,block,2017-01-17T02:33:14.214Z,15,66,36,4,"{""34426"":8,""35753"":8,""8966"":8,""51975"":8}"
2004,hclips.com,block,2017-01-24T02:33:14.214Z,15,80,44,4,"{""51975"":8,""34426"":8,""35753"":8,""8966"":8}"
2005,hclips.com,dns,2017-02-14T02:33:14.214Z,6,230,168,3,"{""6762"":3,""12880"":4,""16322"":4}"
2006,hclips.com,rst,2017-02-14T02:33:14.214Z,6,230,168,3,"{""6762"":3,""12880"":4,""16322"":4}"
2007,hclips.com,status,2017-02-14T02:33:14.214Z,6,230,168,3,"{""6762"":3,""12880"":4,""16322"":4}"
2009,thepiratebay.se,ttl,2016-05-31T02:33:14.214Z,5,156,83,3,"{""9498"":4,""56202"":3,""33480"":3}"
2010,thepiratebay.se,seq,2016-06-07T02:33:14.214Z,5,177,98,3,"{""9498"":4,""56202"":3,""33480"":3}"
2011,thepiratebay.se,block,2016-06-07T02:33:14.214Z,75,177,98,7,"{""33480"":45,""35753"":40,""9498"":60,""34426"":40,""56202"":45,""51975"":40,""8966"":40}"
2012,thepiratebay.se,dns,2016-06-07T02:33:14.214Z,75,177,98,7,"{""33480"":45,""35753"":40,""9498"":60,""34426"":40,""56202"":45,""51975"":40,""8966"":40}"
2013,thepiratebay.se,rst,2016-06-07T02:33:14.214Z,75,177,98,7,"{""33480"":45,""35753"":40,""9498"":60,""34426"":40,""56202"":45,""51975"":40,""8966"":40}"
2014,thepiratebay.se,status,2016-06-07T02:33:14.214Z,75,177,98,7,"{""33480"":45,""35753"":40,""9498"":60,""34426"":40,""56202"":45,""51975"":40,""8966"":40}"
2017,torrentz.eu,ttl,2016-07-19T02:34:21.267Z,1,88,45,2,"{""56202"":1,""33480"":1}"
2018,torrentz.eu,ttl,2016-08-16T02:34:21.267Z,5,61,36,3,"{""9498"":4,""56202"":3,""33480"":3}"
2019,torrentz.eu,ttl,2016-08-30T02:34:21.267Z,3,26,17,2,"{""9498"":2,""36351"":2}"
2020,torrentz.eu,ttl,2016-09-13T02:34:21.267Z,7,3,1,3,"{""9498"":4,""201048"":4,""20773"":4}"
2022,torrentz.eu,seq,2016-09-27T02:34:21.267Z,7,3,1,3,"{""9498"":4,""201048"":4,""20773"":4}"
2024,torrentz.eu,dns,2016-10-04T02:34:21.267Z,6,231,208,3,"{""29049"":3,""12880"":4,""16322"":4}"
2026,torrentz.eu,rst,2016-10-18T02:34:21.267Z,7,3,1,3,"{""9498"":4,""201048"":4,""20773"":4}"
2027,torrentz.eu,status,2016-10-18T02:34:21.267Z,7,3,1,3,"{""9498"":4,""201048"":4,""20773"":4}"
2028,google.ru,ttl,2016-06-28T02:33:14.214Z,3,114,62,2,"{""8544"":2,""197648"":2}"
2029,google.ru,rst,2017-02-21T02:33:14.214Z,3,249,191,2,"{""8544"":2,""197648"":2}"
2030,google.ru,status,2017-02-21T02:33:14.214Z,3,249,191,2,"{""8544"":2,""197648"":2}"
2036,imdb.com,ttl,2016-07-05T02:33:14.214Z,3,48,32,2,"{""8544"":2,""197648"":2}"
2037,imdb.com,rst,2017-01-24T02:33:14.214Z,3,191,154,2,"{""8544"":2,""197648"":2}"
2038,bild.de,ttl,2016-05-10T02:33:14.214Z,15,114,72,4,"{""3320"":8,""6762"":8,""12880"":8,""16322"":8}"
2039,bild.de,ttl,2016-07-19T02:33:14.214Z,15,79,43,4,"{""6762"":8,""16322"":8,""12880"":8,""51026"":8}"
2040,bild.de,ttl,2016-07-26T02:33:14.214Z,15,9,3,4,"{""3320"":8,""6453"":8,""12880"":8,""51026"":8}"
2045,onet.pl,ttl,2016-06-14T02:33:14.214Z,3,136,85,2,"{""48434"":2,""6736"":2}"
2046,onet.pl,ttl,2016-06-28T02:33:14.214Z,3,106,65,2,"{""8544"":2,""197648"":2}"
2047,onet.pl,ttl,2016-07-05T02:33:14.214Z,3,54,36,2,"{""8544"":2,""197648"":2}"
2048,onet.pl,ttl,2016-08-02T02:33:14.214Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""5617"":32,""12990"":32,""1299"":32}"
2049,onet.pl,ttl,2016-08-09T02:33:14.214Z,7,14,5,3,"{""6762"":4,""12880"":4,""51026"":4}"
2050,onet.pl,ttl,2016-08-23T02:33:14.214Z,7,62,30,3,"{""6762"":4,""12880"":4,""51026"":4}"
2051,onet.pl,block,2016-11-08T02:33:14.214Z,9,217,185,4,"{""48434"":6,""6736"":6,""12880"":6,""51026"":6}"
2052,taringa.net,ttl,2016-07-26T02:34:21.267Z,7,10,3,3,"{""6453"":4,""12880"":4,""51026"":4}"
2053,taringa.net,ttl,2016-08-23T02:34:21.267Z,3,59,29,2,"{""12880"":2,""51026"":2}"
2059,webmd.com,ttl,2016-07-05T02:33:14.214Z,3,75,48,2,"{""8544"":2,""197648"":2}"
2060,onet.pl,rst,2017-02-14T02:33:14.214Z,21,227,183,6,"{""48434"":14,""51026"":12,""6762"":12,""12880"":12,""6736"":14,""8544"":21}"
2061,onet.pl,status,2017-02-14T02:33:14.214Z,21,227,183,6,"{""48434"":14,""51026"":12,""6762"":12,""12880"":12,""6736"":14,""8544"":21}"
2062,webmd.com,rst,2016-12-13T02:33:14.214Z,3,239,193,2,"{""8544"":2,""197648"":2}"
2068,pixiv.net,ttl,2016-07-19T02:33:14.214Z,3,65,34,2,"{""48434"":2,""6736"":2}"
2069,pixiv.net,block,2016-10-18T02:33:14.214Z,3,182,153,2,"{""48434"":2,""6736"":2}"
2070,pixiv.net,dns,2016-10-18T02:33:14.214Z,9,186,158,4,"{""48434"":6,""6736"":6,""12880"":6,""16322"":6}"
2071,pixiv.net,rst,2016-10-18T02:33:14.214Z,9,186,158,4,"{""48434"":6,""6736"":6,""12880"":6,""16322"":6}"
2072,pixiv.net,status,2016-10-18T02:33:14.214Z,9,186,158,4,"{""48434"":6,""6736"":6,""12880"":6,""16322"":6}"
2073,t.co,ttl,2016-09-06T02:48:35.961Z,3,8,4,2,"{""2914"":2,""3491"":2}"
2075,t.co,ttl,2016-11-29T02:48:35.961Z,1,27,15,1,"{""36884"":1}"
2077,t.co,ttl,2017-01-17T02:48:35.961Z,15,29,15,4,"{""8220"":8,""3303"":8,""60311"":8,""15576"":8}"
2092,t-online.de,ttl,2016-09-06T02:34:21.267Z,1,24,15,1,"{""3223"":1}"
2097,t-online.de,ttl,2017-01-03T02:34:21.267Z,1,26,15,1,"{""15694"":1}"
2101,t-online.de,ttl,2017-01-31T02:34:21.267Z,63,29,16,8,"{""13156"":36,""42708"":63,""5626"":36,""20860"":42,""9186"":36,""35699"":42,""59432"":42,""6461"":42}"
2104,outbrain.com,ttl,2016-07-19T02:33:14.214Z,7,76,54,3,"{""16322"":4,""12880"":4,""51026"":4}"
2105,outbrain.com,ttl,2016-07-26T02:33:14.214Z,7,17,5,3,"{""6453"":4,""12880"":4,""51026"":4}"
2106,outbrain.com,ttl,2016-08-09T02:33:14.214Z,7,29,12,3,"{""6453"":4,""12880"":4,""51026"":4}"
2109,outbrain.com,rst,2017-02-14T02:33:14.214Z,1,301,408,1,"{""51026"":1}"
2110,outbrain.com,status,2017-02-14T02:33:14.214Z,1,301,408,1,"{""51026"":1}"
2111,rediff.com,ttl,2016-06-28T02:33:14.214Z,3,111,108,2,"{""200761"":2,""12874"":2}"
2112,rediff.com,ttl,2016-08-02T02:33:14.214Z,31,5,1,5,"{""20940"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
2113,rediff.com,ttl,2016-08-09T02:33:14.214Z,15,23,9,4,"{""1299"":8,""6762"":8,""12880"":8,""51026"":8}"
2114,rediff.com,ttl,2016-08-16T02:33:14.214Z,3,97,71,2,"{""12880"":2,""51026"":2}"
2115,rediff.com,ttl,2016-08-23T02:33:14.214Z,3,74,49,2,"{""12880"":2,""51026"":2}"
2116,rediff.com,block,2017-02-14T02:33:14.214Z,3,295,629,2,"{""12880"":2,""51026"":2}"
2119,popcash.net,seq,2016-11-08T02:33:14.214Z,1,218,151,1,"{""32097"":1}"
2120,kinopoisk.ru,ttl,2016-07-19T02:33:14.214Z,3,75,42,2,"{""48434"":2,""6736"":2}"
2121,kinopoisk.ru,block,2016-11-08T02:33:14.214Z,3,195,147,2,"{""48434"":2,""6736"":2}"
2122,kinopoisk.ru,rst,2017-02-14T02:33:14.214Z,3,207,150,2,"{""48434"":2,""6736"":2}"
2123,kinopoisk.ru,status,2017-02-14T02:33:14.214Z,3,207,150,2,"{""48434"":2,""6736"":2}"
2129,redtube.com,ttl,2016-08-02T02:33:14.214Z,31,5,1,5,"{""12880"":16,""1299"":16,""6762"":16,""30361"":16,""51026"":16}"
2130,redtube.com,seq,2016-10-25T02:33:14.214Z,1,233,200,1,"{""4766"":1}"
2131,redtube.com,block,2016-11-22T02:33:14.214Z,45,233,213,6,"{""51026"":30,""34426"":24,""12880"":30,""35753"":24,""51975"":24,""8966"":24}"
2132,redtube.com,rst,2017-01-31T02:33:14.214Z,3,233,200,2,"{""12880"":2,""51026"":2}"
2133,blogspot.com,dns,2017-02-14T02:33:14.214Z,6,262,215,3,"{""29049"":3,""12880"":4,""16322"":4}"
2134,blogspot.com,rst,2017-02-14T02:33:14.214Z,6,262,215,3,"{""29049"":3,""12880"":4,""16322"":4}"
2135,blogspot.com,status,2017-02-14T02:33:14.214Z,6,262,215,3,"{""29049"":3,""12880"":4,""16322"":4}"
2136,tianya.cn,ttl,2016-06-14T02:37:56.319Z,1,86,57,1,"{""33438"":1}"
2140,google.it,ttl,2016-05-10T02:33:14.214Z,3,77,40,2,"{""35432"":2,""197648"":2}"
2141,google.it,rst,2017-02-21T02:33:14.214Z,1,253,189,1,"{""35432"":1}"
2142,google.it,status,2017-02-21T02:33:14.214Z,1,253,189,1,"{""35432"":1}"
2143,wunderground.com,ttl,2016-06-22T00:16:08.901Z,1,48,21,1,"{""35432"":1}"
2149,blackboard.com,ttl,2016-09-20T02:33:14.214Z,1,48,29,1,"{""5413"":1}"
2151,amazon.com,ttl,2016-05-24T02:33:14.214Z,1,47,24,1,"{""46816"":1}"
2152,amazon.com,ttl,2016-05-31T02:33:14.214Z,3,130,87,2,"{""27956"":2,""11556"":2}"
2157,amazon.com,ttl,2016-07-05T02:33:14.214Z,3,35,24,2,"{""9680"":2,""3462"":2}"
2158,amazon.com,ttl,2016-07-19T02:33:14.214Z,15,51,26,4,"{""197706"":8,""21183"":8,""8585"":8,""5391"":8}"
2160,amazon.com,rst,2017-02-21T02:33:14.214Z,3,197,175,2,"{""8544"":2,""197648"":2}"
2161,amazon.com,status,2017-02-21T02:33:14.214Z,3,197,175,2,"{""8544"":2,""197648"":2}"
2162,udn.com,ttl,2016-06-28T02:36:35.318Z,3,105,93,2,"{""8544"":2,""197648"":2}"
2163,udn.com,rst,2016-08-30T02:36:35.318Z,3,255,367,2,"{""8544"":2,""197648"":2}"
2164,udn.com,status,2016-08-30T02:36:35.318Z,3,255,367,2,"{""8544"":2,""197648"":2}"
2165,dmm.com,ttl,2016-06-14T02:33:14.214Z,3,59,37,2,"{""48434"":2,""6736"":2}"
2166,dmm.com,ttl,2016-07-26T02:33:14.214Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""38043"":32,""6453"":32,""2516"":32}"
2167,dmm.com,ttl,2016-08-02T02:33:14.214Z,31,5,1,5,"{""38043"":16,""2516"":16,""6762"":16,""12880"":16,""51026"":16}"
2168,dmm.com,ttl,2016-08-16T02:33:14.214Z,7,16,6,3,"{""6762"":4,""12880"":4,""51026"":4}"
2171,dmm.com,rst,2016-10-25T02:33:14.214Z,21,113,91,5,"{""48434"":14,""6762"":12,""6736"":14,""12880"":12,""51026"":12}"
2172,dmm.com,status,2016-10-25T02:33:14.214Z,21,113,91,5,"{""48434"":14,""6762"":12,""6736"":14,""12880"":12,""51026"":12}"
2185,nytimes.com,ttl,2016-07-05T02:33:14.214Z,3,71,55,2,"{""8544"":2,""197648"":2}"
2188,craigslist.org,ttl,2016-05-31T02:25:53.611Z,1,123,87,1,"{""30693"":1}"
2195,meetup.com,ttl,2016-08-08T02:23:22.416Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
2201,amazon.fr,ttl,2016-05-10T02:34:21.267Z,3,65,35,2,"{""50300"":2,""62217"":2}"
2204,amazon.fr,ttl,2016-06-07T02:34:21.267Z,1,72,41,1,"{""47869"":1}"
2209,amazon.fr,ttl,2016-08-02T02:34:21.267Z,31,5,1,5,"{""12880"":16,""1299"":16,""6762"":16,""16509"":16,""51026"":16}"
2210,amazon.fr,ttl,2016-08-09T02:34:21.267Z,31,16,5,5,"{""6453"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
2216,amazon.fr,block,2016-11-29T02:34:21.267Z,7,147,111,3,"{""6762"":4,""12880"":4,""51026"":4}"
2217,amazon.fr,rst,2017-02-14T02:34:21.267Z,3,155,111,3,"{""8544"":2,""197648"":2,""51026"":3}"
2218,amazon.fr,status,2017-02-14T02:34:21.267Z,3,155,111,3,"{""8544"":2,""197648"":2,""51026"":3}"
2236,ask.com,ttl,2016-05-24T02:36:35.318Z,1,61,34,1,"{""5626"":1}"
2244,ask.com,ttl,2016-09-06T02:36:35.318Z,1,31,14,1,"{""20473"":1}"
2245,ask.com,ttl,2016-09-13T02:36:35.318Z,21,23,10,5,"{""59564"":12,""9002"":12,""38001"":14,""1200"":12,""3491"":14}"
2247,ask.com,ttl,2016-09-27T02:36:35.318Z,1,28,14,1,"{""20860"":1}"
2250,tmall.com,ttl,2016-06-28T02:41:11.754Z,1,37,16,1,"{""33182"":1}"
2255,macys.com,ttl,2016-07-19T02:33:14.214Z,7,43,26,3,"{""48434"":4,""6762"":4,""6736"":4}"
2256,macys.com,ttl,2016-08-09T02:33:14.214Z,29,13,6,5,"{""3320"":15,""6762"":16,""5580"":15,""12880"":16,""51026"":16}"
2257,macys.com,ttl,2016-08-16T02:33:14.214Z,6,36,29,3,"{""6762"":3,""12880"":4,""51026"":4}"
2258,macys.com,ttl,2016-08-23T02:33:14.214Z,3,29,18,2,"{""12880"":2,""51026"":2}"
2261,macys.com,rst,2017-01-10T02:33:14.214Z,3,204,375,3,"{""48434"":2,""6736"":2,""51026"":3}"
2262,macys.com,status,2017-01-10T02:33:14.214Z,3,204,375,3,"{""48434"":2,""6736"":2,""51026"":3}"
2264,olx.pl,ttl,2016-05-31T02:34:21.267Z,3,135,96,4,"{""53889"":3,""47447"":3,""50300"":2,""62217"":2}"
2269,olx.pl,ttl,2016-07-12T02:34:21.267Z,1,36,22,1,"{""3491"":1}"
2270,olx.pl,ttl,2016-07-19T02:34:21.267Z,3,77,43,2,"{""59564"":2,""35297"":2}"
2274,olx.pl,seq,2016-09-20T02:34:21.267Z,15,215,188,4,"{""16322"":8,""6762"":8,""12880"":8,""51026"":8}"
2276,ifeng.com,ttl,2016-06-14T02:41:11.754Z,3,88,48,2,"{""48434"":2,""6736"":2}"
2277,ifeng.com,ttl,2016-08-09T02:41:11.754Z,31,5,1,5,"{""9929"":16,""6453"":16,""701"":16,""12880"":16,""51026"":16}"
2278,ifeng.com,ttl,2016-08-16T02:41:11.754Z,3,66,34,2,"{""12880"":2,""51026"":2}"
2279,ifeng.com,ttl,2016-08-23T02:41:11.754Z,3,36,19,2,"{""12880"":2,""51026"":2}"
2280,ifeng.com,block,2016-12-20T02:41:11.754Z,9,146,107,4,"{""48434"":6,""6736"":6,""12880"":6,""51026"":6}"
2281,ifeng.com,rst,2017-02-14T02:41:11.754Z,3,171,118,3,"{""48434"":2,""6736"":2,""51026"":3}"
2282,ifeng.com,status,2017-02-14T02:41:11.754Z,3,171,118,3,"{""48434"":2,""6736"":2,""51026"":3}"
2284,directrev.com,ttl,2016-05-24T02:33:14.214Z,1,47,26,4,"{""201011"":1,""47869"":1,""51852"":1,""3491"":1}"
2296,directrev.com,ttl,2016-09-06T02:33:14.214Z,31,25,12,8,"{""5391"":16,""21183"":16,""197706"":16,""6762"":16,""38001"":31,""3327"":31,""8585"":16,""9009"":31}"
2300,directrev.com,ttl,2016-10-04T02:33:14.214Z,3,8,4,3,"{""47447"":2,""1299"":2,""38001"":3}"
2301,directrev.com,ttl,2016-10-11T02:33:14.214Z,1,8,3,1,"{""38001"":1}"
2302,directrev.com,ttl,2016-10-18T02:33:14.214Z,3,8,3,2,"{""3491"":2,""38001"":2}"
2303,directrev.com,ttl,2016-10-25T02:33:14.214Z,7,3,2,3,"{""38001"":4,""16509"":4,""3491"":4}"
2304,directrev.com,ttl,2016-11-15T02:33:14.214Z,31,5,1,5,"{""51975"":16,""34426"":16,""35753"":16,""16509"":16,""8966"":16}"
2305,directrev.com,ttl,2016-11-29T02:33:14.214Z,3,5,2,2,"{""8999"":2,""1299"":2}"
2307,directrev.com,ttl,2016-12-13T02:33:14.214Z,1,9,4,1,"{""56934"":1}"
2308,directrev.com,ttl,2016-12-20T02:33:14.214Z,3,7,3,2,"{""201011"":2,""1299"":2}"
2309,directrev.com,ttl,2016-12-27T02:33:14.214Z,21,9,3,5,"{""7643"":12,""36351"":14,""1273"":12,""45899"":12,""3491"":14}"
2310,directrev.com,ttl,2017-01-03T02:33:14.214Z,15,4,1,4,"{""35699"":8,""59432"":8,""2914"":8,""16509"":8}"
2311,directrev.com,ttl,2017-01-17T02:33:14.214Z,3,5,2,2,"{""6830"":2,""3257"":2}"
2312,directrev.com,ttl,2017-01-31T02:33:14.214Z,31,8,2,5,"{""9186"":16,""13156"":16,""6453"":16,""3257"":16,""5626"":16}"
2316,youm7.com,rst,2017-02-14T02:36:35.318Z,1,243,177,1,"{""8544"":1}"
2317,youm7.com,status,2017-02-14T02:36:35.318Z,1,243,177,1,"{""8544"":1}"
2318,samsung.com,ttl,2016-05-31T02:33:14.214Z,3,180,136,3,"{""32097"":3,""36114"":2,""53340"":2}"
2320,samsung.com,ttl,2016-06-14T02:33:14.214Z,7,158,99,5,"{""9186"":4,""13156"":4,""53889"":7,""15694"":7,""5626"":4}"
2322,samsung.com,ttl,2016-07-12T02:33:14.214Z,7,39,20,3,"{""59564"":4,""3786"":4,""9002"":4}"
2324,samsung.com,ttl,2016-08-16T02:33:14.214Z,1,89,54,1,"{""38001"":1}"
2326,samsung.com,ttl,2016-09-27T02:33:14.214Z,1,26,13,1,"{""36351"":1}"
2327,samsung.com,ttl,2016-10-18T02:33:14.214Z,3,22,11,2,"{""39324"":2,""47605"":2}"
2328,samsung.com,ttl,2016-11-29T02:33:14.214Z,1,22,13,1,"{""47447"":1}"
2329,samsung.com,ttl,2016-12-06T02:33:14.214Z,3,30,16,2,"{""7643"":2,""45899"":2}"
2330,samsung.com,ttl,2016-12-27T02:33:14.214Z,3,11,6,2,"{""19151"":2,""8100"":2}"
2331,samsung.com,ttl,2017-01-03T02:33:14.214Z,1,12,5,1,"{""55720"":1}"
2333,weebly.com,ttl,2016-06-21T02:33:14.214Z,1,163,100,1,"{""42708"":1}"
2334,weebly.com,ttl,2016-07-05T02:33:14.214Z,3,62,41,2,"{""8544"":2,""197648"":2}"
2335,weebly.com,ttl,2016-07-26T02:33:14.214Z,13,15,6,4,"{""6453"":7,""6762"":7,""12880"":8,""51026"":8}"
2336,weebly.com,ttl,2016-08-02T02:33:14.214Z,31,5,1,5,"{""51026"":16,""27647"":16,""1299"":16,""12880"":16,""6762"":16}"
2337,weebly.com,ttl,2016-08-09T02:33:14.214Z,13,23,13,4,"{""6453"":7,""6762"":7,""12880"":8,""51026"":8}"
2338,weebly.com,ttl,2016-08-16T02:33:14.214Z,6,87,51,3,"{""6762"":3,""12880"":4,""51026"":4}"
2339,weebly.com,ttl,2016-08-23T02:33:14.214Z,3,71,40,2,"{""12880"":2,""51026"":2}"
2340,weebly.com,ttl,2016-09-27T02:33:14.214Z,1,42,27,1,"{""51430"":1}"
2341,weebly.com,block,2016-11-29T02:33:14.214Z,3,258,228,2,"{""12880"":2,""51026"":2}"
2344,bhaskar.com,ttl,2016-06-28T02:25:53.611Z,63,6,1,6,"{""16322"":32,""51026"":32,""20940"":32,""6762"":32,""12880"":32,""1299"":32}"
2345,bhaskar.com,rst,2016-11-08T02:25:53.611Z,7,200,211,3,"{""16322"":4,""12880"":4,""51026"":4}"
2346,bhaskar.com,status,2016-11-08T02:25:53.611Z,7,200,211,3,"{""16322"":4,""12880"":4,""51026"":4}"
2348,pixnet.net,ttl,2016-07-19T02:33:14.214Z,7,82,43,3,"{""16322"":4,""12880"":4,""51026"":4}"
2349,pixnet.net,ttl,2016-07-26T02:33:14.214Z,7,20,6,3,"{""6762"":4,""12880"":4,""51026"":4}"
2350,pixnet.net,ttl,2016-08-02T02:33:14.214Z,31,5,1,5,"{""51026"":16,""9924"":16,""6762"":16,""12880"":16,""3491"":16}"
2351,pixnet.net,ttl,2016-08-09T02:33:14.214Z,7,18,8,3,"{""6762"":4,""12880"":4,""51026"":4}"
2352,pixnet.net,ttl,2016-08-16T02:33:14.214Z,7,83,44,3,"{""6762"":4,""12880"":4,""51026"":4}"
2353,pixnet.net,ttl,2016-08-23T02:33:14.214Z,7,58,32,3,"{""6762"":4,""12880"":4,""51026"":4}"
2354,pixnet.net,block,2016-11-08T02:33:14.214Z,6,215,176,3,"{""16322"":3,""12880"":4,""51026"":4}"
2355,pixnet.net,rst,2017-02-14T02:33:14.214Z,6,215,173,3,"{""16322"":3,""12880"":4,""51026"":4}"
2356,pixnet.net,status,2017-02-14T02:33:14.214Z,6,215,173,3,"{""16322"":3,""12880"":4,""51026"":4}"
2357,stackoverflow.com,seq,2016-10-25T02:25:53.611Z,3,185,134,3,"{""28877"":2,""197133"":2,""36884"":3}"
2358,amazon.co.jp,ttl,2016-06-07T02:51:01.673Z,3,36,18,2,"{""35432"":2,""197648"":2}"
2360,amazon.co.jp,ttl,2016-09-20T02:51:01.673Z,31,15,6,5,"{""9942"":16,""45177"":16,""2828"":16,""7545"":16,""2764"":16}"
2363,gmx.net,ttl,2016-07-19T02:25:53.611Z,15,95,50,4,"{""51026"":8,""6762"":8,""12880"":8,""16322"":8}"
2364,gmx.net,ttl,2016-07-26T02:25:53.611Z,13,11,4,4,"{""6453"":7,""6762"":7,""12880"":8,""51026"":8}"
2365,gmx.net,ttl,2016-08-02T02:25:53.611Z,31,5,1,5,"{""51026"":16,""1299"":16,""6762"":16,""12880"":16,""8560"":16}"
2366,gmx.net,ttl,2016-08-16T02:25:53.611Z,3,88,51,2,"{""12880"":2,""51026"":2}"
2367,gmx.net,ttl,2016-08-23T02:25:53.611Z,7,70,35,3,"{""6762"":4,""12880"":4,""51026"":4}"
2368,gmx.net,block,2016-11-22T02:25:53.611Z,12,216,164,4,"{""16322"":6,""6762"":6,""12880"":8,""51026"":8}"
2369,gmx.net,rst,2017-01-17T02:25:53.611Z,12,237,178,4,"{""16322"":6,""6762"":6,""12880"":8,""51026"":8}"
2370,thesportbible.com,ttl,2016-06-28T02:25:53.611Z,3,103,57,2,"{""8544"":2,""197648"":2}"
2371,thesportbible.com,rst,2016-07-26T02:25:53.611Z,1,217,149,1,"{""8544"":1}"
2372,thesportbible.com,status,2016-07-26T02:25:53.611Z,1,217,149,1,"{""8544"":1}"
2373,reddit.com,dns,2017-02-14T02:25:53.611Z,12,231,161,4,"{""29049"":6,""16322"":8,""12880"":8,""6762"":6}"
2374,reddit.com,rst,2017-02-14T02:25:53.611Z,12,231,161,4,"{""29049"":6,""16322"":8,""12880"":8,""6762"":6}"
2375,reddit.com,status,2017-02-14T02:25:53.611Z,12,231,161,4,"{""29049"":6,""16322"":8,""12880"":8,""6762"":6}"
2376,wittyfeed.com,ttl,2016-05-17T02:25:53.611Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
2385,bbc.com,ttl,2016-07-19T04:02:35.016Z,3,6,3,2,"{""48434"":2,""6736"":2}"
2386,bbc.com,block,2016-11-22T04:02:35.016Z,3,51,31,2,"{""48434"":2,""6736"":2}"
2387,bbc.com,rst,2017-02-14T04:02:35.016Z,3,50,29,2,"{""48434"":2,""6736"":2}"
2388,bbc.com,status,2017-02-14T04:02:35.016Z,3,50,29,2,"{""48434"":2,""6736"":2}"
2391,1688.com,ttl,2016-11-15T02:41:11.754Z,1,25,9,1,"{""4766"":1}"
2393,1688.com,ttl,2017-01-17T02:41:11.754Z,1,25,10,1,"{""4766"":1}"
2394,1688.com,ttl,2017-01-24T02:41:11.754Z,1,18,8,1,"{""38001"":1}"
2400,mega.nz,ttl,2016-05-10T02:25:53.611Z,3,9,3,2,"{""9498"":2,""33480"":2}"
2401,mega.nz,seq,2016-07-05T02:25:53.611Z,3,9,3,2,"{""9498"":2,""33480"":2}"
2402,mega.nz,block,2016-07-05T02:25:53.611Z,3,9,3,2,"{""9498"":2,""33480"":2}"
2403,mega.nz,rst,2017-01-17T02:25:53.611Z,3,9,3,2,"{""9498"":2,""33480"":2}"
2404,mega.nz,status,2017-01-17T02:25:53.611Z,3,9,3,2,"{""9498"":2,""33480"":2}"
2405,files.wordpress.com,ttl,2016-07-05T02:33:14.214Z,3,46,28,2,"{""8544"":2,""197648"":2}"
2406,files.wordpress.com,dns,2017-01-10T02:33:14.214Z,3,220,169,2,"{""16322"":2,""12880"":2}"
2407,files.wordpress.com,rst,2017-02-07T02:33:14.214Z,3,215,163,2,"{""8544"":2,""197648"":2}"
2408,indiatimes.com,ttl,2016-07-19T02:36:35.318Z,3,76,42,2,"{""48434"":2,""6736"":2}"
2409,indiatimes.com,ttl,2016-07-26T02:36:35.318Z,6,8,3,3,"{""6762"":3,""12880"":4,""51026"":4}"
2410,indiatimes.com,ttl,2016-08-02T02:36:35.318Z,31,5,1,5,"{""6453"":16,""51026"":16,""4755"":16,""12880"":16,""6762"":16}"
2411,indiatimes.com,ttl,2016-08-09T02:36:35.318Z,7,10,5,3,"{""6762"":4,""12880"":4,""51026"":4}"
2412,indiatimes.com,block,2016-11-22T02:36:35.318Z,9,216,184,4,"{""48434"":6,""12880"":6,""6736"":6,""51026"":6}"
2413,indiatimes.com,rst,2017-01-17T02:36:35.318Z,18,214,174,5,"{""48434"":12,""6736"":12,""6762"":9,""12880"":12,""51026"":12}"
2414,milliyet.com.tr,ttl,2016-05-10T02:25:53.611Z,7,96,60,3,"{""6762"":4,""12880"":4,""16322"":4}"
2415,milliyet.com.tr,ttl,2016-06-07T02:25:53.611Z,14,130,86,4,"{""16322"":8,""29049"":7,""12880"":8,""6762"":8}"
2418,milliyet.com.tr,ttl,2016-07-05T02:25:53.611Z,3,62,41,2,"{""8544"":2,""197648"":2}"
2420,milliyet.com.tr,ttl,2016-07-26T02:25:53.611Z,7,11,4,3,"{""6762"":4,""12880"":4,""51026"":4}"
2421,milliyet.com.tr,ttl,2016-08-16T02:25:53.611Z,7,92,50,3,"{""6762"":4,""12880"":4,""51026"":4}"
2424,milliyet.com.tr,rst,2016-09-20T02:25:53.611Z,24,228,175,6,"{""16322"":14,""51026"":13,""6762"":14,""12880"":16,""29049"":13,""8544"":24}"
2425,milliyet.com.tr,status,2016-09-20T02:25:53.611Z,24,228,175,6,"{""16322"":14,""51026"":13,""6762"":14,""12880"":16,""29049"":13,""8544"":24}"
2427,medium.com,dns,2017-02-14T02:25:53.611Z,12,242,184,4,"{""29049"":6,""6762"":6,""12880"":8,""16322"":8}"
2428,medium.com,rst,2017-02-14T02:25:53.611Z,12,242,184,4,"{""29049"":6,""6762"":6,""12880"":8,""16322"":8}"
2429,medium.com,status,2017-02-14T02:25:53.611Z,12,242,184,4,"{""29049"":6,""6762"":6,""12880"":8,""16322"":8}"
2430,theladbible.com,ttl,2016-06-28T02:25:53.611Z,3,100,60,2,"{""8544"":2,""197648"":2}"
2431,theladbible.com,ttl,2016-08-02T02:25:53.611Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
2432,theladbible.com,ttl,2016-08-16T02:25:53.611Z,3,87,46,2,"{""12880"":2,""51026"":2}"
2433,theladbible.com,ttl,2016-08-23T02:25:53.611Z,3,54,28,2,"{""12880"":2,""51026"":2}"
2434,theladbible.com,block,2016-11-22T02:25:53.611Z,3,240,181,2,"{""12880"":2,""51026"":2}"
2435,theladbible.com,rst,2017-02-14T02:25:53.611Z,3,238,175,3,"{""8544"":2,""51026"":3,""197648"":2}"
2436,theladbible.com,status,2017-02-14T02:25:53.611Z,3,238,175,3,"{""8544"":2,""51026"":3,""197648"":2}"
2437,doublepimp.com,ttl,2016-07-12T04:29:35.772Z,7,3,1,3,"{""48434"":4,""558"":4,""6736"":4}"
2438,doublepimp.com,ttl,2016-08-02T04:29:35.772Z,31,5,1,5,"{""51026"":16,""2914"":16,""558"":16,""12880"":16,""6762"":16}"
2439,doublepimp.com,ttl,2016-08-09T04:29:35.772Z,31,5,1,5,"{""6461"":16,""6453"":16,""558"":16,""12880"":16,""51026"":16}"
2440,doublepimp.com,ttl,2016-08-16T04:29:35.772Z,3,22,6,2,"{""12880"":2,""51026"":2}"
2441,doublepimp.com,ttl,2016-08-23T04:29:35.772Z,7,17,6,3,"{""6453"":4,""12880"":4,""51026"":4}"
2444,doublepimp.com,rst,2017-02-14T04:29:35.772Z,45,260,232,7,"{""48434"":30,""51026"":45,""34426"":24,""35753"":24,""6736"":30,""51975"":24,""8966"":24}"
2445,doublepimp.com,status,2017-02-14T04:29:35.772Z,45,260,232,7,"{""48434"":30,""51026"":45,""34426"":24,""35753"":24,""6736"":30,""51975"":24,""8966"":24}"
2446,fc2.com,ttl,2016-08-02T03:42:45.232Z,31,5,1,5,"{""6453"":16,""1299"":16,""12880"":16,""16509"":16,""51026"":16}"
2447,fc2.com,ttl,2016-08-16T03:42:45.232Z,7,12,5,3,"{""6453"":4,""12880"":4,""51026"":4}"
2448,fc2.com,ttl,2016-08-23T03:42:45.232Z,15,7,2,4,"{""6453"":8,""1299"":8,""12880"":8,""51026"":8}"
2449,fc2.com,block,2016-11-22T03:42:45.232Z,7,69,39,3,"{""6453"":4,""12880"":4,""51026"":4}"
2450,fc2.com,rst,2017-01-03T03:42:45.232Z,7,64,38,3,"{""6453"":4,""12880"":4,""51026"":4}"
2452,jabong.com,ttl,2016-05-31T02:33:14.214Z,3,158,152,2,"{""35432"":2,""197648"":2}"
2453,messenger.com,seq,2016-10-18T03:55:53.462Z,1,111,68,1,"{""46816"":1}"
2456,google.cz,ttl,2016-05-31T02:33:14.214Z,3,136,83,2,"{""35432"":2,""197648"":2}"
2457,google.cz,rst,2017-02-21T02:33:14.214Z,1,272,223,1,"{""35432"":1}"
2458,google.cz,status,2017-02-21T02:33:14.214Z,1,272,223,1,"{""35432"":1}"
2463,cnzz.com,ttl,2016-10-18T02:41:11.754Z,1,5,2,1,"{""4766"":1}"
2472,youku.com,ttl,2016-06-14T02:36:35.318Z,3,128,120,2,"{""35432"":2,""197648"":2}"
2473,youku.com,ttl,2016-06-28T02:36:35.318Z,3,73,62,2,"{""8544"":2,""197648"":2}"
2474,youku.com,ttl,2016-07-19T02:36:35.318Z,45,96,61,6,"{""48434"":30,""16322"":24,""51026"":24,""6762"":24,""12880"":24,""6736"":30}"
2475,youku.com,ttl,2016-07-26T02:36:35.318Z,7,10,3,3,"{""6453"":4,""12880"":4,""51026"":4}"
2476,youku.com,ttl,2016-08-16T02:36:35.318Z,3,84,54,2,"{""12880"":2,""51026"":2}"
2477,youku.com,block,2017-02-14T02:36:35.318Z,18,277,549,5,"{""12880"":12,""48434"":12,""16322"":9,""6736"":12,""51026"":12}"
2478,youku.com,dns,2017-02-14T02:36:35.318Z,3,277,576,3,"{""48434"":2,""6736"":2,""51026"":3}"
2481,kompas.com,ttl,2016-05-31T02:37:19.855Z,1,163,188,1,"{""12321"":1}"
2483,kompas.com,ttl,2016-07-12T02:37:19.855Z,3,28,26,2,"{""38001"":2,""3491"":2}"
2485,kompas.com,ttl,2016-10-25T02:37:19.855Z,31,5,1,5,"{""7632"":16,""18365"":16,""7473"":16,""38001"":16,""3491"":16}"
2486,kompas.com,ttl,2017-01-17T02:37:19.855Z,1,26,14,1,"{""4766"":1}"
2489,thesaurus.com,ttl,2016-05-10T02:36:35.318Z,1,97,60,1,"{""58443"":1}"
2494,thesaurus.com,ttl,2016-06-28T02:36:35.318Z,1,66,48,1,"{""38001"":1}"
2497,thesaurus.com,ttl,2016-07-19T02:36:35.318Z,1,65,34,1,"{""5580"":1}"
2502,thesaurus.com,ttl,2016-09-27T02:36:35.318Z,9,21,11,5,"{""10026"":6,""8218"":6,""20860"":9,""36351"":6,""34274"":6}"
2504,wp.pl,ttl,2016-06-07T02:33:14.214Z,3,170,112,2,"{""48434"":2,""1273"":2}"
2505,livedoor.com,ttl,2016-07-19T02:36:35.318Z,7,95,48,3,"{""16322"":4,""12880"":4,""51026"":4}"
2506,livedoor.com,ttl,2016-07-26T02:36:35.318Z,27,12,4,5,"{""6453"":15,""6762"":14,""2516"":14,""12880"":16,""51026"":16}"
2508,livedoor.com,rst,2016-10-18T02:36:35.318Z,1,242,219,1,"{""51026"":1}"
2509,livedoor.com,status,2016-10-18T02:36:35.318Z,1,242,219,1,"{""51026"":1}"
2511,office.com,ttl,2016-06-07T02:33:14.214Z,1,104,61,2,"{""5626"":1,""36884"":1}"
2514,office.com,ttl,2016-08-30T02:33:14.214Z,3,35,16,2,"{""14828"":2,""9286"":2}"
2516,office.com,ttl,2016-09-20T02:33:14.214Z,3,31,14,2,"{""9186"":2,""5626"":2}"
2518,office.com,ttl,2016-10-04T02:33:14.214Z,21,25,10,5,"{""3491"":14,""8218"":12,""33785"":14,""57734"":12,""34274"":12}"
2524,wp.pl,ttl,2016-07-26T02:33:14.214Z,7,15,4,3,"{""6762"":4,""12880"":4,""51026"":4}"
2525,wp.pl,ttl,2016-08-02T02:33:14.214Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""3257"":32,""1299"":32,""12827"":32}"
2526,wp.pl,ttl,2016-08-16T02:33:14.214Z,3,85,53,2,"{""12880"":2,""51026"":2}"
2527,wp.pl,ttl,2016-08-23T02:33:14.214Z,3,55,31,2,"{""12880"":2,""51026"":2}"
2528,wp.pl,block,2016-10-25T02:33:14.214Z,9,239,257,4,"{""48434"":6,""1273"":6,""12880"":6,""51026"":6}"
2529,wp.pl,rst,2016-11-22T02:33:14.214Z,9,248,247,4,"{""48434"":6,""1273"":6,""12880"":6,""51026"":6}"
2530,amazon.it,ttl,2016-05-10T02:34:21.267Z,3,62,32,3,"{""6459"":2,""174"":3,""19916"":2}"
2540,amazon.it,ttl,2016-08-09T02:34:21.267Z,3,13,6,3,"{""53889"":3,""2914"":2,""3491"":2}"
2543,amazon.it,ttl,2016-08-30T02:34:21.267Z,1,20,9,1,"{""53889"":1}"
2545,amazon.it,ttl,2016-09-13T02:34:21.267Z,7,21,10,4,"{""33438"":4,""9299"":4,""1273"":4,""20853"":7}"
2546,amazon.it,ttl,2016-09-20T02:34:21.267Z,1,24,12,2,"{""38001"":1,""20853"":1}"
2548,amazon.it,block,2016-11-22T02:34:21.267Z,7,151,114,3,"{""6762"":4,""12880"":4,""51026"":4}"
2549,amazon.it,rst,2017-02-14T02:34:21.267Z,3,161,112,3,"{""8544"":2,""51026"":3,""197648"":2}"
2550,amazon.it,status,2017-02-14T02:34:21.267Z,3,161,112,3,"{""8544"":2,""51026"":3,""197648"":2}"
2552,xfinity.com,rst,2017-01-10T02:33:14.214Z,1,199,173,1,"{""53889"":1}"
2553,bet365.com,ttl,2016-06-14T02:33:14.214Z,3,134,82,2,"{""48434"":2,""6736"":2}"
2555,bet365.com,block,2017-02-14T02:33:14.214Z,45,207,175,7,"{""48434"":30,""199669"":45,""34426"":24,""35753"":24,""6736"":30,""51975"":24,""8966"":24}"
2560,globo.com,ttl,2016-06-07T02:51:01.673Z,1,97,62,1,"{""132597"":1}"
2562,globo.com,ttl,2016-07-19T02:51:01.673Z,15,25,11,4,"{""6762"":8,""16322"":8,""12880"":8,""51026"":8}"
2563,globo.com,rst,2017-02-14T02:51:01.673Z,1,198,228,3,"{""132597"":1,""54334"":1,""51026"":1}"
2564,globo.com,status,2017-02-14T02:51:01.673Z,1,198,228,3,"{""132597"":1,""54334"":1,""51026"":1}"
2565,twitter.com,ttl,2016-08-30T03:42:45.232Z,7,8,2,3,"{""38001"":4,""2914"":4,""3491"":4}"
2566,twitter.com,ttl,2016-09-20T03:42:45.232Z,5,22,9,3,"{""36351"":3,""18403"":4,""38001"":3}"
2567,twitter.com,ttl,2016-10-04T03:42:45.232Z,3,16,6,2,"{""31122"":2,""1200"":2}"
2568,twitter.com,ttl,2016-10-11T03:42:45.232Z,7,16,6,3,"{""9186"":4,""13156"":4,""5626"":4}"
2569,twitter.com,ttl,2016-10-18T03:42:45.232Z,1,10,4,1,"{""36884"":1}"
2571,twitter.com,ttl,2016-11-29T03:42:45.232Z,1,17,7,1,"{""29073"":1}"
2572,twitter.com,ttl,2016-12-06T03:42:45.232Z,1,31,14,1,"{""8999"":1}"
2575,twitter.com,ttl,2017-01-17T03:42:45.232Z,7,11,4,3,"{""3356"":4,""30818"":4,""50613"":4}"
2576,twitter.com,ttl,2017-01-24T03:42:45.232Z,3,19,7,2,"{""30818"":2,""50613"":2}"
2577,twitter.com,ttl,2017-01-31T03:42:45.232Z,7,25,12,4,"{""6830"":7,""2914"":4,""38001"":4,""3491"":4}"
2578,twitter.com,dns,2017-02-14T03:42:45.232Z,3,141,113,2,"{""16322"":2,""12880"":2}"
2581,billdesk.com,ttl,2016-05-10T02:33:14.214Z,3,68,42,2,"{""35432"":2,""197648"":2}"
2584,51.la,ttl,2016-08-02T02:33:14.214Z,15,4,1,4,"{""4134"":8,""6762"":8,""12880"":8,""51026"":8}"
2585,51.la,ttl,2016-08-16T02:33:14.214Z,3,58,30,2,"{""12880"":2,""51026"":2}"
2587,51.la,rst,2016-10-25T02:33:14.214Z,1,205,157,1,"{""51026"":1}"
2588,51.la,status,2016-10-25T02:33:14.214Z,1,205,157,1,"{""51026"":1}"
2589,avito.ru,ttl,2016-05-31T02:33:14.214Z,1,167,112,1,"{""197648"":1}"
2592,conservativetribune.com,seq,2016-11-09T00:00:21.598Z,3,224,157,2,"{""29119"":2,""59682"":2}"
2593,realtor.com,ttl,2016-06-28T02:33:14.214Z,3,126,85,2,"{""8544"":2,""197648"":2}"
2599,goo.ne.jp,ttl,2016-05-10T02:33:14.214Z,1,81,42,2,"{""58443"":1,""30900"":1}"
2602,goo.ne.jp,ttl,2016-06-14T02:33:14.214Z,1,121,63,2,"{""53264"":1,""38001"":1}"
2608,goo.ne.jp,ttl,2016-08-23T02:33:14.214Z,7,49,22,3,"{""6762"":4,""12880"":4,""51026"":4}"
2609,goo.ne.jp,block,2016-10-11T02:33:14.214Z,3,211,147,2,"{""12880"":2,""51026"":2}"
2611,softonic.com,ttl,2016-05-31T02:33:14.214Z,1,162,121,1,"{""12321"":1}"
2613,live.com,ttl,2016-05-24T03:07:54.067Z,1,21,10,1,"{""40676"":1}"
2619,live.com,ttl,2016-07-12T03:07:54.067Z,3,13,6,2,"{""174"":2,""35017"":2}"
2620,live.com,ttl,2016-08-23T03:07:54.067Z,3,21,10,2,"{""14828"":2,""9286"":2}"
2622,live.com,ttl,2016-09-27T03:07:54.067Z,9,42,19,4,"{""1421"":6,""2914"":6,""50673"":6,""201789"":6}"
2623,live.com,ttl,2016-10-04T03:07:54.067Z,189,37,16,10,"{""1421"":126,""8218"":108,""2914"":126,""51167"":126,""34274"":108,""57734"":108,""43289"":126,""38726"":189,""39107"":126,""1299"":126}"
2624,live.com,ttl,2016-10-11T03:07:54.067Z,15,27,10,4,"{""8585"":8,""21183"":8,""197706"":8,""5391"":8}"
2625,live.com,ttl,2016-10-18T03:07:54.067Z,36,28,11,7,"{""14828"":18,""5626"":24,""9286"":18,""38001"":36,""9186"":24,""9002"":24,""59564"":24}"
2628,goodreads.com,ttl,2016-07-05T02:33:14.214Z,3,42,23,2,"{""8544"":2,""197648"":2}"
2629,goodreads.com,rst,2017-02-14T02:33:14.214Z,3,197,160,2,"{""8544"":2,""197648"":2}"
2630,goodreads.com,status,2017-02-14T02:33:14.214Z,3,197,160,2,"{""8544"":2,""197648"":2}"
2631,xvideos.com,ttl,2016-05-10T02:33:14.214Z,21,114,69,5,"{""12880"":12,""29049"":12,""16322"":12,""35432"":14,""197648"":14}"
2632,xvideos.com,ttl,2016-05-17T02:33:14.214Z,63,6,1,6,"{""16322"":32,""6762"":32,""12880"":32,""46652"":32,""1299"":32,""29049"":32}"
2633,xvideos.com,ttl,2016-06-14T02:33:14.214Z,3,140,87,2,"{""48434"":2,""6736"":2}"
2634,xvideos.com,ttl,2016-07-05T02:33:14.214Z,3,61,41,2,"{""8544"":2,""197648"":2}"
2635,xvideos.com,ttl,2016-07-26T02:33:14.214Z,7,12,4,3,"{""6453"":4,""12880"":4,""51026"":4}"
2636,xvideos.com,ttl,2016-08-02T02:33:14.214Z,31,5,1,5,"{""46652"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
2637,xvideos.com,ttl,2016-08-09T02:33:14.214Z,7,26,13,3,"{""6762"":4,""12880"":4,""51026"":4}"
2638,xvideos.com,ttl,2016-08-16T02:33:14.214Z,6,88,54,3,"{""6762"":3,""12880"":4,""51026"":4}"
2639,xvideos.com,ttl,2016-08-23T02:33:14.214Z,3,69,40,2,"{""12880"":2,""51026"":2}"
2640,xvideos.com,seq,2016-10-25T02:33:14.214Z,7,245,195,3,"{""55628"":4,""3786"":4,""701"":4}"
2641,xvideos.com,block,2016-11-22T02:33:14.214Z,990,242,199,11,"{""48434"":660,""16322"":540,""51026"":630,""34426"":528,""12880"":720,""6762"":495,""35753"":528,""29049"":540,""6736"":660,""51975"":528,""8966"":528}"
2643,wikimedia.org,ttl,2016-07-05T02:25:53.611Z,3,76,48,2,"{""8544"":2,""197648"":2}"
2644,wikimedia.org,rst,2017-02-14T02:25:53.611Z,3,289,286,2,"{""8544"":2,""197648"":2}"
2645,wikimedia.org,status,2017-02-14T02:25:53.611Z,3,289,286,2,"{""8544"":2,""197648"":2}"
2646,theguardian.com,ttl,2016-06-28T03:55:53.462Z,3,35,16,2,"{""8544"":2,""197648"":2}"
2647,theguardian.com,seq,2016-11-01T03:55:53.462Z,1,70,45,1,"{""13591"":1}"
2648,theguardian.com,rst,2017-02-14T03:55:53.462Z,3,74,50,2,"{""8544"":2,""197648"":2}"
2649,theguardian.com,status,2017-02-14T03:55:53.462Z,3,74,50,2,"{""8544"":2,""197648"":2}"
2650,google.com.sa,ttl,2016-05-10T02:33:14.214Z,3,83,39,2,"{""35432"":2,""197648"":2}"
2651,google.com.sa,rst,2017-02-14T02:33:14.214Z,1,279,245,1,"{""35432"":1}"
2652,google.com.sa,status,2017-02-14T02:33:14.214Z,1,279,245,1,"{""35432"":1}"
2653,livedoor.jp,ttl,2016-07-19T02:36:35.318Z,3,102,51,2,"{""48434"":2,""6736"":2}"
2654,livedoor.jp,ttl,2016-07-26T02:36:35.318Z,7,10,3,3,"{""6453"":4,""12880"":4,""51026"":4}"
2655,livedoor.jp,block,2017-02-14T02:36:35.318Z,9,269,251,4,"{""48434"":6,""12880"":6,""6736"":6,""51026"":6}"
2656,livedoor.jp,dns,2017-02-14T02:36:35.318Z,3,273,259,3,"{""48434"":2,""6736"":2,""51026"":3}"
2657,livedoor.jp,rst,2017-02-14T02:36:35.318Z,3,273,259,3,"{""48434"":2,""6736"":2,""51026"":3}"
2658,livedoor.jp,status,2017-02-14T02:36:35.318Z,3,273,259,3,"{""48434"":2,""6736"":2,""51026"":3}"
2659,foxnews.com,ttl,2016-08-02T02:36:35.318Z,31,5,1,5,"{""20940"":16,""2914"":16,""6762"":16,""12880"":16,""51026"":16}"
2660,foxnews.com,ttl,2016-08-09T02:36:35.318Z,12,18,9,4,"{""2914"":6,""6762"":6,""12880"":8,""51026"":8}"
2661,foxnews.com,ttl,2016-08-16T02:36:35.318Z,3,104,75,2,"{""12880"":2,""51026"":2}"
2662,foxnews.com,ttl,2016-08-23T02:36:35.318Z,3,77,48,2,"{""12880"":2,""51026"":2}"
2663,foxnews.com,block,2017-02-07T02:36:35.318Z,3,291,474,2,"{""12880"":2,""51026"":2}"
2664,foxnews.com,rst,2017-02-21T02:36:35.318Z,1,278,411,1,"{""51026"":1}"
2665,foxnews.com,status,2017-02-21T02:36:35.318Z,1,278,411,1,"{""51026"":1}"
2667,babytree.com,seq,2016-11-29T02:33:14.214Z,3,103,64,3,"{""701"":2,""35017"":3,""3491"":2}"
2668,ci123.com,ttl,2016-06-29T00:12:59.850Z,3,17,10,2,"{""8544"":2,""197648"":2}"
2669,ci123.com,rst,2017-02-08T00:12:59.850Z,3,121,95,2,"{""8544"":2,""197648"":2}"
2670,ci123.com,status,2017-02-08T00:12:59.850Z,3,121,95,2,"{""8544"":2,""197648"":2}"
2671,seznam.cz,ttl,2016-05-10T02:33:14.214Z,1,105,66,1,"{""62217"":1}"
2677,seznam.cz,ttl,2016-07-19T02:33:14.214Z,1,100,64,1,"{""12586"":1}"
2678,seznam.cz,ttl,2016-08-16T02:33:14.214Z,3,97,64,2,"{""50673"":2,""51430"":2}"
2680,seznam.cz,ttl,2016-08-30T02:33:14.214Z,9,46,24,5,"{""203629"":6,""2119"":6,""12956"":9,""59564"":6,""9002"":6}"
2698,amazon.es,ttl,2016-09-27T02:33:14.214Z,15,27,13,5,"{""51975"":8,""34426"":8,""35753"":8,""8966"":8,""3491"":15}"
2701,google.pl,ttl,2016-06-28T02:33:14.214Z,3,103,57,2,"{""8544"":2,""197648"":2}"
2702,google.pl,rst,2017-02-21T02:33:14.214Z,3,269,218,2,"{""8544"":2,""197648"":2}"
2703,google.pl,status,2017-02-21T02:33:14.214Z,3,269,218,2,"{""8544"":2,""197648"":2}"
2704,tube8.com,ttl,2016-08-02T02:33:14.214Z,127,7,1,7,"{""11019"":64,""51026"":64,""6762"":64,""12880"":64,""6453"":64,""1299"":64,""30361"":64}"
2705,tube8.com,ttl,2016-08-09T02:33:14.214Z,63,6,1,6,"{""11019"":32,""51026"":32,""6762"":32,""12880"":32,""1299"":32,""30361"":32}"
2706,tube8.com,ttl,2016-08-23T02:33:14.214Z,15,14,5,4,"{""6453"":8,""6762"":8,""12880"":8,""51026"":8}"
2707,tube8.com,block,2017-02-14T02:33:14.214Z,45,236,201,6,"{""51026"":30,""35753"":24,""12880"":30,""34426"":24,""51975"":24,""8966"":24}"
2708,tube8.com,dns,2017-02-14T02:33:14.214Z,15,240,210,5,"{""8966"":8,""35753"":8,""34426"":8,""51975"":8,""51026"":15}"
2709,tube8.com,rst,2017-02-14T02:33:14.214Z,15,240,210,5,"{""8966"":8,""35753"":8,""34426"":8,""51975"":8,""51026"":15}"
2710,tube8.com,status,2017-02-14T02:33:14.214Z,15,240,210,5,"{""8966"":8,""35753"":8,""34426"":8,""51975"":8,""51026"":15}"
2711,lifehacker.com,seq,2016-08-30T03:55:53.462Z,1,62,39,1,"{""13591"":1}"
2712,lifehacker.com,block,2016-08-30T03:55:53.462Z,1,62,39,1,"{""13591"":1}"
2713,lifehacker.com,dns,2016-08-30T03:55:53.462Z,1,65,41,1,"{""13591"":1}"
2714,lifehacker.com,rst,2016-08-30T03:55:53.462Z,1,65,41,1,"{""13591"":1}"
2715,lifehacker.com,status,2016-08-30T03:55:53.462Z,1,65,41,1,"{""13591"":1}"
2737,yahoo.com,ttl,2016-11-08T02:33:14.214Z,1,9,4,1,"{""36351"":1}"
2739,yahoo.com,ttl,2016-11-22T02:33:14.214Z,1,25,17,5,"{""36351"":1,""47447"":1,""3223"":1,""51430"":1,""4766"":1}"
2740,yahoo.com,ttl,2016-11-29T02:33:14.214Z,141,26,16,11,"{""13156"":72,""8999"":93,""36351"":141,""5626"":72,""50300"":94,""9186"":72,""1299"":96,""62217"":94,""201011"":141,""174"":72,""47447"":141}"
2742,yahoo.com,ttl,2016-12-13T02:33:14.214Z,1,29,15,2,"{""36351"":1,""6830"":1}"
2743,yahoo.com,ttl,2016-12-20T02:33:14.214Z,93,34,19,10,"{""13156"":48,""6830"":93,""5413"":93,""5626"":48,""47605"":62,""39324"":62,""9186"":48,""1299"":48,""36351"":93,""174"":48}"
2744,yahoo.com,ttl,2016-12-27T02:33:14.214Z,279,39,20,11,"{""5391"":144,""50673"":186,""21183"":144,""197706"":144,""6762"":144,""15694"":186,""24724"":186,""47447"":279,""51430"":186,""36351"":279,""8585"":144}"
2745,yahoo.com,ttl,2017-01-03T02:33:14.214Z,63,25,13,8,"{""30844"":36,""47605"":42,""39324"":42,""2119"":42,""203629"":42,""36351"":63,""29032"":36,""36997"":36}"
2752,sahibinden.com,ttl,2016-06-28T02:33:14.214Z,3,99,69,2,"{""8544"":2,""197648"":2}"
2753,sahibinden.com,rst,2017-02-28T02:33:14.214Z,3,231,180,2,"{""8544"":2,""197648"":2}"
2754,sahibinden.com,status,2017-02-28T02:33:14.214Z,3,231,180,2,"{""8544"":2,""197648"":2}"
2755,blogger.com,ttl,2016-06-14T02:33:14.214Z,3,143,78,2,"{""48434"":2,""6736"":2}"
2756,blogger.com,block,2016-10-25T02:33:14.214Z,3,234,187,2,"{""48434"":2,""6736"":2}"
2757,blogger.com,dns,2017-02-14T02:33:14.214Z,3,231,176,2,"{""16322"":2,""12880"":2}"
2758,blogger.com,rst,2017-02-14T02:33:14.214Z,9,231,176,4,"{""48434"":6,""6736"":6,""16322"":6,""12880"":6}"
2759,blogger.com,status,2017-02-14T02:33:14.214Z,9,231,176,4,"{""48434"":6,""6736"":6,""16322"":6,""12880"":6}"
2760,txxx.com,ttl,2016-05-17T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
2761,txxx.com,ttl,2016-08-02T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
2762,txxx.com,ttl,2016-08-09T02:33:14.214Z,13,23,9,4,"{""6453"":7,""6762"":7,""12880"":8,""51026"":8}"
2763,txxx.com,ttl,2016-08-16T02:33:14.214Z,6,81,46,3,"{""6762"":3,""12880"":4,""51026"":4}"
2764,txxx.com,ttl,2016-08-23T02:33:14.214Z,6,65,33,3,"{""6762"":3,""12880"":4,""51026"":4}"
2770,deviantart.com,ttl,2016-07-05T02:34:21.267Z,7,24,11,3,"{""8544"":4,""1299"":4,""197648"":4}"
2771,deviantart.com,rst,2017-02-14T02:34:21.267Z,1,127,96,1,"{""8544"":1}"
2772,deviantart.com,status,2017-02-14T02:34:21.267Z,1,127,96,1,"{""8544"":1}"
2773,facebook.com,ttl,2016-06-28T04:29:35.772Z,3,29,12,2,"{""8544"":2,""197648"":2}"
2774,facebook.com,dns,2017-02-07T04:29:35.772Z,3,291,370,2,"{""16322"":2,""12880"":2}"
2775,facebook.com,rst,2017-02-07T04:29:35.772Z,3,291,370,3,"{""8544"":3,""16322"":2,""12880"":2}"
2776,facebook.com,status,2017-02-07T04:29:35.772Z,3,291,370,3,"{""8544"":3,""16322"":2,""12880"":2}"
2795,ebay-kleinanzeigen.de,rst,2017-01-31T02:36:35.318Z,3,210,150,2,"{""8767"":2,""51167"":2}"
2796,ebay-kleinanzeigen.de,status,2017-01-31T02:36:35.318Z,3,210,150,2,"{""8767"":2,""51167"":2}"
2798,amazonaws.com,ttl,2016-05-10T02:33:14.214Z,3,93,54,2,"{""35432"":2,""197648"":2}"
2799,amazonaws.com,ttl,2016-05-31T02:33:14.214Z,1,104,69,1,"{""197648"":1}"
2800,amazonaws.com,ttl,2016-07-05T02:33:14.214Z,9,43,28,4,"{""9680"":6,""8544"":6,""3462"":6,""197648"":6}"
2801,amazonaws.com,rst,2017-02-14T02:33:14.214Z,2,192,154,2,"{""8544"":1,""197648"":2}"
2802,amazonaws.com,status,2017-02-14T02:33:14.214Z,2,192,154,2,"{""8544"":1,""197648"":2}"
2808,newegg.com,ttl,2016-07-05T00:00:22.976Z,3,57,32,2,"{""8544"":2,""197648"":2}"
2811,iqiyi.com,ttl,2016-08-16T02:33:14.214Z,15,58,28,4,"{""4808"":8,""36351"":8,""37963"":8,""4837"":8}"
2812,iqiyi.com,ttl,2016-08-23T02:33:14.214Z,15,25,12,4,"{""4808"":8,""36351"":8,""37963"":8,""4837"":8}"
2813,iqiyi.com,ttl,2016-08-30T02:33:14.214Z,15,25,11,4,"{""4808"":8,""36351"":8,""37963"":8,""4837"":8}"
2814,iqiyi.com,ttl,2016-09-06T02:33:14.214Z,7,22,11,3,"{""4808"":4,""37963"":4,""4837"":4}"
2815,iqiyi.com,ttl,2016-09-13T02:33:14.214Z,15,25,10,4,"{""4808"":8,""36351"":8,""37963"":8,""4837"":8}"
2816,iqiyi.com,ttl,2016-09-20T02:33:14.214Z,7,42,19,3,"{""4808"":4,""37963"":4,""4837"":4}"
2817,iqiyi.com,ttl,2016-10-04T02:33:14.214Z,31,5,1,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
2818,iqiyi.com,ttl,2016-10-11T02:33:14.214Z,31,5,1,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
2820,iqiyi.com,ttl,2016-10-25T02:33:14.214Z,31,5,1,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
2821,iqiyi.com,ttl,2016-11-01T02:33:14.214Z,31,5,1,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
2822,iqiyi.com,ttl,2016-11-08T02:33:14.214Z,31,5,1,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
2823,iqiyi.com,ttl,2016-11-15T02:33:14.214Z,15,8,2,4,"{""4808"":8,""36351"":8,""2914"":8,""4837"":8}"
2825,iqiyi.com,ttl,2016-12-13T02:33:14.214Z,1,6,2,1,"{""4134"":1}"
2826,imgur.com,ttl,2016-05-10T03:55:53.462Z,7,20,10,3,"{""6762"":4,""12880"":4,""16322"":4}"
2827,imgur.com,ttl,2016-06-14T03:55:53.462Z,21,32,17,5,"{""48434"":14,""6453"":12,""12880"":12,""16322"":12,""6736"":14}"
2828,imgur.com,ttl,2016-07-26T03:55:53.462Z,31,5,1,5,"{""51026"":16,""1299"":16,""54113"":16,""12880"":16,""6762"":16}"
2829,imgur.com,ttl,2016-08-16T03:55:53.462Z,15,26,10,4,"{""1299"":8,""6762"":8,""12880"":8,""51026"":8}"
2830,imgur.com,block,2016-11-08T03:55:53.462Z,33,106,85,6,"{""48434"":22,""16322"":21,""51026"":18,""6762"":18,""12880"":24,""6736"":22}"
2831,imgur.com,rst,2016-12-06T03:55:53.462Z,33,104,78,6,"{""48434"":22,""16322"":21,""51026"":18,""6762"":18,""12880"":24,""6736"":22}"
2832,youtube-mp3.org,ttl,2016-08-02T02:33:14.214Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
2833,youtube-mp3.org,ttl,2016-08-09T02:33:14.214Z,7,19,7,3,"{""6762"":4,""12880"":4,""51026"":4}"
2834,youtube-mp3.org,ttl,2016-08-16T02:33:14.214Z,7,88,45,3,"{""6762"":4,""12880"":4,""51026"":4}"
2835,youtube-mp3.org,ttl,2016-08-23T02:33:14.214Z,7,61,31,3,"{""6762"":4,""12880"":4,""51026"":4}"
2836,youtube-mp3.org,block,2017-02-14T02:33:14.214Z,3,243,186,2,"{""12880"":2,""51026"":2}"
2837,youtube-mp3.org,dns,2017-02-14T02:33:14.214Z,1,254,200,1,"{""51026"":1}"
2838,youtube-mp3.org,rst,2017-02-14T02:33:14.214Z,1,254,200,1,"{""51026"":1}"
2839,youtube-mp3.org,status,2017-02-14T02:33:14.214Z,1,254,200,1,"{""51026"":1}"
2840,google.be,ttl,2016-06-28T02:33:14.214Z,3,105,58,2,"{""8544"":2,""197648"":2}"
2841,google.be,rst,2017-02-14T02:33:14.214Z,3,286,252,2,"{""8544"":2,""197648"":2}"
2842,google.be,status,2017-02-14T02:33:14.214Z,3,286,252,2,"{""8544"":2,""197648"":2}"
2843,pornhub.com,ttl,2016-12-13T02:33:14.214Z,1,23,15,1,"{""4766"":1}"
2850,usatoday.com,ttl,2016-05-10T02:33:14.214Z,3,97,59,2,"{""6830"":2,""1200"":2}"
2858,usatoday.com,ttl,2016-07-19T02:33:14.214Z,1,73,43,1,"{""38001"":1}"
2859,usatoday.com,ttl,2016-08-09T02:33:14.214Z,1,19,11,1,"{""3491"":1}"
2863,usatoday.com,ttl,2016-09-06T02:33:14.214Z,2,33,23,2,"{""4657"":1,""38001"":2}"
2869,usatoday.com,ttl,2016-10-18T02:33:14.214Z,6,19,11,5,"{""36351"":6,""2914"":3,""30818"":4,""50613"":4,""4766"":6}"
2873,giphy.com,ttl,2016-06-14T02:33:14.214Z,3,136,72,2,"{""48434"":2,""6736"":2}"
2879,blogspot.com.br,dns,2016-10-18T00:00:25.097Z,6,237,175,3,"{""29049"":3,""12880"":4,""16322"":4}"
2880,aliexpress.com,ttl,2016-12-27T02:36:35.318Z,1,25,11,1,"{""43289"":1}"
2881,aliexpress.com,rst,2017-02-07T02:36:35.318Z,1,149,145,1,"{""43289"":1}"
2882,aliexpress.com,status,2017-02-07T02:36:35.318Z,1,149,145,1,"{""43289"":1}"
2883,mail.ru,seq,2016-11-01T02:34:21.267Z,1,215,171,1,"{""5626"":1}"
2885,bongacams.com,block,2016-11-15T02:33:14.214Z,15,224,179,4,"{""35753"":8,""34426"":8,""8966"":8,""51975"":8}"
2886,bongacams.com,dns,2016-12-20T02:33:14.214Z,12,250,205,4,"{""29049"":6,""16322"":8,""12880"":8,""6762"":6}"
2888,oracle.com,ttl,2016-12-27T02:34:21.267Z,1,13,5,1,"{""6830"":1}"
2891,youporn.com,ttl,2016-07-19T02:33:14.214Z,3,78,45,2,"{""48434"":2,""6736"":2}"
2892,youporn.com,ttl,2017-01-31T02:33:14.214Z,1,29,14,1,"{""4766"":1}"
2893,youporn.com,seq,2017-02-14T02:33:14.214Z,3,252,266,3,"{""55628"":2,""3786"":2,""4766"":3}"
2899,google.fi,rst,2017-02-21T00:00:22.670Z,1,216,151,1,"{""3491"":1}"
2900,google.fi,status,2017-02-21T00:00:22.670Z,1,216,151,1,"{""3491"":1}"
2901,mercadolivre.com.br,ttl,2016-06-14T02:50:18.236Z,3,81,46,2,"{""48434"":2,""6736"":2}"
2902,mercadolivre.com.br,ttl,2016-08-23T02:50:18.236Z,7,30,14,3,"{""6762"":4,""12880"":4,""51026"":4}"
2903,mercadolivre.com.br,block,2017-02-07T02:50:18.236Z,9,199,181,4,"{""48434"":6,""6736"":6,""12880"":6,""51026"":6}"
2915,chaturbate.com,ttl,2016-07-05T02:33:14.214Z,3,64,33,2,"{""8544"":2,""197648"":2}"
2917,chaturbate.com,block,2016-12-06T02:33:14.214Z,29,232,163,5,"{""8781"":15,""51975"":16,""35753"":16,""34426"":16,""8966"":15}"
2918,chaturbate.com,dns,2016-12-27T02:33:14.214Z,6,245,176,3,"{""29049"":3,""12880"":4,""16322"":4}"
2919,chaturbate.com,rst,2017-01-24T02:33:14.214Z,1,223,159,1,"{""8544"":1}"
2920,asos.com,ttl,2016-08-23T03:00:13.557Z,7,58,31,3,"{""6762"":4,""12880"":4,""51026"":4}"
2921,asos.com,block,2017-02-14T03:00:13.557Z,7,199,198,3,"{""6762"":4,""12880"":4,""51026"":4}"
2922,asos.com,dns,2017-02-14T03:00:13.557Z,3,203,204,2,"{""6762"":2,""51026"":2}"
2923,asos.com,rst,2017-02-14T03:00:13.557Z,3,203,204,2,"{""6762"":2,""51026"":2}"
2924,asos.com,status,2017-02-14T03:00:13.557Z,3,203,204,2,"{""6762"":2,""51026"":2}"
2930,google.co.jp,ttl,2016-05-10T02:33:14.214Z,3,70,37,2,"{""35432"":2,""197648"":2}"
2931,google.co.jp,ttl,2016-05-31T02:33:14.214Z,3,137,80,2,"{""35432"":2,""197648"":2}"
2932,google.co.jp,rst,2017-02-14T02:33:14.214Z,1,279,253,1,"{""35432"":1}"
2933,google.co.jp,status,2017-02-14T02:33:14.214Z,1,279,253,1,"{""35432"":1}"
2934,steamcommunity.com,ttl,2016-07-26T02:33:14.214Z,63,6,1,6,"{""9121"":32,""51026"":32,""42910"":32,""12880"":32,""6453"":32,""1299"":32}"
2935,dmm.co.jp,ttl,2016-07-19T02:33:14.214Z,3,32,17,2,"{""48434"":2,""6736"":2}"
2936,dmm.co.jp,seq,2017-02-14T02:33:14.214Z,3,122,104,2,"{""55628"":2,""3786"":2}"
2941,steamcommunity.com,rst,2017-02-28T02:33:14.214Z,3,321,615,2,"{""12880"":2,""51026"":2}"
2942,steamcommunity.com,status,2017-02-28T02:33:14.214Z,3,321,615,2,"{""12880"":2,""51026"":2}"
2943,loading-delivery2.com,ttl,2016-07-05T02:33:14.214Z,3,59,40,2,"{""8544"":2,""197648"":2}"
2944,loading-delivery2.com,rst,2016-08-30T02:33:14.214Z,3,246,198,2,"{""8544"":2,""197648"":2}"
2945,loading-delivery2.com,status,2016-08-30T02:33:14.214Z,3,246,198,2,"{""8544"":2,""197648"":2}"
2946,imzog.com,ttl,2016-05-10T02:34:21.267Z,3,86,43,2,"{""35432"":2,""197648"":2}"
2947,imzog.com,ttl,2016-05-17T02:34:21.267Z,31,5,1,5,"{""12880"":16,""6453"":16,""16322"":16,""13335"":16,""6762"":16}"
2948,imzog.com,ttl,2016-06-07T02:34:21.267Z,15,166,87,4,"{""29049"":8,""6762"":8,""12880"":8,""16322"":8}"
2949,imzog.com,block,2016-08-09T02:34:21.267Z,406,191,133,9,"{""16322"":232,""35753"":224,""6762"":232,""12880"":232,""8781"":210,""29049"":203,""51975"":224,""34426"":224,""8966"":210}"
2952,fedex.com,rst,2017-01-17T02:34:21.267Z,1,102,86,1,"{""18978"":1}"
2953,fedex.com,status,2017-01-17T02:34:21.267Z,1,102,86,1,"{""18978"":1}"
2954,alibaba.com,ttl,2016-06-07T02:36:35.318Z,7,32,15,4,"{""7643"":4,""59432"":7,""45899"":4,""3491"":4}"
2955,alibaba.com,ttl,2016-06-14T02:36:35.318Z,3,28,15,2,"{""199267"":2,""8551"":2}"
2956,alibaba.com,ttl,2016-06-21T02:36:35.318Z,3,28,13,3,"{""59432"":3,""47869"":2,""4134"":2}"
2957,alibaba.com,ttl,2016-06-28T02:36:35.318Z,3,12,6,2,"{""50673"":2,""51430"":2}"
2958,alibaba.com,ttl,2016-07-05T02:36:35.318Z,7,8,3,4,"{""3238"":7,""2914"":4,""63008"":4,""56934"":4}"
2959,alibaba.com,ttl,2016-07-12T02:36:35.318Z,3,9,3,2,"{""50673"":2,""51430"":2}"
2961,alibaba.com,ttl,2016-09-20T02:36:35.318Z,7,17,7,3,"{""12874"":4,""200761"":4,""1299"":4}"
2965,dropbox.com,ttl,2016-07-05T03:07:54.067Z,3,18,9,2,"{""8544"":2,""197648"":2}"
2966,dropbox.com,rst,2017-02-14T03:07:54.067Z,3,87,62,2,"{""8544"":2,""197648"":2}"
2967,dropbox.com,status,2017-02-14T03:07:54.067Z,3,87,62,2,"{""8544"":2,""197648"":2}"
2968,ettoday.net,ttl,2016-08-02T02:37:19.855Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""9505"":32,""1299"":32,""18182"":32}"
2969,ettoday.net,ttl,2016-08-09T02:37:19.855Z,15,8,2,4,"{""1299"":8,""6762"":8,""12880"":8,""51026"":8}"
2970,ettoday.net,ttl,2016-08-23T02:37:19.855Z,7,23,11,3,"{""6762"":4,""12880"":4,""51026"":4}"
2971,ettoday.net,block,2016-11-15T02:37:19.855Z,3,195,153,2,"{""12880"":2,""51026"":2}"
2972,ettoday.net,rst,2017-02-14T02:37:19.855Z,1,233,207,1,"{""51026"":1}"
2973,ettoday.net,status,2017-02-14T02:37:19.855Z,1,233,207,1,"{""51026"":1}"
2974,360.cn,ttl,2016-05-31T02:33:14.214Z,3,115,81,2,"{""45634"":2,""56308"":2}"
2975,360.cn,ttl,2016-06-21T02:33:14.214Z,1,82,57,1,"{""40676"":1}"
2981,blogspot.in,ttl,2016-05-10T02:33:14.214Z,7,81,42,3,"{""16322"":4,""12880"":4,""6762"":4}"
2982,blogspot.in,ttl,2016-06-14T02:33:14.214Z,3,149,80,2,"{""48434"":2,""6736"":2}"
2983,blogspot.in,ttl,2016-08-09T02:33:14.214Z,7,21,9,3,"{""6762"":4,""12880"":4,""51026"":4}"
2984,blogspot.in,ttl,2016-08-16T02:33:14.214Z,7,107,59,3,"{""6762"":4,""12880"":4,""51026"":4}"
2985,blogspot.in,ttl,2016-08-23T02:33:14.214Z,7,67,32,3,"{""6762"":4,""12880"":4,""51026"":4}"
2986,blogspot.in,block,2016-11-22T02:33:14.214Z,15,252,187,5,"{""48434"":10,""16322"":9,""12880"":12,""6736"":10,""51026"":9}"
2987,blogspot.in,rst,2016-12-20T02:33:14.214Z,15,250,180,5,"{""6736"":10,""48434"":10,""16322"":9,""12880"":12,""51026"":9}"
2988,baidu.com,ttl,2016-05-24T04:01:14.341Z,15,4,1,4,"{""4808"":8,""36351"":8,""2914"":8,""4837"":8}"
2989,baidu.com,ttl,2016-06-14T04:01:14.341Z,9,15,5,4,"{""4826"":6,""45671"":6,""54334"":6,""63008"":6}"
2990,baidu.com,ttl,2016-06-21T04:01:14.341Z,3,19,5,2,"{""36351"":2,""2914"":2}"
2991,baidu.com,ttl,2016-07-05T04:01:14.341Z,7,3,1,3,"{""3491"":4,""38001"":4,""9808"":4}"
2992,baidu.com,ttl,2016-07-12T04:01:14.341Z,15,4,1,4,"{""4808"":8,""36352"":8,""1299"":8,""4837"":8}"
2993,baidu.com,ttl,2016-09-20T04:01:14.341Z,3,20,9,2,"{""39324"":2,""47605"":2}"
2994,baidu.com,ttl,2016-10-11T04:01:14.341Z,49,11,3,6,"{""4134"":28,""63008"":28,""4766"":28,""6939"":28,""54334"":28,""23724"":28}"
2995,baidu.com,ttl,2016-11-15T04:01:14.341Z,31,21,9,5,"{""4826"":16,""58453"":16,""3491"":16,""45671"":16,""9808"":16}"
2996,baidu.com,ttl,2016-11-22T04:01:14.341Z,7,14,5,3,"{""3491"":4,""4766"":4,""9808"":4}"
2998,baidu.com,ttl,2017-01-03T04:01:14.341Z,15,8,2,4,"{""4808"":8,""36351"":8,""2914"":8,""4837"":8}"
2999,baidu.com,ttl,2017-01-17T04:01:14.341Z,15,10,3,4,"{""4808"":8,""174"":8,""4837"":8,""61317"":8}"
3000,baidu.com,ttl,2017-01-31T04:01:14.341Z,3,14,6,2,"{""18978"":2,""6939"":2}"
3005,google.co.il,ttl,2016-05-17T02:34:21.267Z,31,5,1,5,"{""15169"":16,""6453"":16,""16322"":16,""12880"":16,""29049"":16}"
3006,google.co.il,ttl,2016-06-14T02:34:21.267Z,3,135,73,2,"{""16322"":2,""12880"":2}"
3007,google.co.il,ttl,2016-07-19T02:34:21.267Z,7,100,54,3,"{""16322"":4,""12880"":4,""51026"":4}"
3008,google.co.il,ttl,2016-08-09T02:34:21.267Z,7,25,11,3,"{""6762"":4,""12880"":4,""51026"":4}"
3009,google.co.il,ttl,2016-08-23T02:34:21.267Z,3,63,31,2,"{""12880"":2,""51026"":2}"
3015,media.tumblr.com,dns,2017-01-31T02:34:21.267Z,3,145,108,2,"{""16322"":2,""12880"":2}"
3019,amazon.ca,ttl,2016-05-31T02:33:14.214Z,3,119,77,2,"{""4768"":2,""24466"":2}"
3020,amazon.ca,ttl,2016-06-07T02:33:14.214Z,21,114,68,5,"{""132347"":14,""29049"":12,""16322"":12,""12880"":12,""132692"":14}"
3021,amazon.ca,ttl,2016-06-14T02:33:14.214Z,7,100,61,3,"{""45413"":4,""4651"":4,""9931"":4}"
3023,amazon.ca,ttl,2016-07-26T02:33:14.214Z,13,9,3,4,"{""6453"":7,""6762"":7,""12880"":8,""51026"":8}"
3024,amazon.ca,ttl,2016-08-16T02:33:14.214Z,3,63,33,2,"{""12880"":2,""51026"":2}"
3025,amazon.ca,ttl,2016-08-23T02:33:14.214Z,3,36,20,2,"{""12880"":2,""51026"":2}"
3026,amazon.ca,ttl,2016-08-30T02:33:14.214Z,31,33,15,5,"{""197706"":16,""5391"":16,""8585"":16,""6762"":16,""21183"":16}"
3027,amazon.ca,block,2016-11-08T02:33:14.214Z,22,190,180,5,"{""20485"":11,""51026"":14,""29049"":12,""12880"":16,""16322"":12}"
3030,ontests.me,ttl,2016-06-07T02:33:14.214Z,3,136,76,2,"{""35432"":2,""197648"":2}"
3046,taobao.com,ttl,2016-09-13T04:59:24.381Z,3,15,6,3,"{""58461"":3,""2914"":2,""3327"":2}"
3048,taobao.com,ttl,2016-10-11T04:59:24.381Z,1,13,6,1,"{""4766"":1}"
3057,kapanlagi.com,ttl,2016-08-23T02:51:01.673Z,3,41,16,2,"{""12880"":2,""51026"":2}"
3058,kapanlagi.com,block,2017-02-14T02:51:01.673Z,3,161,154,2,"{""12880"":2,""51026"":2}"
3059,kapanlagi.com,dns,2017-02-14T02:51:01.673Z,1,174,173,1,"{""51026"":1}"
3060,kapanlagi.com,rst,2017-02-14T02:51:01.673Z,1,174,173,1,"{""51026"":1}"
3061,kapanlagi.com,status,2017-02-14T02:51:01.673Z,1,174,173,1,"{""51026"":1}"
3062,google.co.id,ttl,2016-06-28T02:33:14.214Z,3,108,61,2,"{""8544"":2,""197648"":2}"
3063,google.co.id,rst,2017-02-14T02:33:14.214Z,3,274,249,2,"{""8544"":2,""197648"":2}"
3064,google.co.id,status,2017-02-14T02:33:14.214Z,3,274,249,2,"{""8544"":2,""197648"":2}"
3065,dailymotion.com,dns,2017-02-14T06:42:32.400Z,52,51,34,6,"{""16322"":32,""6762"":28,""12880"":32,""9498"":26,""29049"":28,""200612"":26}"
3066,dailymotion.com,rst,2017-02-14T06:42:32.400Z,52,51,34,6,"{""16322"":32,""6762"":28,""12880"":32,""9498"":26,""29049"":28,""200612"":26}"
3067,dailymotion.com,status,2017-02-14T06:42:32.400Z,52,51,34,6,"{""16322"":32,""6762"":28,""12880"":32,""9498"":26,""29049"":28,""200612"":26}"
3068,citi.com,ttl,2016-06-28T00:40:53.603Z,15,11,3,4,"{""9186"":8,""13156"":8,""174"":8,""5626"":8}"
3069,citi.com,rst,2016-10-25T00:40:53.603Z,1,64,40,1,"{""5626"":1}"
3070,citi.com,status,2016-10-25T00:40:53.603Z,1,64,40,1,"{""5626"":1}"
3072,tumblr.com,ttl,2016-06-14T04:02:35.016Z,3,26,14,2,"{""48434"":2,""6736"":2}"
3073,tumblr.com,block,2017-02-07T04:02:35.016Z,3,234,347,2,"{""48434"":2,""6736"":2}"
3077,godaddy.com,ttl,2016-07-19T03:34:57.337Z,3,11,4,2,"{""36352"":2,""2828"":2}"
3079,roblox.com,ttl,2016-05-31T02:37:19.855Z,7,33,18,3,"{""7643"":4,""45899"":4,""3491"":4}"
3085,roblox.com,ttl,2016-07-19T02:37:19.855Z,3,19,7,3,"{""4637"":3,""15576"":2,""60311"":2}"
3086,roblox.com,ttl,2016-08-16T02:37:19.855Z,63,23,9,7,"{""45899"":42,""60311"":42,""7643"":42,""3356"":36,""30818"":36,""50613"":36,""15576"":42}"
3088,roblox.com,ttl,2016-08-30T02:37:19.855Z,1,13,6,1,"{""4637"":1}"
3089,roblox.com,ttl,2016-09-13T02:37:19.855Z,3,15,6,2,"{""36351"":2,""4637"":2}"
3091,roblox.com,ttl,2016-09-27T02:37:19.855Z,3,10,3,2,"{""36351"":2,""4637"":2}"
3092,roblox.com,ttl,2016-10-04T02:37:19.855Z,117,7,2,7,"{""19324"":64,""6453"":64,""3356"":60,""4637"":62,""30818"":60,""50613"":60,""36351"":62}"
3093,roblox.com,ttl,2016-10-11T02:37:19.855Z,233,8,2,8,"{""5413"":124,""19324"":128,""3257"":124,""6453"":120,""1299"":124,""30818"":120,""50613"":120,""3356"":120}"
3094,roblox.com,ttl,2016-10-25T02:37:19.855Z,117,7,2,7,"{""19324"":64,""6453"":64,""3356"":60,""4637"":62,""30818"":60,""50613"":60,""36351"":62}"
3095,roblox.com,ttl,2016-11-01T02:37:19.855Z,31,5,1,5,"{""30844"":16,""6453"":16,""29032"":16,""36997"":16,""19324"":16}"
3096,roblox.com,ttl,2016-11-08T02:37:19.855Z,15,4,1,4,"{""6453"":8,""50673"":8,""51430"":8,""19324"":8}"
3097,roblox.com,ttl,2016-12-06T02:37:19.855Z,7,14,5,4,"{""3356"":4,""30818"":4,""50613"":4,""20853"":7}"
3099,roblox.com,ttl,2016-12-20T02:37:19.855Z,105,7,4,7,"{""2914"":54,""19324"":64,""38001"":54,""6453"":64,""4637"":54,""20853"":57,""36351"":54}"
3100,roblox.com,ttl,2016-12-27T02:37:19.855Z,3,9,3,2,"{""36351"":2,""4637"":2}"
3101,roblox.com,ttl,2017-01-03T02:37:19.855Z,3,6,2,2,"{""36351"":2,""4637"":2}"
3104,roblox.com,ttl,2017-01-24T02:37:19.855Z,57,6,3,6,"{""45899"":30,""19324"":32,""7643"":30,""6453"":32,""4637"":30,""36351"":30}"
3106,roblox.com,ttl,2017-02-07T02:37:19.855Z,8,9,4,4,"{""4637"":5,""2914"":6,""36351"":6,""38001"":5}"
3111,zhihu.com,seq,2017-02-14T02:36:35.318Z,3,93,61,2,"{""6663"":2,""201924"":2}"
3112,zhihu.com,block,2017-02-14T02:36:35.318Z,3,115,88,2,"{""6663"":2,""201924"":2}"
3116,wikia.com,ttl,2016-05-10T03:55:53.462Z,15,21,9,4,"{""1299"":8,""16322"":8,""12880"":8,""6762"":8}"
3117,wikia.com,block,2016-11-15T03:55:53.462Z,7,68,47,3,"{""6762"":4,""12880"":4,""16322"":4}"
3120,businessinsider.com,ttl,2016-06-07T03:55:53.462Z,1,34,22,1,"{""13591"":1}"
3121,businessinsider.com,rst,2017-02-14T03:55:53.462Z,1,100,73,1,"{""13591"":1}"
3122,businessinsider.com,status,2017-02-14T03:55:53.462Z,1,100,73,1,"{""13591"":1}"
3128,sohu.com,ttl,2016-08-02T04:02:35.016Z,15,4,1,4,"{""15399"":8,""4134"":8,""6453"":8,""23724"":8}"
3134,netflix.com,ttl,2016-06-14T03:00:10.533Z,7,17,6,3,"{""48434"":4,""14618"":4,""6736"":4}"
3135,netflix.com,block,2017-02-14T03:00:10.533Z,3,100,82,2,"{""48434"":2,""6736"":2}"
3136,netflix.com,dns,2017-02-21T03:00:10.533Z,6,85,68,3,"{""6762"":3,""12880"":4,""16322"":4}"
3137,netflix.com,rst,2017-02-21T03:00:10.533Z,18,85,68,5,"{""48434"":12,""16322"":12,""12880"":12,""6736"":12,""6762"":9}"
3138,netflix.com,status,2017-02-21T03:00:10.533Z,18,85,68,5,"{""48434"":12,""16322"":12,""12880"":12,""6736"":12,""6762"":9}"
3139,1905.com,block,2016-10-18T03:22:56.975Z,3,113,85,2,"{""48434"":2,""6736"":2}"
3140,naver.jp,block,2017-02-14T02:51:01.673Z,3,13,4,2,"{""48434"":2,""6736"":2}"
3144,eksisozluk.com,ttl,2016-06-14T04:16:55.390Z,3,50,21,2,"{""48434"":2,""6736"":2}"
3145,eksisozluk.com,block,2016-11-29T04:16:55.390Z,3,94,68,2,"{""48434"":2,""6736"":2}"
3146,eksisozluk.com,dns,2016-11-29T04:16:55.390Z,9,97,71,4,"{""48434"":6,""12880"":6,""16322"":6,""6736"":6}"
3147,eksisozluk.com,rst,2016-11-29T04:16:55.390Z,9,97,71,4,"{""48434"":6,""12880"":6,""16322"":6,""6736"":6}"
3148,eksisozluk.com,status,2016-11-29T04:16:55.390Z,9,97,71,4,"{""48434"":6,""12880"":6,""16322"":6,""6736"":6}"
3150,adidas.tmall.com,ttl,2016-09-13T00:06:36.795Z,31,5,1,5,"{""4812"":16,""37963"":16,""4134"":16,""38001"":16,""3491"":16}"
3151,adidas.tmall.com,ttl,2016-11-01T00:06:36.795Z,31,5,1,5,"{""4637"":16,""33438"":16,""37963"":16,""4134"":16,""1221"":16}"
3152,adidas.tmall.com,ttl,2016-11-22T00:06:36.795Z,15,18,10,5,"{""3491"":12,""6461"":10,""33785"":9,""38001"":9,""30496"":10}"
3153,adidas.tmall.com,ttl,2016-11-29T00:06:36.795Z,3,18,8,3,"{""59564"":2,""201011"":3,""9002"":2}"
3154,adidas.tmall.com,ttl,2016-12-06T00:06:36.795Z,7,22,9,4,"{""17621"":4,""33785"":7,""39324"":4,""47605"":4}"
3157,adidas.tmall.com,ttl,2016-12-27T00:06:36.795Z,3,21,9,2,"{""3491"":2,""38001"":2}"
3158,adidas.tmall.com,ttl,2017-01-03T00:06:36.795Z,1,14,7,1,"{""35017"":1}"
3164,nih.gov,seq,2017-02-14T06:42:32.400Z,1,12,5,1,"{""33182"":1}"
3169,chaoshi.tmall.com,ttl,2016-08-16T04:06:35.351Z,3,22,8,2,"{""32475"":2,""3356"":2}"
3172,pinterest.com,ttl,2016-07-19T03:31:57.670Z,3,19,9,2,"{""48434"":2,""6736"":2}"
3173,pinterest.com,block,2016-12-06T03:31:57.670Z,3,82,60,2,"{""48434"":2,""6736"":2}"
3174,pinterest.com,dns,2017-02-14T03:31:57.670Z,12,69,48,4,"{""29049"":6,""16322"":8,""12880"":8,""6762"":6}"
3175,pinterest.com,rst,2017-02-14T03:31:57.670Z,108,69,48,8,"{""48434"":72,""16322"":72,""197648"":72,""6762"":54,""12880"":72,""29049"":54,""6736"":72,""8544"":72}"
3176,pinterest.com,status,2017-02-14T03:31:57.670Z,108,69,48,8,"{""48434"":72,""16322"":72,""197648"":72,""6762"":54,""12880"":72,""29049"":54,""6736"":72,""8544"":72}"
3177,vimeo.com,ttl,2016-05-10T03:55:53.462Z,15,20,8,4,"{""1299"":8,""16322"":8,""12880"":8,""6762"":8}"
3178,vimeo.com,block,2017-02-28T03:55:53.462Z,7,117,131,3,"{""16322"":4,""12880"":4,""6762"":4}"
3180,vimeo.com,rst,2017-03-07T03:55:53.462Z,7,87,75,3,"{""16322"":4,""12880"":4,""6762"":4}"
3181,bbc.co.uk,ttl,2016-06-07T03:00:10.533Z,1,28,15,1,"{""7552"":1}"
3182,bbc.co.uk,dns,2017-02-14T03:00:10.533Z,7,78,66,3,"{""6762"":4,""12880"":4,""16322"":4}"
3183,bbc.co.uk,rst,2017-02-14T03:00:10.533Z,7,78,66,4,"{""7552"":7,""16322"":4,""12880"":4,""6762"":4}"
3184,bbc.co.uk,status,2017-02-14T03:00:10.533Z,7,78,66,4,"{""7552"":7,""16322"":4,""12880"":4,""6762"":4}"
3185,icicibank.com,ttl,2016-06-28T06:42:32.400Z,15,4,1,4,"{""9498"":8,""8544"":8,""17436"":8,""197648"":8}"
3186,icicibank.com,ttl,2016-07-05T06:42:32.400Z,15,4,1,4,"{""9498"":8,""8544"":8,""17436"":8,""197648"":8}"
3187,icicibank.com,rst,2017-02-07T06:42:32.400Z,3,43,23,2,"{""8544"":2,""197648"":2}"
3188,icicibank.com,status,2017-02-07T06:42:32.400Z,3,43,23,2,"{""8544"":2,""197648"":2}"
3189,quora.com,ttl,2016-07-19T09:37:19.900Z,3,8,3,2,"{""48434"":2,""6736"":2}"
3190,quora.com,block,2017-01-03T09:37:19.900Z,3,30,14,2,"{""48434"":2,""6736"":2}"
3191,quora.com,dns,2017-01-24T09:37:19.900Z,28,40,18,5,"{""12880"":16,""29049"":14,""16322"":16,""20485"":14,""6762"":16}"
3192,quora.com,rst,2017-02-14T09:37:19.900Z,3,33,15,2,"{""48434"":2,""6736"":2}"
3193,quora.com,status,2017-02-14T09:37:19.900Z,3,33,15,2,"{""48434"":2,""6736"":2}"
3199,uol.com.br,ttl,2016-06-28T02:33:14.214Z,27,43,24,6,"{""6830"":18,""32475"":18,""26615"":18,""1200"":18,""1136"":18,""36351"":18}"
3200,uol.com.br,ttl,2016-07-05T02:33:14.214Z,217,39,17,8,"{""12956"":112,""33182"":124,""3549"":124,""27699"":112,""6503"":124,""10429"":112,""9002"":112,""59564"":112}"
3201,uol.com.br,ttl,2016-08-23T02:33:14.214Z,3,32,12,3,"{""36351"":2,""36352"":3,""26615"":2}"
3202,uol.com.br,ttl,2016-08-30T02:33:14.214Z,1,23,10,1,"{""36352"":1}"
3209,youth.cn,ttl,2016-05-10T05:47:56.508Z,7,3,1,3,"{""133752"":4,""3491"":4,""23724"":4}"
3210,youth.cn,ttl,2016-05-24T05:47:56.508Z,31,5,1,5,"{""198310"":16,""29076"":16,""4134"":16,""1299"":16,""23724"":16}"
3211,youth.cn,ttl,2016-06-21T05:47:56.508Z,63,6,1,6,"{""8220"":32,""4134"":32,""60311"":32,""15576"":32,""3303"":32,""23724"":32}"
3212,youth.cn,ttl,2016-06-28T05:47:56.508Z,63,6,1,6,"{""8220"":32,""4134"":32,""60311"":32,""15576"":32,""3303"":32,""23724"":32}"
3213,youth.cn,ttl,2016-07-05T05:47:56.508Z,3,7,2,2,"{""4657"":2,""38001"":2}"
3214,youth.cn,ttl,2016-07-12T05:47:56.508Z,63,6,1,6,"{""8220"":32,""4134"":32,""60311"":32,""15576"":32,""3303"":32,""23724"":32}"
3215,youth.cn,ttl,2016-07-19T05:47:56.508Z,15,4,1,4,"{""4657"":8,""38001"":8,""4134"":8,""23724"":8}"
3216,youth.cn,ttl,2016-07-26T05:47:56.508Z,15,4,1,4,"{""18978"":8,""6939"":8,""4134"":8,""23724"":8}"
3217,youth.cn,ttl,2016-08-23T05:47:56.508Z,15,4,1,4,"{""20473"":8,""174"":8,""4134"":8,""23724"":8}"
3218,youth.cn,ttl,2016-08-30T05:47:56.508Z,7,3,1,3,"{""2914"":4,""35017"":4,""23724"":4}"
3219,youth.cn,ttl,2016-09-27T05:47:56.508Z,7,6,2,3,"{""4134"":4,""2914"":4,""7552"":4}"
3220,youth.cn,rst,2017-02-14T05:47:56.508Z,45,30,12,7,"{""8220"":24,""60311"":24,""38001"":30,""4657"":30,""15576"":24,""7552"":45,""3303"":24}"
3221,youth.cn,status,2017-02-14T05:47:56.508Z,45,30,12,7,"{""8220"":24,""60311"":24,""38001"":30,""4657"":30,""15576"":24,""7552"":45,""3303"":24}"
3222,hootsuite.com,ttl,2016-07-22T23:50:33.944Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
3223,hootsuite.com,block,2016-10-14T23:50:33.944Z,3,5,2,2,"{""48434"":2,""6736"":2}"
3224,hootsuite.com,rst,2016-11-25T23:50:33.944Z,3,6,2,2,"{""48434"":2,""6736"":2}"
3225,hootsuite.com,status,2016-11-25T23:50:33.944Z,3,6,2,2,"{""48434"":2,""6736"":2}"
3226,chinadaily.com.cn,ttl,2016-12-06T04:01:14.341Z,27,5,2,5,"{""2914"":14,""36351"":14,""4847"":16,""4134"":16,""3462"":15}"
3227,chinadaily.com.cn,ttl,2017-01-17T04:01:14.341Z,27,5,2,5,"{""2914"":14,""36351"":14,""4847"":16,""4134"":16,""4766"":15}"
3228,chinadaily.com.cn,ttl,2017-01-31T04:01:14.341Z,15,4,1,4,"{""4847"":8,""4134"":8,""8100"":8,""36678"":8}"
3231,watsons.tmall.com,ttl,2016-09-19T06:08:21.590Z,1,35,23,1,"{""5413"":1}"
3240,php.net,seq,2016-11-07T02:08:22.019Z,3,78,46,2,"{""42708"":2,""60778"":2}"
3245,vice.com,ttl,2016-07-19T06:42:32.400Z,3,7,2,2,"{""48434"":2,""6736"":2}"
3246,vice.com,block,2017-02-14T06:42:32.400Z,3,33,20,2,"{""48434"":2,""6736"":2}"
3247,vice.com,dns,2017-02-14T06:42:32.400Z,21,38,22,5,"{""48434"":14,""12880"":12,""6762"":12,""6736"":14,""16322"":12}"
3248,vice.com,rst,2017-02-14T06:42:32.400Z,21,38,22,5,"{""48434"":14,""12880"":12,""6762"":12,""6736"":14,""16322"":12}"
3249,vice.com,status,2017-02-14T06:42:32.400Z,21,38,22,5,"{""48434"":14,""12880"":12,""6762"":12,""6736"":14,""16322"":12}"
3250,weibo.com,ttl,2016-06-14T05:57:03.059Z,1,109,66,1,"{""201011"":1}"
3251,weibo.com,ttl,2016-06-21T05:57:03.059Z,1,109,64,1,"{""6503"":1}"
3253,weibo.com,ttl,2016-07-05T05:57:03.059Z,1,67,40,1,"{""13739"":1}"
3255,weibo.com,ttl,2016-09-27T05:57:03.059Z,3,26,11,3,"{""201011"":3,""701"":2,""38001"":2}"
3258,hurriyet.com.tr,ttl,2016-05-17T02:34:21.267Z,127,7,1,7,"{""9121"":64,""16322"":64,""6762"":64,""12880"":64,""1299"":64,""29049"":64,""12978"":64}"
3259,hurriyet.com.tr,ttl,2016-06-14T02:34:21.267Z,3,116,74,2,"{""48434"":2,""6736"":2}"
3260,hurriyet.com.tr,ttl,2016-07-19T02:34:21.267Z,3,65,40,2,"{""48434"":2,""6736"":2}"
3261,hurriyet.com.tr,ttl,2016-08-02T02:34:21.267Z,63,6,1,6,"{""9121"":32,""51026"":32,""6762"":32,""12880"":32,""1299"":32,""12978"":32}"
3262,hurriyet.com.tr,ttl,2016-08-16T02:34:21.267Z,7,82,47,3,"{""6762"":4,""12880"":4,""51026"":4}"
3263,hurriyet.com.tr,ttl,2016-08-23T02:34:21.267Z,7,53,28,3,"{""6762"":4,""12880"":4,""51026"":4}"
3264,hurriyet.com.tr,block,2016-10-25T02:34:21.267Z,81,231,173,7,"{""48434"":54,""16322"":42,""51026"":45,""6762"":48,""12880"":48,""29049"":42,""6736"":54}"
3265,hurriyet.com.tr,dns,2016-10-25T02:34:21.267Z,3,233,177,4,"{""48434"":2,""29049"":3,""6736"":2,""51026"":3}"
3266,hurriyet.com.tr,rst,2016-10-25T02:34:21.267Z,3,233,177,4,"{""48434"":2,""29049"":3,""6736"":2,""51026"":3}"
3267,hurriyet.com.tr,status,2016-10-25T02:34:21.267Z,3,233,177,4,"{""48434"":2,""29049"":3,""6736"":2,""51026"":3}"
3268,sharepoint.com,ttl,2016-07-05T02:33:14.214Z,3,45,23,2,"{""8544"":2,""197648"":2}"
3269,sharepoint.com,rst,2017-02-07T02:33:14.214Z,1,230,176,1,"{""8544"":1}"
3270,sharepoint.com,status,2017-02-07T02:33:14.214Z,1,230,176,1,"{""8544"":1}"
3271,nba.com,ttl,2016-06-28T02:51:01.673Z,3,21,12,2,"{""8544"":2,""197648"":2}"
3278,digikala.com,ttl,2016-12-13T05:20:25.359Z,1,37,22,1,"{""39122"":1}"
3279,digikala.com,ttl,2017-01-17T05:20:25.359Z,3,38,20,2,"{""59564"":2,""9002"":2}"
3287,washingtonpost.com,ttl,2016-05-17T02:36:35.318Z,63,6,1,6,"{""16322"":32,""33047"":32,""6762"":32,""12880"":32,""1299"":32,""29049"":32}"
3288,washingtonpost.com,ttl,2016-06-14T02:36:35.318Z,3,154,98,2,"{""48434"":2,""6736"":2}"
3289,washingtonpost.com,ttl,2016-07-19T02:36:35.318Z,3,79,47,2,"{""48434"":2,""6736"":2}"
3290,washingtonpost.com,ttl,2016-08-02T02:36:35.318Z,31,5,1,5,"{""33047"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
3291,washingtonpost.com,ttl,2016-08-09T02:36:35.318Z,7,28,13,3,"{""6762"":4,""12880"":4,""51026"":4}"
3292,washingtonpost.com,ttl,2016-08-16T02:36:35.318Z,7,101,58,3,"{""6762"":4,""12880"":4,""51026"":4}"
3293,washingtonpost.com,ttl,2016-08-23T02:36:35.318Z,7,61,39,3,"{""6762"":4,""12880"":4,""51026"":4}"
3294,washingtonpost.com,block,2016-11-08T02:36:35.318Z,21,243,203,5,"{""48434"":14,""12880"":12,""6762"":12,""6736"":14,""51026"":12}"
3295,washingtonpost.com,rst,2017-02-14T02:36:35.318Z,3,245,188,4,"{""48434"":2,""29049"":3,""6736"":2,""51026"":3}"
3296,washingtonpost.com,status,2017-02-14T02:36:35.318Z,3,245,188,4,"{""48434"":2,""29049"":3,""6736"":2,""51026"":3}"
3297,dailymail.co.uk,ttl,2016-07-19T04:04:25.253Z,63,16,5,6,"{""16322"":32,""51026"":32,""3549"":32,""12880"":32,""6453"":32,""3356"":32}"
3298,dailymail.co.uk,block,2017-02-21T04:04:25.253Z,7,259,312,3,"{""16322"":4,""12880"":4,""51026"":4}"
3299,dailymail.co.uk,rst,2017-03-07T04:04:25.253Z,1,196,168,1,"{""51026"":1}"
3300,dailymail.co.uk,status,2017-03-07T04:04:25.253Z,1,196,168,1,"{""51026"":1}"
3306,ck101.com,ttl,2016-06-28T02:33:14.214Z,3,102,61,2,"{""8544"":2,""197648"":2}"
3307,ck101.com,ttl,2016-07-26T02:33:14.214Z,13,10,4,4,"{""6453"":7,""6762"":7,""12880"":8,""51026"":8}"
3308,ck101.com,seq,2016-08-02T02:33:14.214Z,105,206,139,7,"{""5391"":56,""21183"":56,""197706"":56,""43333"":60,""12831"":60,""5550"":60,""8585"":56}"
3309,ck101.com,block,2016-08-09T02:33:14.214Z,87,195,133,7,"{""51026"":58,""34426"":48,""12880"":58,""8966"":45,""35753"":48,""8781"":45,""51975"":48}"
3310,ck101.com,rst,2016-08-23T02:33:14.214Z,9,206,139,4,"{""8544"":6,""197648"":6,""12880"":6,""51026"":6}"
3311,clickadu.com,ttl,2016-06-28T00:00:22.670Z,1,121,94,1,"{""8544"":1}"
3312,clickadu.com,rst,2016-11-01T00:00:22.670Z,1,212,177,1,"{""8544"":1}"
3313,clickadu.com,status,2016-11-01T00:00:22.670Z,1,212,177,1,"{""8544"":1}"
3323,suning.com,ttl,2016-06-28T00:00:22.670Z,5,149,109,3,"{""8544"":3,""35432"":3,""197648"":4}"
3324,suning.com,ttl,2016-07-05T00:00:22.670Z,3,59,40,2,"{""8544"":2,""197648"":2}"
3325,suning.com,rst,2016-10-25T00:00:22.670Z,2,190,167,2,"{""8544"":1,""197648"":2}"
3326,suning.com,status,2016-10-25T00:00:22.670Z,2,190,167,2,"{""8544"":1,""197648"":2}"
3327,videomega.tv,ttl,2016-06-07T00:00:22.976Z,3,163,92,2,"{""9498"":2,""56202"":2}"
3328,videomega.tv,ttl,2016-06-14T00:00:22.976Z,21,131,71,5,"{""9498"":14,""56202"":14,""16322"":12,""12880"":12,""6762"":12}"
3329,videomega.tv,ttl,2016-06-21T00:00:22.976Z,3,132,73,2,"{""9498"":2,""56202"":2}"
3330,videomega.tv,ttl,2016-07-19T00:00:22.976Z,3,88,45,2,"{""9498"":2,""56202"":2}"
3331,videomega.tv,ttl,2016-08-02T00:00:22.976Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
3332,videomega.tv,ttl,2016-08-09T00:00:22.976Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
3333,videomega.tv,ttl,2016-08-16T00:00:22.976Z,18,106,53,5,"{""12880"":12,""9498"":12,""6762"":9,""56202"":12,""51026"":12}"
3334,videomega.tv,ttl,2016-08-23T00:00:22.976Z,7,61,31,3,"{""6762"":4,""12880"":4,""51026"":4}"
3335,videomega.tv,seq,2016-09-13T00:00:22.976Z,3,210,135,2,"{""9498"":2,""56202"":2}"
3341,viralthread.com,ttl,2016-07-19T00:00:22.670Z,7,84,43,3,"{""16322"":4,""12880"":4,""51026"":4}"
3342,viralthread.com,ttl,2016-07-26T00:00:22.670Z,15,15,7,4,"{""6453"":8,""6762"":8,""12880"":8,""51026"":8}"
3343,viralthread.com,ttl,2016-08-16T00:00:22.670Z,7,93,47,3,"{""6762"":4,""12880"":4,""51026"":4}"
3344,viralthread.com,ttl,2016-08-23T00:00:22.670Z,6,65,34,3,"{""6762"":3,""12880"":4,""51026"":4}"
3345,viralthread.com,seq,2016-09-06T00:00:22.670Z,7,184,119,3,"{""19531"":4,""25780"":4,""19844"":4}"
3346,viralthread.com,block,2016-09-06T00:00:22.670Z,84,190,122,7,"{""19531"":48,""19844"":48,""16322"":42,""51026"":56,""6762"":42,""12880"":56,""25780"":48}"
3347,viralthread.com,dns,2016-09-06T00:00:22.670Z,7,191,126,4,"{""19531"":4,""25780"":4,""19844"":4,""51026"":7}"
3348,viralthread.com,rst,2016-09-06T00:00:22.670Z,7,191,126,4,"{""19531"":4,""25780"":4,""19844"":4,""51026"":7}"
3349,viralthread.com,status,2016-09-06T00:00:22.670Z,7,191,126,4,"{""19531"":4,""25780"":4,""19844"":4,""51026"":7}"
3350,acfun.tv,block,2016-09-20T02:33:14.214Z,6,243,234,3,"{""16322"":3,""12880"":4,""51026"":4}"
3351,acfun.tv,dns,2016-09-20T02:33:14.214Z,1,248,241,1,"{""51026"":1}"
3352,acfun.tv,rst,2016-09-20T02:33:14.214Z,1,248,241,1,"{""51026"":1}"
3353,acfun.tv,status,2016-09-20T02:33:14.214Z,1,248,241,1,"{""51026"":1}"
3354,clipconverter.cc,ttl,2016-07-29T00:17:49.303Z,15,4,1,4,"{""16276"":8,""6762"":8,""12880"":8,""51026"":8}"
3355,clipconverter.cc,ttl,2016-08-05T00:17:49.303Z,15,4,1,4,"{""16276"":8,""6762"":8,""12880"":8,""51026"":8}"
3356,clipconverter.cc,ttl,2016-08-12T00:17:49.303Z,3,46,24,2,"{""12880"":2,""51026"":2}"
3357,clipconverter.cc,ttl,2016-08-19T00:17:49.303Z,7,53,25,3,"{""6453"":4,""12880"":4,""51026"":4}"
3358,clipconverter.cc,block,2016-11-04T00:17:49.303Z,3,94,64,2,"{""12880"":2,""51026"":2}"
3359,clipconverter.cc,dns,2016-11-04T00:17:49.303Z,1,95,65,1,"{""51026"":1}"
3360,clipconverter.cc,rst,2016-11-04T00:17:49.303Z,1,95,65,1,"{""51026"":1}"
3361,clipconverter.cc,status,2016-11-04T00:17:49.303Z,1,95,65,1,"{""51026"":1}"
3362,behance.net,dns,2017-02-10T01:19:17.412Z,13,140,131,4,"{""6453"":7,""6762"":7,""12880"":8,""16322"":8}"
3363,behance.net,rst,2017-02-10T01:19:17.412Z,13,140,131,4,"{""6453"":7,""6762"":7,""12880"":8,""16322"":8}"
3364,behance.net,status,2017-02-10T01:19:17.412Z,13,140,131,4,"{""6453"":7,""6762"":7,""12880"":8,""16322"":8}"
3365,tuberel.com,ttl,2016-07-19T00:00:25.097Z,3,88,45,2,"{""48434"":2,""6736"":2}"
3366,tuberel.com,ttl,2016-08-02T00:00:25.097Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
3367,tuberel.com,ttl,2016-08-16T00:00:25.097Z,3,91,48,2,"{""12880"":2,""51026"":2}"
3370,tuberel.com,rst,2016-10-04T00:00:25.097Z,3,244,174,3,"{""48434"":2,""6736"":2,""51026"":3}"
3371,tuberel.com,status,2016-10-04T00:00:25.097Z,3,244,174,3,"{""48434"":2,""6736"":2,""51026"":3}"
3372,abcnews.go.com,ttl,2016-06-28T00:00:22.670Z,3,19,8,2,"{""8544"":2,""197648"":2}"
3373,abcnews.go.com,rst,2016-07-19T00:00:22.670Z,3,25,14,2,"{""8544"":2,""197648"":2}"
3374,abcnews.go.com,status,2016-07-19T00:00:22.670Z,3,25,14,2,"{""8544"":2,""197648"":2}"
3375,bp.blogspot.com,ttl,2016-06-09T22:03:19.913Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
3376,bp.blogspot.com,block,2016-07-07T22:03:19.913Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
3377,bp.blogspot.com,rst,2016-07-21T22:03:19.913Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
3378,bp.blogspot.com,status,2016-07-21T22:03:19.913Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
3384,gamefaqs.com,ttl,2016-07-22T00:17:49.303Z,7,105,59,3,"{""6762"":4,""12880"":4,""51026"":4}"
3385,gamefaqs.com,ttl,2016-07-29T00:17:49.303Z,31,5,1,5,"{""6453"":16,""32787"":16,""6623"":16,""12880"":16,""51026"":16}"
3386,gamefaqs.com,block,2017-02-10T00:17:49.303Z,6,200,171,3,"{""6762"":3,""12880"":4,""51026"":4}"
3387,gamefaqs.com,dns,2017-02-10T00:17:49.303Z,1,204,180,1,"{""51026"":1}"
3388,gamefaqs.com,rst,2017-02-10T00:17:49.303Z,1,204,180,1,"{""51026"":1}"
3389,gamefaqs.com,status,2017-02-10T00:17:49.303Z,1,204,180,1,"{""51026"":1}"
3390,beeg.com,dns,2016-12-26T00:20:46.178Z,7,22,10,3,"{""6762"":4,""12880"":4,""16322"":4}"
3391,thepiratebay.org,ttl,2016-06-07T00:00:25.097Z,1,158,91,1,"{""56202"":1}"
3392,thepiratebay.org,ttl,2016-06-14T00:00:25.097Z,15,136,74,4,"{""16322"":8,""6762"":8,""12880"":8,""29049"":8}"
3393,thepiratebay.org,ttl,2016-06-28T00:00:25.097Z,3,126,72,2,"{""8544"":2,""197648"":2}"
3394,thepiratebay.org,ttl,2016-07-19T00:00:25.097Z,7,99,48,4,"{""16322"":4,""56202"":7,""12880"":4,""51026"":4}"
3395,thepiratebay.org,ttl,2016-07-26T00:00:25.097Z,13,15,7,4,"{""6453"":7,""6762"":7,""12880"":8,""51026"":8}"
3396,thepiratebay.org,ttl,2016-08-02T00:00:25.097Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
3397,thepiratebay.org,ttl,2016-08-09T00:00:25.097Z,29,5,2,5,"{""12880"":16,""6453"":15,""6762"":15,""13335"":16,""51026"":16}"
3398,thepiratebay.org,ttl,2016-08-16T00:00:25.097Z,9,109,54,4,"{""9498"":6,""12880"":6,""56202"":6,""51026"":6}"
3399,thepiratebay.org,ttl,2016-08-23T00:00:25.097Z,3,59,29,2,"{""12880"":2,""51026"":2}"
3400,thepiratebay.org,ttl,2016-09-20T00:00:25.097Z,3,53,26,2,"{""9498"":2,""33480"":2}"
3404,extratorrent.cc,ttl,2016-05-17T02:34:21.267Z,31,5,1,5,"{""12880"":16,""6453"":16,""16322"":16,""13335"":16,""6762"":16}"
3405,extratorrent.cc,ttl,2016-05-31T02:34:21.267Z,3,149,88,2,"{""9498"":2,""56202"":2}"
3406,extratorrent.cc,ttl,2016-06-07T02:34:21.267Z,3,126,73,2,"{""9498"":2,""56202"":2}"
3407,extratorrent.cc,ttl,2016-06-14T02:34:21.267Z,3,136,76,2,"{""9498"":2,""56202"":2}"
3408,extratorrent.cc,ttl,2016-06-21T02:34:21.267Z,3,135,75,2,"{""9498"":2,""56202"":2}"
3409,extratorrent.cc,ttl,2016-07-19T02:34:21.267Z,9,95,49,4,"{""9498"":6,""48434"":6,""6736"":6,""56202"":6}"
3410,extratorrent.cc,ttl,2016-08-16T02:34:21.267Z,9,85,43,4,"{""9498"":6,""12880"":6,""56202"":6,""51026"":6}"
3411,extratorrent.cc,ttl,2016-08-23T02:34:21.267Z,7,67,32,3,"{""6762"":4,""12880"":4,""51026"":4}"
3416,canva.com,rst,2017-02-13T02:43:38.610Z,3,168,126,2,"{""14828"":2,""9286"":2}"
3417,canva.com,status,2017-02-13T02:43:38.610Z,3,168,126,2,"{""14828"":2,""9286"":2}"
3428,ameblo.jp,ttl,2016-05-10T02:33:14.214Z,15,91,56,4,"{""6762"":8,""16322"":8,""12880"":8,""29049"":8}"
3429,ameblo.jp,ttl,2016-06-14T02:33:14.214Z,3,137,87,2,"{""48434"":2,""6736"":2}"
3430,ameblo.jp,ttl,2016-07-19T02:33:14.214Z,3,78,43,2,"{""48434"":2,""6736"":2}"
3431,ameblo.jp,ttl,2016-12-20T02:33:14.214Z,7,3,1,3,"{""4766"":4,""2497"":4,""63997"":4}"
3432,ameblo.jp,block,2017-02-28T02:33:14.214Z,21,228,240,5,"{""12880"":12,""48434"":14,""16322"":12,""6736"":14,""29049"":12}"
3433,ameblo.jp,rst,2017-03-14T02:33:14.214Z,21,235,245,5,"{""12880"":12,""48434"":14,""29049"":12,""6736"":14,""16322"":12}"
3434,wp.com,dns,2016-11-01T00:00:25.097Z,6,213,161,3,"{""16322"":4,""12880"":4,""6762"":3}"
3435,wp.com,rst,2016-11-01T00:00:25.097Z,6,213,161,3,"{""16322"":4,""12880"":4,""6762"":3}"
3436,wp.com,status,2016-11-01T00:00:25.097Z,6,213,161,3,"{""16322"":4,""12880"":4,""6762"":3}"
3437,ozock.com,ttl,2016-06-28T00:00:25.097Z,3,121,71,2,"{""8544"":2,""197648"":2}"
3438,ozock.com,seq,2016-10-11T00:00:25.097Z,1,247,184,1,"{""8999"":1}"
3439,ozock.com,rst,2016-10-25T00:00:25.097Z,1,251,190,1,"{""8544"":1}"
3440,ozock.com,status,2016-10-25T00:00:25.097Z,1,251,190,1,"{""8544"":1}"
3441,sh.st,seq,2016-10-11T02:33:14.214Z,1,236,202,1,"{""16322"":1}"
3442,mercadolibre.com.ar,ttl,2016-06-14T00:00:25.097Z,3,110,63,2,"{""48434"":2,""6736"":2}"
3443,mercadolibre.com.ar,ttl,2016-08-02T00:00:25.097Z,31,5,1,5,"{""12956"":16,""51026"":16,""53387"":16,""12880"":16,""6762"":16}"
3444,mercadolibre.com.ar,block,2016-11-08T00:00:25.097Z,3,173,133,2,"{""48434"":2,""6736"":2}"
3445,mercadolibre.com.ar,rst,2016-12-20T00:00:25.097Z,9,173,124,4,"{""48434"":6,""12880"":6,""6736"":6,""51026"":6}"
3450,douyu.com,ttl,2016-05-31T02:25:53.611Z,3,179,125,2,"{""35432"":2,""197648"":2}"
3451,douyu.com,ttl,2016-06-07T02:25:53.611Z,1,138,96,1,"{""197648"":1}"
3452,douyu.com,ttl,2016-06-28T02:25:53.611Z,3,109,76,2,"{""8544"":2,""197648"":2}"
3453,douyu.com,ttl,2016-07-05T02:25:53.611Z,3,61,42,2,"{""8544"":2,""197648"":2}"
3456,upwork.com,ttl,2016-05-31T00:00:25.097Z,3,143,88,2,"{""35432"":2,""197648"":2}"
3457,upwork.com,ttl,2016-07-05T00:00:25.097Z,3,60,31,2,"{""8544"":2,""197648"":2}"
3458,upwork.com,seq,2016-11-15T00:00:25.097Z,1,240,174,1,"{""6830"":1}"
3459,upwork.com,rst,2016-12-27T00:00:25.097Z,5,240,174,3,"{""8544"":3,""35432"":3,""197648"":4}"
3460,123movies.to,ttl,2016-09-19T02:48:32.476Z,3,153,89,2,"{""9498"":2,""56202"":2}"
3463,123movies.to,rst,2016-11-28T02:48:32.476Z,3,193,127,2,"{""9498"":2,""56202"":2}"
3464,123movies.to,status,2016-11-28T02:48:32.476Z,3,193,127,2,"{""9498"":2,""56202"":2}"
3465,rt.com,ttl,2016-08-09T02:34:21.267Z,15,27,11,5,"{""41828"":8,""57127"":8,""12644"":8,""39122"":15,""16016"":8}"
3467,rt.com,ttl,2017-01-31T02:34:21.267Z,15,33,16,4,"{""34989"":8,""24862"":8,""12552"":8,""49788"":8}"
3468,rt.com,ttl,2017-02-07T02:34:21.267Z,1,28,15,1,"{""2914"":1}"
3474,nbcolympics.com,ttl,2016-08-16T00:06:36.795Z,7,115,79,3,"{""6762"":4,""12880"":4,""51026"":4}"
3475,nbcolympics.com,ttl,2016-08-23T00:06:36.795Z,3,76,38,2,"{""12880"":2,""51026"":2}"
3476,nbcolympics.com,block,2016-09-13T00:06:36.795Z,3,144,131,2,"{""12880"":2,""51026"":2}"
3477,nbcolympics.com,dns,2016-09-13T00:06:36.795Z,1,145,137,1,"{""51026"":1}"
3478,nbcolympics.com,rst,2016-09-13T00:06:36.795Z,1,145,137,1,"{""51026"":1}"
3479,nbcolympics.com,status,2016-09-13T00:06:36.795Z,1,145,137,1,"{""51026"":1}"
3480,zippyshare.com,ttl,2016-05-17T02:36:35.318Z,15,4,1,4,"{""6453"":8,""16276"":8,""16322"":8,""12880"":8}"
3481,zippyshare.com,block,2017-02-14T02:36:35.318Z,7,45,22,3,"{""6453"":4,""16322"":4,""12880"":4}"
3482,zippyshare.com,dns,2017-02-14T02:36:35.318Z,7,47,23,3,"{""6453"":4,""16322"":4,""12880"":4}"
3483,zippyshare.com,rst,2017-02-14T02:36:35.318Z,7,47,23,3,"{""6453"":4,""16322"":4,""12880"":4}"
3484,zippyshare.com,status,2017-02-14T02:36:35.318Z,7,47,23,3,"{""6453"":4,""16322"":4,""12880"":4}"
3486,yts.ag,dns,2016-11-30T00:10:23.394Z,3,181,113,2,"{""16322"":2,""12880"":2}"
3487,blogspot.jp,ttl,2016-08-09T02:33:14.214Z,15,4,1,4,"{""15169"":8,""6762"":8,""12880"":8,""51026"":8}"
3488,blogspot.jp,block,2016-12-20T02:33:14.214Z,3,214,156,2,"{""12880"":2,""51026"":2}"
3489,blogspot.jp,rst,2017-02-14T02:33:14.214Z,7,207,135,3,"{""6762"":4,""12880"":4,""51026"":4}"
3490,blogspot.jp,status,2017-02-14T02:33:14.214Z,7,207,135,3,"{""6762"":4,""12880"":4,""51026"":4}"
3493,list.tmall.com,ttl,2016-12-05T03:47:16.871Z,31,5,1,5,"{""17621"":16,""37963"":16,""24940"":16,""4837"":16,""3257"":16}"
3494,list.tmall.com,ttl,2016-12-26T03:47:16.871Z,3,7,2,2,"{""3491"":2,""38001"":2}"
3498,list.tmall.com,ttl,2017-01-23T03:47:16.871Z,3,22,9,3,"{""4812"":2,""29405"":3,""3327"":2}"
3499,list.tmall.com,ttl,2017-01-30T03:47:16.871Z,87,12,4,7,"{""17621"":48,""3491"":58,""4837"":48,""38001"":58,""20853"":45,""174"":48,""61317"":45}"
3505,nordstrom.com,ttl,2016-08-11T21:38:11.920Z,7,102,55,3,"{""6762"":4,""12880"":4,""51026"":4}"
3506,nordstrom.com,ttl,2016-08-25T21:38:11.920Z,7,56,26,3,"{""6762"":4,""12880"":4,""51026"":4}"
3509,nordstrom.com,rst,2016-09-01T21:38:11.920Z,7,134,78,3,"{""6762"":4,""12880"":4,""51026"":4}"
3510,nordstrom.com,status,2016-09-01T21:38:11.920Z,7,134,78,3,"{""6762"":4,""12880"":4,""51026"":4}"
3511,rule.tmall.com,ttl,2017-01-23T05:24:23.506Z,15,14,4,4,"{""4812"":8,""29032"":8,""36997"":8,""30844"":8}"
3512,rule.tmall.com,ttl,2017-01-30T05:24:23.506Z,31,14,4,6,"{""17621"":16,""4812"":31,""50673"":16,""51430"":16,""4837"":16,""174"":16}"
3518,kissanime.to,ttl,2016-06-28T00:00:25.097Z,3,122,71,2,"{""8544"":2,""197648"":2}"
3519,kissanime.to,ttl,2016-07-05T00:00:25.097Z,3,65,33,2,"{""8544"":2,""197648"":2}"
3520,kissanime.to,seq,2016-10-25T00:00:25.097Z,7,242,173,3,"{""19531"":4,""25780"":4,""19844"":4}"
3521,kissanime.to,block,2016-10-25T00:00:25.097Z,7,244,175,3,"{""19531"":4,""25780"":4,""19844"":4}"
3522,kissanime.to,dns,2016-11-01T00:00:25.097Z,7,246,176,3,"{""16322"":4,""12880"":4,""6762"":4}"
3523,kissanime.to,rst,2016-11-01T00:00:25.097Z,7,248,178,4,"{""8544"":7,""6762"":4,""12880"":4,""16322"":4}"
3524,kissanime.to,status,2016-11-01T00:00:25.097Z,7,248,178,4,"{""8544"":7,""6762"":4,""12880"":4,""16322"":4}"
3530,peixun.tmall.com,ttl,2017-01-16T05:24:23.506Z,5,30,14,4,"{""59564"":3,""49505"":3,""9002"":4,""3327"":5}"
3532,peixun.tmall.com,ttl,2017-01-30T05:24:23.506Z,7,16,5,3,"{""29032"":4,""36997"":4,""30844"":4}"
3540,cctv.com,ttl,2016-10-03T02:51:02.566Z,1,31,16,2,"{""201011"":1,""30496"":1}"
3541,cctv.com,ttl,2016-10-10T02:51:02.566Z,1,25,12,2,"{""4766"":1,""5413"":1}"
3543,cctv.com,ttl,2016-11-21T02:51:02.566Z,1,17,10,1,"{""54334"":1}"
3544,cctv.com,ttl,2016-11-28T02:51:02.566Z,1,24,11,2,"{""20473"":1,""55720"":1}"
3545,cctv.com,ttl,2016-12-05T02:51:02.566Z,3,29,16,3,"{""53889"":3,""39324"":2,""47605"":2}"
3548,cctv.com,ttl,2016-12-26T02:51:02.566Z,1,40,23,1,"{""9009"":1}"
3549,cctv.com,ttl,2017-01-09T02:51:02.566Z,7,24,13,5,"{""201011"":7,""34989"":4,""49788"":4,""63008"":7,""50304"":4}"
3550,cctv.com,ttl,2017-01-16T02:51:02.566Z,1,14,8,2,"{""53889"":1,""174"":1}"
3551,cctv.com,ttl,2017-01-23T02:51:02.566Z,9,11,5,4,"{""53889"":6,""1299"":6,""39122"":6,""3257"":6}"
3552,cctv.com,ttl,2017-01-30T02:51:02.566Z,217,21,7,8,"{""13156"":124,""5626"":124,""34426"":112,""9186"":124,""35753"":112,""51975"":112,""7473"":112,""8781"":112}"
3555,openload.co,ttl,2016-07-19T00:00:26.926Z,3,86,42,2,"{""48434"":2,""6736"":2}"
3556,openload.co,ttl,2016-08-16T00:00:26.926Z,1,95,48,1,"{""56202"":1}"
3557,openload.co,seq,2017-02-14T00:00:26.926Z,1,247,192,1,"{""56202"":1}"
3558,openload.co,block,2017-02-14T00:00:26.926Z,3,252,201,3,"{""48434"":2,""56202"":3,""6736"":2}"
3559,openload.co,dns,2017-02-14T00:00:26.926Z,36,259,208,7,"{""48434"":24,""56202"":36,""16322"":24,""6762"":18,""12880"":24,""29049"":18,""6736"":24}"
3560,openload.co,rst,2017-02-14T00:00:26.926Z,36,259,208,7,"{""48434"":24,""56202"":36,""16322"":24,""6762"":18,""12880"":24,""29049"":18,""6736"":24}"
3561,openload.co,status,2017-02-14T00:00:26.926Z,36,259,208,7,"{""48434"":24,""56202"":36,""16322"":24,""6762"":18,""12880"":24,""29049"":18,""6736"":24}"
3577,vporn.com,block,2017-02-13T06:07:08.630Z,15,98,63,4,"{""51975"":8,""35753"":8,""34426"":8,""8966"":8}"
3578,vporn.com,dns,2017-02-13T06:07:08.630Z,15,100,68,4,"{""35753"":8,""34426"":8,""51975"":8,""8966"":8}"
3579,vporn.com,rst,2017-02-13T06:07:08.630Z,15,100,68,4,"{""35753"":8,""34426"":8,""51975"":8,""8966"":8}"
3580,vporn.com,status,2017-02-13T06:07:08.630Z,15,100,68,4,"{""35753"":8,""34426"":8,""51975"":8,""8966"":8}"
3581,ouo.io,ttl,2016-09-06T02:33:14.214Z,3,33,15,2,"{""2914"":2,""35017"":2}"
3597,dictionary.com,ttl,2016-05-10T02:36:35.318Z,3,97,57,4,"{""9680"":2,""58443"":3,""3462"":2,""20860"":3}"
3602,dictionary.com,ttl,2016-06-28T02:36:35.318Z,31,5,1,5,"{""59564"":16,""6461"":16,""9002"":16,""16798"":16,""1200"":16}"
3603,dictionary.com,ttl,2016-09-20T02:36:35.318Z,1,11,6,1,"{""15694"":1}"
3605,dictionary.com,ttl,2016-10-18T02:36:35.318Z,1,10,5,1,"{""38001"":1}"
3606,dictionary.com,ttl,2016-10-25T02:36:35.318Z,3,16,6,2,"{""38001"":2,""3491"":2}"
3607,dictionary.com,ttl,2016-11-29T02:36:35.318Z,1,10,4,1,"{""20860"":1}"
3611,rarbg.to,ttl,2016-08-16T08:22:32.639Z,31,5,1,5,"{""9498"":16,""200097"":16,""174"":16,""56202"":16,""3257"":16}"
3612,rarbg.to,seq,2017-02-14T08:22:32.639Z,28,23,12,6,"{""55628"":28,""3786"":14,""701"":14,""9498"":16,""56202"":16,""174"":16}"
3622,spankbang.com,seq,2016-11-28T02:48:32.476Z,1,169,103,1,"{""8999"":1}"
3623,spankbang.com,block,2016-12-26T02:48:32.476Z,29,179,110,5,"{""8966"":15,""35753"":16,""34426"":16,""8781"":15,""51975"":16}"
3624,spankbang.com,dns,2017-01-30T02:48:32.476Z,6,175,110,3,"{""6762"":3,""12880"":4,""16322"":4}"
3630,qiita.com,ttl,2016-10-03T02:18:59.553Z,1,29,16,1,"{""201011"":1}"
3633,service.tmall.com,ttl,2017-01-16T13:05:28.182Z,7,20,7,3,"{""29032"":4,""36997"":4,""30844"":4}"
3643,aliyun.com,ttl,2016-12-27T00:37:55.855Z,1,20,7,1,"{""47447"":1}"
3649,4chan.org,seq,2017-02-13T14:29:39.058Z,3,115,75,3,"{""9186"":2,""5626"":2,""8999"":3}"
3650,4chan.org,block,2017-02-13T14:29:39.058Z,3,165,125,3,"{""9186"":2,""5626"":2,""8999"":3}"
3651,4chan.org,dns,2017-02-13T14:29:39.058Z,3,168,128,3,"{""9186"":2,""5626"":2,""8999"":3}"
3652,4chan.org,rst,2017-02-13T14:29:39.058Z,3,168,128,3,"{""9186"":2,""5626"":2,""8999"":3}"
3653,4chan.org,status,2017-02-13T14:29:39.058Z,3,168,128,3,"{""9186"":2,""5626"":2,""8999"":3}"
3674,putlockers.ch,seq,2017-02-13T03:55:43.056Z,3,152,103,2,"{""15576"":2,""60311"":2}"
3675,putlockers.ch,block,2017-02-13T03:55:43.056Z,3,152,103,2,"{""15576"":2,""60311"":2}"
3676,putlockers.ch,dns,2017-02-13T03:55:43.056Z,3,156,107,2,"{""15576"":2,""60311"":2}"
3677,putlockers.ch,rst,2017-02-13T03:55:43.056Z,3,156,107,2,"{""15576"":2,""60311"":2}"
3678,putlockers.ch,status,2017-02-13T03:55:43.056Z,3,156,107,2,"{""15576"":2,""60311"":2}"
3694,tutorialspoint.com,ttl,2016-10-03T02:08:22.019Z,1,119,76,1,"{""7473"":1}"
3695,tutorialspoint.com,rst,2016-11-21T02:08:22.019Z,1,136,90,1,"{""7473"":1}"
3696,subscene.com,dns,2017-02-14T00:00:25.097Z,3,252,188,2,"{""16322"":2,""12880"":2}"
3697,subscene.com,rst,2017-02-14T00:00:25.097Z,3,252,188,2,"{""16322"":2,""12880"":2}"
3698,subscene.com,status,2017-02-14T00:00:25.097Z,3,252,188,2,"{""16322"":2,""12880"":2}"


==> results/results_weekfix.csv <==
,url,anon,start_time,n_sol,n_var,n_dp,n_censors,censors
7482,libero.it,ttl,2016-06-19T00:28:07.267Z,7,3,1,3,"{""48434"":4,""6736"":4,""12637"":4}"
7483,libero.it,seq,2016-06-26T00:28:07.267Z,7,3,1,3,"{""48434"":4,""6736"":4,""12637"":4}"
7484,expedia.com,ttl,2016-05-31T04:12:07.695Z,31,5,1,5,"{""197648"":16,""174"":16,""35432"":16,""12008"":16,""3356"":16}"
7485,gearbest.com,ttl,2016-06-21T04:29:35.772Z,3,5,2,2,"{""1299"":2,""5580"":2}"
7487,cntv.cn,ttl,2016-05-31T02:33:14.214Z,31,5,8,5,"{""4808"":16,""54334"":16,""6939"":16,""63008"":16,""4837"":16}"
7489,cntv.cn,ttl,2016-06-14T02:33:14.214Z,31,5,3,5,"{""4808"":16,""54334"":16,""6939"":16,""63008"":16,""4837"":16}"
7493,cntv.cn,ttl,2016-06-21T02:41:11.754Z,1,4,2,1,"{""1239"":1}"
7494,cntv.cn,ttl,2016-06-07T02:50:18.236Z,15,4,1,4,"{""3320"":8,""4808"":8,""47447"":8,""4837"":8}"
7496,cntv.cn,ttl,2016-06-28T02:50:18.236Z,15,4,1,4,"{""3320"":8,""4808"":8,""47447"":8,""4837"":8}"
7497,cntv.cn,ttl,2016-07-19T02:50:18.236Z,15,4,1,4,"{""4808"":8,""47447"":8,""1299"":8,""4837"":8}"
7499,cntv.cn,ttl,2016-07-19T02:51:01.673Z,127,7,1,7,"{""5391"":64,""4808"":64,""21183"":64,""197706"":64,""4837"":64,""3320"":64,""8585"":64}"
7500,cntv.cn,ttl,2016-06-14T03:00:10.533Z,15,4,1,4,"{""40676"":8,""4808"":8,""4837"":8,""3257"":8}"
7501,cntv.cn,ttl,2016-05-31T03:07:54.067Z,15,4,2,4,"{""4808"":8,""8999"":8,""1299"":8,""4837"":8}"
7503,cntv.cn,ttl,2016-06-28T03:07:54.067Z,1,5,2,1,"{""1299"":1}"
7504,cntv.cn,ttl,2016-06-21T03:16:49.522Z,15,4,1,4,"{""4808"":8,""46816"":8,""6939"":8,""4837"":8}"
7505,cntv.cn,ttl,2016-06-21T03:31:57.670Z,7,3,1,3,"{""4808"":4,""3462"":4,""4837"":4}"
7506,cntv.cn,ttl,2016-05-24T03:36:18.017Z,15,4,1,4,"{""4808"":8,""25653"":8,""4837"":8,""3257"":8}"
7508,cntv.cn,ttl,2016-06-14T03:42:45.232Z,15,4,1,4,"{""4808"":8,""6461"":8,""20860"":8,""4837"":8}"
7509,cntv.cn,ttl,2016-05-31T03:55:53.462Z,25,11,5,5,"{""4808"":16,""6461"":13,""1299"":13,""2914"":13,""4837"":16}"
7511,cntv.cn,ttl,2016-06-14T03:55:53.462Z,1,5,2,1,"{""2914"":1}"
7514,cntv.cn,ttl,2016-08-16T03:55:53.462Z,1,8,3,1,"{""2914"":1}"
7515,cntv.cn,ttl,2016-09-20T03:55:53.462Z,15,4,1,4,"{""4808"":8,""36351"":8,""2914"":8,""4837"":8}"
7516,cntv.cn,ttl,2016-06-07T04:01:14.341Z,127,7,1,7,"{""2914"":64,""4808"":64,""35753"":64,""4837"":64,""34426"":64,""51975"":64,""8966"":64}"
7518,cntv.cn,ttl,2016-06-21T04:05:52.111Z,1,5,2,1,"{""6939"":1}"
7519,cntv.cn,ttl,2016-07-12T04:36:32.199Z,15,4,1,4,"{""4808"":8,""20473"":8,""4837"":8,""3257"":8}"
7520,cntv.cn,ttl,2016-05-17T04:36:35.964Z,15,4,1,4,"{""32475"":8,""6461"":8,""4808"":8,""4837"":8}"
7524,cntv.cn,ttl,2016-05-10T04:47:47.720Z,15,4,1,4,"{""4808"":8,""46664"":8,""5580"":8,""4837"":8}"
7525,cntv.cn,ttl,2016-07-12T04:56:05.648Z,31,5,1,5,"{""4808"":16,""6461"":16,""43082"":16,""20860"":16,""4837"":16}"
7526,cntv.cn,ttl,2016-07-19T04:56:05.648Z,31,5,1,5,"{""4808"":16,""43082"":16,""174"":16,""20860"":16,""4837"":16}"
7527,cntv.cn,ttl,2016-06-07T04:57:43.552Z,31,5,1,5,"{""4808"":16,""50300"":16,""5580"":16,""4837"":16,""62217"":16}"
7528,cntv.cn,ttl,2016-06-14T04:57:43.552Z,31,5,1,5,"{""4808"":16,""50300"":16,""5580"":16,""4837"":16,""62217"":16}"
7529,cntv.cn,ttl,2016-06-21T04:57:43.552Z,1,6,2,1,"{""5580"":1}"
7530,cntv.cn,ttl,2016-07-19T04:57:43.552Z,31,5,1,5,"{""4808"":16,""174"":16,""50300"":16,""4837"":16,""62217"":16}"
7531,cntv.cn,ttl,2016-08-23T05:14:44.659Z,63,6,1,6,"{""2914"":32,""4808"":32,""1239"":32,""4837"":32,""9002"":32,""59564"":32}"
7532,cntv.cn,ttl,2016-05-31T05:20:25.359Z,31,5,1,5,"{""4826"":16,""4808"":16,""2828"":16,""38220"":16,""4837"":16}"
7534,cntv.cn,ttl,2016-05-24T06:19:14.327Z,15,4,1,4,"{""4808"":8,""6939"":8,""32097"":8,""4837"":8}"
7535,cntv.cn,ttl,2016-06-28T07:02:28.447Z,15,4,1,4,"{""4808"":8,""43289"":8,""4837"":8,""3257"":8}"
7536,cntv.cn,ttl,2016-05-17T07:09:57.499Z,31,5,1,5,"{""4808"":16,""34081"":16,""174"":16,""701"":16,""4837"":16}"
7537,cntv.cn,ttl,2016-05-10T07:11:49.553Z,15,4,1,4,"{""4808"":8,""6461"":8,""15003"":8,""4837"":8}"
7538,cntv.cn,ttl,2016-06-07T07:26:31.798Z,7,3,1,3,"{""4808"":4,""6830"":4,""4837"":4}"
7539,cntv.cn,ttl,2016-06-28T07:26:31.798Z,7,3,1,3,"{""4808"":4,""6830"":4,""4837"":4}"
7540,cntv.cn,ttl,2016-06-14T08:01:13.414Z,15,4,1,4,"{""63213"":8,""4808"":8,""4837"":8,""3257"":8}"
7541,cntv.cn,ttl,2016-06-21T11:06:59.084Z,1,5,2,1,"{""1299"":1}"
7542,cntv.cn,ttl,2016-06-28T00:00:26.926Z,1,5,2,1,"{""3257"":1}"
7543,cntv.cn,ttl,2016-07-12T00:00:26.926Z,15,4,1,4,"{""4808"":8,""20853"":8,""4837"":8,""3257"":8}"
7547,cntv.cn,ttl,2016-07-12T00:10:30.321Z,15,4,1,4,"{""53889"":8,""4808"":8,""4837"":8,""3257"":8}"
7549,cntv.cn,ttl,2016-06-07T00:35:28.119Z,1,6,4,1,"{""7473"":1}"
7551,cntv.cn,ttl,2016-06-21T00:35:28.119Z,1,7,3,2,"{""174"":1,""7473"":1}"
7552,cntv.cn,ttl,2016-06-28T00:35:28.119Z,1,7,3,1,"{""7473"":1}"
7559,nyaa.se,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""35432"":4,""13335"":4,""197648"":4}"
7560,nyaa.se,ttl,2016-06-14T04:29:35.772Z,7,3,1,3,"{""35432"":4,""13335"":4,""197648"":4}"
7561,cntv.cn,ttl,2016-08-23T00:35:28.119Z,1,8,3,1,"{""7473"":1}"
7562,cntv.cn,ttl,2016-09-06T00:35:28.119Z,1,10,5,1,"{""7473"":1}"
7564,cntv.cn,ttl,2016-09-20T00:35:28.119Z,31,5,1,5,"{""4808"":16,""38001"":16,""701"":16,""4837"":16,""3491"":16}"
7567,cntv.cn,ttl,2016-08-16T01:00:01.723Z,31,5,1,5,"{""4808"":16,""201011"":16,""1299"":16,""33891"":16,""4837"":16}"
7568,cntv.cn,ttl,2016-06-07T02:05:36.597Z,63,6,1,6,"{""13156"":32,""4808"":32,""5626"":32,""4837"":32,""9186"":32,""6453"":32}"
7569,cntv.cn,ttl,2016-06-21T02:05:36.597Z,63,6,1,6,"{""13156"":32,""4808"":32,""5626"":32,""4837"":32,""9186"":32,""6453"":32}"
7573,cntv.cn,ttl,2016-06-07T02:31:45.203Z,31,5,1,5,"{""4808"":16,""6939"":16,""32097"":16,""4837"":16,""33387"":16}"
7575,cntv.cn,ttl,2016-06-21T02:47:12.355Z,1,6,3,1,"{""63008"":1}"
7576,cntv.cn,ttl,2016-08-16T03:15:54.157Z,31,5,1,5,"{""4808"":16,""50613"":16,""174"":16,""30818"":16,""4837"":16}"
7577,cntv.cn,ttl,2016-09-13T03:15:54.157Z,31,5,1,5,"{""4808"":16,""50613"":16,""174"":16,""30818"":16,""4837"":16}"
7579,cntv.cn,ttl,2016-05-31T03:18:37.599Z,1,6,2,1,"{""3257"":1}"
7580,cntv.cn,ttl,2016-07-12T04:11:46.454Z,31,5,1,5,"{""4808"":16,""6939"":16,""36114"":16,""53340"":16,""4837"":16}"
7583,cntv.cn,ttl,2016-06-28T04:53:15.593Z,3,7,2,2,"{""6453"":2,""50673"":2}"
7584,cntv.cn,ttl,2016-05-31T05:50:47.767Z,15,4,1,4,"{""4808"":8,""24940"":8,""4837"":8,""3257"":8}"
7585,cntv.cn,ttl,2016-07-05T07:47:00.884Z,63,6,1,6,"{""15555"":32,""4808"":32,""56322"":32,""4837"":32,""3320"":32,""5483"":32}"
7586,cntv.cn,ttl,2016-06-21T08:24:08.046Z,15,4,1,4,"{""4808"":8,""13739"":8,""4837"":8,""3257"":8}"
7587,cntv.cn,ttl,2016-06-28T11:26:39.571Z,15,4,1,4,"{""4808"":8,""26277"":8,""4837"":8,""6461"":8}"
7589,cntv.cn,ttl,2016-06-18T05:23:11.730Z,15,4,1,4,"{""4808"":8,""7552"":8,""2914"":8,""4837"":8}"
7591,cntv.cn,ttl,2016-06-11T08:10:20.530Z,15,4,1,4,"{""4808"":8,""201011"":8,""1299"":8,""4837"":8}"
7593,cntv.cn,ttl,2016-06-21T00:13:14.598Z,15,4,1,4,"{""4808"":8,""1299"":8,""4837"":8,""51167"":8}"
7594,cntv.cn,ttl,2016-06-21T05:54:12.680Z,31,5,1,5,"{""4808"":16,""1299"":16,""35432"":16,""4837"":16,""197648"":16}"
7595,cntv.cn,ttl,2016-07-11T01:22:15.496Z,31,5,1,5,"{""4808"":16,""201789"":16,""174"":16,""50673"":16,""4837"":16}"
7596,cntv.cn,ttl,2016-09-10T00:31:24.544Z,15,4,1,4,"{""4808"":8,""174"":8,""29073"":8,""4837"":8}"
7597,cntv.cn,ttl,2016-08-12T22:58:31.793Z,31,5,1,5,"{""4808"":16,""12880"":16,""6762"":16,""4837"":16,""51026"":16}"
7602,cntv.cn,seq,2016-07-23T00:46:20.760Z,7,3,1,3,"{""4808"":4,""4837"":4,""4766"":4}"
7605,cntv.cn,block,2016-06-25T05:23:11.730Z,15,4,1,4,"{""4808"":8,""7552"":8,""2914"":8,""4837"":8}"
7607,gfycat.com,seq,2016-08-02T07:26:31.798Z,7,3,1,3,"{""6830"":4,""1299"":4,""13335"":4}"
7610,cntv.cn,rst,2016-07-19T00:13:14.598Z,15,4,1,4,"{""4808"":8,""1299"":8,""4837"":8,""51167"":8}"
7613,cntv.cn,rst,2016-09-13T04:01:14.341Z,127,7,1,7,"{""2914"":64,""4808"":64,""35753"":64,""4837"":64,""34426"":64,""51975"":64,""8966"":64}"
7614,cntv.cn,rst,2016-09-13T07:26:31.798Z,7,3,1,3,"{""4808"":4,""6830"":4,""4837"":4}"
7615,cntv.cn,rst,2016-09-27T05:20:25.359Z,1,6,2,1,"{""2828"":1}"
7616,gfycat.com,block,2016-09-27T00:10:30.321Z,1,7,4,1,"{""13335"":1}"
7617,gfycat.com,dns,2016-05-26T22:03:19.913Z,31,5,1,5,"{""12880"":16,""6453"":16,""16322"":16,""13335"":16,""29049"":16}"
7618,gfycat.com,dns,2016-06-02T22:03:19.913Z,31,5,1,5,"{""12880"":16,""29049"":16,""6762"":16,""13335"":16,""16322"":16}"
7619,gfycat.com,dns,2016-06-09T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
7620,gfycat.com,dns,2016-06-16T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
7621,gfycat.com,dns,2016-06-23T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
7622,gfycat.com,dns,2016-06-30T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
7623,gfycat.com,dns,2016-07-07T22:03:19.913Z,29,5,2,5,"{""12880"":16,""6453"":15,""16322"":16,""13335"":16,""6762"":15}"
7624,gfycat.com,dns,2016-07-14T22:03:19.913Z,29,5,2,5,"{""12880"":16,""6453"":15,""16322"":16,""13335"":16,""6762"":15}"
7625,gfycat.com,dns,2016-07-21T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
7626,gfycat.com,dns,2016-07-28T22:03:19.913Z,31,5,1,5,"{""12880"":16,""6453"":16,""1299"":16,""16322"":16,""16509"":16}"
7627,gfycat.com,dns,2016-08-04T22:03:19.913Z,31,5,1,5,"{""12880"":16,""6453"":16,""1299"":16,""16322"":16,""16509"":16}"
7628,gfycat.com,rst,2016-08-02T04:29:35.772Z,1,6,3,1,"{""35432"":1}"
7631,apple.com,ttl,2016-06-14T04:29:35.772Z,15,4,1,4,"{""174"":8,""714"":8,""35432"":8,""197648"":8}"
7632,apple.com,ttl,2016-06-21T04:29:35.772Z,15,4,1,4,"{""174"":8,""714"":8,""35432"":8,""197648"":8}"
7633,kaskus.co.id,ttl,2016-08-11T21:38:11.920Z,251,8,2,8,"{""51026"":128,""6762"":127,""24535"":128,""3491"":128,""6453"":126,""3356"":126,""12880"":128,""132164"":128}"
7634,kaskus.co.id,ttl,2016-08-18T21:38:11.920Z,127,7,1,7,"{""51026"":64,""12880"":64,""3491"":64,""6453"":64,""3356"":64,""24535"":64,""132164"":64}"
7635,4shared.com,ttl,2016-12-21T00:19:22.947Z,7,3,1,3,"{""40824"":4,""7922"":4,""4766"":4}"
7636,4shared.com,ttl,2017-01-11T00:19:22.947Z,7,3,1,3,"{""40824"":4,""7922"":4,""4766"":4}"
7637,putlocker.is,ttl,2016-06-14T04:29:35.772Z,7,3,1,3,"{""35432"":4,""13335"":4,""197648"":4}"
7641,360.com,ttl,2016-06-14T02:53:00.068Z,15,4,1,4,"{""4812"":8,""6453"":8,""4134"":8,""15694"":8}"
7642,360.com,ttl,2016-06-07T05:24:33.101Z,31,5,1,5,"{""4812"":16,""174"":16,""4134"":16,""50300"":16,""62217"":16}"
7643,360.com,ttl,2016-09-20T06:41:06.383Z,15,4,1,4,"{""4812"":8,""36352"":8,""1299"":8,""4134"":8}"
7644,360.com,ttl,2016-07-26T00:46:55.458Z,15,4,1,4,"{""4812"":8,""199669"":8,""4134"":8,""9002"":8}"
7646,360.com,ttl,2016-09-27T01:18:39.520Z,15,4,1,4,"{""53889"":8,""4812"":8,""4134"":8,""3257"":8}"
7647,360.com,ttl,2016-06-07T03:08:24.678Z,15,4,1,4,"{""1421"":8,""4812"":8,""174"":8,""4134"":8}"
7649,360.com,ttl,2016-06-14T05:48:12.690Z,7,7,2,3,"{""6503"":4,""174"":4,""49597"":4}"
7655,spiegel.de,ttl,2016-10-11T02:33:14.214Z,127,7,1,7,"{""12956"":64,""6805"":64,""20773"":64,""63008"":64,""174"":64,""54334"":64,""61157"":64}"
7656,spiegel.de,ttl,2016-09-06T02:36:35.318Z,31,5,1,5,"{""3491"":16,""6805"":16,""61157"":16,""20773"":16,""8100"":16}"
7657,spiegel.de,ttl,2016-09-13T02:36:35.318Z,31,5,1,5,"{""3491"":16,""6805"":16,""61157"":16,""20773"":16,""8100"":16}"
7659,spiegel.de,ttl,2016-10-25T02:48:35.961Z,31,5,1,5,"{""42708"":16,""6805"":16,""1200"":16,""51430"":16,""61157"":16}"
7662,spiegel.de,ttl,2016-07-19T02:50:18.236Z,15,4,1,4,"{""6805"":8,""47447"":8,""20773"":8,""61157"":8}"
7663,spiegel.de,ttl,2016-08-09T02:50:18.236Z,15,4,1,4,"{""6805"":8,""47447"":8,""20773"":8,""61157"":8}"
7664,spiegel.de,ttl,2016-08-16T02:50:18.236Z,15,4,1,4,"{""6805"":8,""47447"":8,""20773"":8,""61157"":8}"
7665,spiegel.de,ttl,2016-09-27T02:50:18.236Z,15,4,1,4,"{""6805"":8,""47447"":8,""20773"":8,""61157"":8}"
7666,spiegel.de,ttl,2016-11-15T02:50:18.236Z,15,4,1,4,"{""6805"":8,""47447"":8,""20773"":8,""61157"":8}"
7667,spiegel.de,ttl,2016-08-23T02:51:01.673Z,255,8,1,8,"{""5391"":128,""21183"":128,""6805"":128,""197706"":128,""61157"":128,""8585"":128,""20773"":128,""8928"":128}"
7668,spiegel.de,ttl,2016-08-09T02:53:00.068Z,31,5,1,5,"{""24724"":16,""6805"":16,""15694"":16,""20773"":16,""61157"":16}"
7669,spiegel.de,ttl,2016-06-07T03:16:49.522Z,31,5,1,5,"{""20773"":16,""46816"":16,""6805"":16,""61157"":16,""6939"":16}"
7671,spiegel.de,ttl,2016-07-05T03:31:57.670Z,15,4,1,4,"{""12956"":8,""3356"":8,""3462"":8,""61157"":8}"
7672,spiegel.de,ttl,2016-06-07T03:42:45.232Z,63,6,1,6,"{""6461"":32,""6805"":32,""20860"":32,""1200"":32,""61157"":32,""20773"":32}"
7673,spiegel.de,ttl,2016-09-13T03:42:45.232Z,63,6,1,6,"{""6461"":32,""6805"":32,""20860"":32,""1200"":32,""61157"":32,""20773"":32}"
7674,spiegel.de,ttl,2016-11-01T03:42:45.232Z,31,5,1,5,"{""1200"":16,""6461"":16,""6805"":16,""61157"":16,""20860"":16}"
7675,spiegel.de,ttl,2016-11-08T03:42:45.232Z,31,5,1,5,"{""1200"":16,""6461"":16,""6805"":16,""61157"":16,""20860"":16}"
7676,spiegel.de,ttl,2016-07-26T04:16:02.756Z,63,6,1,6,"{""12956"":32,""8999"":32,""6805"":32,""61157"":32,""174"":32,""20773"":32}"
7677,spiegel.de,ttl,2016-09-27T04:54:48.978Z,31,5,1,5,"{""61157"":16,""6805"":16,""1200"":16,""20773"":16,""29073"":16}"
7678,spiegel.de,ttl,2016-07-12T04:57:43.552Z,7,3,1,3,"{""61157"":4,""20773"":4,""62217"":4}"
7679,spiegel.de,ttl,2016-09-27T05:14:44.659Z,31,5,1,5,"{""59564"":16,""6805"":16,""9002"":16,""20773"":16,""61157"":16}"
7680,spiegel.de,ttl,2016-10-04T05:14:44.659Z,31,5,1,5,"{""59564"":16,""6805"":16,""9002"":16,""20773"":16,""61157"":16}"
7681,spiegel.de,ttl,2016-10-11T05:14:44.659Z,31,5,1,5,"{""59564"":16,""6805"":16,""9002"":16,""20773"":16,""61157"":16}"
7682,spiegel.de,ttl,2016-10-18T05:14:44.659Z,31,5,1,5,"{""59564"":16,""6805"":16,""9002"":16,""20773"":16,""61157"":16}"
7683,putlocker.is,ttl,2016-06-07T03:18:37.599Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
7684,putlocker.is,ttl,2016-06-14T03:18:37.599Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
7685,putlocker.is,ttl,2016-06-21T03:18:37.599Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
7686,putlocker.is,ttl,2016-06-28T03:18:37.599Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
7687,putlocker.is,ttl,2016-07-05T03:18:37.599Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
7688,sabah.com.tr,ttl,2016-05-17T04:29:35.772Z,31,5,1,5,"{""9121"":16,""1299"":16,""48737"":16,""35432"":16,""197648"":16}"
7689,sabah.com.tr,ttl,2016-06-21T04:29:35.772Z,31,5,1,5,"{""9121"":16,""1299"":16,""48737"":16,""35432"":16,""197648"":16}"
7690,flickr.com,ttl,2016-12-27T02:50:18.236Z,7,3,1,3,"{""10310"":4,""47447"":4,""26101"":4}"
7691,flickr.com,ttl,2016-05-24T04:29:35.772Z,15,4,1,4,"{""10310"":8,""26101"":8,""35432"":8,""197648"":8}"
7692,360.com,ttl,2016-10-06T00:30:00.356Z,15,4,1,4,"{""2914"":8,""47447"":8,""4134"":8,""4812"":8}"
7696,360.com,rst,2016-10-11T00:46:55.458Z,7,8,2,3,"{""4812"":4,""4134"":4,""9002"":4}"
7698,spiegel.de,ttl,2016-07-12T07:00:43.787Z,63,6,1,6,"{""12956"":32,""6805"":32,""6453"":32,""24768"":32,""61157"":32,""20773"":32}"
7700,spiegel.de,ttl,2016-06-21T07:02:28.447Z,31,5,1,5,"{""6805"":16,""2914"":16,""61157"":16,""20773"":16,""43289"":16}"
7701,spiegel.de,ttl,2016-06-28T07:21:00.330Z,127,7,1,7,"{""6805"":64,""35753"":64,""34426"":64,""61157"":64,""51975"":64,""8966"":64,""20773"":64}"
7702,spiegel.de,ttl,2016-07-05T07:21:00.330Z,127,7,1,7,"{""6805"":64,""35753"":64,""34426"":64,""61157"":64,""51975"":64,""8966"":64,""20773"":64}"
7703,spiegel.de,ttl,2016-08-09T07:21:00.330Z,63,6,1,6,"{""6805"":32,""35753"":32,""34426"":32,""61157"":32,""51975"":32,""8966"":32}"
7704,spiegel.de,ttl,2016-05-10T07:26:31.798Z,15,4,1,4,"{""6830"":8,""6805"":8,""61157"":8,""20773"":8}"
7705,spiegel.de,ttl,2016-06-07T07:26:31.798Z,15,4,1,4,"{""6830"":8,""6805"":8,""61157"":8,""20773"":8}"
7707,spiegel.de,ttl,2016-08-23T07:26:31.798Z,15,4,1,4,"{""6830"":8,""6805"":8,""61157"":8,""20773"":8}"
7708,spiegel.de,ttl,2016-08-30T07:26:31.798Z,15,4,1,4,"{""6830"":8,""6805"":8,""61157"":8,""20773"":8}"
7709,spiegel.de,ttl,2016-06-14T08:02:19.722Z,31,5,2,5,"{""6805"":16,""38001"":16,""61157"":16,""20773"":16,""3491"":16}"
7713,spiegel.de,ttl,2016-07-12T08:02:19.722Z,31,5,2,5,"{""6805"":16,""38001"":16,""61157"":16,""20773"":16,""3491"":16}"
7714,spiegel.de,ttl,2016-07-19T08:02:19.722Z,31,5,1,5,"{""6805"":16,""38001"":16,""61157"":16,""20773"":16,""3491"":16}"
7716,spiegel.de,ttl,2016-08-23T08:02:19.722Z,31,5,1,5,"{""6805"":16,""38001"":16,""61157"":16,""20773"":16,""3491"":16}"
7718,spiegel.de,ttl,2016-09-20T08:02:19.722Z,31,5,1,5,"{""6805"":16,""38001"":16,""61157"":16,""20773"":16,""3491"":16}"
7719,spiegel.de,ttl,2016-09-27T08:02:19.722Z,31,5,3,5,"{""6805"":16,""38001"":16,""61157"":16,""20773"":16,""3491"":16}"
7721,spiegel.de,ttl,2016-11-01T08:02:19.722Z,31,5,1,5,"{""6805"":16,""38001"":16,""61157"":16,""20773"":16,""3491"":16}"
7722,spiegel.de,ttl,2016-11-22T08:02:19.722Z,31,5,1,5,"{""6805"":16,""38001"":16,""61157"":16,""20773"":16,""3491"":16}"
7723,spiegel.de,ttl,2016-11-29T08:02:19.722Z,31,5,1,5,"{""6805"":16,""38001"":16,""61157"":16,""20773"":16,""3491"":16}"
7724,spiegel.de,ttl,2016-12-06T08:02:19.722Z,3,7,2,2,"{""12956"":2,""2914"":2}"
7725,spiegel.de,ttl,2016-12-13T08:02:19.722Z,63,6,1,6,"{""12956"":32,""2914"":32,""6805"":32,""38001"":32,""61157"":32,""20773"":32}"
7726,spiegel.de,ttl,2016-12-20T08:02:19.722Z,1,7,2,1,"{""3491"":1}"
7728,spiegel.de,ttl,2016-05-31T00:10:30.321Z,63,6,1,6,"{""6805"":32,""3257"":32,""3356"":32,""61157"":32,""53889"":32,""20773"":32}"
7729,spiegel.de,ttl,2016-06-07T00:10:30.321Z,63,6,2,6,"{""6805"":32,""3257"":32,""3356"":32,""61157"":32,""53889"":32,""20773"":32}"
7732,spiegel.de,ttl,2016-07-26T00:16:19.848Z,15,4,1,4,"{""201011"":8,""6805"":8,""61157"":8,""20773"":8}"
7733,spiegel.de,ttl,2016-09-20T00:16:19.848Z,15,4,1,4,"{""201011"":8,""6805"":8,""61157"":8,""20773"":8}"
7734,spiegel.de,ttl,2016-10-04T00:16:19.848Z,15,4,1,4,"{""201011"":8,""6805"":8,""61157"":8,""20773"":8}"
7735,spiegel.de,ttl,2016-11-01T00:16:19.848Z,15,4,1,4,"{""201011"":8,""6805"":8,""61157"":8,""20773"":8}"
7736,spiegel.de,ttl,2016-11-15T00:16:19.848Z,15,4,1,4,"{""201011"":8,""6805"":8,""61157"":8,""20773"":8}"
7737,spiegel.de,ttl,2016-11-29T00:16:19.848Z,15,4,1,4,"{""201011"":8,""6805"":8,""61157"":8,""20773"":8}"
7738,spiegel.de,ttl,2016-07-12T00:46:55.458Z,31,5,1,5,"{""199669"":16,""6805"":16,""9002"":16,""20773"":16,""61157"":16}"
7739,spiegel.de,ttl,2016-06-14T02:57:05.904Z,31,5,1,5,"{""8767"":16,""6805"":16,""61157"":16,""20773"":16,""51167"":16}"
7741,spiegel.de,ttl,2016-06-21T03:45:31.826Z,31,5,1,5,"{""174"":16,""12956"":16,""6805"":16,""61157"":16,""20773"":16}"
7742,spiegel.de,ttl,2016-07-19T03:45:31.826Z,7,3,1,3,"{""12956"":4,""174"":4,""61157"":4}"
7743,spiegel.de,ttl,2016-08-23T04:25:29.177Z,127,7,1,7,"{""12956"":64,""6805"":64,""3356"":64,""30818"":64,""50613"":64,""20773"":64,""61157"":64}"
7744,spiegel.de,ttl,2016-08-30T04:25:29.177Z,127,7,1,7,"{""12956"":64,""6805"":64,""3356"":64,""30818"":64,""50613"":64,""20773"":64,""61157"":64}"
7745,spiegel.de,ttl,2016-09-13T04:25:29.177Z,127,7,1,7,"{""12956"":64,""6805"":64,""3356"":64,""30818"":64,""50613"":64,""20773"":64,""61157"":64}"
7746,spiegel.de,ttl,2016-09-27T04:25:29.177Z,127,7,1,7,"{""12956"":64,""6805"":64,""3356"":64,""30818"":64,""50613"":64,""20773"":64,""61157"":64}"
7747,spiegel.de,ttl,2016-10-04T04:25:29.177Z,127,7,1,7,"{""12956"":64,""6805"":64,""3356"":64,""30818"":64,""50613"":64,""20773"":64,""61157"":64}"
7748,spiegel.de,ttl,2016-10-11T04:25:29.177Z,127,7,1,7,"{""12956"":64,""6805"":64,""3356"":64,""30818"":64,""50613"":64,""20773"":64,""61157"":64}"
7750,spiegel.de,ttl,2016-11-29T04:25:29.177Z,127,7,1,7,"{""12956"":64,""6805"":64,""3356"":64,""30818"":64,""50613"":64,""20773"":64,""61157"":64}"
7751,spiegel.de,ttl,2016-12-06T04:25:29.177Z,127,7,1,7,"{""12956"":64,""6805"":64,""3356"":64,""30818"":64,""50613"":64,""20773"":64,""61157"":64}"
7755,spiegel.de,ttl,2016-08-23T04:40:17.362Z,31,5,1,5,"{""174"":16,""12956"":16,""6805"":16,""61157"":16,""56934"":16}"
7756,spiegel.de,ttl,2016-06-07T04:40:44.259Z,127,7,1,7,"{""12956"":64,""12874"":64,""6805"":64,""1299"":64,""61157"":64,""200761"":64,""20773"":64}"
7757,spiegel.de,ttl,2016-07-19T04:40:44.259Z,127,7,1,7,"{""12956"":64,""12874"":64,""6805"":64,""3356"":64,""61157"":64,""200761"":64,""20773"":64}"
7758,spiegel.de,ttl,2016-05-31T05:50:47.767Z,15,4,1,4,"{""6805"":8,""24940"":8,""20773"":8,""61157"":8}"
7759,spiegel.de,ttl,2016-08-30T05:50:47.767Z,7,3,1,3,"{""6805"":4,""61157"":4,""24940"":4}"
7760,spiegel.de,ttl,2016-07-05T06:05:18.420Z,63,6,1,6,"{""8218"":32,""6805"":32,""28877"":32,""197133"":32,""61157"":32,""20773"":32}"
7762,spiegel.de,ttl,2016-06-07T06:09:13.579Z,3,7,3,2,"{""4637"":2,""1221"":2}"
7763,spiegel.de,ttl,2016-10-25T06:09:13.579Z,63,6,1,6,"{""12956"":32,""1221"":32,""6805"":32,""4637"":32,""61157"":32,""36351"":32}"
7764,spiegel.de,ttl,2016-12-20T06:09:13.579Z,15,4,1,4,"{""36351"":8,""4637"":8,""61157"":8,""1221"":8}"
7766,spiegel.de,ttl,2016-07-12T07:33:13.473Z,63,6,1,6,"{""6805"":32,""1200"":32,""35699"":32,""59432"":32,""61157"":32,""20773"":32}"
7767,spiegel.de,ttl,2016-06-21T08:50:04.417Z,31,5,1,5,"{""42708"":16,""6805"":16,""1200"":16,""20773"":16,""61157"":16}"
7768,spiegel.de,ttl,2016-07-12T08:50:04.417Z,31,5,1,5,"{""42708"":16,""6805"":16,""1200"":16,""20773"":16,""61157"":16}"
7769,spiegel.de,ttl,2016-07-26T08:50:04.417Z,15,4,1,4,"{""42708"":8,""6805"":8,""1200"":8,""61157"":8}"
7770,spiegel.de,ttl,2016-12-10T00:21:47.768Z,63,6,1,6,"{""12956"":32,""6805"":32,""1239"":32,""61157"":32,""4766"":32,""20773"":32}"
7771,spiegel.de,ttl,2017-01-21T00:21:47.768Z,31,5,1,5,"{""12956"":16,""6805"":16,""4766"":16,""61157"":16,""1239"":16}"
7772,spiegel.de,ttl,2017-01-28T00:21:47.768Z,15,4,1,4,"{""12956"":8,""4766"":8,""61157"":8,""1239"":8}"
7773,spiegel.de,ttl,2016-06-18T02:24:52.778Z,255,8,1,8,"{""13156"":128,""12956"":128,""5626"":128,""6805"":128,""9186"":128,""6453"":128,""61157"":128,""20773"":128}"
7774,spiegel.de,ttl,2016-09-24T02:24:52.778Z,63,6,1,6,"{""13156"":32,""12956"":32,""5626"":32,""9186"":32,""6453"":32,""61157"":32}"
7775,spiegel.de,ttl,2016-06-18T02:50:51.982Z,31,5,1,5,"{""32475"":16,""20773"":16,""6805"":16,""61157"":16,""3356"":16}"
7776,spiegel.de,ttl,2016-07-30T05:23:11.730Z,15,4,1,4,"{""7552"":8,""6805"":8,""61157"":8,""3491"":8}"
7777,putlocker.is,ttl,2016-07-28T03:36:27.319Z,31,5,1,5,"{""12880"":16,""6453"":16,""6762"":16,""13335"":16,""51026"":16}"
7778,putlocker.is,ttl,2016-08-04T03:36:27.319Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
7779,putlocker.is,ttl,2016-08-11T03:36:27.319Z,29,5,2,5,"{""12880"":16,""6453"":15,""6762"":15,""13335"":16,""51026"":16}"
7781,sabah.com.tr,ttl,2016-06-13T01:24:43.711Z,127,7,1,7,"{""9121"":64,""16322"":64,""6762"":64,""12880"":64,""1299"":64,""48737"":64,""29049"":64}"
7782,sabah.com.tr,ttl,2016-07-29T04:36:22.484Z,63,6,1,6,"{""9121"":32,""51026"":32,""12880"":32,""6453"":32,""1299"":32,""48737"":32}"
7783,sabah.com.tr,ttl,2016-08-05T04:36:22.484Z,63,6,1,6,"{""9121"":32,""51026"":32,""6762"":32,""12880"":32,""1299"":32,""48737"":32}"
7784,sabah.com.tr,ttl,2016-08-12T04:36:22.484Z,63,6,1,6,"{""9121"":32,""51026"":32,""12880"":32,""6453"":32,""1299"":32,""48737"":32}"
7785,sabah.com.tr,seq,2016-06-20T01:24:43.711Z,3,9,2,2,"{""6453"":2,""51026"":2}"
7786,flickr.com,ttl,2016-07-26T12:24:37.006Z,31,5,1,5,"{""7643"":16,""10310"":16,""45899"":16,""26101"":16,""15412"":16}"
7787,flickr.com,ttl,2016-06-14T00:27:32.161Z,1,5,2,1,"{""7473"":1}"
7788,flickr.com,ttl,2016-07-19T00:27:32.161Z,1,5,2,1,"{""7473"":1}"
7794,flickr.com,ttl,2016-06-28T01:51:56.186Z,15,4,1,4,"{""10310"":8,""201011"":8,""26101"":8,""51852"":8}"
7795,flickr.com,ttl,2017-01-10T03:15:54.157Z,31,5,1,5,"{""10310"":16,""3356"":16,""30818"":16,""50613"":16,""26101"":16}"
7796,flickr.com,ttl,2016-10-12T00:19:22.947Z,31,5,1,5,"{""10310"":16,""174"":16,""4766"":16,""1299"":16,""26101"":16}"
7797,flickr.com,ttl,2016-10-19T00:19:22.947Z,31,5,1,5,"{""10310"":16,""174"":16,""4766"":16,""1299"":16,""26101"":16}"
7798,pandora.com,ttl,2016-05-10T04:29:35.772Z,31,5,1,5,"{""174"":16,""6461"":16,""40428"":16,""35432"":16,""197648"":16}"
7799,uptodown.com,ttl,2016-06-28T04:29:35.772Z,1,5,2,1,"{""20940"":1}"
7800,spiegel.de,ttl,2016-07-12T05:44:27.812Z,31,5,1,5,"{""24971"":16,""6805"":16,""9002"":16,""20773"":16,""61157"":16}"
7801,spiegel.de,ttl,2016-07-13T01:50:33.832Z,15,4,1,4,"{""12956"":8,""6805"":8,""36884"":8,""61157"":8}"
7802,spiegel.de,ttl,2016-08-03T01:50:33.832Z,31,5,1,5,"{""12956"":16,""6805"":16,""36884"":16,""61157"":16,""20773"":16}"
7803,spiegel.de,ttl,2016-07-18T02:08:00.177Z,63,6,1,6,"{""12956"":32,""6805"":32,""3356"":32,""49367"":32,""61157"":32,""20773"":32}"
7805,spiegel.de,ttl,2016-10-23T12:21:45.120Z,255,8,1,8,"{""42708"":128,""6805"":128,""1200"":128,""49788"":128,""61157"":128,""34989"":128,""50304"":128,""20773"":128}"
7806,spiegel.de,ttl,2016-10-30T12:21:45.120Z,255,8,1,8,"{""42708"":128,""6805"":128,""1200"":128,""49788"":128,""61157"":128,""34989"":128,""50304"":128,""20773"":128}"
7807,spiegel.de,ttl,2016-11-13T12:21:45.120Z,255,8,1,8,"{""42708"":128,""6805"":128,""1200"":128,""49788"":128,""61157"":128,""34989"":128,""50304"":128,""20773"":128}"
7808,spiegel.de,ttl,2016-09-22T06:14:20.070Z,63,6,1,6,"{""6805"":32,""47605"":32,""39324"":32,""9002"":32,""20773"":32,""61157"":32}"
7809,spiegel.de,ttl,2017-01-03T18:48:29.155Z,31,5,1,5,"{""45177"":16,""12956"":16,""3356"":16,""6805"":16,""61157"":16}"
7810,spiegel.de,ttl,2017-01-24T18:48:29.155Z,15,4,1,4,"{""45177"":8,""12956"":8,""3356"":8,""61157"":8}"
7811,spiegel.de,ttl,2016-12-13T22:41:46.292Z,63,6,1,6,"{""12956"":32,""6805"":32,""61157"":32,""174"":32,""20773"":32,""61317"":32}"
7812,spiegel.de,ttl,2017-01-19T17:35:57.721Z,31,5,1,5,"{""5719"":16,""6805"":16,""46887"":16,""61157"":16,""6939"":16}"
7815,spiegel.de,seq,2016-07-05T02:57:05.904Z,3,7,2,2,"{""12956"":2,""1299"":2}"
7822,spiegel.de,seq,2016-08-08T02:08:00.177Z,1,7,2,1,"{""3356"":1}"
7835,putlocker.is,seq,2016-07-12T03:18:37.599Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
7836,putlocker.is,seq,2016-07-19T03:18:37.599Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
7837,putlocker.is,block,2016-06-14T02:23:08.501Z,7,3,1,3,"{""9498"":4,""13335"":4,""33480"":4}"
7838,putlocker.is,block,2016-07-26T03:18:37.599Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
7839,putlocker.is,block,2016-10-18T02:33:14.214Z,1,6,3,1,"{""6939"":1}"
7840,putlocker.is,block,2016-10-25T04:47:12.648Z,15,4,1,4,"{""19844"":8,""19531"":8,""25780"":8,""13335"":8}"
7841,putlocker.is,rst,2016-08-09T03:18:37.599Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
7842,putlocker.is,rst,2016-08-30T04:29:35.772Z,1,5,2,1,"{""35432"":1}"
7844,blastingnews.com,ttl,2016-07-05T04:29:35.772Z,15,4,1,4,"{""8544"":8,""197648"":8,""1299"":8,""5602"":8}"
7846,sabah.com.tr,dns,2016-07-04T01:24:43.711Z,1,9,5,1,"{""51026"":1}"
7847,google.ae,ttl,2016-05-24T04:29:35.772Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
7849,spiegel.de,dns,2016-06-21T05:25:00.581Z,31,5,1,5,"{""20521"":16,""20773"":16,""6805"":16,""61157"":16,""3356"":16}"
7850,spiegel.de,rst,2016-07-26T03:16:49.522Z,31,5,1,5,"{""20773"":16,""46816"":16,""6805"":16,""61157"":16,""6939"":16}"
7851,spiegel.de,rst,2016-08-02T02:57:05.904Z,7,7,2,3,"{""8767"":4,""6805"":4,""20773"":4}"
7852,spiegel.de,rst,2016-08-30T04:40:44.259Z,1,8,2,1,"{""1299"":1}"
7853,spiegel.de,rst,2016-09-13T04:40:44.259Z,127,7,1,7,"{""12956"":64,""12874"":64,""6805"":64,""3356"":64,""61157"":64,""200761"":64,""20773"":64}"
7855,spiegel.de,rst,2016-11-26T05:23:11.730Z,15,4,1,4,"{""7552"":8,""6805"":8,""61157"":8,""3491"":8}"
7856,spiegel.de,rst,2016-11-16T01:50:33.832Z,2,5,3,2,"{""6805"":2,""20773"":1}"
7857,spiegel.de,rst,2016-11-29T06:05:18.420Z,63,6,1,6,"{""8218"":32,""6805"":32,""28877"":32,""197133"":32,""61157"":32,""20773"":32}"
7858,spiegel.de,rst,2016-12-27T05:50:47.767Z,1,4,2,1,"{""20773"":1}"
7859,spiegel.de,rst,2017-01-03T05:50:47.767Z,7,3,1,3,"{""6805"":4,""61157"":4,""24940"":4}"
7860,spiegel.de,rst,2017-01-03T03:45:31.826Z,1,5,3,1,"{""20773"":1}"
7861,spiegel.de,rst,2017-01-17T03:45:31.826Z,7,3,1,3,"{""12956"":4,""174"":4,""61157"":4}"
7863,spiegel.de,rst,2017-02-14T08:50:04.417Z,30,5,2,5,"{""42708"":16,""6805"":16,""1200"":16,""20773"":15,""61157"":16}"
7865,flickr.com,dns,2016-05-26T22:03:19.913Z,127,7,1,7,"{""16322"":64,""10310"":64,""6762"":64,""12880"":64,""20485"":64,""26101"":64,""29049"":64}"
7866,flickr.com,dns,2016-06-02T22:03:19.913Z,31,5,1,5,"{""10310"":16,""6453"":16,""16322"":16,""12880"":16,""26101"":16}"
7867,flickr.com,dns,2016-06-09T22:03:19.913Z,63,6,1,6,"{""16322"":32,""10310"":32,""6762"":32,""12880"":32,""6453"":32,""26101"":32}"
7868,flickr.com,dns,2016-06-16T22:03:19.913Z,31,5,1,5,"{""10310"":16,""6453"":16,""16322"":16,""12880"":16,""26101"":16}"
7869,flickr.com,dns,2016-06-23T22:03:19.913Z,63,6,1,6,"{""16322"":32,""10310"":32,""6762"":32,""12880"":32,""6453"":32,""26101"":32}"
7870,flickr.com,dns,2016-06-30T22:03:19.913Z,63,6,1,6,"{""16322"":32,""10310"":32,""6762"":32,""12880"":32,""1299"":32,""26101"":32}"
7871,flickr.com,dns,2016-07-07T22:03:19.913Z,31,5,1,5,"{""6762"":16,""1299"":16,""26101"":16,""12880"":16,""16322"":16}"
7872,flickr.com,dns,2016-07-14T22:03:19.913Z,31,5,1,5,"{""6762"":16,""1299"":16,""26101"":16,""12880"":16,""16322"":16}"
7873,flickr.com,rst,2016-11-29T12:24:37.006Z,31,5,1,5,"{""7643"":16,""10310"":16,""45899"":16,""26101"":16,""15412"":16}"
7874,flickr.com,rst,2017-01-17T01:51:56.186Z,1,5,2,1,"{""201011"":1}"
7875,amazon.de,ttl,2016-09-06T02:33:14.214Z,31,5,1,5,"{""54334"":16,""174"":16,""2914"":16,""63008"":16,""16509"":16}"
7876,amazon.de,ttl,2016-09-27T02:33:14.214Z,31,5,1,5,"{""54334"":16,""174"":16,""2914"":16,""63008"":16,""16509"":16}"
7878,amazon.de,ttl,2016-12-20T02:33:14.214Z,31,5,1,5,"{""54334"":16,""174"":16,""2914"":16,""63008"":16,""16509"":16}"
7879,amazon.de,ttl,2016-12-27T02:33:14.214Z,31,5,1,5,"{""54334"":16,""174"":16,""2914"":16,""63008"":16,""16509"":16}"
7880,amazon.de,ttl,2016-06-21T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""16509"":4}"
7881,amazon.de,ttl,2016-05-24T02:41:11.754Z,7,3,1,3,"{""174"":4,""2914"":4,""16509"":4}"
7882,amazon.de,ttl,2016-05-31T02:43:03.931Z,15,4,1,4,"{""174"":8,""2914"":8,""40156"":8,""16509"":8}"
7883,amazon.de,ttl,2016-06-21T02:43:03.931Z,15,4,1,4,"{""174"":8,""2914"":8,""40156"":8,""16509"":8}"
7886,amazon.de,ttl,2016-05-17T04:36:32.199Z,7,3,1,3,"{""20473"":4,""2914"":4,""16509"":4}"
7887,amazon.de,ttl,2016-06-07T04:46:23.176Z,1,6,3,1,"{""1200"":1}"
7888,amazon.de,ttl,2016-06-21T04:46:23.176Z,1,6,3,1,"{""1200"":1}"
7889,amazon.de,ttl,2016-11-01T04:46:23.176Z,7,6,2,3,"{""4637"":4,""1221"":4,""3257"":4}"
7890,amazon.de,ttl,2016-12-20T04:46:23.176Z,7,9,4,3,"{""4637"":4,""1221"":4,""3257"":4}"
7892,amazon.de,ttl,2017-01-17T04:46:23.176Z,1,9,3,1,"{""2914"":1}"
7893,amazon.de,ttl,2017-02-07T04:46:23.176Z,1,6,2,1,"{""2914"":1}"
7895,amazon.de,ttl,2016-05-24T05:19:08.930Z,15,4,1,4,"{""6459"":8,""2914"":8,""16509"":8,""19916"":8}"
7896,amazon.de,ttl,2016-05-31T05:19:08.930Z,15,4,1,4,"{""6459"":8,""2914"":8,""16509"":8,""19916"":8}"
7899,amazon.de,ttl,2016-05-17T06:12:06.247Z,15,4,1,4,"{""34702"":8,""2914"":8,""16509"":8,""3327"":8}"
7900,amazon.de,ttl,2016-06-14T06:12:06.247Z,15,4,1,4,"{""34702"":8,""2914"":8,""16509"":8,""3327"":8}"
7901,amazon.de,ttl,2016-05-17T08:52:08.669Z,7,3,1,3,"{""43289"":4,""2914"":4,""16509"":4}"
7903,amazon.de,ttl,2016-06-07T09:08:18.465Z,7,3,1,3,"{""12989"":4,""1200"":4,""16509"":4}"
7906,amazon.de,ttl,2016-10-25T00:27:32.161Z,1,7,3,1,"{""2914"":1}"
7908,amazon.de,ttl,2016-11-22T00:27:32.161Z,1,7,4,1,"{""2914"":1}"
7914,amazon.de,ttl,2017-01-17T00:27:32.161Z,3,6,3,2,"{""2914"":2,""16509"":2}"
7917,amazon.de,ttl,2016-05-31T00:57:11.055Z,1,5,2,1,"{""16509"":1}"
7919,amazon.de,ttl,2016-06-28T00:57:11.055Z,1,5,2,1,"{""16509"":1}"
7920,amazon.de,ttl,2016-08-16T00:57:11.055Z,7,3,1,3,"{""53889"":4,""16509"":4,""3257"":4}"
7921,amazon.de,ttl,2016-06-07T03:10:35.342Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
7922,amazon.de,ttl,2016-06-14T03:10:35.342Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
7923,amazon.de,ttl,2016-08-16T03:10:35.342Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
7926,amazon.de,ttl,2016-07-05T03:41:02.637Z,31,5,1,5,"{""51975"":16,""34426"":16,""35753"":16,""16509"":16,""8966"":16}"
7927,amazon.de,ttl,2016-05-31T03:54:24.114Z,7,3,1,3,"{""201011"":4,""1200"":4,""16509"":4}"
7928,amazon.de,ttl,2016-05-31T05:48:12.690Z,7,3,1,3,"{""33182"":4,""2914"":4,""16509"":4}"
7929,amazon.de,ttl,2016-05-31T08:19:19.446Z,15,4,1,4,"{""29889"":8,""174"":8,""2914"":8,""16509"":8}"
7930,amazon.de,ttl,2016-06-28T08:19:19.446Z,15,4,1,4,"{""29889"":8,""174"":8,""2914"":8,""16509"":8}"
7931,amazon.de,ttl,2016-06-07T11:26:39.571Z,7,3,1,3,"{""26277"":4,""16509"":4,""6461"":4}"
7932,amazon.de,ttl,2016-11-16T00:19:22.947Z,7,3,1,3,"{""4766"":4,""16509"":4,""3257"":4}"
7933,amazon.de,ttl,2016-07-13T00:42:37.063Z,15,4,1,4,"{""174"":8,""2914"":8,""35017"":8,""16509"":8}"
7935,amazon.de,ttl,2016-06-28T00:11:44.172Z,15,4,1,4,"{""174"":8,""2914"":8,""16509"":8,""8999"":8}"
7936,amazon.de,ttl,2016-07-05T00:11:44.172Z,7,3,1,3,"{""8999"":4,""1299"":4,""16509"":4}"
7938,amazon.de,ttl,2016-07-24T02:12:09.060Z,15,4,1,4,"{""174"":8,""1299"":8,""16509"":8,""29073"":8}"
7939,amazon.de,ttl,2016-09-24T21:48:44.478Z,15,4,1,4,"{""33785"":8,""2914"":8,""16509"":8,""3491"":8}"
7940,amazon.de,ttl,2016-10-01T21:48:44.478Z,15,4,1,4,"{""33785"":8,""2914"":8,""16509"":8,""3491"":8}"
7941,amazon.de,ttl,2016-10-08T21:48:44.478Z,15,4,1,4,"{""33785"":8,""2914"":8,""16509"":8,""3491"":8}"
7943,amazon.de,ttl,2016-10-16T13:47:06.832Z,15,4,1,4,"{""24768"":8,""174"":8,""1299"":8,""16509"":8}"
7945,amazon.de,seq,2016-06-07T08:20:16.598Z,3,6,2,2,"{""174"":2,""2914"":2}"
7954,tudou.com,ttl,2016-08-30T03:55:53.462Z,1,8,5,1,"{""37963"":1}"
7955,tudou.com,ttl,2016-09-06T03:55:53.462Z,1,7,4,1,"{""37963"":1}"
7956,tudou.com,ttl,2016-09-13T03:55:53.462Z,1,6,3,1,"{""37963"":1}"
7957,tudou.com,ttl,2016-09-20T03:55:53.462Z,1,7,4,1,"{""37963"":1}"
7958,tudou.com,ttl,2016-10-04T03:55:53.462Z,1,6,3,1,"{""37963"":1}"
7959,tudou.com,ttl,2016-10-11T03:55:53.462Z,1,7,4,1,"{""37963"":1}"
7960,tudou.com,ttl,2016-10-18T03:55:53.462Z,1,6,3,1,"{""37963"":1}"
7961,tudou.com,ttl,2016-10-25T03:55:53.462Z,1,6,3,1,"{""37963"":1}"
7962,tudou.com,ttl,2016-11-08T03:55:53.462Z,1,5,2,1,"{""37963"":1}"
7963,tudou.com,ttl,2016-11-15T03:55:53.462Z,2,6,3,2,"{""37963"":2,""4134"":1}"
7965,tudou.com,ttl,2016-10-25T04:57:43.552Z,31,5,1,5,"{""4808"":16,""50300"":16,""5580"":16,""4837"":16,""62217"":16}"
7966,tudou.com,ttl,2016-09-13T07:31:13.682Z,3,7,2,2,"{""174"":2,""701"":2}"
7967,tudou.com,ttl,2016-09-20T07:31:13.682Z,31,5,1,5,"{""4808"":16,""174"":16,""35017"":16,""4837"":16,""701"":16}"
7968,tudou.com,ttl,2016-09-27T07:31:13.682Z,31,5,1,5,"{""4808"":16,""174"":16,""35017"":16,""4837"":16,""701"":16}"
7969,tudou.com,ttl,2016-10-04T07:31:13.682Z,31,5,1,5,"{""4808"":16,""174"":16,""35017"":16,""4837"":16,""701"":16}"
7975,bloomberg.com,ttl,2016-05-17T03:22:00.971Z,15,4,1,4,"{""6461"":8,""174"":8,""10361"":8,""35432"":8}"
7976,bloomberg.com,ttl,2016-05-17T04:36:35.964Z,7,3,1,3,"{""32475"":4,""6461"":4,""10361"":4}"
7979,bloomberg.com,ttl,2016-11-29T04:46:23.176Z,15,4,1,4,"{""10026"":8,""36351"":8,""10361"":8,""6461"":8}"
7980,bloomberg.com,ttl,2016-05-17T06:03:09.869Z,15,4,1,4,"{""6461"":8,""10361"":8,""20860"":8,""35662"":8}"
7981,bloomberg.com,ttl,2016-05-10T08:01:13.414Z,15,4,1,4,"{""63213"":8,""6461"":8,""174"":8,""10361"":8}"
7982,bloomberg.com,ttl,2016-09-27T00:00:26.926Z,15,4,1,4,"{""209"":8,""174"":8,""10361"":8,""20853"":8}"
7983,bloomberg.com,ttl,2016-08-16T00:27:32.161Z,15,4,1,4,"{""6461"":8,""38001"":8,""10361"":8,""3491"":8}"
7984,bloomberg.com,ttl,2016-09-13T00:27:32.161Z,15,4,1,4,"{""2914"":8,""6461"":8,""10361"":8,""38001"":8}"
7985,bloomberg.com,ttl,2016-09-20T00:27:32.161Z,15,4,1,4,"{""38001"":8,""10361"":8,""1239"":8,""3257"":8}"
7986,bloomberg.com,ttl,2016-09-27T00:27:32.161Z,15,4,1,4,"{""2914"":8,""10361"":8,""1239"":8,""38001"":8}"
7987,bloomberg.com,ttl,2016-10-04T00:27:32.161Z,15,4,1,4,"{""209"":8,""2914"":8,""10361"":8,""38001"":8}"
7988,bloomberg.com,ttl,2016-11-15T00:27:32.161Z,15,4,1,4,"{""2914"":8,""6461"":8,""10361"":8,""38001"":8}"
7989,bloomberg.com,ttl,2016-11-29T00:27:32.161Z,15,4,1,4,"{""2914"":8,""6461"":8,""10361"":8,""38001"":8}"
7990,bloomberg.com,ttl,2016-06-07T00:28:35.314Z,1,5,2,1,"{""174"":1}"
7992,bloomberg.com,ttl,2016-09-27T02:28:28.856Z,31,5,1,5,"{""59564"":16,""6461"":16,""10361"":16,""9002"":16,""1200"":16}"
7993,bloomberg.com,ttl,2016-05-31T02:41:41.940Z,3,6,2,2,"{""6453"":2,""1239"":2}"
7994,bloomberg.com,ttl,2016-06-21T02:43:37.807Z,1,5,2,1,"{""6461"":1}"
7995,bloomberg.com,ttl,2016-06-28T02:43:37.807Z,1,5,2,1,"{""6461"":1}"
7996,bloomberg.com,ttl,2016-08-30T02:43:37.807Z,15,4,1,4,"{""209"":8,""174"":8,""10361"":8,""43289"":8}"
7997,bloomberg.com,ttl,2016-08-30T04:53:15.593Z,31,5,1,5,"{""209"":16,""50673"":16,""174"":16,""10361"":16,""51430"":16}"
7998,tudou.com,ttl,2016-07-28T03:36:27.319Z,31,5,1,5,"{""4808"":16,""12880"":16,""6762"":16,""4837"":16,""51026"":16}"
7999,tudou.com,ttl,2016-08-04T03:36:27.319Z,31,5,1,5,"{""4808"":16,""12880"":16,""6762"":16,""4837"":16,""51026"":16}"
8000,tudou.com,ttl,2016-08-11T03:36:27.319Z,61,6,2,6,"{""51026"":32,""4808"":32,""6762"":31,""12880"":32,""6453"":31,""4837"":32}"
8001,google.nl,ttl,2016-06-28T04:29:35.772Z,7,3,1,3,"{""8544"":4,""197648"":4,""15169"":4}"
8002,bloomberg.com,ttl,2016-10-19T00:19:22.947Z,15,4,1,4,"{""4766"":8,""10361"":8,""701"":8,""1239"":8}"
8003,bloomberg.com,ttl,2016-11-16T00:19:22.947Z,7,3,1,3,"{""6461"":4,""10361"":4,""4766"":4}"
8004,bloomberg.com,ttl,2016-07-09T01:37:55.855Z,15,4,1,4,"{""6461"":8,""1299"":8,""10361"":8,""3223"":8}"
8005,bloomberg.com,ttl,2016-06-04T06:03:56.932Z,3,6,2,2,"{""24218"":2,""7473"":2}"
8006,bloomberg.com,ttl,2016-08-28T01:21:16.857Z,31,5,1,5,"{""6461"":16,""3356"":16,""10361"":16,""30818"":16,""50613"":16}"
8007,bloomberg.com,ttl,2016-10-16T01:21:16.857Z,31,5,1,5,"{""6461"":16,""3356"":16,""10361"":16,""30818"":16,""50613"":16}"
8008,bloomberg.com,ttl,2016-11-27T01:21:16.857Z,31,5,1,5,"{""6461"":16,""3356"":16,""10361"":16,""30818"":16,""50613"":16}"
8009,bloomberg.com,ttl,2016-12-04T01:21:16.857Z,31,5,1,5,"{""6461"":16,""3356"":16,""10361"":16,""30818"":16,""50613"":16}"
8010,bloomberg.com,ttl,2016-11-25T20:06:44.792Z,15,4,1,4,"{""209"":8,""174"":8,""10361"":8,""61317"":8}"
8011,feedly.com,ttl,2016-07-05T04:12:07.695Z,15,4,1,4,"{""8544"":8,""1299"":8,""13335"":8,""197648"":8}"
8012,wordpress.com,ttl,2016-05-24T04:29:35.772Z,7,3,1,3,"{""2635"":4,""35432"":4,""197648"":4}"
8013,2ch.net,seq,2016-07-12T02:57:05.904Z,7,3,1,3,"{""1299"":4,""13335"":4,""51167"":4}"
8015,wordpress.com,ttl,2016-05-12T22:03:19.913Z,63,6,1,6,"{""16322"":32,""2635"":32,""6762"":32,""12880"":32,""1299"":32,""29049"":32}"
8016,bloomberg.com,rst,2016-08-30T02:41:41.940Z,1,7,3,1,"{""6453"":1}"
8017,bloomberg.com,rst,2017-02-14T04:53:15.593Z,1,16,7,1,"{""209"":1}"
8018,2ch.net,seq,2016-10-18T04:36:35.964Z,1,5,2,1,"{""6461"":1}"
8020,2ch.net,block,2017-02-07T07:11:49.553Z,1,5,3,1,"{""3257"":1}"
8021,feedly.com,seq,2016-10-18T04:36:35.964Z,1,5,2,1,"{""6461"":1}"
8022,feedly.com,seq,2016-12-12T07:24:26.781Z,15,4,1,4,"{""4826"":8,""3356"":8,""45671"":8,""13335"":8}"
8023,feedly.com,seq,2016-11-22T06:05:18.420Z,1,4,2,1,"{""8218"":1}"
8024,feedly.com,block,2016-06-03T22:24:43.622Z,3,6,2,2,"{""6453"":2,""51026"":2}"
8026,secureserver.net,ttl,2016-08-15T01:35:55.910Z,15,4,1,4,"{""209"":8,""38001"":8,""26496"":8,""3491"":8}"
8027,feedly.com,rst,2016-10-04T04:12:07.695Z,3,5,2,2,"{""8544"":2,""1299"":2}"
8029,xhamster.com,ttl,2016-05-10T04:29:35.772Z,15,4,1,4,"{""197648"":8,""174"":8,""35432"":8,""39572"":8}"
8030,google.nl,rst,2016-08-23T04:29:35.772Z,1,4,2,1,"{""8544"":1}"
8031,xhamster.com,ttl,2016-11-19T00:21:47.768Z,7,3,1,3,"{""4766"":4,""5580"":4,""39572"":4}"
8033,qq.com,seq,2016-07-12T03:02:52.557Z,1,5,3,1,"{""4808"":1}"
8034,qq.com,seq,2016-07-12T03:45:32.548Z,1,8,5,1,"{""174"":1}"
8037,qq.com,seq,2016-07-26T12:24:37.006Z,31,5,1,5,"{""7643"":16,""4808"":16,""45899"":16,""4837"":16,""3491"":16}"
8038,qq.com,seq,2016-07-17T02:33:52.452Z,1,6,2,1,"{""3257"":1}"
8040,qq.com,seq,2016-07-19T04:56:05.648Z,3,7,2,2,"{""3320"":2,""6461"":2}"
8041,qq.com,seq,2016-07-19T08:01:13.414Z,1,5,3,1,"{""174"":1}"
8043,qq.com,seq,2016-09-06T11:55:12.519Z,15,4,1,4,"{""4808"":8,""24768"":8,""174"":8,""4837"":8}"
8044,qq.com,seq,2016-09-06T03:55:46.318Z,1,6,3,1,"{""4808"":1}"
8045,qq.com,seq,2016-09-27T02:36:35.318Z,7,3,1,3,"{""19151"":4,""8100"":4,""4837"":4}"
8046,qq.com,seq,2016-09-20T03:06:44.197Z,1,5,2,1,"{""4808"":1}"
8047,qq.com,seq,2016-12-20T03:06:44.197Z,31,5,1,5,"{""4808"":16,""12321"":16,""3356"":16,""1239"":16,""4837"":16}"
8048,qq.com,seq,2016-10-04T02:51:01.673Z,127,7,1,7,"{""5391"":64,""4808"":64,""21183"":64,""197706"":64,""4837"":64,""174"":64,""8585"":64}"
8049,qq.com,seq,2016-11-01T03:00:10.533Z,7,3,1,3,"{""40676"":4,""4837"":4,""3257"":4}"
8052,qq.com,seq,2016-11-01T07:31:13.682Z,15,4,1,4,"{""2914"":8,""35017"":8,""4837"":8,""1239"":8}"
8055,qq.com,seq,2016-12-20T04:57:43.552Z,31,5,1,5,"{""4808"":16,""174"":16,""50300"":16,""4837"":16,""62217"":16}"
8056,qq.com,seq,2016-12-13T03:54:24.114Z,1,4,3,1,"{""4837"":1}"
8057,qq.com,seq,2016-12-27T06:39:07.929Z,7,3,1,3,"{""174"":4,""5719"":4,""4837"":4}"
8058,qq.com,seq,2017-01-03T06:39:07.929Z,7,3,1,3,"{""174"":4,""5719"":4,""4837"":4}"
8060,qq.com,seq,2017-01-10T04:25:29.177Z,31,5,1,5,"{""4808"":16,""50613"":16,""174"":16,""30818"":16,""4837"":16}"
8063,qq.com,block,2016-07-12T02:03:39.230Z,3,6,2,2,"{""4808"":2,""174"":2}"
8064,soundcloud.com,dns,2016-05-26T22:03:19.913Z,31,5,1,5,"{""15133"":16,""6453"":16,""1299"":16,""16322"":16,""12880"":16}"
8065,soundcloud.com,dns,2016-06-02T22:03:19.913Z,31,5,1,5,"{""15133"":16,""1299"":16,""16322"":16,""12880"":16,""6762"":16}"
8066,soundcloud.com,dns,2016-06-09T22:03:19.913Z,15,4,1,4,"{""15133"":8,""16322"":8,""12880"":8,""6762"":8}"
8067,soundcloud.com,dns,2016-06-16T22:03:19.913Z,31,5,1,5,"{""15133"":16,""1299"":16,""16322"":16,""12880"":16,""6762"":16}"
8068,soundcloud.com,dns,2016-06-23T22:03:19.913Z,15,4,1,4,"{""15133"":8,""16322"":8,""12880"":8,""6762"":8}"
8069,soundcloud.com,dns,2016-06-30T22:03:19.913Z,15,4,1,4,"{""15133"":8,""16322"":8,""12880"":8,""6762"":8}"
8070,soundcloud.com,dns,2016-07-07T22:03:19.913Z,15,4,1,4,"{""15133"":8,""16322"":8,""12880"":8,""6762"":8}"
8071,soundcloud.com,dns,2016-07-14T22:03:19.913Z,31,5,1,5,"{""15133"":16,""1299"":16,""16322"":16,""12880"":16,""6762"":16}"
8072,soundcloud.com,dns,2016-07-21T22:03:19.913Z,15,4,1,4,"{""15133"":8,""16322"":8,""12880"":8,""6762"":8}"
8073,soundcloud.com,dns,2016-07-28T22:03:19.913Z,31,5,1,5,"{""15133"":16,""6453"":16,""1299"":16,""16322"":16,""12880"":16}"
8074,soundcloud.com,dns,2016-08-04T22:03:19.913Z,15,4,1,4,"{""15133"":8,""16322"":8,""12880"":8,""6762"":8}"
8075,gamer.com.tw,ttl,2016-08-16T02:57:55.359Z,29,5,2,5,"{""12880"":16,""6453"":15,""6762"":15,""13335"":16,""51026"":16}"
8079,adobe.com,ttl,2016-06-14T02:33:14.214Z,15,4,1,4,"{""6939"":8,""54334"":8,""63008"":8,""3356"":8}"
8081,adobe.com,ttl,2016-07-19T02:33:14.214Z,15,4,1,4,"{""6939"":8,""54334"":8,""63008"":8,""3356"":8}"
8082,adobe.com,ttl,2016-08-30T02:33:14.214Z,15,4,1,4,"{""174"":8,""54334"":8,""63008"":8,""3356"":8}"
8083,qq.com,block,2016-09-27T03:22:56.975Z,1,9,6,1,"{""9002"":1}"
8084,xhamster.com,block,2016-10-22T00:21:32.128Z,7,3,1,3,"{""199669"":4,""9002"":4,""39572"":4}"
8085,adobe.com,ttl,2016-10-04T02:33:14.214Z,15,4,1,4,"{""174"":8,""54334"":8,""63008"":8,""3356"":8}"
8086,adobe.com,ttl,2016-11-01T02:33:14.214Z,15,4,1,4,"{""174"":8,""54334"":8,""63008"":8,""3356"":8}"
8088,adobe.com,ttl,2016-09-06T03:00:10.533Z,7,3,1,3,"{""40676"":4,""6461"":4,""3356"":4}"
8090,adobe.com,ttl,2016-07-05T03:45:32.548Z,7,3,1,3,"{""29889"":4,""33695"":4,""3356"":4}"
8091,adobe.com,ttl,2016-05-24T03:55:53.462Z,1,7,3,1,"{""2914"":1}"
8092,adobe.com,ttl,2016-05-24T04:29:35.772Z,15,4,1,4,"{""1299"":8,""35432"":8,""3356"":8,""197648"":8}"
8093,adobe.com,ttl,2016-06-14T04:57:43.552Z,7,3,1,3,"{""50300"":4,""3356"":4,""62217"":4}"
8094,adobe.com,ttl,2016-08-30T07:21:00.330Z,31,5,1,5,"{""39386"":16,""51975"":16,""34426"":16,""35753"":16,""3356"":16}"
8095,adobe.com,ttl,2016-05-31T08:02:19.722Z,1,4,2,1,"{""3257"":1}"
8096,adobe.com,ttl,2016-06-07T08:02:19.722Z,7,3,2,3,"{""3356"":4,""38001"":4,""3491"":4}"
8098,adobe.com,ttl,2016-06-21T08:02:19.722Z,7,3,1,3,"{""3356"":4,""38001"":4,""3491"":4}"
8100,adobe.com,ttl,2016-07-12T08:02:19.722Z,7,3,2,3,"{""3356"":4,""38001"":4,""3491"":4}"
8102,adobe.com,ttl,2016-09-20T08:02:19.722Z,1,6,3,1,"{""3356"":1}"
8103,adobe.com,ttl,2016-10-04T08:02:19.722Z,7,3,1,3,"{""3356"":4,""38001"":4,""3491"":4}"
8105,adobe.com,ttl,2016-11-15T08:02:19.722Z,7,3,1,3,"{""3356"":4,""2914"":4,""38001"":4}"
8108,adobe.com,ttl,2016-10-18T10:58:13.068Z,7,3,1,3,"{""3356"":4,""30818"":4,""50613"":4}"
8109,adobe.com,ttl,2016-06-07T00:10:30.321Z,7,3,2,3,"{""53889"":4,""3356"":4,""3257"":4}"
8110,adobe.com,ttl,2016-06-14T00:10:30.321Z,1,5,3,1,"{""3356"":1}"
8111,adobe.com,ttl,2016-07-19T00:10:30.321Z,7,3,1,3,"{""53889"":4,""3356"":4,""3257"":4}"
8113,adobe.com,ttl,2016-09-06T00:10:30.321Z,7,3,1,3,"{""53889"":4,""3356"":4,""3257"":4}"
8114,adobe.com,ttl,2016-06-14T02:05:36.597Z,1,6,2,1,"{""174"":1}"
8116,adobe.com,ttl,2016-08-02T02:28:28.856Z,7,3,1,3,"{""59564"":4,""3356"":4,""9002"":4}"
8118,adobe.com,ttl,2016-06-28T03:08:24.678Z,7,3,2,3,"{""1421"":4,""174"":4,""3356"":4}"
8119,adobe.com,ttl,2016-07-12T03:08:24.678Z,7,3,1,3,"{""1421"":4,""3356"":4,""2914"":4}"
8120,adobe.com,ttl,2016-05-31T04:40:44.259Z,7,3,1,3,"{""200761"":4,""12874"":4,""3356"":4}"
8127,qq.com,dns,2016-07-05T02:18:51.214Z,1,5,2,1,"{""4808"":1}"
8128,xhamster.com,dns,2016-05-21T00:24:39.657Z,63,6,1,6,"{""16322"":32,""6762"":32,""12880"":32,""39572"":32,""6453"":32,""174"":32}"
8129,xhamster.com,dns,2016-05-28T00:24:39.657Z,31,5,1,5,"{""12880"":16,""6762"":16,""16322"":16,""5580"":16,""39572"":16}"
8130,xhamster.com,dns,2016-06-04T00:24:39.657Z,31,5,1,5,"{""6453"":16,""174"":16,""16322"":16,""12880"":16,""39572"":16}"
8131,xhamster.com,dns,2016-06-11T00:24:39.657Z,31,5,1,5,"{""12880"":16,""6762"":16,""16322"":16,""5580"":16,""39572"":16}"
8132,xhamster.com,dns,2016-06-18T00:24:39.657Z,31,5,1,5,"{""12880"":16,""6762"":16,""16322"":16,""5580"":16,""39572"":16}"
8133,xhamster.com,dns,2016-06-25T00:24:39.657Z,31,5,1,5,"{""6453"":16,""174"":16,""16322"":16,""12880"":16,""39572"":16}"
8134,xhamster.com,dns,2016-07-02T00:24:39.657Z,31,5,1,5,"{""12880"":16,""6762"":16,""16322"":16,""5580"":16,""39572"":16}"
8135,xhamster.com,dns,2016-07-09T00:24:39.657Z,31,5,1,5,"{""12880"":16,""6762"":16,""16322"":16,""5580"":16,""39572"":16}"
8136,xhamster.com,dns,2016-07-16T00:24:39.657Z,31,5,1,5,"{""12880"":16,""6762"":16,""16322"":16,""5580"":16,""39572"":16}"
8137,xhamster.com,dns,2016-07-23T00:24:39.657Z,31,5,1,5,"{""12880"":16,""6762"":16,""16322"":16,""5580"":16,""39572"":16}"
8138,xhamster.com,rst,2016-10-04T04:29:35.772Z,1,5,2,1,"{""35432"":1}"
8139,adobe.com,ttl,2016-06-21T06:27:57.915Z,7,3,1,3,"{""3356"":4,""2914"":4,""55720"":4}"
8140,adobe.com,ttl,2016-06-11T05:23:11.730Z,7,3,1,3,"{""7552"":4,""3356"":4,""2914"":4}"
8141,adobe.com,ttl,2016-08-08T06:01:46.253Z,7,3,1,3,"{""3356"":4,""36884"":4,""3257"":4}"
8143,adobe.com,ttl,2016-09-30T13:53:51.815Z,7,3,1,3,"{""33785"":4,""3356"":4,""3491"":4}"
8145,adobe.com,seq,2016-09-13T07:21:00.330Z,1,7,3,1,"{""8781"":1}"
8146,xnxx.com,ttl,2016-06-28T04:29:35.772Z,15,4,1,4,"{""46652"":8,""8544"":8,""1299"":8,""197648"":8}"
8148,sina.com.cn,ttl,2016-07-05T02:36:35.318Z,1,5,2,1,"{""19174"":1}"
8150,sina.com.cn,ttl,2016-07-26T02:36:35.318Z,15,4,1,4,"{""4808"":8,""6461"":8,""8100"":8,""4837"":8}"
8151,sina.com.cn,ttl,2016-06-07T03:00:10.533Z,15,4,1,4,"{""40676"":8,""4808"":8,""4837"":8,""3257"":8}"
8152,sina.com.cn,ttl,2016-06-21T03:00:10.533Z,15,4,1,4,"{""40676"":8,""4808"":8,""4837"":8,""3257"":8}"
8153,sina.com.cn,ttl,2016-07-19T03:00:10.533Z,1,5,2,1,"{""6461"":1}"
8154,sina.com.cn,ttl,2016-05-17T03:55:46.318Z,15,4,1,4,"{""4808"":8,""1299"":8,""3223"":8,""4837"":8}"
8155,sina.com.cn,ttl,2016-05-31T03:55:46.318Z,15,4,1,4,"{""4808"":8,""1299"":8,""3223"":8,""4837"":8}"
8156,sina.com.cn,ttl,2016-08-16T04:36:35.964Z,15,4,1,4,"{""32475"":8,""6461"":8,""4808"":8,""4837"":8}"
8157,sina.com.cn,ttl,2016-10-04T04:46:23.176Z,15,4,1,4,"{""4808"":8,""36351"":8,""2914"":8,""4837"":8}"
8159,sina.com.cn,ttl,2016-06-14T04:47:12.648Z,1,7,2,1,"{""5580"":1}"
8160,sina.com.cn,ttl,2016-08-09T04:57:43.552Z,31,5,1,5,"{""4808"":16,""174"":16,""50300"":16,""4837"":16,""62217"":16}"
8164,marca.com,ttl,2016-05-24T04:29:35.772Z,15,4,1,4,"{""9052"":8,""174"":8,""35432"":8,""197648"":8}"
8165,marca.com,ttl,2016-06-07T04:29:35.772Z,15,4,1,4,"{""9052"":8,""174"":8,""35432"":8,""197648"":8}"
8167,msn.com,ttl,2016-06-14T04:29:35.772Z,7,3,1,3,"{""8075"":4,""35432"":4,""197648"":4}"
8168,xnxx.com,ttl,2016-11-19T00:21:47.768Z,15,4,1,4,"{""46652"":8,""174"":8,""1299"":8,""4766"":8}"
8169,xnxx.com,ttl,2016-07-28T03:36:27.319Z,61,6,2,6,"{""51026"":32,""6762"":31,""12880"":32,""46652"":32,""6453"":31,""1299"":32}"
8170,xnxx.com,ttl,2016-08-04T03:36:27.319Z,31,5,1,5,"{""46652"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
8171,xnxx.com,ttl,2016-08-11T03:36:27.319Z,61,6,2,6,"{""51026"":32,""6762"":31,""12880"":32,""46652"":32,""6453"":31,""1299"":32}"
8172,sina.com.cn,ttl,2016-05-17T06:03:09.869Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""35662"":16}"
8173,sina.com.cn,ttl,2016-08-16T06:41:06.383Z,15,4,1,4,"{""4808"":8,""36352"":8,""1299"":8,""4837"":8}"
8175,sina.com.cn,ttl,2016-09-13T07:31:13.682Z,15,4,1,4,"{""4808"":8,""174"":8,""35017"":8,""4837"":8}"
8176,sina.com.cn,ttl,2016-08-09T11:06:59.084Z,15,4,1,4,"{""4808"":8,""174"":8,""9009"":8,""4837"":8}"
8179,sina.com.cn,ttl,2016-06-14T00:57:11.055Z,15,4,1,4,"{""53889"":8,""4808"":8,""4837"":8,""3257"":8}"
8183,sina.com.cn,ttl,2016-07-12T00:57:11.055Z,15,4,2,4,"{""53889"":8,""4808"":8,""4837"":8,""3257"":8}"
8185,sina.com.cn,ttl,2016-05-31T01:00:01.723Z,31,5,1,5,"{""4808"":16,""201011"":16,""1299"":16,""33891"":16,""4837"":16}"
8187,sina.com.cn,ttl,2016-07-19T01:07:44.955Z,31,5,1,5,"{""4808"":16,""36352"":16,""1299"":16,""4837"":16,""55286"":16}"
8188,sina.com.cn,ttl,2016-06-28T01:34:36.337Z,15,4,1,4,"{""4808"":8,""20473"":8,""1299"":8,""4837"":8}"
8189,sina.com.cn,ttl,2016-06-21T03:15:54.157Z,31,5,1,5,"{""4808"":16,""50613"":16,""174"":16,""30818"":16,""4837"":16}"
8192,sina.com.cn,ttl,2016-07-12T04:53:15.593Z,31,5,1,5,"{""4808"":16,""6453"":16,""50673"":16,""51430"":16,""4837"":16}"
8193,sina.com.cn,ttl,2016-08-23T04:53:15.593Z,31,5,1,5,"{""4808"":16,""174"":16,""50673"":16,""51430"":16,""4837"":16}"
8194,surveymonkey.com,ttl,2016-05-31T04:12:07.695Z,31,5,1,5,"{""174"":16,""18915"":16,""12182"":16,""35432"":16,""197648"":16}"
8195,google.com.tw,ttl,2016-05-24T04:29:35.772Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
8197,sina.com.cn,ttl,2016-07-02T03:02:44.527Z,15,4,1,4,"{""4808"":8,""1299"":8,""39122"":8,""4837"":8}"
8198,sina.com.cn,ttl,2016-09-17T03:02:44.527Z,15,4,1,4,"{""4808"":8,""1299"":8,""39122"":8,""4837"":8}"
8199,sina.com.cn,ttl,2016-07-05T02:52:32.297Z,31,5,1,5,"{""4808"":16,""60311"":16,""15576"":16,""4837"":16,""3303"":16}"
8200,sina.com.cn,ttl,2016-06-07T04:01:13.088Z,15,4,1,4,"{""4808"":8,""36884"":8,""4837"":8,""3257"":8}"
8201,sina.com.cn,ttl,2016-08-14T00:38:50.733Z,15,4,1,4,"{""18978"":8,""4808"":8,""6939"":8,""4837"":8}"
8202,sina.com.cn,ttl,2016-07-16T00:05:39.837Z,15,4,1,4,"{""4808"":8,""174"":8,""29073"":8,""4837"":8}"
8203,sina.com.cn,ttl,2016-08-30T08:59:00.926Z,15,4,1,4,"{""43578"":8,""4808"":8,""174"":8,""4837"":8}"
8204,sina.com.cn,ttl,2016-09-01T08:42:31.014Z,31,5,1,5,"{""203629"":16,""29695"":16,""1299"":16,""4837"":16,""4808"":16}"
8205,adobe.com,rst,2016-07-26T04:29:35.772Z,1,5,2,1,"{""35432"":1}"
8206,adobe.com,rst,2016-08-09T04:40:44.259Z,7,3,1,3,"{""200761"":4,""12874"":4,""3356"":4}"
8207,adobe.com,rst,2016-10-01T05:23:11.730Z,1,5,3,1,"{""2914"":1}"
8208,adobe.com,rst,2016-11-08T02:05:36.597Z,1,6,2,1,"{""174"":1}"
8209,adobe.com,rst,2016-11-21T06:01:46.253Z,7,3,1,3,"{""3356"":4,""36884"":4,""3257"":4}"
8210,adobe.com,rst,2016-12-30T13:53:51.815Z,7,3,1,3,"{""33785"":4,""3356"":4,""3491"":4}"
8211,adobe.com,rst,2017-01-24T06:27:57.915Z,1,6,3,1,"{""2914"":1}"
8212,web.de,ttl,2016-05-24T04:29:35.772Z,7,3,1,3,"{""197648"":4,""35432"":4,""8560"":4}"
8213,sina.com.cn,seq,2016-07-09T06:29:32.592Z,1,7,2,1,"{""701"":1}"
8217,adf.ly,ttl,2016-05-31T03:18:37.599Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
8218,adf.ly,ttl,2016-06-07T03:18:37.599Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
8220,adf.ly,ttl,2016-06-21T03:18:37.599Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
8221,adf.ly,ttl,2016-06-28T03:18:37.599Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
8222,adf.ly,ttl,2016-07-05T03:18:37.599Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
8223,adf.ly,ttl,2016-07-12T03:18:37.599Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
8224,web.de,seq,2016-06-14T03:18:37.599Z,1,4,2,1,"{""1200"":1}"
8225,web.de,seq,2016-06-14T04:22:36.104Z,7,3,1,3,"{""35818"":4,""6830"":4,""8560"":4}"
8226,web.de,seq,2016-06-14T05:21:36.318Z,7,8,2,3,"{""27956"":4,""1299"":4,""11556"":4}"
8228,web.de,seq,2016-06-21T02:37:19.855Z,15,4,1,4,"{""39819"":8,""8560"":8,""43727"":8,""29061"":8}"
8229,web.de,seq,2016-07-05T03:16:49.522Z,7,3,1,3,"{""46816"":4,""6939"":4,""8560"":4}"
8230,web.de,seq,2016-07-09T08:18:05.605Z,1,4,2,1,"{""1299"":1}"
8231,web.de,seq,2016-07-12T02:43:03.931Z,15,4,1,4,"{""174"":8,""1299"":8,""40156"":8,""8560"":8}"
8232,web.de,seq,2016-07-12T02:51:13.412Z,7,3,1,3,"{""132597"":4,""6939"":4,""8560"":4}"
8233,web.de,seq,2016-07-19T02:51:13.412Z,7,3,1,3,"{""132597"":4,""6939"":4,""8560"":4}"
8234,web.de,seq,2016-07-19T07:14:46.351Z,1,5,2,1,"{""1200"":1}"
8235,web.de,seq,2016-07-26T12:10:30.196Z,15,4,1,4,"{""1200"":8,""9002"":8,""52048"":8,""8560"":8}"
8236,web.de,seq,2016-08-02T00:59:28.316Z,1,7,2,1,"{""3257"":1}"
8237,web.de,seq,2016-08-09T04:51:19.532Z,7,3,1,3,"{""3257"":4,""36884"":4,""8560"":4}"
8238,web.de,seq,2016-09-04T00:27:59.578Z,7,3,1,3,"{""6663"":4,""201924"":4,""8560"":4}"
8242,web.de,seq,2016-10-04T03:31:57.670Z,15,4,1,4,"{""9680"":8,""1299"":8,""3462"":8,""8560"":8}"
8243,web.de,seq,2016-10-18T07:02:28.447Z,1,5,3,2,"{""2914"":1,""8928"":1}"
8244,web.de,seq,2016-11-01T04:11:46.454Z,1,5,2,1,"{""2914"":1}"
8245,web.de,seq,2016-12-06T04:54:48.978Z,7,3,1,3,"{""29073"":4,""9009"":4,""8560"":4}"
8246,web.de,seq,2016-11-15T02:05:36.597Z,3,8,2,2,"{""6453"":2,""3257"":2}"
8247,web.de,seq,2016-11-15T05:14:44.659Z,15,4,1,4,"{""59564"":8,""1200"":8,""9002"":8,""8560"":8}"
8249,web.de,seq,2016-12-13T00:10:30.321Z,7,3,1,3,"{""53889"":4,""3257"":4,""8560"":4}"
8250,sina.com.cn,rst,2016-10-25T04:01:13.088Z,15,4,1,4,"{""4808"":8,""36884"":8,""4837"":8,""3257"":8}"
8251,msn.com,rst,2016-10-11T04:29:35.772Z,1,4,2,1,"{""35432"":1}"
8254,onedio.com,ttl,2016-07-29T04:36:22.484Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
8255,onedio.com,ttl,2016-08-05T04:36:22.484Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
8256,onedio.com,ttl,2016-08-12T04:36:22.484Z,29,5,2,5,"{""12880"":16,""6453"":15,""6762"":15,""13335"":16,""51026"":16}"
8258,web.de,block,2016-12-13T03:07:54.067Z,7,3,1,3,"{""8999"":4,""1299"":4,""8560"":4}"
8259,web.de,rst,2016-08-09T04:29:35.772Z,1,4,2,1,"{""35432"":1}"
8260,google.com.tw,rst,2016-08-16T04:29:35.772Z,1,4,2,1,"{""35432"":1}"
8261,about.com,ttl,2016-07-04T04:25:32.996Z,15,4,1,4,"{""8544"":8,""174"":8,""22780"":8,""197648"":8}"
8262,onedio.com,seq,2016-09-13T07:13:34.038Z,3,6,2,2,"{""6503"":2,""12956"":2}"
8264,adf.ly,seq,2016-07-26T03:18:37.599Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
8265,adf.ly,seq,2016-12-18T02:33:52.452Z,15,4,1,4,"{""4826"":8,""3356"":8,""45671"":8,""13335"":8}"
8266,adf.ly,seq,2017-01-08T02:31:53.063Z,7,3,1,3,"{""28877"":4,""197133"":4,""13335"":4}"
8267,adf.ly,seq,2017-01-31T07:26:31.798Z,7,3,1,3,"{""6830"":4,""1299"":4,""13335"":4}"
8269,adf.ly,block,2016-06-14T02:23:08.501Z,7,3,1,3,"{""9498"":4,""13335"":4,""33480"":4}"
8271,adf.ly,rst,2016-08-30T03:18:37.599Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
8274,livejasmin.com,ttl,2016-05-10T04:29:35.772Z,31,5,1,5,"{""50144"":16,""34655"":16,""1299"":16,""35432"":16,""197648"":16}"
8275,livejasmin.com,ttl,2016-05-17T04:29:35.772Z,31,5,1,5,"{""50144"":16,""34655"":16,""1299"":16,""35432"":16,""197648"":16}"
8276,livejasmin.com,ttl,2016-05-24T04:29:35.772Z,31,5,1,5,"{""50144"":16,""34655"":16,""1299"":16,""35432"":16,""197648"":16}"
8277,livejasmin.com,ttl,2016-05-31T04:29:35.772Z,31,5,1,5,"{""50144"":16,""34655"":16,""1299"":16,""35432"":16,""197648"":16}"
8278,livejasmin.com,ttl,2016-06-07T04:29:35.772Z,31,5,1,5,"{""50144"":16,""34655"":16,""1299"":16,""197648"":16,""8544"":16}"
8279,livejasmin.com,ttl,2016-06-14T04:29:35.772Z,31,5,1,5,"{""50144"":16,""34655"":16,""1299"":16,""197648"":16,""8544"":16}"
8280,urdupoint.com,dns,2016-07-20T21:38:08.952Z,31,5,1,5,"{""12880"":16,""51026"":16,""6762"":16,""13335"":16,""16322"":16}"
8282,upornia.com,seq,2016-08-23T09:52:06.548Z,15,4,1,4,"{""41678"":8,""3356"":8,""1299"":8,""13335"":8}"
8283,go.com,seq,2016-06-25T06:56:32.996Z,63,6,1,6,"{""9070"":32,""6461"":32,""62787"":32,""48900"":32,""22911"":32,""8928"":32}"
8284,go.com,seq,2016-07-05T03:22:00.971Z,15,4,1,4,"{""1299"":8,""62787"":8,""35432"":8,""3356"":8}"
8285,go.com,seq,2016-07-23T05:23:20.920Z,15,4,1,4,"{""35818"":8,""6830"":8,""62787"":8,""3356"":8}"
8286,go.com,seq,2016-07-19T01:15:56.065Z,15,4,1,4,"{""7552"":8,""3356"":8,""4637"":8,""62787"":8}"
8287,go.com,seq,2016-08-02T06:19:14.327Z,15,4,1,4,"{""6939"":8,""32097"":8,""62787"":8,""3356"":8}"
8288,go.com,seq,2016-08-27T11:50:54.039Z,7,3,1,3,"{""41678"":4,""3356"":4,""62787"":4}"
8289,go.com,seq,2016-08-02T02:05:36.597Z,63,6,1,6,"{""13156"":32,""5626"":32,""9186"":32,""6453"":32,""3356"":32,""62787"":32}"
8290,go.com,seq,2016-08-16T02:05:36.597Z,63,6,1,6,"{""13156"":32,""5626"":32,""9186"":32,""6453"":32,""3356"":32,""62787"":32}"
8291,go.com,seq,2016-08-02T06:46:52.994Z,15,4,1,4,"{""6830"":8,""62787"":8,""3356"":8,""30900"":8}"
8292,go.com,seq,2016-08-09T04:47:12.648Z,1,9,3,1,"{""19531"":1}"
8293,go.com,seq,2016-08-13T02:24:45.654Z,15,4,1,4,"{""3356"":8,""62787"":8,""12310"":8,""38935"":8}"
8294,go.com,seq,2016-08-18T03:36:27.319Z,1,6,2,1,"{""6762"":1}"
8295,go.com,seq,2016-10-16T05:33:38.932Z,7,3,1,3,"{""3356"":4,""62787"":4,""30496"":4}"
8296,go.com,seq,2016-08-29T08:08:00.344Z,15,4,1,4,"{""199669"":8,""3356"":8,""9002"":8,""62787"":8}"
8297,go.com,seq,2016-09-03T03:45:29.826Z,1,6,2,1,"{""2914"":1}"
8298,go.com,seq,2016-09-13T02:58:02.916Z,1,8,3,1,"{""2914"":1}"
8299,go.com,seq,2016-10-04T02:58:02.916Z,15,4,1,4,"{""3356"":8,""4637"":8,""62787"":8,""55720"":8}"
8300,go.com,seq,2016-10-14T01:29:48.629Z,15,4,1,4,"{""42708"":8,""1299"":8,""62787"":8,""3356"":8}"
8301,go.com,seq,2016-11-11T01:29:48.629Z,15,4,1,4,"{""42708"":8,""1299"":8,""62787"":8,""3356"":8}"
8302,go.com,seq,2016-09-27T02:31:45.203Z,3,7,2,2,"{""6939"":2,""3356"":2}"
8303,go.com,seq,2016-11-29T02:31:45.203Z,31,5,1,5,"{""6939"":16,""32097"":16,""62787"":16,""3356"":16,""33387"":16}"
8304,go.com,seq,2016-10-04T04:09:47.222Z,7,3,1,3,"{""3356"":4,""49367"":4,""62787"":4}"
8305,go.com,seq,2016-11-22T02:43:03.931Z,7,3,1,3,"{""3356"":4,""40156"":4,""62787"":4}"
8306,go.com,seq,2016-10-15T01:02:10.772Z,1,4,2,1,"{""3549"":1}"
8307,go.com,seq,2017-01-10T08:54:17.258Z,7,3,1,3,"{""132919"":4,""62787"":4,""3356"":4}"
8309,go.com,seq,2016-12-20T03:45:32.548Z,15,4,1,4,"{""29889"":8,""33695"":8,""62787"":8,""3356"":8}"
8310,go.com,seq,2016-12-06T05:42:32.943Z,1,5,2,1,"{""6762"":1}"
8311,go.com,seq,2016-12-13T05:42:32.943Z,15,4,1,4,"{""29405"":8,""3356"":8,""6762"":8,""62787"":8}"
8312,go.com,seq,2016-12-20T03:06:44.197Z,7,3,1,3,"{""12321"":4,""3356"":4,""62787"":4}"
8313,go.com,seq,2016-12-20T07:26:38.011Z,3,7,2,2,"{""174"":2,""22911"":2}"
8314,go.com,seq,2016-12-20T08:13:16.720Z,15,4,1,4,"{""6459"":8,""3356"":8,""62787"":8,""19916"":8}"
8316,go.com,seq,2016-12-27T03:07:54.067Z,15,4,1,4,"{""8999"":8,""1299"":8,""3356"":8,""62787"":8}"
8317,go.com,seq,2016-12-30T01:44:24.960Z,1,5,2,1,"{""1299"":1}"
8318,go.com,seq,2017-01-24T07:42:22.054Z,15,4,1,4,"{""29485"":8,""3356"":8,""62787"":8,""15994"":8}"
8319,go.com,seq,2017-02-07T04:11:46.454Z,3,7,2,2,"{""6461"":2,""22911"":2}"
8322,go.com,seq,2017-02-14T07:33:13.473Z,7,7,2,3,"{""35699"":4,""3356"":4,""2914"":4}"
8327,upornia.com,dns,2016-05-19T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
8328,upornia.com,dns,2016-05-26T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
8329,upornia.com,dns,2016-06-02T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
8330,upornia.com,dns,2016-06-09T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
8331,upornia.com,dns,2016-06-16T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
8332,upornia.com,dns,2016-06-23T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
8333,upornia.com,dns,2016-06-30T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
8334,upornia.com,dns,2016-07-07T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
8335,upornia.com,dns,2016-07-14T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
8336,upornia.com,dns,2016-07-21T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
8337,upornia.com,dns,2016-07-28T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
8338,upornia.com,dns,2016-08-04T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
8339,upornia.com,dns,2016-08-11T22:03:19.913Z,29,5,2,5,"{""12880"":16,""6453"":15,""16322"":16,""13335"":16,""6762"":15}"
8340,upornia.com,dns,2016-08-18T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
8341,upornia.com,dns,2016-08-25T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
8342,upornia.com,dns,2016-09-01T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
8343,upornia.com,dns,2016-09-08T22:03:19.913Z,29,5,2,5,"{""12880"":16,""6453"":15,""16322"":16,""13335"":16,""6762"":15}"
8344,upornia.com,dns,2016-09-15T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
8345,upornia.com,dns,2016-09-22T22:03:19.913Z,29,5,2,5,"{""12880"":16,""6453"":15,""16322"":16,""13335"":16,""6762"":15}"
8348,go.com,dns,2016-11-22T09:57:29.483Z,1,6,2,1,"{""3356"":1}"
8349,go.com,dns,2016-11-29T06:54:30.887Z,1,7,5,1,"{""174"":1}"
8351,go.com,dns,2016-12-30T11:17:28.592Z,3,6,2,2,"{""6461"":2,""8966"":2}"
8354,google.com.hk,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
8355,scribd.com,seq,2016-07-19T04:57:43.552Z,7,3,1,3,"{""50300"":4,""54113"":4,""62217"":4}"
8356,scribd.com,dns,2016-05-19T22:03:19.913Z,63,6,1,6,"{""16322"":32,""6762"":32,""12880"":32,""1299"":32,""29049"":32,""54113"":32}"
8357,scribd.com,dns,2016-05-26T22:03:19.913Z,31,5,1,5,"{""6762"":16,""1299"":16,""54113"":16,""12880"":16,""16322"":16}"
8358,scribd.com,dns,2016-06-02T22:03:19.913Z,31,5,1,5,"{""6762"":16,""1299"":16,""54113"":16,""12880"":16,""16322"":16}"
8359,scribd.com,dns,2016-06-09T22:03:19.913Z,31,5,1,5,"{""6762"":16,""1299"":16,""54113"":16,""12880"":16,""16322"":16}"
8360,scribd.com,dns,2016-06-16T22:03:19.913Z,31,5,1,5,"{""6762"":16,""1299"":16,""54113"":16,""12880"":16,""16322"":16}"
8361,scribd.com,dns,2016-06-23T22:03:19.913Z,31,5,1,5,"{""6453"":16,""1299"":16,""16322"":16,""12880"":16,""54113"":16}"
8362,scribd.com,dns,2016-06-30T22:03:19.913Z,31,5,1,5,"{""6453"":16,""1299"":16,""16322"":16,""12880"":16,""54113"":16}"
8363,scribd.com,dns,2016-07-07T22:03:19.913Z,31,5,1,5,"{""6762"":16,""1299"":16,""54113"":16,""12880"":16,""16322"":16}"
8364,scribd.com,dns,2016-07-14T22:03:19.913Z,31,5,1,5,"{""6762"":16,""1299"":16,""54113"":16,""12880"":16,""16322"":16}"
8365,scribd.com,dns,2016-07-21T22:03:19.913Z,31,5,1,5,"{""6762"":16,""1299"":16,""54113"":16,""12880"":16,""16322"":16}"
8366,scribd.com,dns,2016-07-28T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""54113"":16}"
8367,scribd.com,dns,2016-08-04T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""54113"":16}"
8368,scribd.com,dns,2016-08-11T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""54113"":16}"
8369,scribd.com,dns,2016-08-18T22:03:19.913Z,31,5,1,5,"{""6762"":16,""1299"":16,""54113"":16,""12880"":16,""16322"":16}"
8370,scribd.com,dns,2016-08-25T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""54113"":16}"
8371,scribd.com,dns,2016-09-01T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""54113"":16}"
8372,scribd.com,dns,2016-09-08T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""54113"":16}"
8373,scribd.com,dns,2016-09-15T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""54113"":16}"
8374,scribd.com,dns,2016-09-22T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""54113"":16}"
8375,playstation.com,ttl,2016-06-22T00:11:52.072Z,7,3,1,3,"{""19151"":4,""32787"":4,""8100"":4}"
8376,playstation.com,ttl,2016-06-29T00:11:52.072Z,7,3,1,3,"{""19151"":4,""32787"":4,""8100"":4}"
8377,playstation.com,ttl,2016-06-22T00:12:59.850Z,15,4,1,4,"{""6939"":8,""32787"":8,""36114"":8,""53340"":8}"
8378,playstation.com,ttl,2016-06-29T00:30:17.759Z,7,3,1,3,"{""8544"":4,""32787"":4,""197648"":4}"
8379,livejasmin.com,block,2017-01-17T07:21:00.330Z,127,7,1,7,"{""34655"":64,""34426"":64,""50144"":64,""35753"":64,""1299"":64,""51975"":64,""8966"":64}"
8380,livejasmin.com,block,2017-01-24T07:21:00.330Z,127,7,1,7,"{""34655"":64,""34426"":64,""50144"":64,""35753"":64,""1299"":64,""51975"":64,""8966"":64}"
8381,livejasmin.com,block,2017-01-31T07:21:00.330Z,253,8,2,8,"{""34655"":128,""51975"":128,""34426"":128,""50144"":128,""35753"":128,""1299"":128,""8781"":127,""8966"":127}"
8382,playstation.com,ttl,2016-06-22T04:41:10.147Z,7,3,1,3,"{""46816"":4,""6939"":4,""32787"":4}"
8383,playstation.com,ttl,2016-06-22T07:50:48.241Z,15,4,1,4,"{""29889"":8,""6453"":8,""174"":8,""32787"":8}"
8386,playstation.com,seq,2016-07-20T01:50:33.832Z,7,3,1,3,"{""36884"":4,""6453"":4,""32787"":4}"
8387,playstation.com,seq,2016-09-21T00:00:44.792Z,1,6,3,1,"{""6939"":1}"
8388,playstation.com,seq,2016-10-19T00:29:52.615Z,7,3,1,3,"{""2914"":4,""32787"":4,""4766"":4}"
8389,playstation.com,seq,2016-11-02T00:29:52.615Z,7,3,1,3,"{""2914"":4,""32787"":4,""4766"":4}"
8391,playstation.com,seq,2017-01-11T02:56:49.484Z,31,5,1,5,"{""50613"":16,""1299"":16,""32787"":16,""30818"":16,""3356"":16}"
8393,playstation.com,seq,2017-01-18T00:00:21.598Z,1,5,3,1,"{""6453"":1}"
8394,playstation.com,block,2016-06-29T00:12:59.850Z,15,4,1,4,"{""6939"":8,""32787"":8,""36114"":8,""53340"":8}"
8396,playstation.com,block,2016-07-06T00:30:17.759Z,1,4,2,1,"{""8544"":1}"
8398,playstation.com,block,2017-01-15T03:31:02.287Z,7,3,1,3,"{""45177"":4,""1299"":4,""32787"":4}"
8399,playstation.com,dns,2016-06-25T06:55:46.090Z,7,3,1,3,"{""7552"":4,""2914"":4,""32787"":4}"
8402,amazon.co.uk,ttl,2016-08-02T02:37:56.319Z,31,5,1,5,"{""54334"":16,""174"":16,""2914"":16,""63008"":16,""16509"":16}"
8403,amazon.co.uk,ttl,2016-08-16T02:37:56.319Z,31,5,1,5,"{""54334"":16,""174"":16,""2914"":16,""63008"":16,""16509"":16}"
8404,amazon.co.uk,ttl,2016-10-04T02:37:56.319Z,31,5,1,5,"{""54334"":16,""174"":16,""2914"":16,""63008"":16,""16509"":16}"
8405,amazon.co.uk,ttl,2016-07-05T02:41:11.754Z,7,3,1,3,"{""174"":4,""2914"":4,""16509"":4}"
8406,amazon.co.uk,ttl,2016-06-21T03:45:32.548Z,15,4,1,4,"{""29889"":8,""174"":8,""2914"":8,""16509"":8}"
8407,amazon.co.uk,ttl,2017-01-24T04:46:23.176Z,1,6,2,1,"{""2914"":1}"
8408,amazon.co.uk,ttl,2016-06-07T05:24:33.101Z,7,3,1,3,"{""50300"":4,""16509"":4,""62217"":4}"
8409,amazon.co.uk,ttl,2016-07-26T05:24:33.101Z,7,3,1,3,"{""50300"":4,""16509"":4,""62217"":4}"
8410,amazon.co.uk,ttl,2016-07-12T06:03:09.869Z,7,3,1,3,"{""20860"":4,""16509"":4,""35662"":4}"
8411,amazon.co.uk,ttl,2016-08-30T06:03:09.869Z,7,3,1,3,"{""20860"":4,""16509"":4,""35662"":4}"
8412,amazon.co.uk,ttl,2016-05-31T07:38:25.172Z,15,4,1,4,"{""174"":8,""2914"":8,""30083"":8,""16509"":8}"
8413,amazon.co.uk,ttl,2016-06-07T07:38:25.172Z,15,4,1,4,"{""174"":8,""2914"":8,""30083"":8,""16509"":8}"
8414,amazon.co.uk,ttl,2016-06-21T07:38:25.172Z,15,4,1,4,"{""174"":8,""2914"":8,""30083"":8,""16509"":8}"
8415,amazon.co.uk,ttl,2016-06-21T08:02:19.722Z,3,6,2,2,"{""2914"":2,""3491"":2}"
8417,amazon.co.uk,ttl,2016-08-09T08:02:19.722Z,15,4,1,4,"{""38001"":8,""2914"":8,""16509"":8,""3491"":8}"
8420,amazon.co.uk,ttl,2016-09-27T08:02:19.722Z,15,4,2,4,"{""38001"":8,""2914"":8,""16509"":8,""3491"":8}"
8421,amazon.co.uk,ttl,2016-10-18T08:02:19.722Z,3,6,2,2,"{""2914"":2,""3491"":2}"
8422,amazon.co.uk,ttl,2016-10-25T08:02:19.722Z,3,6,2,2,"{""2914"":2,""3491"":2}"
8423,amazon.co.uk,ttl,2016-11-15T08:02:19.722Z,1,4,2,1,"{""3491"":1}"
8425,amazon.co.uk,ttl,2016-12-06T08:02:19.722Z,3,6,2,2,"{""2914"":2,""16509"":2}"
8429,amazon.co.uk,ttl,2017-01-10T08:02:19.722Z,1,6,4,1,"{""16509"":1}"
8432,amazon.co.uk,ttl,2016-05-10T09:37:19.900Z,31,5,1,5,"{""23661"":16,""2914"":16,""17941"":16,""16509"":16,""4713"":16}"
8433,amazon.co.uk,ttl,2016-06-28T10:22:01.531Z,7,3,1,3,"{""2914"":4,""16509"":4,""3327"":4}"
8434,amazon.co.uk,ttl,2016-07-05T10:22:01.531Z,7,3,1,3,"{""2914"":4,""16509"":4,""3327"":4}"
8439,amazon.co.uk,ttl,2016-07-12T00:47:53.200Z,7,3,1,3,"{""40676"":4,""16509"":4,""3257"":4}"
8440,amazon.co.uk,ttl,2016-07-19T00:47:53.200Z,7,3,1,3,"{""40676"":4,""16509"":4,""3257"":4}"
8441,amazon.co.uk,ttl,2016-05-31T03:02:27.136Z,3,5,2,2,"{""6453"":2,""2914"":2}"
8442,amazon.co.uk,ttl,2016-06-28T03:10:35.342Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
8445,amazon.co.uk,ttl,2016-07-26T03:10:35.342Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
8446,amazon.co.uk,ttl,2016-08-02T03:10:35.342Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
8448,amazon.co.uk,ttl,2016-06-07T03:41:02.637Z,31,5,1,5,"{""51975"":16,""34426"":16,""35753"":16,""16509"":16,""8966"":16}"
8449,amazon.co.uk,ttl,2016-07-05T03:41:02.637Z,31,5,1,5,"{""51975"":16,""34426"":16,""35753"":16,""16509"":16,""8966"":16}"
8450,amazon.co.uk,ttl,2016-07-05T08:04:20.303Z,7,3,1,3,"{""9009"":4,""1200"":4,""16509"":4}"
8451,amazon.co.uk,ttl,2016-06-14T08:13:16.720Z,15,4,1,4,"{""6459"":8,""2914"":8,""16509"":8,""19916"":8}"
8452,amazon.co.uk,ttl,2016-07-12T08:13:16.720Z,15,4,1,4,"{""6459"":8,""2914"":8,""16509"":8,""19916"":8}"
8454,amazon.co.uk,ttl,2016-06-22T00:42:37.063Z,15,4,1,4,"{""174"":8,""2914"":8,""35017"":8,""16509"":8}"
8455,amazon.co.uk,ttl,2016-09-21T00:42:37.063Z,7,3,1,3,"{""2914"":4,""35017"":4,""16509"":4}"
8456,amazon.co.uk,ttl,2016-11-12T00:21:47.768Z,7,3,1,3,"{""4766"":4,""16509"":4,""3257"":4}"
8458,amazon.co.uk,ttl,2016-07-09T00:47:47.490Z,7,3,1,3,"{""33438"":4,""2914"":4,""16509"":4}"
8460,amazon.co.uk,ttl,2016-06-25T05:01:02.443Z,31,5,1,5,"{""34989"":16,""50304"":16,""1200"":16,""16509"":16,""49788"":16}"
8461,amazon.co.uk,ttl,2016-06-17T01:05:20.501Z,31,5,1,5,"{""201789"":16,""50673"":16,""20562"":16,""16509"":16,""24785"":16}"
8462,amazon.co.uk,ttl,2016-08-16T06:44:12.544Z,15,4,1,4,"{""11831"":8,""6391"":8,""16509"":8,""3257"":8}"
8464,amazon.co.uk,ttl,2016-08-23T09:03:58.009Z,15,4,1,4,"{""59253"":8,""6453"":8,""2914"":8,""16509"":8}"
8465,amazon.co.uk,ttl,2016-10-15T21:48:44.478Z,15,4,1,4,"{""33785"":8,""2914"":8,""16509"":8,""3491"":8}"
8466,fbcdn.net,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""32934"":4,""35432"":4,""197648"":4}"
8467,fbcdn.net,ttl,2016-07-29T04:36:22.484Z,31,5,1,5,"{""32934"":16,""6461"":16,""6453"":16,""12880"":16,""51026"":16}"
8469,fbcdn.net,seq,2016-12-17T17:42:46.519Z,1,4,2,1,"{""3356"":1}"
8474,badoo.com,dns,2016-05-26T23:26:39.886Z,63,6,1,6,"{""12956"":32,""16322"":32,""12880"":32,""6453"":32,""29049"":32,""12678"":32}"
8475,badoo.com,dns,2016-06-02T23:26:39.886Z,31,5,1,5,"{""16322"":16,""6762"":16,""12678"":16,""12880"":16,""3257"":16}"
8476,badoo.com,dns,2016-06-09T23:26:39.886Z,31,5,1,5,"{""16322"":16,""6762"":16,""12678"":16,""12880"":16,""3257"":16}"
8477,badoo.com,dns,2016-06-16T23:26:39.886Z,31,5,1,5,"{""6762"":16,""1299"":16,""12678"":16,""12880"":16,""16322"":16}"
8478,badoo.com,dns,2016-06-23T23:26:39.886Z,31,5,1,5,"{""16322"":16,""6762"":16,""12678"":16,""12880"":16,""3257"":16}"
8479,badoo.com,dns,2016-06-30T23:26:39.886Z,31,5,1,5,"{""16322"":16,""6762"":16,""12678"":16,""12880"":16,""3257"":16}"
8480,badoo.com,dns,2016-07-07T23:26:39.886Z,31,5,1,5,"{""16322"":16,""6762"":16,""12678"":16,""12880"":16,""3257"":16}"
8481,badoo.com,dns,2016-07-14T23:26:39.886Z,31,5,1,5,"{""16322"":16,""6762"":16,""12678"":16,""12880"":16,""3257"":16}"
8482,badoo.com,dns,2016-07-21T23:26:39.886Z,31,5,1,5,"{""16322"":16,""6762"":16,""12678"":16,""12880"":16,""3257"":16}"
8483,badoo.com,dns,2016-07-28T23:26:39.886Z,121,7,2,7,"{""12956"":62,""16322"":64,""6762"":62,""12880"":64,""3257"":62,""6453"":62,""12678"":64}"
8484,badoo.com,dns,2016-08-04T23:26:39.886Z,31,5,1,5,"{""16322"":16,""6762"":16,""12678"":16,""12880"":16,""3257"":16}"
8485,badoo.com,dns,2016-08-11T23:26:39.886Z,121,7,3,7,"{""12956"":61,""12678"":64,""6762"":64,""12880"":64,""3257"":61,""1299"":61,""16322"":64}"
8486,badoo.com,dns,2016-08-18T23:26:39.886Z,31,5,1,5,"{""16322"":16,""6762"":16,""12678"":16,""12880"":16,""3257"":16}"
8487,rambler.ru,ttl,2016-07-28T03:36:27.319Z,61,6,2,6,"{""12389"":32,""51026"":32,""6762"":31,""12880"":32,""6453"":31,""24638"":32}"
8488,rambler.ru,ttl,2016-08-04T03:36:27.319Z,31,5,1,5,"{""12389"":16,""24638"":16,""6762"":16,""12880"":16,""51026"":16}"
8489,rambler.ru,ttl,2016-08-11T03:36:27.319Z,31,5,1,5,"{""12389"":16,""24638"":16,""6762"":16,""12880"":16,""51026"":16}"
8490,rambler.ru,ttl,2016-08-18T03:36:27.319Z,61,6,2,6,"{""12389"":32,""51026"":32,""6762"":31,""12880"":32,""6453"":31,""24638"":32}"
8492,kat.cr,ttl,2016-06-25T00:11:49.481Z,1,8,3,1,"{""63008"":1}"
8493,kat.cr,block,2016-06-19T08:40:15.409Z,31,5,1,5,"{""9498"":16,""25761"":16,""10929"":16,""56202"":16,""3257"":16}"
8494,kat.cr,dns,2016-05-21T00:24:39.657Z,31,5,1,5,"{""36351"":16,""6762"":16,""16322"":16,""12880"":16,""3491"":16}"
8495,kat.cr,dns,2016-05-28T00:24:39.657Z,31,5,1,5,"{""3320"":16,""6762"":16,""12586"":16,""12880"":16,""16322"":16}"
8496,kat.cr,dns,2016-06-04T00:24:39.657Z,63,6,1,6,"{""16322"":32,""12880"":32,""25761"":32,""6453"":32,""1299"":32,""10929"":32}"
8497,kat.cr,dns,2016-06-11T00:24:39.657Z,15,4,1,4,"{""16276"":8,""16322"":8,""12880"":8,""6762"":8}"
8498,kat.cr,dns,2016-06-18T00:24:39.657Z,31,5,1,5,"{""36351"":16,""6762"":16,""16322"":16,""12880"":16,""3491"":16}"
8499,kat.cr,dns,2016-06-25T00:24:39.657Z,15,4,1,4,"{""16276"":8,""16322"":8,""12880"":8,""6762"":8}"
8501,amazon.in,ttl,2016-11-01T02:33:14.214Z,31,5,1,5,"{""54334"":16,""174"":16,""2914"":16,""63008"":16,""16509"":16}"
8503,amazon.in,ttl,2016-06-07T02:41:11.754Z,7,3,1,3,"{""174"":4,""2914"":4,""16509"":4}"
8505,amazon.in,ttl,2016-05-10T02:53:00.068Z,7,3,1,3,"{""1299"":4,""15694"":4,""16509"":4}"
8506,amazon.in,ttl,2016-07-05T02:53:00.068Z,7,3,1,3,"{""1299"":4,""15694"":4,""16509"":4}"
8507,amazon.in,ttl,2016-07-26T02:53:00.068Z,7,3,1,3,"{""1299"":4,""15694"":4,""16509"":4}"
8509,amazon.in,ttl,2016-06-07T03:06:04.263Z,7,3,1,3,"{""40676"":4,""16509"":4,""3257"":4}"
8511,amazon.in,ttl,2016-06-21T03:06:04.263Z,7,3,1,3,"{""40676"":4,""16509"":4,""3257"":4}"
8512,amazon.in,ttl,2016-06-28T03:06:04.263Z,7,3,1,3,"{""40676"":4,""16509"":4,""3257"":4}"
8513,amazon.in,ttl,2016-07-12T03:06:04.263Z,7,3,1,3,"{""40676"":4,""16509"":4,""3257"":4}"
8514,amazon.in,ttl,2016-07-19T03:06:04.263Z,7,3,1,3,"{""40676"":4,""16509"":4,""3257"":4}"
8515,amazon.in,ttl,2016-08-09T03:06:04.263Z,7,3,1,3,"{""40676"":4,""16509"":4,""3257"":4}"
8516,amazon.in,ttl,2016-05-24T03:07:54.067Z,7,3,1,3,"{""8999"":4,""1299"":4,""16509"":4}"
8519,amazon.in,ttl,2016-06-28T03:07:54.067Z,7,3,1,3,"{""8999"":4,""1299"":4,""16509"":4}"
8520,amazon.in,ttl,2016-07-05T03:07:54.067Z,7,3,1,3,"{""8999"":4,""1299"":4,""16509"":4}"
8521,amazon.in,ttl,2016-07-12T03:31:57.670Z,15,4,1,4,"{""9680"":8,""1299"":8,""3462"":8,""16509"":8}"
8522,amazon.in,ttl,2016-05-17T03:45:32.548Z,15,4,1,4,"{""29889"":8,""174"":8,""2914"":8,""16509"":8}"
8523,amazon.in,ttl,2016-06-14T03:45:32.548Z,15,4,1,4,"{""29889"":8,""174"":8,""2914"":8,""16509"":8}"
8524,amazon.in,ttl,2016-06-21T03:45:32.548Z,15,4,1,4,"{""29889"":8,""174"":8,""2914"":8,""16509"":8}"
8527,amazon.in,ttl,2016-10-11T03:55:53.462Z,1,4,2,1,"{""10026"":1}"
8529,amazon.in,ttl,2016-12-06T03:55:53.462Z,7,3,1,3,"{""36351"":4,""2914"":4,""16509"":4}"
8532,amazon.in,ttl,2016-05-10T04:04:25.253Z,7,3,1,3,"{""26277"":4,""16509"":4,""6461"":4}"
8533,amazon.in,ttl,2016-05-17T04:04:25.253Z,7,3,1,3,"{""26277"":4,""16509"":4,""6461"":4}"
8534,amazon.in,ttl,2016-06-07T04:36:32.199Z,7,3,1,3,"{""20473"":4,""2914"":4,""16509"":4}"
8535,amazon.in,ttl,2016-05-24T05:19:08.930Z,15,4,1,4,"{""6459"":8,""2914"":8,""16509"":8,""19916"":8}"
8537,amazon.in,ttl,2016-08-16T05:24:33.101Z,7,3,1,3,"{""50300"":4,""16509"":4,""62217"":4}"
8538,amazon.in,ttl,2016-05-17T06:12:06.247Z,15,4,1,4,"{""34702"":8,""2914"":8,""16509"":8,""3327"":8}"
8540,amazon.in,ttl,2016-07-19T06:41:06.383Z,7,3,1,3,"{""36352"":4,""1299"":4,""16509"":4}"
8541,amazon.in,ttl,2016-05-10T07:02:28.447Z,7,3,1,3,"{""43289"":4,""2914"":4,""16509"":4}"
8542,amazon.in,ttl,2016-05-24T07:02:28.447Z,7,3,1,3,"{""43289"":4,""2914"":4,""16509"":4}"
8544,amazon.in,ttl,2016-06-28T07:02:28.447Z,7,3,1,3,"{""43289"":4,""2914"":4,""16509"":4}"
8545,amazon.in,ttl,2016-07-12T07:02:28.447Z,7,3,1,3,"{""43289"":4,""2914"":4,""16509"":4}"
8546,amazon.in,ttl,2016-07-19T07:02:28.447Z,7,3,1,3,"{""43289"":4,""2914"":4,""16509"":4}"
8550,amazon.in,ttl,2016-07-05T08:02:19.722Z,3,6,2,2,"{""2914"":2,""3491"":2}"
8551,amazon.in,ttl,2016-07-12T08:02:19.722Z,3,7,3,2,"{""2914"":2,""3491"":2}"
8554,amazon.in,ttl,2016-08-23T08:02:19.722Z,3,6,2,2,"{""2914"":2,""3491"":2}"
8555,amazon.in,ttl,2016-09-13T08:02:19.722Z,15,4,1,4,"{""38001"":8,""2914"":8,""16509"":8,""3491"":8}"
8558,amazon.in,ttl,2016-10-04T08:02:19.722Z,3,6,2,2,"{""2914"":2,""3491"":2}"
8559,amazon.in,ttl,2016-10-11T08:02:19.722Z,3,6,3,2,"{""2914"":2,""3491"":2}"
8565,amazon.in,ttl,2016-12-27T08:02:19.722Z,1,4,2,1,"{""3491"":1}"
8569,amazon.in,ttl,2016-07-05T08:28:17.314Z,7,3,1,3,"{""12989"":4,""1200"":4,""16509"":4}"
8570,amazon.in,ttl,2016-06-07T09:10:55.542Z,15,4,1,4,"{""174"":8,""49349"":8,""1299"":8,""16509"":8}"
8571,amazon.in,ttl,2016-06-14T09:10:55.542Z,15,4,1,4,"{""174"":8,""49349"":8,""1299"":8,""16509"":8}"
8572,amazon.in,ttl,2016-05-17T10:22:01.531Z,7,3,1,3,"{""2914"":4,""16509"":4,""3327"":4}"
8573,amazon.in,ttl,2016-06-14T10:22:01.531Z,7,3,1,3,"{""2914"":4,""16509"":4,""3327"":4}"
8574,amazon.in,ttl,2016-06-14T13:05:23.925Z,31,5,1,5,"{""42708"":16,""1299"":16,""2914"":16,""16509"":16,""50304"":16}"
8575,amazon.in,ttl,2016-06-21T00:00:26.926Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
8576,amazon.in,ttl,2016-07-05T00:00:26.926Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
8577,amazon.in,ttl,2016-07-12T00:00:26.926Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
8580,amazon.in,ttl,2016-07-12T00:39:25.982Z,31,5,1,5,"{""34989"":16,""50304"":16,""1200"":16,""16509"":16,""49788"":16}"
8581,amazon.in,ttl,2016-07-12T00:45:12.987Z,7,3,1,3,"{""34274"":4,""16509"":4,""8218"":4}"
8586,amazon.in,ttl,2016-07-26T00:58:17.827Z,7,3,1,3,"{""53889"":4,""16509"":4,""3257"":4}"
8587,amazon.in,ttl,2016-08-09T00:58:17.827Z,7,3,1,3,"{""53889"":4,""16509"":4,""3257"":4}"
8588,amazon.in,ttl,2016-08-16T00:58:17.827Z,7,3,1,3,"{""53889"":4,""16509"":4,""3257"":4}"
8589,amazon.in,ttl,2016-08-30T00:58:17.827Z,7,3,1,3,"{""53889"":4,""16509"":4,""3257"":4}"
8590,amazon.in,ttl,2016-09-13T00:58:17.827Z,7,3,1,3,"{""53889"":4,""16509"":4,""3257"":4}"
8593,amazon.in,ttl,2016-07-05T01:23:41.991Z,15,4,1,4,"{""174"":8,""1299"":8,""16509"":8,""29073"":8}"
8594,amazon.in,ttl,2016-05-31T03:02:27.136Z,3,5,2,2,"{""6453"":2,""2914"":2}"
8595,amazon.in,ttl,2016-06-07T03:02:27.136Z,15,4,1,4,"{""6453"":8,""2914"":8,""55720"":8,""16509"":8}"
8596,amazon.in,ttl,2016-06-28T03:02:27.136Z,15,4,1,4,"{""6453"":8,""2914"":8,""55720"":8,""16509"":8}"
8597,amazon.in,ttl,2016-07-12T03:02:27.136Z,15,4,1,4,"{""6453"":8,""2914"":8,""55720"":8,""16509"":8}"
8598,amazon.in,ttl,2016-06-14T03:41:02.637Z,31,5,1,5,"{""51975"":16,""34426"":16,""35753"":16,""16509"":16,""8966"":16}"
8599,amazon.in,ttl,2016-07-05T03:41:02.637Z,31,5,1,5,"{""51975"":16,""34426"":16,""35753"":16,""16509"":16,""8966"":16}"
8600,wsj.com,ttl,2016-05-31T04:12:07.695Z,63,6,1,6,"{""197648"":32,""17232"":32,""7105"":32,""7018"":32,""174"":32,""35432"":32}"
8601,amazon.in,ttl,2016-06-14T07:10:51.045Z,3,5,2,2,"{""9299"":2,""1299"":2}"
8602,amazon.in,ttl,2016-07-05T07:10:51.045Z,7,3,1,3,"{""33438"":4,""2914"":4,""16509"":4}"
8603,amazon.in,ttl,2016-07-19T07:10:51.045Z,15,4,1,4,"{""1273"":8,""33438"":8,""9299"":8,""16509"":8}"
8605,amazon.in,ttl,2016-06-28T07:33:13.473Z,15,4,1,4,"{""174"":8,""59432"":8,""1299"":8,""16509"":8}"
8606,amazon.in,ttl,2016-07-05T08:04:20.303Z,7,3,1,3,"{""9009"":4,""1200"":4,""16509"":4}"
8607,amazon.in,ttl,2016-05-31T08:05:48.159Z,15,4,1,4,"{""174"":8,""2914"":8,""30083"":8,""16509"":8}"
8608,amazon.in,ttl,2016-06-21T08:05:48.159Z,15,4,1,4,"{""174"":8,""2914"":8,""30083"":8,""16509"":8}"
8609,amazon.in,ttl,2016-07-05T09:20:13.782Z,31,5,1,5,"{""174"":16,""1299"":16,""63008"":16,""16509"":16,""56934"":16}"
8610,amazon.in,ttl,2016-07-12T09:20:13.782Z,31,5,1,5,"{""174"":16,""1299"":16,""63008"":16,""16509"":16,""56934"":16}"
8614,amazon.in,ttl,2016-07-20T00:42:37.063Z,15,4,1,4,"{""174"":8,""2914"":8,""35017"":8,""16509"":8}"
8615,amazon.in,ttl,2016-07-27T00:42:37.063Z,15,4,1,4,"{""174"":8,""2914"":8,""35017"":8,""16509"":8}"
8616,amazon.in,ttl,2016-08-03T00:42:37.063Z,15,4,1,4,"{""174"":8,""2914"":8,""35017"":8,""16509"":8}"
8617,amazon.in,ttl,2016-08-17T00:42:37.063Z,15,4,1,4,"{""174"":8,""2914"":8,""35017"":8,""16509"":8}"
8619,amazon.in,ttl,2016-07-16T04:44:41.187Z,15,4,1,4,"{""42708"":8,""1299"":8,""51430"":8,""16509"":8}"
8620,amazon.in,ttl,2016-07-16T05:23:11.730Z,7,3,1,3,"{""7552"":4,""2914"":4,""16509"":4}"
8621,amazon.in,ttl,2016-07-23T05:23:11.730Z,7,3,1,3,"{""7552"":4,""2914"":4,""16509"":4}"
8622,amazon.in,ttl,2016-06-07T01:17:54.199Z,15,4,1,4,"{""34081"":8,""174"":8,""1299"":8,""16509"":8}"
8623,amazon.in,ttl,2016-06-14T05:42:32.943Z,7,3,1,3,"{""29405"":4,""1299"":4,""16509"":4}"
8625,amazon.in,ttl,2016-07-31T00:27:59.578Z,15,4,1,4,"{""6663"":8,""201924"":8,""1200"":8,""16509"":8}"
8626,amazon.in,ttl,2016-07-03T04:37:06.961Z,63,6,1,6,"{""13156"":32,""16509"":32,""5626"":32,""9186"":32,""1299"":32,""174"":32}"
8627,amazon.in,ttl,2016-08-29T07:41:52.845Z,15,4,1,4,"{""59253"":8,""6453"":8,""2914"":8,""16509"":8}"
8628,amazon.in,ttl,2016-10-08T21:48:44.478Z,15,4,1,4,"{""33785"":8,""2914"":8,""16509"":8,""3491"":8}"
8629,amazon.in,ttl,2016-10-29T21:48:44.478Z,15,4,1,4,"{""33785"":8,""2914"":8,""16509"":8,""3491"":8}"
8638,mashable.com,dns,2016-06-12T00:25:11.855Z,7,10,2,3,"{""6663"":4,""6453"":4,""2914"":4}"
8640,likes.com,ttl,2016-07-28T03:36:27.319Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
8641,likes.com,ttl,2016-08-04T03:36:27.319Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
8642,likes.com,ttl,2016-08-11T03:36:27.319Z,29,5,2,5,"{""12880"":16,""6453"":15,""6762"":15,""13335"":16,""51026"":16}"
8643,likes.com,seq,2016-07-26T07:21:00.330Z,31,5,1,5,"{""8781"":16,""35753"":16,""51975"":16,""13335"":16,""34426"":16}"
8645,wsj.com,block,2016-06-07T04:12:07.695Z,63,6,1,6,"{""197648"":32,""17232"":32,""7105"":32,""7018"":32,""174"":32,""35432"":32}"
8646,google.ru,ttl,2016-06-21T04:29:35.772Z,7,3,1,3,"{""8544"":4,""197648"":4,""15169"":4}"
8647,vk.com,block,2017-01-24T03:41:02.637Z,122,7,3,7,"{""47541"":64,""35753"":64,""1200"":61,""39386"":62,""34426"":64,""8781"":62,""51975"":64}"
8648,vk.com,block,2017-01-31T03:41:02.637Z,31,5,1,5,"{""39386"":16,""51975"":16,""34426"":16,""47541"":16,""35753"":16}"
8649,vk.com,dns,2016-05-26T22:03:19.913Z,63,6,1,6,"{""16322"":32,""47541"":32,""6762"":32,""12880"":32,""1299"":32,""29049"":32}"
8650,vk.com,dns,2016-06-02T22:03:19.913Z,31,5,1,5,"{""1299"":16,""47541"":16,""16322"":16,""12880"":16,""6762"":16}"
8651,vk.com,dns,2016-06-09T22:03:19.913Z,31,5,1,5,"{""6453"":16,""1299"":16,""47541"":16,""16322"":16,""12880"":16}"
8652,vk.com,dns,2016-06-16T22:03:19.913Z,31,5,1,5,"{""1299"":16,""47541"":16,""16322"":16,""12880"":16,""6762"":16}"
8653,vk.com,dns,2016-06-23T22:03:19.913Z,31,5,1,5,"{""6453"":16,""1299"":16,""47541"":16,""16322"":16,""12880"":16}"
8654,vk.com,dns,2016-06-30T22:03:19.913Z,31,5,1,5,"{""6453"":16,""1299"":16,""47541"":16,""16322"":16,""12880"":16}"
8655,vk.com,dns,2016-07-07T22:03:19.913Z,31,5,1,5,"{""1299"":16,""47541"":16,""16322"":16,""12880"":16,""6762"":16}"
8656,vk.com,dns,2016-07-14T22:03:19.913Z,15,4,1,4,"{""47541"":8,""16322"":8,""12880"":8,""6762"":8}"
8657,vk.com,dns,2016-07-21T22:03:19.913Z,15,4,1,4,"{""47541"":8,""16322"":8,""12880"":8,""6762"":8}"
8658,vk.com,dns,2016-07-28T22:03:19.913Z,15,4,1,4,"{""47541"":8,""16322"":8,""12880"":8,""6762"":8}"
8659,vk.com,dns,2016-08-04T22:03:19.913Z,15,4,1,4,"{""47541"":8,""16322"":8,""12880"":8,""6762"":8}"
8660,vk.com,dns,2016-08-11T22:03:19.913Z,15,4,1,4,"{""47541"":8,""16322"":8,""12880"":8,""6762"":8}"
8661,vk.com,dns,2016-08-18T22:03:19.913Z,15,4,1,4,"{""47541"":8,""16322"":8,""12880"":8,""6762"":8}"
8662,vk.com,dns,2016-08-25T22:03:19.913Z,15,4,1,4,"{""47541"":8,""16322"":8,""12880"":8,""6762"":8}"
8663,vk.com,dns,2016-09-01T22:03:19.913Z,30,5,2,5,"{""1299"":15,""47541"":16,""16322"":16,""12880"":16,""6762"":16}"
8664,vk.com,dns,2016-09-08T22:03:19.913Z,15,4,1,4,"{""47541"":8,""16322"":8,""12880"":8,""6762"":8}"
8665,vk.com,dns,2016-09-15T22:03:19.913Z,61,6,2,6,"{""16322"":32,""47541"":32,""6762"":31,""12880"":32,""6453"":31,""1299"":32}"
8666,vk.com,dns,2016-09-22T22:03:19.913Z,15,4,1,4,"{""47541"":8,""16322"":8,""12880"":8,""6762"":8}"
8668,mediafire.com,ttl,2016-07-12T02:41:14.145Z,31,5,1,5,"{""6461"":16,""46179"":16,""6939"":16,""54334"":16,""63008"":16}"
8669,mediafire.com,ttl,2016-11-15T02:48:35.961Z,15,4,1,4,"{""42708"":8,""46179"":8,""1299"":8,""51430"":8}"
8670,mediafire.com,ttl,2016-11-22T02:48:35.961Z,127,7,1,7,"{""50673"":64,""6461"":64,""1200"":64,""51430"":64,""24785"":64,""46179"":64,""20562"":64}"
8673,hclips.com,seq,2016-07-26T00:45:12.987Z,15,4,1,4,"{""34274"":8,""57734"":8,""13335"":8,""8218"":8}"
8674,mediafire.com,ttl,2016-08-16T03:42:45.232Z,7,3,1,3,"{""6461"":4,""46179"":4,""20860"":4}"
8675,mediafire.com,ttl,2016-11-08T03:42:45.232Z,7,3,1,3,"{""46179"":4,""174"":4,""20860"":4}"
8676,mediafire.com,ttl,2016-11-22T03:42:45.232Z,7,3,1,3,"{""6461"":4,""46179"":4,""20860"":4}"
8677,mediafire.com,ttl,2016-05-10T04:29:35.772Z,15,4,1,4,"{""46179"":8,""1299"":8,""35432"":8,""197648"":8}"
8679,mediafire.com,ttl,2016-10-25T04:53:53.481Z,7,3,1,3,"{""5577"":4,""46179"":4,""174"":4}"
8681,mediafire.com,ttl,2016-09-20T00:10:30.321Z,15,4,1,4,"{""53889"":8,""46179"":8,""1299"":8,""3257"":8}"
8682,mediafire.com,ttl,2016-10-11T00:10:30.321Z,15,4,1,4,"{""53889"":8,""46179"":8,""1299"":8,""3257"":8}"
8685,hclips.com,seq,2016-09-06T07:13:34.038Z,3,6,2,2,"{""6503"":2,""12956"":2}"
8686,hclips.com,seq,2016-09-20T04:36:35.964Z,1,5,2,1,"{""6461"":1}"
8687,hclips.com,seq,2016-09-27T04:47:12.648Z,15,4,1,4,"{""19844"":8,""19531"":8,""25780"":8,""13335"":8}"
8688,hclips.com,seq,2016-10-11T11:06:59.084Z,7,3,1,3,"{""174"":4,""9009"":4,""13335"":4}"
8689,hclips.com,seq,2016-11-26T12:31:12.149Z,7,3,1,3,"{""1299"":4,""36884"":4,""13335"":4}"
8690,hclips.com,seq,2016-12-10T21:48:44.478Z,15,4,1,4,"{""33785"":8,""6453"":8,""13335"":8,""3491"":8}"
8691,hclips.com,block,2016-06-28T06:19:14.327Z,7,3,1,3,"{""6939"":4,""32097"":4,""13335"":4}"
8692,mediafire.com,ttl,2016-09-05T05:56:05.821Z,7,3,1,3,"{""46179"":4,""43289"":4,""3356"":4}"
8693,mediafire.com,ttl,2016-10-02T22:45:17.928Z,7,3,1,3,"{""6461"":4,""46179"":4,""5413"":4}"
8694,mediafire.com,ttl,2016-11-06T22:45:17.928Z,7,3,1,3,"{""6461"":4,""46179"":4,""5413"":4}"
8696,hclips.com,dns,2016-05-26T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
8697,hclips.com,dns,2016-06-02T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
8698,hclips.com,dns,2016-06-09T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
8699,hclips.com,dns,2016-06-16T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
8700,hclips.com,dns,2016-06-23T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
8701,hclips.com,dns,2016-06-30T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
8702,hclips.com,dns,2016-07-07T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
8703,hclips.com,dns,2016-07-14T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
8704,hclips.com,dns,2016-07-21T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
8705,hclips.com,dns,2016-06-28T03:16:49.522Z,7,3,1,3,"{""46816"":4,""6939"":4,""13335"":4}"
8706,tabelog.com,seq,2016-05-31T05:07:47.894Z,31,5,1,5,"{""20521"":16,""2516"":16,""3356"":16,""4694"":16,""23816"":16}"
8707,tabelog.com,seq,2016-06-25T01:25:05.898Z,15,4,1,4,"{""32489"":8,""174"":8,""2914"":8,""4694"":8}"
8708,tabelog.com,seq,2016-06-21T00:56:08.129Z,15,4,1,4,"{""2828"":8,""2914"":8,""4694"":8,""54455"":8}"
8709,tabelog.com,seq,2016-06-28T02:51:13.412Z,31,5,1,5,"{""132597"":16,""9269"":16,""2914"":16,""4694"":16,""10103"":16}"
8710,tabelog.com,seq,2016-07-05T00:00:26.926Z,1,6,2,1,"{""23816"":1}"
8711,tabelog.com,seq,2016-07-19T03:02:27.136Z,7,3,1,3,"{""2914"":4,""4694"":4,""55720"":4}"
8712,tabelog.com,seq,2016-07-09T05:23:11.730Z,1,5,2,1,"{""23816"":1}"
8713,tabelog.com,seq,2016-07-12T04:09:47.222Z,1,4,2,1,"{""174"":1}"
8714,tabelog.com,seq,2016-07-19T00:59:28.316Z,7,9,2,3,"{""2516"":4,""3549"":4,""23816"":4}"
8717,tabelog.com,seq,2016-07-19T07:33:13.473Z,15,4,1,4,"{""59432"":8,""174"":8,""2914"":8,""4694"":8}"
8718,tabelog.com,seq,2016-07-26T02:41:11.754Z,7,3,1,3,"{""174"":4,""2914"":4,""4694"":4}"
8719,tabelog.com,seq,2016-07-26T03:06:44.197Z,3,6,2,2,"{""2516"":2,""23816"":2}"
8720,tabelog.com,seq,2016-08-02T03:06:44.197Z,15,4,1,4,"{""12321"":8,""3356"":8,""2914"":8,""4694"":8}"
8721,tabelog.com,seq,2016-08-16T03:06:44.197Z,15,4,1,4,"{""12321"":8,""3356"":8,""2914"":8,""4694"":8}"
8722,tabelog.com,seq,2016-08-02T00:16:19.848Z,15,4,1,4,"{""201011"":8,""1299"":8,""2914"":8,""4694"":8}"
8724,tabelog.com,seq,2016-08-09T03:45:32.548Z,15,4,1,4,"{""29889"":8,""174"":8,""2914"":8,""4694"":8}"
8725,tabelog.com,seq,2016-08-02T05:50:47.767Z,1,5,2,1,"{""6453"":1}"
8726,tabelog.com,seq,2016-08-09T05:48:12.690Z,7,8,2,3,"{""6503"":4,""174"":4,""2914"":4}"
8727,tabelog.com,seq,2016-08-23T04:11:46.454Z,1,7,3,1,"{""23816"":1}"
8728,tabelog.com,seq,2016-09-06T03:06:04.263Z,1,5,2,1,"{""6461"":1}"
8729,tabelog.com,seq,2016-09-06T07:21:00.330Z,63,6,1,6,"{""2914"":32,""4694"":32,""35753"":32,""39386"":32,""34426"":32,""51975"":32}"
8730,tabelog.com,seq,2016-09-06T08:59:00.926Z,15,4,1,4,"{""43578"":8,""174"":8,""2914"":8,""4694"":8}"
8731,tabelog.com,seq,2016-09-20T03:55:46.318Z,1,7,3,1,"{""23816"":1}"
8733,tabelog.com,seq,2016-10-04T07:02:28.447Z,7,3,1,3,"{""43289"":4,""2914"":4,""4694"":4}"
8735,tabelog.com,block,2016-09-20T01:00:01.723Z,62,6,2,6,"{""2914"":32,""4694"":32,""1299"":32,""33891"":32,""201011"":32,""3356"":31}"
8736,tabelog.com,block,2016-09-20T02:07:21.021Z,1,5,2,1,"{""1299"":1}"
8737,tabelog.com,block,2016-09-20T02:35:25.568Z,15,4,1,4,"{""18978"":8,""6461"":8,""2914"":8,""4694"":8}"
8738,tabelog.com,block,2016-09-20T02:36:35.318Z,1,8,6,1,"{""1299"":1}"
8739,tabelog.com,block,2016-09-20T03:07:54.067Z,29,5,2,5,"{""4694"":16,""174"":15,""2914"":16,""1299"":15,""8999"":16}"
8740,tabelog.com,block,2016-09-20T04:54:48.978Z,3,7,2,2,"{""174"":2,""2914"":2}"
8741,tabelog.com,block,2016-09-20T06:03:09.869Z,3,6,2,2,"{""6461"":2,""20860"":2}"
8742,tabelog.com,block,2016-09-20T06:41:06.383Z,15,4,1,4,"{""36352"":8,""1299"":8,""2914"":8,""4694"":8}"
8743,tabelog.com,block,2016-09-27T00:10:30.321Z,3,6,2,2,"{""2516"":2,""23816"":2}"
8744,tabelog.com,block,2016-09-27T05:14:44.659Z,59,6,2,6,"{""2914"":31,""4694"":32,""23816"":30,""7521"":30,""9002"":32,""59564"":32}"
8748,mediafire.com,seq,2016-11-01T04:54:48.978Z,1,6,3,1,"{""3356"":1}"
8749,onet.pl,ttl,2016-06-28T04:29:35.772Z,31,5,1,5,"{""12990"":16,""8544"":16,""1299"":16,""5617"":16,""197648"":16}"
8753,yesky.com,ttl,2016-06-21T00:30:26.647Z,1,5,2,1,"{""1299"":1}"
8754,yesky.com,ttl,2016-06-28T00:43:56.008Z,31,5,1,5,"{""4808"":16,""50300"":16,""5580"":16,""4837"":16,""62217"":16}"
8755,taringa.net,ttl,2016-07-29T04:36:22.484Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
8756,taringa.net,seq,2016-06-28T02:57:05.904Z,7,3,1,3,"{""1299"":4,""13335"":4,""51167"":4}"
8757,taringa.net,seq,2016-07-05T03:02:52.557Z,1,4,2,1,"{""6939"":1}"
8758,taringa.net,seq,2016-07-09T06:12:43.643Z,1,5,2,1,"{""6939"":1}"
8759,taringa.net,seq,2016-07-19T04:40:44.259Z,7,3,1,3,"{""200761"":4,""12874"":4,""13335"":4}"
8761,taringa.net,seq,2016-08-09T05:19:19.389Z,1,5,2,1,"{""6939"":1}"
8762,taringa.net,seq,2016-09-12T00:32:52.389Z,7,3,1,3,"{""1299"":4,""36884"":4,""13335"":4}"
8763,taringa.net,seq,2016-09-26T00:32:52.389Z,7,3,1,3,"{""1299"":4,""36884"":4,""13335"":4}"
8765,taringa.net,seq,2016-09-13T07:26:31.798Z,7,3,1,3,"{""6830"":4,""1299"":4,""13335"":4}"
8766,taringa.net,seq,2016-09-20T02:51:01.673Z,1,9,4,1,"{""8928"":1}"
8767,taringa.net,seq,2016-09-20T06:03:09.869Z,7,3,1,3,"{""20860"":4,""13335"":4,""35662"":4}"
8768,taringa.net,seq,2016-10-11T02:05:36.597Z,1,6,3,1,"{""6453"":1}"
8769,taringa.net,seq,2016-10-25T03:07:54.067Z,7,3,1,3,"{""8999"":4,""1299"":4,""13335"":4}"
8770,taringa.net,seq,2016-11-01T07:31:13.682Z,7,3,1,3,"{""174"":4,""35017"":4,""13335"":4}"
8771,taringa.net,seq,2016-11-08T02:34:21.267Z,1,5,6,1,"{""6939"":1}"
8772,taringa.net,seq,2016-12-13T02:34:21.267Z,15,4,1,4,"{""54334"":8,""174"":8,""63008"":8,""13335"":8}"
8773,taringa.net,seq,2016-11-08T07:02:28.447Z,7,3,1,3,"{""39107"":4,""13335"":4,""43289"":4}"
8774,taringa.net,seq,2016-11-29T05:14:44.659Z,15,4,1,4,"{""59564"":8,""35297"":8,""31133"":8,""13335"":8}"
8775,taringa.net,block,2016-06-07T04:50:54.944Z,7,3,1,3,"{""174"":4,""53755"":4,""13335"":4}"
8776,taringa.net,block,2016-06-28T03:16:49.522Z,7,3,1,3,"{""46816"":4,""6939"":4,""13335"":4}"
8777,torrentz.eu,ttl,2016-07-26T03:55:53.462Z,7,3,1,3,"{""9498"":4,""36351"":4,""29066"":4}"
8778,torrentz.eu,ttl,2016-08-02T03:55:53.462Z,7,3,1,3,"{""9498"":4,""36351"":4,""29066"":4}"
8781,onet.pl,ttl,2016-08-10T20:37:09.517Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""5617"":32,""12990"":32,""1299"":32}"
8782,onet.pl,ttl,2016-08-17T20:37:09.517Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""5617"":32,""12990"":32,""1299"":32}"
8783,yesky.com,rst,2016-12-27T00:00:45.461Z,1,6,4,1,"{""6939"":1}"
8784,taringa.net,block,2016-08-12T04:36:22.484Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
8785,taringa.net,block,2016-09-13T04:47:12.648Z,1,5,2,1,"{""19531"":1}"
8786,torrentz.eu,ttl,2016-06-25T01:36:49.513Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
8787,torrentz.eu,ttl,2016-07-02T01:36:49.513Z,15,4,1,4,"{""9498"":8,""29066"":8,""201048"":8,""56202"":8}"
8788,torrentz.eu,ttl,2016-07-25T00:59:59.240Z,7,3,1,3,"{""9498"":4,""13335"":4,""33480"":4}"
8789,torrentz.eu,ttl,2016-11-08T09:24:52.904Z,7,3,1,3,"{""9498"":4,""201048"":4,""20773"":4}"
8790,torrentz.eu,seq,2016-07-09T01:36:49.513Z,3,5,2,2,"{""29066"":2,""201048"":2}"
8791,torrentz.eu,seq,2016-07-16T01:36:49.513Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
8792,torrentz.eu,seq,2016-07-23T01:36:49.513Z,15,4,1,4,"{""9498"":8,""29066"":8,""201048"":8,""56202"":8}"
8793,torrentz.eu,seq,2016-08-01T00:59:59.240Z,27,5,2,5,"{""9498"":16,""29066"":14,""201048"":14,""13335"":15,""33480"":16}"
8794,torrentz.eu,seq,2016-08-09T04:47:12.648Z,1,6,2,1,"{""13335"":1}"
8796,torrentz.eu,seq,2016-11-08T09:24:52.904Z,7,3,1,3,"{""9498"":4,""201048"":4,""20773"":4}"
8797,torrentz.eu,block,2016-07-30T01:36:49.513Z,3,5,2,2,"{""29066"":2,""201048"":2}"
8798,torrentz.eu,block,2016-08-08T00:59:59.240Z,3,5,2,2,"{""29066"":2,""201048"":2}"
8800,torrentz.eu,dns,2016-05-26T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
8801,torrentz.eu,dns,2016-06-02T22:03:19.913Z,31,5,1,5,"{""12880"":16,""29049"":16,""6762"":16,""13335"":16,""16322"":16}"
8802,torrentz.eu,dns,2016-06-09T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
8803,torrentz.eu,dns,2016-06-16T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
8804,torrentz.eu,dns,2016-06-23T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
8805,torrentz.eu,dns,2016-06-30T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
8806,torrentz.eu,dns,2016-07-07T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
8807,torrentz.eu,dns,2016-07-14T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
8808,torrentz.eu,dns,2016-07-21T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
8809,torrentz.eu,dns,2016-07-28T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
8810,torrentz.eu,dns,2016-08-04T22:03:19.913Z,63,6,1,6,"{""201048"":32,""16322"":32,""6762"":32,""12880"":32,""29066"":32,""1299"":32}"
8811,torrentz.eu,dns,2016-08-11T22:03:19.913Z,242,8,3,8,"{""201048"":128,""16322"":128,""6762"":124,""12880"":128,""29066"":122,""6453"":123,""3356"":126,""1299"":122}"
8812,torrentz.eu,dns,2016-08-18T22:03:19.913Z,245,8,2,8,"{""201048"":128,""16322"":128,""6762"":124,""12880"":128,""29066"":124,""6453"":126,""3356"":126,""1299"":124}"
8813,torrentz.eu,dns,2016-08-25T22:03:19.913Z,123,7,3,7,"{""201048"":62,""16322"":64,""6762"":62,""12880"":64,""29066"":64,""6453"":63,""1299"":64}"
8817,thepiratebay.se,ttl,2016-05-31T03:18:37.599Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
8821,bild.de,ttl,2016-05-12T23:26:39.886Z,127,7,1,7,"{""200757"":64,""16322"":64,""6762"":64,""12880"":64,""8881"":64,""3320"":64,""6453"":64}"
8822,bild.de,seq,2016-05-19T23:26:39.886Z,1,8,2,1,"{""51026"":1}"
8824,lifebuzz.com,ttl,2016-06-21T04:29:35.772Z,7,3,1,3,"{""35432"":4,""13335"":4,""197648"":4}"
8825,outbrain.com,ttl,2016-06-07T04:29:35.772Z,15,4,1,4,"{""19024"":8,""174"":8,""35432"":8,""197648"":8}"
8826,lifebuzz.com,seq,2016-09-06T05:14:44.659Z,1,6,3,1,"{""9002"":1}"
8827,lifebuzz.com,seq,2016-10-25T02:07:21.021Z,7,3,1,3,"{""2128"":4,""39122"":4,""13335"":4}"
8828,lifebuzz.com,seq,2016-11-01T07:31:13.682Z,7,3,1,3,"{""174"":4,""35017"":4,""13335"":4}"
8829,lifebuzz.com,seq,2016-11-29T07:31:13.682Z,7,3,1,3,"{""174"":4,""35017"":4,""13335"":4}"
8830,lifebuzz.com,seq,2016-10-18T01:23:41.991Z,7,3,1,3,"{""1200"":4,""13335"":4,""29073"":4}"
8831,lifebuzz.com,block,2016-07-19T04:47:12.648Z,15,4,1,4,"{""19844"":8,""19531"":8,""25780"":8,""13335"":8}"
8833,engadget.com,ttl,2016-05-10T04:29:35.772Z,15,4,1,4,"{""197648"":8,""174"":8,""35432"":8,""1668"":8}"
8834,engadget.com,ttl,2016-06-07T04:29:35.772Z,15,4,1,4,"{""197648"":8,""174"":8,""35432"":8,""1668"":8}"
8836,engadget.com,ttl,2016-07-05T04:29:35.772Z,15,4,1,4,"{""8544"":8,""197648"":8,""174"":8,""1668"":8}"
8837,outbrain.com,ttl,2016-07-29T04:36:22.484Z,31,5,1,5,"{""19024"":16,""6453"":16,""1299"":16,""12880"":16,""51026"":16}"
8839,pixiv.net,seq,2016-06-22T03:31:20.719Z,7,3,1,3,"{""48434"":4,""4694"":4,""6736"":4}"
8840,t-online.de,ttl,2016-05-31T02:34:21.267Z,15,4,7,4,"{""3320"":8,""174"":8,""54334"":8,""63008"":8}"
8841,t-online.de,ttl,2016-06-07T02:34:21.267Z,15,4,5,4,"{""3320"":8,""174"":8,""54334"":8,""63008"":8}"
8845,t-online.de,ttl,2016-07-12T02:34:21.267Z,15,4,1,4,"{""3320"":8,""174"":8,""54334"":8,""63008"":8}"
8846,t-online.de,ttl,2016-09-27T02:34:21.267Z,15,4,1,4,"{""3320"":8,""174"":8,""54334"":8,""63008"":8}"
8847,t-online.de,ttl,2016-12-20T02:36:35.318Z,7,3,1,3,"{""3320"":4,""1299"":4,""8100"":4}"
8849,t-online.de,ttl,2016-08-02T02:48:35.961Z,31,5,1,5,"{""3320"":16,""201011"":16,""1299"":16,""50673"":16,""51430"":16}"
8850,t-online.de,ttl,2016-11-01T02:48:35.961Z,31,5,1,5,"{""3320"":16,""201011"":16,""1299"":16,""50673"":16,""51430"":16}"
8851,t-online.de,ttl,2016-12-06T02:48:35.961Z,31,5,1,5,"{""3320"":16,""201011"":16,""1299"":16,""50673"":16,""51430"":16}"
8852,t-online.de,ttl,2016-08-02T02:53:00.068Z,7,3,1,3,"{""3320"":4,""1299"":4,""15694"":4}"
8853,t-online.de,ttl,2016-08-23T02:53:00.068Z,7,3,1,3,"{""3320"":4,""1299"":4,""15694"":4}"
8854,t-online.de,ttl,2016-08-30T02:53:00.068Z,7,3,1,3,"{""3320"":4,""1299"":4,""15694"":4}"
8855,t-online.de,ttl,2016-06-07T03:07:54.067Z,1,4,2,1,"{""174"":1}"
8856,t-online.de,ttl,2016-07-05T03:31:57.670Z,7,3,1,3,"{""3320"":4,""3356"":4,""3462"":4}"
8858,t-online.de,ttl,2016-09-27T03:34:57.337Z,7,3,1,3,"{""3320"":4,""174"":4,""56934"":4}"
8859,t-online.de,ttl,2016-05-10T03:42:45.232Z,1,4,2,1,"{""174"":1}"
8860,t-online.de,ttl,2016-10-11T03:42:45.232Z,7,3,1,3,"{""3320"":4,""6461"":4,""20860"":4}"
8861,t-online.de,ttl,2016-10-18T03:42:45.232Z,7,3,1,3,"{""3320"":4,""6461"":4,""20860"":4}"
8862,t-online.de,ttl,2016-06-07T04:05:52.111Z,7,3,1,3,"{""3320"":4,""7850"":4,""174"":4}"
8863,t-online.de,ttl,2016-06-28T04:09:47.222Z,1,4,2,1,"{""2914"":1}"
8864,t-online.de,ttl,2016-07-26T04:15:14.210Z,31,5,1,5,"{""3320"":16,""199558"":16,""6939"":16,""1299"":16,""2588"":16}"
8865,t-online.de,ttl,2016-05-24T04:36:35.964Z,7,3,1,3,"{""32475"":4,""6461"":4,""3320"":4}"
8866,t-online.de,ttl,2016-05-10T04:46:23.176Z,1,4,2,1,"{""3356"":1}"
8871,t-online.de,ttl,2016-10-11T04:46:23.176Z,1,4,2,1,"{""2914"":1}"
8872,t-online.de,ttl,2016-11-29T04:46:23.176Z,7,3,1,3,"{""3320"":4,""36351"":4,""3491"":4}"
8877,t-online.de,ttl,2016-06-21T04:47:12.648Z,31,5,1,5,"{""3320"":16,""19531"":16,""25780"":16,""6453"":16,""19844"":16}"
8878,t-online.de,ttl,2016-09-13T04:53:53.481Z,7,3,1,3,"{""5577"":4,""3320"":4,""1299"":4}"
8879,t-online.de,ttl,2016-09-20T04:53:53.481Z,7,3,1,3,"{""5577"":4,""3320"":4,""1299"":4}"
8881,t-online.de,ttl,2016-05-31T05:20:25.359Z,15,4,1,4,"{""4826"":8,""3320"":8,""174"":8,""38220"":8}"
8882,t-online.de,ttl,2016-06-07T05:33:34.350Z,31,5,1,5,"{""3320"":16,""34989"":16,""174"":16,""49788"":16,""50304"":16}"
8883,t-online.de,ttl,2016-08-09T05:33:34.350Z,31,5,1,5,"{""3320"":16,""34989"":16,""174"":16,""49788"":16,""50304"":16}"
8884,t-online.de,ttl,2016-08-30T05:33:34.350Z,31,5,1,5,"{""3320"":16,""34989"":16,""174"":16,""49788"":16,""50304"":16}"
8885,t-online.de,ttl,2016-05-17T06:03:09.869Z,15,4,1,4,"{""3320"":8,""6461"":8,""20860"":8,""35662"":8}"
8887,t-online.de,ttl,2016-08-16T06:12:06.247Z,7,3,1,3,"{""3320"":4,""34702"":4,""3327"":4}"
8888,t-online.de,ttl,2016-06-21T06:41:06.383Z,7,3,1,3,"{""3320"":4,""36352"":4,""1299"":4}"
8889,t-online.de,ttl,2016-09-20T07:02:28.447Z,7,3,1,3,"{""3320"":4,""174"":4,""43289"":4}"
8890,t-online.de,ttl,2016-09-27T07:02:28.447Z,7,3,1,3,"{""3320"":4,""174"":4,""43289"":4}"
8891,pixiv.net,dns,2016-05-26T22:03:19.913Z,31,5,1,5,"{""6762"":16,""2914"":16,""4694"":16,""12880"":16,""16322"":16}"
8892,pixiv.net,dns,2016-06-02T22:03:19.913Z,31,5,1,5,"{""6762"":16,""2914"":16,""4694"":16,""12880"":16,""16322"":16}"
8893,pixiv.net,dns,2016-06-09T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""4694"":16}"
8894,pixiv.net,dns,2016-06-16T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""4694"":16}"
8895,pixiv.net,dns,2016-06-23T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""4694"":16}"
8896,pixiv.net,dns,2016-06-30T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""4694"":16}"
8897,pixiv.net,dns,2016-07-07T22:03:19.913Z,31,5,1,5,"{""6762"":16,""2914"":16,""4694"":16,""12880"":16,""16322"":16}"
8898,pixiv.net,dns,2016-07-14T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""4694"":16}"
8899,pixiv.net,dns,2016-07-21T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""4694"":16}"
8900,pixiv.net,dns,2016-07-28T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""4694"":16}"
8901,pixiv.net,dns,2016-08-04T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""4694"":16}"
8902,pixiv.net,dns,2016-08-11T22:03:19.913Z,31,5,1,5,"{""6762"":16,""2914"":16,""4694"":16,""12880"":16,""16322"":16}"
8903,pixiv.net,dns,2016-08-18T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""4694"":16}"
8904,pixiv.net,dns,2016-08-25T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""4694"":16}"
8905,pixiv.net,dns,2016-09-01T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""4694"":16}"
8906,pixiv.net,dns,2016-09-08T22:03:19.913Z,61,6,2,6,"{""2914"":32,""4694"":32,""6762"":31,""12880"":32,""6453"":31,""16322"":32}"
8907,pixiv.net,dns,2016-09-15T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""4694"":16}"
8908,pixiv.net,dns,2016-09-22T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""4694"":16}"
8909,pixiv.net,dns,2016-07-06T03:31:20.719Z,7,3,1,3,"{""48434"":4,""4694"":4,""6736"":4}"
8910,t-online.de,ttl,2016-06-21T07:11:49.553Z,7,3,1,3,"{""3320"":4,""174"":4,""15003"":4}"
8911,t-online.de,ttl,2016-06-21T07:38:25.172Z,7,3,1,3,"{""3320"":4,""174"":4,""30083"":4}"
8912,t-online.de,ttl,2016-05-24T07:57:55.572Z,15,4,1,4,"{""4826"":8,""3320"":8,""174"":8,""45671"":8}"
8920,t-online.de,ttl,2017-01-24T08:02:19.722Z,1,6,4,1,"{""3491"":1}"
8921,t-online.de,ttl,2016-06-07T00:00:26.926Z,7,3,1,3,"{""3320"":4,""174"":4,""20853"":4}"
8924,t-online.de,ttl,2016-09-13T00:10:30.321Z,7,3,1,3,"{""53889"":4,""3320"":4,""3257"":4}"
8925,t-online.de,ttl,2016-07-05T01:00:01.723Z,7,3,1,3,"{""3320"":4,""201011"":4,""33891"":4}"
8927,t-online.de,ttl,2016-08-09T02:05:36.597Z,31,5,1,5,"{""9186"":16,""5626"":16,""6453"":16,""3320"":16,""13156"":16}"
8928,t-online.de,ttl,2016-08-16T02:05:36.597Z,31,5,1,5,"{""9186"":16,""5626"":16,""6453"":16,""3320"":16,""13156"":16}"
8929,t-online.de,ttl,2016-05-31T02:57:05.904Z,7,3,1,3,"{""3320"":4,""1299"":4,""51167"":4}"
8931,t-online.de,ttl,2016-07-12T03:08:24.678Z,7,3,1,3,"{""1421"":4,""3320"":4,""174"":4}"
8935,t-online.de,ttl,2016-11-08T03:15:54.157Z,15,4,1,4,"{""3320"":8,""3356"":8,""30818"":8,""50613"":8}"
8936,t-online.de,ttl,2016-12-06T03:15:54.157Z,15,4,1,4,"{""3320"":8,""3356"":8,""30818"":8,""50613"":8}"
8937,t-online.de,ttl,2016-06-21T03:41:02.637Z,1,7,2,1,"{""6453"":1}"
8938,t-online.de,ttl,2016-06-07T04:22:27.846Z,3,5,2,2,"{""6503"":2,""3549"":2}"
8939,t-online.de,ttl,2016-06-28T04:22:27.846Z,1,5,2,1,"{""3356"":1}"
8941,t-online.de,ttl,2016-06-28T04:40:44.259Z,15,4,1,4,"{""200761"":8,""3320"":8,""12874"":8,""1299"":8}"
8942,t-online.de,ttl,2016-06-21T04:51:19.532Z,7,3,1,3,"{""3320"":4,""36884"":4,""3257"":4}"
8943,t-online.de,ttl,2016-08-16T07:33:13.473Z,15,4,1,4,"{""3320"":8,""35699"":8,""59432"":8,""2914"":8}"
8944,t-online.de,ttl,2016-09-27T07:33:13.473Z,15,4,1,4,"{""3320"":8,""35699"":8,""59432"":8,""2914"":8}"
8945,t-online.de,ttl,2016-06-21T08:50:04.417Z,7,3,1,3,"{""42708"":4,""3320"":4,""1299"":4}"
8947,t-online.de,ttl,2016-08-02T08:50:04.417Z,7,3,1,3,"{""42708"":4,""3320"":4,""1299"":4}"
8948,t-online.de,ttl,2016-07-09T04:30:28.162Z,7,3,1,3,"{""3320"":4,""45177"":4,""3356"":4}"
8949,t-online.de,ttl,2016-08-20T04:30:28.162Z,7,3,1,3,"{""3320"":4,""45177"":4,""3356"":4}"
8951,t.co,ttl,2016-10-04T05:57:03.059Z,7,3,1,3,"{""8999"":4,""1299"":4,""13414"":4}"
8952,t.co,ttl,2017-01-24T05:19:19.389Z,15,4,1,4,"{""36114"":8,""2914"":8,""53340"":8,""13414"":8}"
8953,t.co,ttl,2016-07-10T04:37:06.961Z,63,6,1,6,"{""13156"":32,""5626"":32,""9186"":32,""1299"":32,""13414"":32,""174"":32}"
8954,t.co,ttl,2016-08-29T00:32:52.389Z,7,3,1,3,"{""1299"":4,""36884"":4,""13414"":4}"
8955,t.co,ttl,2016-09-06T01:40:55.298Z,3,5,2,2,"{""2914"":2,""3491"":2}"
8957,t.co,ttl,2016-12-01T10:31:58.976Z,7,3,1,3,"{""43578"":4,""1299"":4,""13414"":4}"
8960,rediff.com,ttl,2016-06-14T04:12:07.695Z,31,5,1,5,"{""20940"":16,""1299"":16,""35432"":16,""5580"":16,""197648"":16}"
8961,rediff.com,ttl,2016-06-28T04:40:44.259Z,7,3,1,3,"{""200761"":4,""20940"":4,""12874"":4}"
8962,rediff.com,ttl,2016-08-10T20:37:09.517Z,61,6,2,6,"{""5580"":31,""51026"":32,""20940"":32,""6762"":32,""12880"":32,""1299"":31}"
8963,rediff.com,ttl,2016-08-17T20:37:09.517Z,121,7,2,7,"{""51026"":64,""20940"":64,""6762"":62,""12880"":64,""3257"":62,""6453"":62,""1299"":62}"
8964,kinopoisk.ru,ttl,2016-06-21T04:29:35.772Z,7,3,1,3,"{""13238"":4,""35432"":4,""197648"":4}"
8965,kinopoisk.ru,ttl,2017-01-24T04:46:23.176Z,1,8,3,1,"{""3356"":1}"
8966,t-online.de,ttl,2016-06-16T00:10:48.018Z,7,3,1,3,"{""3320"":4,""6830"":4,""30900"":4}"
8967,t-online.de,ttl,2016-06-30T00:10:48.018Z,7,3,1,3,"{""3320"":4,""6830"":4,""30900"":4}"
8972,t.co,rst,2017-01-02T00:32:52.389Z,7,3,1,3,"{""1299"":4,""36884"":4,""13414"":4}"
8973,icloud.com,ttl,2016-05-31T04:12:07.695Z,15,4,1,4,"{""174"":8,""714"":8,""35432"":8,""197648"":8}"
8974,icloud.com,ttl,2016-06-07T04:12:07.695Z,15,4,1,4,"{""174"":8,""714"":8,""35432"":8,""197648"":8}"
8975,icloud.com,ttl,2016-06-14T04:12:07.695Z,15,4,1,4,"{""174"":8,""714"":8,""35432"":8,""197648"":8}"
8977,icloud.com,ttl,2016-06-28T04:12:07.695Z,15,4,1,4,"{""174"":8,""8544"":8,""714"":8,""197648"":8}"
8980,kinopoisk.ru,seq,2016-06-21T02:28:00.703Z,7,3,1,3,"{""48434"":4,""13238"":4,""6736"":4}"
8981,t-online.de,rst,2016-07-19T02:57:05.904Z,7,3,1,3,"{""3320"":4,""1299"":4,""51167"":4}"
8982,t-online.de,rst,2016-07-26T07:57:55.572Z,15,4,1,4,"{""4826"":8,""3320"":8,""174"":8,""45671"":8}"
8983,t-online.de,rst,2016-08-02T04:09:47.222Z,1,5,3,1,"{""2914"":1}"
8984,t-online.de,rst,2016-08-16T04:40:44.259Z,15,4,1,4,"{""200761"":8,""3320"":8,""12874"":8,""1299"":8}"
8985,t-online.de,rst,2016-08-16T05:20:25.359Z,15,4,1,4,"{""4826"":8,""3320"":8,""174"":8,""38220"":8}"
8986,t-online.de,rst,2016-08-23T04:51:19.532Z,7,3,1,3,"{""3320"":4,""36884"":4,""3257"":4}"
8988,t-online.de,rst,2016-10-25T03:07:54.067Z,1,4,2,1,"{""174"":1}"
8989,t-online.de,rst,2016-11-15T06:12:06.247Z,1,4,2,1,"{""2914"":1}"
8990,t-online.de,rst,2016-11-22T06:12:06.247Z,7,3,1,3,"{""3320"":4,""34702"":4,""3327"":4}"
8991,t-online.de,rst,2016-12-20T02:05:36.597Z,31,5,1,5,"{""9186"":16,""5626"":16,""6453"":16,""3320"":16,""13156"":16}"
8992,t-online.de,rst,2016-12-27T02:05:36.597Z,31,5,1,5,"{""9186"":16,""5626"":16,""6453"":16,""3320"":16,""13156"":16}"
8993,t-online.de,rst,2017-01-10T04:15:14.210Z,31,5,1,5,"{""3320"":16,""199558"":16,""6939"":16,""1299"":16,""2588"":16}"
8994,t-online.de,rst,2017-01-17T03:41:02.637Z,1,8,3,1,"{""6453"":1}"
8996,redtube.com,ttl,2016-06-07T04:29:35.772Z,15,4,1,4,"{""1299"":8,""35432"":8,""30361"":8,""197648"":8}"
8997,redtube.com,ttl,2016-06-14T04:29:35.772Z,15,4,1,4,"{""1299"":8,""35432"":8,""30361"":8,""197648"":8}"
8999,rdsa2012.com,ttl,2016-05-24T04:29:35.772Z,7,3,1,3,"{""36351"":4,""35432"":4,""197648"":4}"
9000,rdsa2012.com,ttl,2016-06-07T04:29:35.772Z,7,3,1,3,"{""36351"":4,""35432"":4,""197648"":4}"
9001,redtube.com,ttl,2016-12-28T00:19:22.947Z,7,3,1,3,"{""4766"":4,""30361"":4,""3257"":4}"
9002,kinopoisk.ru,dns,2016-07-15T03:08:42.329Z,31,5,1,5,"{""13238"":16,""174"":16,""16322"":16,""12880"":16,""6762"":16}"
9003,kinopoisk.ru,dns,2016-07-22T03:08:42.329Z,31,5,1,5,"{""13238"":16,""174"":16,""16322"":16,""12880"":16,""6762"":16}"
9004,kinopoisk.ru,dns,2016-07-29T03:08:42.329Z,31,5,1,5,"{""13238"":16,""174"":16,""16322"":16,""12880"":16,""6762"":16}"
9005,kinopoisk.ru,dns,2016-08-05T03:08:42.329Z,31,5,1,5,"{""13238"":16,""174"":16,""16322"":16,""12880"":16,""6762"":16}"
9006,kinopoisk.ru,dns,2016-08-12T03:08:42.329Z,31,5,1,5,"{""13238"":16,""174"":16,""16322"":16,""12880"":16,""6762"":16}"
9007,kinopoisk.ru,dns,2016-08-19T03:08:42.329Z,31,5,1,5,"{""13238"":16,""174"":16,""16322"":16,""12880"":16,""6762"":16}"
9008,kinopoisk.ru,dns,2016-08-26T03:08:42.329Z,31,5,1,5,"{""13238"":16,""174"":16,""16322"":16,""12880"":16,""6762"":16}"
9009,kinopoisk.ru,dns,2016-09-02T03:08:42.329Z,31,5,1,5,"{""13238"":16,""174"":16,""16322"":16,""12880"":16,""6762"":16}"
9010,kinopoisk.ru,dns,2016-09-09T03:08:42.329Z,31,5,1,5,"{""13238"":16,""174"":16,""16322"":16,""12880"":16,""6762"":16}"
9011,kinopoisk.ru,dns,2016-09-16T03:08:42.329Z,31,5,1,5,"{""13238"":16,""174"":16,""16322"":16,""12880"":16,""6762"":16}"
9012,kinopoisk.ru,dns,2016-09-23T03:08:42.329Z,31,5,1,5,"{""13238"":16,""174"":16,""16322"":16,""12880"":16,""6762"":16}"
9013,kinopoisk.ru,dns,2016-07-05T02:28:00.703Z,7,3,1,3,"{""48434"":4,""13238"":4,""6736"":4}"
9014,kinopoisk.ru,rst,2016-08-09T04:29:35.772Z,1,4,2,1,"{""35432"":1}"
9015,allegro.pl,seq,2016-06-14T05:07:47.894Z,1,4,2,1,"{""42656"":1}"
9017,allegro.pl,seq,2016-07-12T03:22:00.971Z,7,3,1,3,"{""24724"":4,""31621"":4,""35432"":4}"
9020,allegro.pl,seq,2016-07-19T02:57:05.904Z,1,5,4,1,"{""42656"":1}"
9021,allegro.pl,seq,2016-07-19T04:04:25.253Z,3,5,2,2,"{""174"":2,""31621"":2}"
9023,allegro.pl,seq,2016-07-26T07:47:26.827Z,7,3,1,3,"{""34594"":4,""24724"":4,""31621"":4}"
9025,allegro.pl,seq,2016-07-29T06:14:54.855Z,15,4,1,4,"{""42656"":8,""7552"":8,""3356"":8,""4637"":8}"
9027,allegro.pl,seq,2016-08-13T05:45:37.359Z,63,6,1,6,"{""47872"":32,""43727"":32,""39819"":32,""42656"":32,""24724"":32,""29061"":32}"
9028,allegro.pl,seq,2016-08-02T08:24:08.046Z,15,4,1,4,"{""42656"":8,""3356"":8,""13739"":8,""3257"":8}"
9029,allegro.pl,seq,2016-07-30T00:00:54.722Z,1,5,2,1,"{""31621"":1}"
9030,allegro.pl,seq,2016-07-31T05:33:38.932Z,1,4,2,1,"{""42656"":1}"
9031,allegro.pl,seq,2016-09-04T05:33:38.932Z,7,3,1,3,"{""3356"":4,""31621"":4,""30496"":4}"
9032,allegro.pl,seq,2016-08-30T00:45:12.987Z,15,4,1,4,"{""34274"":8,""24724"":8,""31621"":8,""8218"":8}"
9033,allegro.pl,seq,2016-08-02T03:59:10.241Z,2,8,3,2,"{""42656"":1,""174"":2}"
9034,allegro.pl,seq,2016-08-09T07:57:58.364Z,1,4,2,1,"{""42656"":1}"
9035,allegro.pl,seq,2016-09-06T07:57:58.364Z,7,3,1,3,"{""42656"":4,""42473"":4,""24724"":4}"
9036,allegro.pl,seq,2016-08-30T07:50:36.971Z,7,3,1,3,"{""42656"":4,""41678"":4,""3356"":4}"
9038,allegro.pl,seq,2016-09-20T04:01:13.088Z,7,3,1,3,"{""42656"":4,""1299"":4,""36884"":4}"
9039,allegro.pl,seq,2016-10-25T04:01:13.088Z,7,3,1,3,"{""36884"":4,""1299"":4,""31621"":4}"
9040,allegro.pl,seq,2016-11-15T04:01:13.088Z,7,3,1,3,"{""42656"":4,""1299"":4,""36884"":4}"
9041,allegro.pl,seq,2016-09-20T04:09:47.222Z,1,5,3,1,"{""174"":1}"
9042,allegro.pl,seq,2016-09-27T04:09:47.222Z,1,4,2,1,"{""3356"":1}"
9043,allegro.pl,seq,2016-10-04T04:09:47.222Z,7,3,1,3,"{""42656"":4,""3356"":4,""49367"":4}"
9044,allegro.pl,seq,2016-10-18T04:09:47.222Z,7,3,1,3,"{""49367"":4,""174"":4,""31621"":4}"
9045,allegro.pl,seq,2016-10-04T03:31:57.670Z,29,5,2,5,"{""42656"":15,""9680"":16,""3356"":16,""31621"":15,""3462"":16}"
9046,allegro.pl,seq,2016-10-11T03:31:57.670Z,15,4,1,4,"{""42656"":8,""9680"":8,""3356"":8,""3462"":8}"
9047,allegro.pl,seq,2016-10-11T00:46:55.458Z,1,8,3,1,"{""42656"":1}"
9049,allegro.pl,seq,2016-11-08T03:02:27.136Z,15,4,1,4,"{""42656"":8,""174"":8,""4637"":8,""55720"":8}"
9050,allegro.pl,seq,2016-11-29T03:02:27.136Z,15,4,1,4,"{""4637"":8,""174"":8,""31621"":8,""55720"":8}"
9051,allegro.pl,seq,2016-11-01T04:01:14.341Z,63,6,1,6,"{""34426"":32,""42656"":32,""24724"":32,""35753"":32,""51975"":32,""8966"":32}"
9053,allegro.pl,seq,2016-10-22T06:12:43.643Z,1,7,3,1,"{""5580"":1}"
9054,allegro.pl,seq,2016-10-25T05:20:25.359Z,1,7,4,1,"{""31621"":1}"
9055,allegro.pl,seq,2016-11-15T05:20:25.359Z,15,4,1,4,"{""4826"":8,""174"":8,""31621"":8,""38220"":8}"
9058,allegro.pl,seq,2016-12-20T03:45:32.548Z,1,6,3,1,"{""31621"":1}"
9060,allegro.pl,seq,2016-12-23T18:10:18.028Z,1,5,2,1,"{""5511"":1}"
9061,allegro.pl,seq,2016-12-24T20:37:35.645Z,1,5,2,1,"{""42656"":1}"
9063,allegro.pl,seq,2016-12-31T21:48:44.478Z,15,4,1,4,"{""33785"":8,""174"":8,""31621"":8,""3491"":8}"
9064,allegro.pl,seq,2016-12-27T03:07:54.067Z,23,5,4,5,"{""42656"":13,""174"":13,""31621"":13,""1299"":13,""8999"":16}"
9065,allegro.pl,seq,2016-12-27T04:37:23.782Z,13,4,2,4,"{""42656"":7,""12321"":8,""3356"":8,""31621"":7}"
9067,allegro.pl,seq,2017-01-17T07:42:22.054Z,1,5,2,1,"{""42656"":1}"
9069,allegro.pl,seq,2017-01-17T01:22:36.338Z,1,9,5,1,"{""31133"":1}"
9070,allegro.pl,seq,2017-01-24T01:22:36.338Z,1,5,2,1,"{""42656"":1}"
9071,allegro.pl,seq,2017-02-07T01:22:36.338Z,1,5,2,1,"{""31621"":1}"
9073,allegro.pl,seq,2017-01-24T05:08:26.735Z,29,5,2,5,"{""28717"":16,""42656"":15,""24724"":16,""31027"":16,""31621"":15}"
9075,allegro.pl,seq,2017-02-07T05:08:26.735Z,15,4,1,4,"{""28717"":8,""42656"":8,""24724"":8,""31027"":8}"
9077,allegro.pl,seq,2017-01-24T08:50:04.417Z,1,4,2,1,"{""42656"":1}"
9079,allegro.pl,seq,2017-01-24T06:54:30.887Z,1,4,2,1,"{""31621"":1}"
9082,allegro.pl,block,2016-11-15T03:00:13.557Z,3,6,3,2,"{""174"":2,""61317"":2}"
9084,allegro.pl,block,2016-12-30T18:10:18.028Z,1,5,2,1,"{""8966"":1}"
9092,allegro.pl,block,2017-02-07T04:11:46.454Z,1,6,3,1,"{""31621"":1}"
9094,allegro.pl,block,2017-02-07T07:11:49.553Z,1,7,5,3,"{""6461"":1,""174"":1,""31621"":1}"
9097,allegro.pl,dns,2016-05-17T19:24:42.781Z,31,5,1,5,"{""42656"":16,""1299"":16,""16322"":16,""12880"":16,""6762"":16}"
9101,popcash.net,block,2016-06-28T06:19:14.327Z,7,3,1,3,"{""6939"":4,""32097"":4,""13335"":4}"
9103,google.it,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
9104,battle.net,ttl,2016-05-10T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
9105,battle.net,ttl,2016-05-17T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
9106,battle.net,ttl,2016-05-24T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
9107,battle.net,ttl,2016-05-31T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
9108,battle.net,ttl,2016-06-07T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
9109,battle.net,ttl,2016-06-14T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
9110,battle.net,ttl,2016-06-21T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
9111,battle.net,ttl,2016-06-28T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
9112,battle.net,ttl,2016-07-05T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
9113,battle.net,ttl,2016-07-12T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
9114,battle.net,ttl,2016-07-19T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
9115,battle.net,ttl,2016-07-26T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
9116,battle.net,ttl,2016-08-02T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
9117,battle.net,ttl,2016-08-09T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
9118,battle.net,ttl,2016-08-16T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
9119,battle.net,ttl,2016-08-23T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
9120,battle.net,ttl,2016-08-30T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
9121,battle.net,ttl,2016-09-06T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
9122,battle.net,ttl,2016-09-13T02:36:35.318Z,7,3,1,3,"{""174"":4,""8100"":4,""57976"":4}"
9123,battle.net,ttl,2016-09-20T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
9124,battle.net,ttl,2016-09-27T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
9125,battle.net,ttl,2016-10-04T02:36:35.318Z,7,3,1,3,"{""174"":4,""8100"":4,""57976"":4}"
9126,battle.net,ttl,2016-10-11T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
9127,battle.net,ttl,2016-10-18T02:36:35.318Z,7,3,1,3,"{""174"":4,""8100"":4,""57976"":4}"
9128,battle.net,ttl,2016-10-25T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
9129,battle.net,ttl,2016-11-01T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
9130,battle.net,ttl,2016-11-08T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
9131,battle.net,ttl,2016-11-15T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
9132,battle.net,ttl,2016-11-22T02:36:35.318Z,7,3,1,3,"{""174"":4,""8100"":4,""57976"":4}"
9133,battle.net,ttl,2016-11-29T02:36:35.318Z,7,3,1,3,"{""174"":4,""8100"":4,""57976"":4}"
9134,battle.net,ttl,2016-12-06T02:36:35.318Z,7,3,1,3,"{""6461"":4,""8100"":4,""57976"":4}"
9135,battle.net,ttl,2016-12-13T02:36:35.318Z,7,3,1,3,"{""174"":4,""8100"":4,""57976"":4}"
9136,battle.net,ttl,2016-12-20T02:36:35.318Z,13,4,2,4,"{""6461"":7,""174"":7,""8100"":8,""57976"":8}"
9137,battle.net,ttl,2016-12-27T02:36:35.318Z,13,4,2,4,"{""6461"":7,""174"":7,""8100"":8,""57976"":8}"
9138,battle.net,ttl,2017-01-03T02:36:35.318Z,13,4,2,4,"{""6461"":7,""174"":7,""8100"":8,""57976"":8}"
9139,battle.net,ttl,2017-01-10T02:36:35.318Z,25,5,3,5,"{""174"":13,""6461"":13,""1299"":13,""8100"":16,""57976"":16}"
9140,battle.net,ttl,2017-01-17T02:36:35.318Z,13,4,2,4,"{""6461"":7,""174"":7,""8100"":8,""57976"":8}"
9141,battle.net,ttl,2016-05-10T03:45:32.548Z,15,4,1,4,"{""29889"":8,""33695"":8,""6461"":8,""57976"":8}"
9142,battle.net,ttl,2016-05-17T03:45:32.548Z,15,4,1,4,"{""29889"":8,""33695"":8,""6461"":8,""57976"":8}"
9143,battle.net,ttl,2016-05-24T03:45:32.548Z,15,4,1,4,"{""29889"":8,""33695"":8,""6461"":8,""57976"":8}"
9144,battle.net,ttl,2016-05-31T03:45:32.548Z,15,4,1,4,"{""29889"":8,""33695"":8,""6461"":8,""57976"":8}"
9145,battle.net,ttl,2016-06-07T03:45:32.548Z,15,4,1,4,"{""29889"":8,""33695"":8,""6461"":8,""57976"":8}"
9146,battle.net,ttl,2016-06-14T03:45:32.548Z,15,4,1,4,"{""29889"":8,""33695"":8,""6461"":8,""57976"":8}"
9147,battle.net,ttl,2016-06-21T03:45:32.548Z,15,4,1,4,"{""29889"":8,""33695"":8,""6461"":8,""57976"":8}"
9148,battle.net,ttl,2016-06-28T03:45:32.548Z,15,4,1,4,"{""29889"":8,""33695"":8,""6461"":8,""57976"":8}"
9149,battle.net,ttl,2016-07-12T03:45:32.548Z,7,3,1,3,"{""29889"":4,""174"":4,""57976"":4}"
9150,battle.net,ttl,2016-07-19T03:45:32.548Z,7,3,1,3,"{""29889"":4,""174"":4,""57976"":4}"
9151,battle.net,ttl,2016-07-26T03:45:32.548Z,7,3,1,3,"{""29889"":4,""174"":4,""57976"":4}"
9152,battle.net,ttl,2016-05-10T05:48:53.142Z,15,4,1,4,"{""36351"":8,""6461"":8,""2914"":8,""57976"":8}"
9153,battle.net,ttl,2016-05-24T05:48:53.142Z,56,6,3,6,"{""2914"":30,""6461"":30,""57976"":32,""3356"":29,""4637"":29,""36351"":32}"
9154,battle.net,ttl,2016-05-31T05:48:53.142Z,2,8,4,3,"{""6461"":2,""3356"":2,""2914"":1}"
9155,battle.net,ttl,2016-06-07T05:48:53.142Z,117,7,2,7,"{""7922"":60,""1221"":60,""6461"":62,""57976"":64,""4637"":60,""36351"":64,""2914"":62}"
9156,battle.net,ttl,2016-06-14T05:48:53.142Z,114,7,3,7,"{""7922"":58,""1221"":58,""6461"":62,""57976"":64,""4637"":60,""36351"":64,""3491"":59}"
9157,battle.net,ttl,2016-06-21T05:48:53.142Z,208,8,6,8,"{""7922"":104,""1221"":106,""6461"":108,""57976"":128,""4637"":108,""10026"":112,""36351"":128,""3491"":106}"
9159,battle.net,ttl,2016-07-05T05:48:53.142Z,13,4,2,4,"{""10026"":7,""36351"":8,""3356"":7,""57976"":8}"
9160,battle.net,ttl,2016-07-12T05:48:53.142Z,105,7,3,7,"{""2914"":54,""1221"":54,""6461"":54,""57976"":64,""4637"":54,""10026"":57,""36351"":64}"
9161,battle.net,ttl,2016-07-19T05:48:53.142Z,27,5,2,5,"{""10026"":15,""36351"":16,""4637"":14,""1221"":14,""57976"":16}"
9162,battle.net,ttl,2016-07-26T05:48:53.142Z,7,3,1,3,"{""36351"":4,""3356"":4,""57976"":4}"
9163,battle.net,ttl,2016-08-09T05:48:53.142Z,15,4,1,4,"{""36351"":8,""4637"":8,""1221"":8,""57976"":8}"
9164,battle.net,ttl,2016-08-16T05:48:53.142Z,7,3,1,3,"{""36351"":4,""2914"":4,""57976"":4}"
9165,battle.net,ttl,2016-08-30T05:48:53.142Z,3,5,2,2,"{""4637"":2,""1221"":2}"
9166,battle.net,ttl,2016-09-06T05:48:53.142Z,27,5,2,5,"{""2914"":15,""36351"":16,""4637"":14,""1221"":14,""57976"":16}"
9167,battle.net,ttl,2016-09-13T05:48:53.142Z,7,3,1,3,"{""36351"":4,""2914"":4,""57976"":4}"
9169,battle.net,ttl,2016-09-27T05:48:53.142Z,7,3,1,3,"{""36351"":4,""2914"":4,""57976"":4}"
9170,battle.net,ttl,2016-10-11T05:48:53.142Z,7,3,1,3,"{""36351"":4,""2914"":4,""57976"":4}"
9171,battle.net,ttl,2016-10-25T05:48:53.142Z,7,3,1,3,"{""36351"":4,""2914"":4,""57976"":4}"
9172,battle.net,ttl,2016-11-01T05:48:53.142Z,7,3,1,3,"{""36351"":4,""2914"":4,""57976"":4}"
9173,battle.net,ttl,2016-11-08T05:48:53.142Z,7,3,1,3,"{""36351"":4,""2914"":4,""57976"":4}"
9174,battle.net,ttl,2016-11-22T05:48:53.142Z,7,3,1,3,"{""36351"":4,""2914"":4,""57976"":4}"
9175,battle.net,ttl,2016-11-29T05:48:53.142Z,7,3,1,3,"{""36351"":4,""2914"":4,""57976"":4}"
9176,battle.net,ttl,2016-12-13T05:48:53.142Z,7,3,1,3,"{""36351"":4,""2914"":4,""57976"":4}"
9177,battle.net,ttl,2016-12-20T05:48:53.142Z,55,6,2,6,"{""2914"":31,""1221"":28,""6461"":28,""57976"":32,""4637"":28,""36351"":32}"
9179,battle.net,ttl,2017-01-03T05:48:53.142Z,55,6,3,6,"{""2914"":31,""1221"":28,""6461"":28,""57976"":32,""4637"":28,""36351"":32}"
9181,battle.net,ttl,2017-01-17T05:48:53.142Z,7,3,3,3,"{""36351"":4,""2914"":4,""57976"":4}"
9182,battle.net,ttl,2017-01-24T05:48:53.142Z,55,6,2,6,"{""2914"":31,""1221"":28,""6461"":28,""57976"":32,""4637"":28,""36351"":32}"
9183,battle.net,ttl,2017-01-31T05:48:53.142Z,7,3,2,3,"{""36351"":4,""2914"":4,""57976"":4}"
9184,battle.net,ttl,2016-05-10T07:11:49.553Z,7,3,1,3,"{""6461"":4,""15003"":4,""57976"":4}"
9185,battle.net,ttl,2016-05-17T07:11:49.553Z,7,3,1,3,"{""6461"":4,""15003"":4,""57976"":4}"
9186,battle.net,ttl,2016-05-24T07:11:49.553Z,7,3,1,3,"{""6461"":4,""15003"":4,""57976"":4}"
9187,battle.net,ttl,2016-05-31T07:11:49.553Z,7,3,1,3,"{""6461"":4,""15003"":4,""57976"":4}"
9188,battle.net,ttl,2016-06-07T07:11:49.553Z,7,3,1,3,"{""174"":4,""15003"":4,""57976"":4}"
9189,battle.net,ttl,2016-06-14T07:11:49.553Z,7,3,1,3,"{""174"":4,""15003"":4,""57976"":4}"
9190,battle.net,ttl,2016-06-21T07:11:49.553Z,7,3,1,3,"{""6461"":4,""15003"":4,""57976"":4}"
9191,battle.net,ttl,2016-06-28T07:11:49.553Z,7,3,1,3,"{""6461"":4,""15003"":4,""57976"":4}"
9192,battle.net,ttl,2016-07-05T07:11:49.553Z,7,3,1,3,"{""6461"":4,""15003"":4,""57976"":4}"
9193,battle.net,ttl,2016-07-12T07:11:49.553Z,7,3,1,3,"{""174"":4,""15003"":4,""57976"":4}"
9194,battle.net,ttl,2016-07-19T07:11:49.553Z,7,3,1,3,"{""6461"":4,""15003"":4,""57976"":4}"
9195,battle.net,ttl,2016-07-26T07:11:49.553Z,7,3,1,3,"{""174"":4,""15003"":4,""57976"":4}"
9196,battle.net,ttl,2016-08-02T07:11:49.553Z,7,3,1,3,"{""6461"":4,""15003"":4,""57976"":4}"
9197,battle.net,ttl,2016-08-09T07:11:49.553Z,7,3,1,3,"{""174"":4,""15003"":4,""57976"":4}"
9198,battle.net,ttl,2016-08-16T07:11:49.553Z,7,3,1,3,"{""6461"":4,""15003"":4,""57976"":4}"
9199,battle.net,ttl,2016-08-23T07:11:49.553Z,7,3,1,3,"{""6461"":4,""15003"":4,""57976"":4}"
9200,battle.net,ttl,2016-08-30T07:11:49.553Z,7,3,1,3,"{""6461"":4,""15003"":4,""57976"":4}"
9201,battle.net,ttl,2016-09-06T07:11:49.553Z,7,3,1,3,"{""174"":4,""15003"":4,""57976"":4}"
9202,battle.net,ttl,2016-09-13T07:11:49.553Z,7,3,1,3,"{""6461"":4,""15003"":4,""57976"":4}"
9203,battle.net,ttl,2016-09-20T07:11:49.553Z,7,3,1,3,"{""6461"":4,""15003"":4,""57976"":4}"
9204,battle.net,ttl,2016-09-27T07:11:49.553Z,7,3,1,3,"{""174"":4,""15003"":4,""57976"":4}"
9205,battle.net,ttl,2016-10-04T07:11:49.553Z,7,3,1,3,"{""6461"":4,""15003"":4,""57976"":4}"
9206,battle.net,ttl,2016-10-11T07:11:49.553Z,7,3,1,3,"{""174"":4,""15003"":4,""57976"":4}"
9207,battle.net,ttl,2016-10-18T07:11:49.553Z,7,3,1,3,"{""174"":4,""15003"":4,""57976"":4}"
9208,battle.net,ttl,2016-10-25T07:11:49.553Z,7,3,1,3,"{""6461"":4,""15003"":4,""57976"":4}"
9209,battle.net,ttl,2016-11-01T07:11:49.553Z,7,3,1,3,"{""174"":4,""15003"":4,""57976"":4}"
9210,battle.net,ttl,2016-11-08T07:11:49.553Z,7,3,1,3,"{""6461"":4,""15003"":4,""57976"":4}"
9211,battle.net,ttl,2016-11-15T07:11:49.553Z,7,3,1,3,"{""174"":4,""15003"":4,""57976"":4}"
9212,battle.net,ttl,2016-11-22T07:11:49.553Z,7,3,1,3,"{""174"":4,""15003"":4,""57976"":4}"
9213,battle.net,ttl,2016-11-29T07:11:49.553Z,7,3,1,3,"{""6461"":4,""15003"":4,""57976"":4}"
9214,battle.net,ttl,2016-12-06T07:11:49.553Z,7,3,1,3,"{""174"":4,""15003"":4,""57976"":4}"
9215,battle.net,ttl,2016-12-13T07:11:49.553Z,7,3,1,3,"{""174"":4,""15003"":4,""57976"":4}"
9216,battle.net,ttl,2016-12-20T07:11:49.553Z,7,3,1,3,"{""6461"":4,""15003"":4,""57976"":4}"
9217,battle.net,ttl,2016-12-27T07:11:49.553Z,13,4,2,4,"{""6461"":7,""174"":7,""15003"":8,""57976"":8}"
9218,battle.net,ttl,2017-01-03T07:11:49.553Z,13,4,2,4,"{""6461"":7,""174"":7,""15003"":8,""57976"":8}"
9219,battle.net,ttl,2017-01-10T07:11:49.553Z,13,4,2,4,"{""6461"":7,""174"":7,""15003"":8,""57976"":8}"
9220,battle.net,ttl,2017-01-17T07:11:49.553Z,13,4,2,4,"{""6461"":7,""174"":7,""15003"":8,""57976"":8}"
9221,battle.net,ttl,2016-05-10T12:24:37.006Z,15,4,1,4,"{""7643"":8,""45899"":8,""58453"":8,""57976"":8}"
9222,battle.net,ttl,2016-05-17T12:24:37.006Z,31,5,1,5,"{""7643"":16,""45899"":16,""6453"":16,""7922"":16,""57976"":16}"
9223,battle.net,ttl,2016-05-24T12:24:37.006Z,31,5,1,5,"{""7643"":16,""45899"":16,""6453"":16,""7922"":16,""57976"":16}"
9224,battle.net,ttl,2016-05-31T00:00:45.461Z,15,4,2,4,"{""6939"":8,""54334"":8,""63008"":8,""57976"":8}"
9225,battle.net,ttl,2016-06-07T00:00:45.461Z,15,4,1,4,"{""6939"":8,""54334"":8,""63008"":8,""57976"":8}"
9226,battle.net,ttl,2016-06-14T00:00:45.461Z,15,4,1,4,"{""6939"":8,""54334"":8,""63008"":8,""57976"":8}"
9227,battle.net,ttl,2016-06-21T00:00:45.461Z,15,4,1,4,"{""6939"":8,""54334"":8,""63008"":8,""57976"":8}"
9228,battle.net,ttl,2016-06-28T00:00:45.461Z,15,4,3,4,"{""6939"":8,""54334"":8,""63008"":8,""57976"":8}"
9229,battle.net,ttl,2016-07-05T00:00:45.461Z,15,4,1,4,"{""6939"":8,""54334"":8,""63008"":8,""57976"":8}"
9230,battle.net,ttl,2016-07-12T00:00:45.461Z,15,4,1,4,"{""6939"":8,""54334"":8,""63008"":8,""57976"":8}"
9231,battle.net,ttl,2016-07-19T00:00:45.461Z,31,5,1,5,"{""174"":16,""3356"":16,""54334"":16,""63008"":16,""57976"":16}"
9232,battle.net,ttl,2016-07-26T00:00:45.461Z,31,5,1,5,"{""174"":16,""3356"":16,""54334"":16,""63008"":16,""57976"":16}"
9233,battle.net,ttl,2016-08-02T00:00:45.461Z,31,5,1,5,"{""174"":16,""3356"":16,""54334"":16,""63008"":16,""57976"":16}"
9234,battle.net,ttl,2016-08-09T00:00:45.461Z,31,5,1,5,"{""174"":16,""3356"":16,""54334"":16,""63008"":16,""57976"":16}"
9235,battle.net,ttl,2016-08-23T00:00:45.461Z,31,5,1,5,"{""174"":16,""3356"":16,""54334"":16,""63008"":16,""57976"":16}"
9236,battle.net,ttl,2016-09-06T00:00:45.461Z,15,4,1,4,"{""174"":8,""54334"":8,""63008"":8,""57976"":8}"
9237,battle.net,ttl,2016-09-20T00:00:45.461Z,15,4,1,4,"{""174"":8,""54334"":8,""63008"":8,""57976"":8}"
9238,battle.net,ttl,2016-09-27T00:00:45.461Z,15,4,1,4,"{""174"":8,""54334"":8,""63008"":8,""57976"":8}"
9239,battle.net,ttl,2016-10-04T00:00:45.461Z,15,4,1,4,"{""174"":8,""54334"":8,""63008"":8,""57976"":8}"
9240,battle.net,ttl,2016-10-11T00:00:45.461Z,15,4,1,4,"{""174"":8,""54334"":8,""63008"":8,""57976"":8}"
9241,battle.net,ttl,2016-10-18T00:00:45.461Z,15,4,1,4,"{""174"":8,""54334"":8,""63008"":8,""57976"":8}"
9242,battle.net,ttl,2016-10-25T00:00:45.461Z,15,4,1,4,"{""174"":8,""54334"":8,""63008"":8,""57976"":8}"
9243,battle.net,ttl,2016-11-22T00:00:45.461Z,15,4,1,4,"{""174"":8,""54334"":8,""63008"":8,""57976"":8}"
9244,battle.net,ttl,2016-11-29T00:00:45.461Z,15,4,1,4,"{""174"":8,""54334"":8,""63008"":8,""57976"":8}"
9245,battle.net,ttl,2016-12-06T00:00:45.461Z,15,4,1,4,"{""174"":8,""54334"":8,""63008"":8,""57976"":8}"
9246,battle.net,ttl,2016-12-13T00:00:45.461Z,15,4,1,4,"{""174"":8,""54334"":8,""63008"":8,""57976"":8}"
9247,battle.net,ttl,2016-12-20T00:00:45.461Z,29,5,2,5,"{""54334"":16,""174"":16,""63008"":15,""5719"":15,""57976"":16}"
9248,battle.net,ttl,2016-12-27T00:00:45.461Z,15,4,1,4,"{""174"":8,""54334"":8,""63008"":8,""57976"":8}"
9249,battle.net,ttl,2017-01-03T00:00:45.461Z,15,4,1,4,"{""174"":8,""54334"":8,""63008"":8,""57976"":8}"
9250,battle.net,ttl,2017-01-10T00:00:45.461Z,15,4,1,4,"{""174"":8,""54334"":8,""63008"":8,""57976"":8}"
9251,battle.net,ttl,2017-01-17T00:00:45.461Z,15,4,1,4,"{""174"":8,""54334"":8,""63008"":8,""57976"":8}"
9252,battle.net,ttl,2016-05-31T00:14:36.930Z,7,3,1,3,"{""132919"":4,""3356"":4,""57976"":4}"
9253,battle.net,ttl,2016-06-07T00:14:36.930Z,7,3,1,3,"{""132919"":4,""3356"":4,""57976"":4}"
9254,battle.net,ttl,2016-06-14T00:14:36.930Z,7,3,1,3,"{""132919"":4,""3356"":4,""57976"":4}"
9255,battle.net,ttl,2016-06-21T00:14:36.930Z,7,3,1,3,"{""132919"":4,""3356"":4,""57976"":4}"
9256,battle.net,ttl,2016-06-28T00:14:36.930Z,7,3,1,3,"{""132919"":4,""3356"":4,""57976"":4}"
9257,battle.net,ttl,2016-07-05T00:14:36.930Z,7,3,1,3,"{""132919"":4,""3356"":4,""57976"":4}"
9258,battle.net,ttl,2016-07-12T00:14:36.930Z,7,3,1,3,"{""132919"":4,""3356"":4,""57976"":4}"
9259,battle.net,ttl,2016-07-19T00:14:36.930Z,7,3,1,3,"{""132919"":4,""3356"":4,""57976"":4}"
9260,battle.net,ttl,2016-07-26T00:14:36.930Z,7,3,1,3,"{""132919"":4,""3356"":4,""57976"":4}"
9261,battle.net,ttl,2016-05-31T00:16:19.848Z,14,4,2,4,"{""201011"":8,""6461"":8,""1200"":7,""57976"":8}"
9262,battle.net,ttl,2016-06-07T00:16:19.848Z,14,4,2,4,"{""201011"":8,""6461"":8,""1200"":7,""57976"":8}"
9263,battle.net,ttl,2016-06-14T00:16:19.848Z,14,4,2,4,"{""201011"":8,""6461"":8,""1200"":7,""57976"":8}"
9264,battle.net,ttl,2016-06-21T00:16:19.848Z,14,4,2,4,"{""201011"":8,""6461"":8,""1200"":7,""57976"":8}"
9265,battle.net,ttl,2016-06-28T00:16:19.848Z,14,4,2,4,"{""201011"":8,""6461"":8,""1200"":7,""57976"":8}"
9266,battle.net,ttl,2016-07-05T00:16:19.848Z,7,3,1,3,"{""201011"":4,""6461"":4,""57976"":4}"
9267,battle.net,ttl,2016-07-12T00:16:19.848Z,7,3,1,3,"{""201011"":4,""6461"":4,""57976"":4}"
9268,battle.net,ttl,2016-07-19T00:16:19.848Z,7,3,1,3,"{""201011"":4,""6461"":4,""57976"":4}"
9269,battle.net,ttl,2016-07-26T00:16:19.848Z,7,3,1,3,"{""201011"":4,""6461"":4,""57976"":4}"
9270,battle.net,ttl,2016-08-02T00:16:19.848Z,7,3,1,3,"{""201011"":4,""6461"":4,""57976"":4}"
9271,battle.net,ttl,2016-08-09T00:16:19.848Z,7,3,1,3,"{""201011"":4,""6461"":4,""57976"":4}"
9272,battle.net,ttl,2016-08-16T00:16:19.848Z,7,3,1,3,"{""201011"":4,""6461"":4,""57976"":4}"
9273,battle.net,ttl,2016-08-23T00:16:19.848Z,7,3,1,3,"{""201011"":4,""6461"":4,""57976"":4}"
9274,battle.net,ttl,2016-08-30T00:16:19.848Z,7,3,1,3,"{""201011"":4,""6461"":4,""57976"":4}"
9275,battle.net,ttl,2016-09-06T00:16:19.848Z,7,3,1,3,"{""201011"":4,""6461"":4,""57976"":4}"
9276,battle.net,ttl,2016-09-27T00:16:19.848Z,7,3,1,3,"{""201011"":4,""6461"":4,""57976"":4}"
9277,battle.net,ttl,2016-10-04T00:16:19.848Z,7,3,1,3,"{""201011"":4,""6461"":4,""57976"":4}"
9278,battle.net,ttl,2016-10-11T00:16:19.848Z,7,3,1,3,"{""201011"":4,""6461"":4,""57976"":4}"
9279,battle.net,ttl,2016-10-18T00:16:19.848Z,7,3,1,3,"{""201011"":4,""6461"":4,""57976"":4}"
9280,battle.net,ttl,2016-10-25T00:16:19.848Z,7,3,1,3,"{""201011"":4,""6461"":4,""57976"":4}"
9281,battle.net,ttl,2016-11-01T00:16:19.848Z,7,3,1,3,"{""201011"":4,""6461"":4,""57976"":4}"
9282,battle.net,ttl,2016-11-08T00:16:19.848Z,7,3,1,3,"{""201011"":4,""6461"":4,""57976"":4}"
9283,battle.net,ttl,2016-11-15T00:16:19.848Z,7,3,1,3,"{""201011"":4,""6461"":4,""57976"":4}"
9284,battle.net,ttl,2016-05-31T00:20:06.939Z,7,3,1,3,"{""47447"":4,""3356"":4,""57976"":4}"
9285,battle.net,ttl,2016-06-07T00:20:06.939Z,7,3,1,3,"{""47447"":4,""3356"":4,""57976"":4}"
9286,battle.net,ttl,2016-06-14T00:20:06.939Z,7,3,1,3,"{""47447"":4,""3356"":4,""57976"":4}"
9287,battle.net,ttl,2016-07-12T00:20:06.939Z,7,3,1,3,"{""47447"":4,""3356"":4,""57976"":4}"
9288,battle.net,ttl,2016-07-19T00:20:06.939Z,7,3,1,3,"{""47447"":4,""3356"":4,""57976"":4}"
9289,battle.net,ttl,2016-08-09T00:20:06.939Z,7,3,1,3,"{""47447"":4,""3356"":4,""57976"":4}"
9290,battle.net,ttl,2016-08-16T00:20:06.939Z,7,3,1,3,"{""47447"":4,""3356"":4,""57976"":4}"
9291,battle.net,ttl,2016-09-06T00:20:06.939Z,7,3,1,3,"{""47447"":4,""3356"":4,""57976"":4}"
9292,battle.net,ttl,2016-09-20T00:20:06.939Z,7,3,1,3,"{""47447"":4,""3356"":4,""57976"":4}"
9293,battle.net,ttl,2016-09-27T00:20:06.939Z,7,3,1,3,"{""47447"":4,""3356"":4,""57976"":4}"
9294,battle.net,ttl,2016-10-04T00:20:06.939Z,7,3,1,3,"{""47447"":4,""3356"":4,""57976"":4}"
9295,battle.net,ttl,2016-11-01T00:20:06.939Z,7,3,1,3,"{""47447"":4,""3356"":4,""57976"":4}"
9296,battle.net,ttl,2016-11-15T00:20:06.939Z,7,3,1,3,"{""47447"":4,""3356"":4,""57976"":4}"
9297,battle.net,ttl,2016-11-22T00:20:06.939Z,7,3,1,3,"{""47447"":4,""3356"":4,""57976"":4}"
9298,battle.net,ttl,2016-12-06T00:20:06.939Z,7,3,1,3,"{""47447"":4,""3356"":4,""57976"":4}"
9299,battle.net,ttl,2016-12-13T00:20:06.939Z,7,3,1,3,"{""47447"":4,""3356"":4,""57976"":4}"
9300,battle.net,ttl,2016-12-20T00:20:06.939Z,7,3,1,3,"{""47447"":4,""3356"":4,""57976"":4}"
9301,battle.net,ttl,2016-12-27T00:20:06.939Z,7,3,1,3,"{""47447"":4,""1299"":4,""57976"":4}"
9302,battle.net,ttl,2017-01-03T00:20:06.939Z,7,3,1,3,"{""47447"":4,""1299"":4,""57976"":4}"
9303,battle.net,ttl,2017-01-10T00:20:06.939Z,7,3,1,3,"{""47447"":4,""1299"":4,""57976"":4}"
9304,battle.net,ttl,2017-01-17T00:20:06.939Z,7,3,1,3,"{""47447"":4,""1299"":4,""57976"":4}"
9305,battle.net,ttl,2016-05-31T00:35:28.119Z,57,6,2,6,"{""38001"":32,""7922"":30,""6461"":30,""3491"":30,""6453"":30,""57976"":32}"
9306,battle.net,ttl,2016-06-07T00:35:28.119Z,57,6,2,6,"{""38001"":32,""7922"":30,""6461"":30,""3491"":30,""6453"":30,""57976"":32}"
9307,battle.net,ttl,2016-06-14T00:35:28.119Z,57,6,2,6,"{""38001"":32,""7922"":30,""6461"":30,""3491"":30,""6453"":30,""57976"":32}"
9308,battle.net,ttl,2016-06-21T00:35:28.119Z,57,6,2,6,"{""38001"":32,""7922"":30,""6461"":30,""3491"":30,""6453"":30,""57976"":32}"
9309,battle.net,ttl,2016-06-28T00:35:28.119Z,15,4,1,4,"{""6461"":8,""57976"":8,""38001"":8,""3491"":8}"
9310,battle.net,ttl,2016-07-05T00:35:28.119Z,15,4,1,4,"{""6461"":8,""57976"":8,""38001"":8,""3491"":8}"
9311,battle.net,ttl,2016-07-12T00:35:28.119Z,15,4,1,4,"{""6461"":8,""57976"":8,""38001"":8,""3491"":8}"
9312,battle.net,ttl,2016-07-19T00:35:28.119Z,27,5,2,5,"{""6461"":14,""57976"":16,""38001"":16,""3356"":15,""3491"":14}"
9313,battle.net,ttl,2016-08-16T00:35:28.119Z,15,4,1,4,"{""3491"":8,""2914"":8,""38001"":8,""57976"":8}"
9314,battle.net,ttl,2016-08-30T00:35:28.119Z,15,4,1,4,"{""3491"":8,""2914"":8,""38001"":8,""57976"":8}"
9315,battle.net,ttl,2016-09-13T00:35:28.119Z,15,4,1,4,"{""3491"":8,""2914"":8,""38001"":8,""57976"":8}"
9316,battle.net,ttl,2016-09-20T00:35:28.119Z,7,3,1,3,"{""38001"":4,""2914"":4,""57976"":4}"
9317,battle.net,ttl,2016-09-27T00:35:28.119Z,7,3,1,3,"{""38001"":4,""2914"":4,""57976"":4}"
9318,battle.net,ttl,2016-10-04T00:35:28.119Z,15,4,1,4,"{""3491"":8,""2914"":8,""38001"":8,""57976"":8}"
9319,battle.net,ttl,2016-10-11T00:35:28.119Z,7,3,1,3,"{""174"":4,""38001"":4,""57976"":4}"
9320,battle.net,ttl,2016-10-18T00:35:28.119Z,15,4,1,4,"{""3491"":8,""2914"":8,""38001"":8,""57976"":8}"
9321,battle.net,ttl,2016-10-25T00:35:28.119Z,7,3,1,3,"{""174"":4,""38001"":4,""57976"":4}"
9322,battle.net,ttl,2016-11-01T00:35:28.119Z,7,3,1,3,"{""174"":4,""38001"":4,""57976"":4}"
9323,battle.net,ttl,2016-11-08T00:35:28.119Z,7,3,1,3,"{""38001"":4,""2914"":4,""57976"":4}"
9324,battle.net,ttl,2016-11-15T00:35:28.119Z,15,4,1,4,"{""3491"":8,""2914"":8,""38001"":8,""57976"":8}"
9325,battle.net,ttl,2016-11-22T00:35:28.119Z,7,3,1,3,"{""174"":4,""38001"":4,""57976"":4}"
9326,battle.net,ttl,2016-11-29T00:35:28.119Z,15,4,1,4,"{""3491"":8,""2914"":8,""38001"":8,""57976"":8}"
9327,battle.net,ttl,2016-12-06T00:35:28.119Z,15,4,1,4,"{""3491"":8,""2914"":8,""38001"":8,""57976"":8}"
9328,battle.net,ttl,2016-12-13T00:35:28.119Z,15,4,1,4,"{""3491"":8,""2914"":8,""38001"":8,""57976"":8}"
9329,battle.net,ttl,2016-12-20T00:35:28.119Z,7,3,1,3,"{""174"":4,""38001"":4,""57976"":4}"
9330,battle.net,ttl,2016-12-27T00:35:28.119Z,1,4,2,1,"{""174"":1}"
9332,battle.net,ttl,2017-01-10T00:35:28.119Z,1,5,3,2,"{""174"":1,""3491"":1}"
9333,battle.net,ttl,2017-01-17T00:35:28.119Z,1,4,2,1,"{""3491"":1}"
9334,battle.net,ttl,2017-01-24T00:35:28.119Z,7,3,1,3,"{""38001"":4,""2914"":4,""57976"":4}"
9335,battle.net,ttl,2017-01-31T00:35:28.119Z,14,4,2,4,"{""57976"":8,""2914"":8,""38001"":8,""3491"":7}"
9336,battle.net,ttl,2017-02-07T00:35:28.119Z,7,3,1,3,"{""38001"":4,""2914"":4,""57976"":4}"
9337,battle.net,ttl,2016-05-31T00:43:56.008Z,15,4,1,4,"{""62217"":8,""50300"":8,""3356"":8,""57976"":8}"
9338,battle.net,ttl,2016-06-07T00:43:56.008Z,15,4,1,4,"{""62217"":8,""50300"":8,""3356"":8,""57976"":8}"
9339,battle.net,ttl,2016-06-14T00:43:56.008Z,15,4,1,4,"{""62217"":8,""50300"":8,""3356"":8,""57976"":8}"
9340,battle.net,ttl,2016-06-21T00:43:56.008Z,15,4,1,4,"{""62217"":8,""50300"":8,""3356"":8,""57976"":8}"
9341,battle.net,ttl,2016-06-28T00:43:56.008Z,15,4,1,4,"{""62217"":8,""50300"":8,""3356"":8,""57976"":8}"
9342,battle.net,ttl,2016-07-05T00:43:56.008Z,15,4,1,4,"{""62217"":8,""50300"":8,""3356"":8,""57976"":8}"
9343,battle.net,ttl,2016-07-19T00:43:56.008Z,15,4,1,4,"{""50300"":8,""2914"":8,""62217"":8,""57976"":8}"
9344,battle.net,ttl,2016-07-26T00:43:56.008Z,15,4,1,4,"{""174"":8,""50300"":8,""62217"":8,""57976"":8}"
9345,battle.net,ttl,2016-08-02T00:43:56.008Z,15,4,1,4,"{""174"":8,""50300"":8,""62217"":8,""57976"":8}"
9346,battle.net,ttl,2016-08-23T00:43:56.008Z,15,4,1,4,"{""174"":8,""50300"":8,""62217"":8,""57976"":8}"
9347,battle.net,ttl,2016-08-30T00:43:56.008Z,15,4,1,4,"{""174"":8,""50300"":8,""62217"":8,""57976"":8}"
9348,battle.net,ttl,2016-05-31T00:45:12.987Z,15,4,1,4,"{""34274"":8,""57976"":8,""8218"":8,""6461"":8}"
9349,battle.net,ttl,2016-06-07T00:45:12.987Z,15,4,1,4,"{""34274"":8,""57976"":8,""8218"":8,""6461"":8}"
9350,battle.net,ttl,2016-06-14T00:45:12.987Z,15,4,1,4,"{""34274"":8,""57976"":8,""8218"":8,""6461"":8}"
9351,battle.net,ttl,2016-06-21T00:45:12.987Z,15,4,1,4,"{""34274"":8,""57976"":8,""8218"":8,""6461"":8}"
9352,battle.net,ttl,2016-05-31T00:47:53.200Z,7,3,1,3,"{""40676"":4,""6461"":4,""57976"":4}"
9353,battle.net,ttl,2016-06-07T00:47:53.200Z,7,3,1,3,"{""40676"":4,""6461"":4,""57976"":4}"
9354,battle.net,ttl,2016-06-14T00:47:53.200Z,7,3,1,3,"{""40676"":4,""6461"":4,""57976"":4}"
9355,battle.net,ttl,2016-06-21T00:47:53.200Z,7,3,1,3,"{""40676"":4,""6461"":4,""57976"":4}"
9356,battle.net,ttl,2016-06-28T00:47:53.200Z,7,3,1,3,"{""40676"":4,""6461"":4,""57976"":4}"
9357,battle.net,ttl,2016-07-05T00:47:53.200Z,7,3,1,3,"{""40676"":4,""6461"":4,""57976"":4}"
9358,battle.net,ttl,2016-07-12T00:47:53.200Z,7,3,1,3,"{""40676"":4,""6461"":4,""57976"":4}"
9359,battle.net,ttl,2016-07-19T00:47:53.200Z,7,3,1,3,"{""40676"":4,""6461"":4,""57976"":4}"
9360,battle.net,ttl,2016-07-26T00:47:53.200Z,7,3,1,3,"{""40676"":4,""6461"":4,""57976"":4}"
9361,battle.net,ttl,2016-08-02T00:47:53.200Z,7,3,1,3,"{""40676"":4,""6461"":4,""57976"":4}"
9362,battle.net,ttl,2016-08-09T00:47:53.200Z,7,3,1,3,"{""40676"":4,""6461"":4,""57976"":4}"
9363,battle.net,ttl,2016-08-16T00:47:53.200Z,7,3,1,3,"{""40676"":4,""6461"":4,""57976"":4}"
9364,battle.net,ttl,2016-08-23T00:47:53.200Z,7,3,1,3,"{""40676"":4,""6461"":4,""57976"":4}"
9365,battle.net,ttl,2016-08-30T00:47:53.200Z,7,3,1,3,"{""40676"":4,""6461"":4,""57976"":4}"
9366,battle.net,ttl,2016-09-06T00:47:53.200Z,7,3,1,3,"{""40676"":4,""6461"":4,""57976"":4}"
9367,battle.net,ttl,2016-09-13T00:47:53.200Z,7,3,1,3,"{""40676"":4,""6461"":4,""57976"":4}"
9368,battle.net,ttl,2016-09-20T00:47:53.200Z,7,3,1,3,"{""40676"":4,""6461"":4,""57976"":4}"
9369,battle.net,ttl,2016-09-27T00:47:53.200Z,7,3,1,3,"{""40676"":4,""6461"":4,""57976"":4}"
9370,battle.net,ttl,2016-10-04T00:47:53.200Z,15,4,1,4,"{""40676"":8,""46562"":8,""174"":8,""57976"":8}"
9371,battle.net,ttl,2016-10-11T00:47:53.200Z,15,4,1,4,"{""40676"":8,""46562"":8,""174"":8,""57976"":8}"
9372,battle.net,ttl,2016-10-18T00:47:53.200Z,7,3,1,3,"{""40676"":4,""6461"":4,""57976"":4}"
9373,battle.net,ttl,2016-10-25T00:47:53.200Z,7,3,1,3,"{""40676"":4,""6461"":4,""57976"":4}"
9374,battle.net,ttl,2016-11-01T00:47:53.200Z,7,3,1,3,"{""40676"":4,""6461"":4,""57976"":4}"
9375,battle.net,ttl,2016-11-08T00:47:53.200Z,7,3,1,3,"{""40676"":4,""7922"":4,""57976"":4}"
9376,battle.net,ttl,2016-11-15T00:47:53.200Z,7,3,1,3,"{""40676"":4,""1299"":4,""57976"":4}"
9377,battle.net,ttl,2016-11-22T00:47:53.200Z,7,3,1,3,"{""40676"":4,""1299"":4,""57976"":4}"
9378,battle.net,ttl,2016-11-29T00:47:53.200Z,7,3,1,3,"{""40676"":4,""1299"":4,""57976"":4}"
9379,battle.net,ttl,2016-12-06T00:47:53.200Z,7,3,1,3,"{""40676"":4,""1299"":4,""57976"":4}"
9380,battle.net,ttl,2016-05-31T01:00:01.723Z,15,4,1,4,"{""201011"":8,""6461"":8,""33891"":8,""57976"":8}"
9381,battle.net,ttl,2016-06-07T01:00:01.723Z,15,4,1,4,"{""201011"":8,""6461"":8,""33891"":8,""57976"":8}"
9382,battle.net,ttl,2016-06-14T01:00:01.723Z,15,4,1,4,"{""201011"":8,""6461"":8,""33891"":8,""57976"":8}"
9383,battle.net,ttl,2016-06-21T01:00:01.723Z,15,4,1,4,"{""201011"":8,""6461"":8,""33891"":8,""57976"":8}"
9384,battle.net,ttl,2016-06-28T01:00:01.723Z,15,4,1,4,"{""201011"":8,""6461"":8,""33891"":8,""57976"":8}"
9385,battle.net,ttl,2016-07-05T01:00:01.723Z,15,4,1,4,"{""201011"":8,""6461"":8,""33891"":8,""57976"":8}"
9386,battle.net,ttl,2016-07-12T01:00:01.723Z,15,4,1,4,"{""201011"":8,""6461"":8,""33891"":8,""57976"":8}"
9387,battle.net,ttl,2016-07-19T01:00:01.723Z,15,4,1,4,"{""201011"":8,""6461"":8,""33891"":8,""57976"":8}"
9388,battle.net,ttl,2016-07-26T01:00:01.723Z,15,4,1,4,"{""201011"":8,""6461"":8,""33891"":8,""57976"":8}"
9389,battle.net,ttl,2016-08-02T01:00:01.723Z,15,4,1,4,"{""201011"":8,""6461"":8,""33891"":8,""57976"":8}"
9390,battle.net,ttl,2016-08-09T01:00:01.723Z,15,4,1,4,"{""201011"":8,""6461"":8,""33891"":8,""57976"":8}"
9391,battle.net,ttl,2016-08-16T01:00:01.723Z,15,4,1,4,"{""201011"":8,""6461"":8,""33891"":8,""57976"":8}"
9393,battle.net,ttl,2016-09-06T01:00:01.723Z,15,4,1,4,"{""201011"":8,""6461"":8,""33891"":8,""57976"":8}"
9394,battle.net,ttl,2016-09-13T01:00:01.723Z,15,4,1,4,"{""201011"":8,""6461"":8,""33891"":8,""57976"":8}"
9395,battle.net,ttl,2016-09-20T01:00:01.723Z,15,4,1,4,"{""201011"":8,""6461"":8,""33891"":8,""57976"":8}"
9396,battle.net,ttl,2016-09-27T01:00:01.723Z,15,4,1,4,"{""201011"":8,""6461"":8,""33891"":8,""57976"":8}"
9397,battle.net,ttl,2016-10-04T01:00:01.723Z,15,4,1,4,"{""201011"":8,""6461"":8,""33891"":8,""57976"":8}"
9398,battle.net,ttl,2016-10-11T01:00:01.723Z,15,4,1,4,"{""201011"":8,""6461"":8,""33891"":8,""57976"":8}"
9399,battle.net,ttl,2016-10-18T01:00:01.723Z,15,4,1,4,"{""201011"":8,""6461"":8,""33891"":8,""57976"":8}"
9400,battle.net,ttl,2016-05-31T01:02:37.946Z,7,3,1,3,"{""6939"":4,""32097"":4,""57976"":4}"
9401,battle.net,ttl,2016-06-07T01:02:37.946Z,7,3,1,3,"{""6939"":4,""32097"":4,""57976"":4}"
9402,battle.net,ttl,2016-06-14T01:02:37.946Z,7,3,1,3,"{""6939"":4,""32097"":4,""57976"":4}"
9403,battle.net,ttl,2016-06-21T01:02:37.946Z,7,3,1,3,"{""6939"":4,""32097"":4,""57976"":4}"
9404,battle.net,ttl,2016-05-31T01:04:09.564Z,7,3,1,3,"{""3356"":4,""40156"":4,""57976"":4}"
9405,battle.net,ttl,2016-06-07T01:04:09.564Z,7,3,1,3,"{""3356"":4,""40156"":4,""57976"":4}"
9406,battle.net,ttl,2016-06-14T01:04:09.564Z,7,3,1,3,"{""3356"":4,""40156"":4,""57976"":4}"
9407,battle.net,ttl,2016-06-21T01:04:09.564Z,7,3,1,3,"{""3356"":4,""40156"":4,""57976"":4}"
9408,battle.net,ttl,2016-06-28T01:04:09.564Z,7,3,1,3,"{""3356"":4,""40156"":4,""57976"":4}"
9409,battle.net,ttl,2016-07-05T01:04:09.564Z,7,3,1,3,"{""3356"":4,""40156"":4,""57976"":4}"
9410,battle.net,ttl,2016-05-31T01:04:17.455Z,7,3,1,3,"{""3356"":4,""53597"":4,""57976"":4}"
9411,battle.net,ttl,2016-06-07T01:04:17.455Z,7,3,1,3,"{""3356"":4,""53597"":4,""57976"":4}"
9412,battle.net,ttl,2016-06-14T01:04:17.455Z,7,3,1,3,"{""3356"":4,""53597"":4,""57976"":4}"
9413,battle.net,ttl,2016-06-21T01:04:17.455Z,7,3,1,3,"{""3356"":4,""53597"":4,""57976"":4}"
9414,battle.net,ttl,2016-06-28T01:04:17.455Z,7,3,1,3,"{""3356"":4,""53597"":4,""57976"":4}"
9415,battle.net,ttl,2016-05-31T01:07:09.568Z,15,4,1,4,"{""6461"":8,""43082"":8,""20860"":8,""57976"":8}"
9416,battle.net,ttl,2016-06-07T01:07:09.568Z,15,4,1,4,"{""6461"":8,""43082"":8,""20860"":8,""57976"":8}"
9417,battle.net,ttl,2016-06-14T01:07:09.568Z,15,4,1,4,"{""6461"":8,""43082"":8,""20860"":8,""57976"":8}"
9418,battle.net,ttl,2016-06-21T01:07:09.568Z,15,4,1,4,"{""6461"":8,""43082"":8,""20860"":8,""57976"":8}"
9419,battle.net,ttl,2016-06-28T01:07:09.568Z,7,3,1,3,"{""43082"":4,""20860"":4,""57976"":4}"
9420,battle.net,ttl,2016-07-05T01:07:09.568Z,7,3,1,3,"{""43082"":4,""20860"":4,""57976"":4}"
9421,battle.net,ttl,2016-07-12T01:07:09.568Z,7,3,1,3,"{""43082"":4,""20860"":4,""57976"":4}"
9422,battle.net,ttl,2016-07-19T01:07:09.568Z,7,3,1,3,"{""43082"":4,""20860"":4,""57976"":4}"
9423,battle.net,ttl,2016-07-26T01:07:09.568Z,7,3,1,3,"{""43082"":4,""20860"":4,""57976"":4}"
9424,battle.net,ttl,2016-05-31T01:23:41.991Z,7,3,1,3,"{""1200"":4,""29073"":4,""57976"":4}"
9425,battle.net,ttl,2016-06-07T01:23:41.991Z,7,3,1,3,"{""1200"":4,""29073"":4,""57976"":4}"
9426,battle.net,ttl,2016-06-14T01:23:41.991Z,7,3,1,3,"{""1200"":4,""29073"":4,""57976"":4}"
9427,battle.net,ttl,2016-06-21T01:23:41.991Z,7,3,1,3,"{""1200"":4,""29073"":4,""57976"":4}"
9428,battle.net,ttl,2016-06-28T01:23:41.991Z,27,5,2,5,"{""6461"":14,""174"":14,""1200"":15,""29073"":16,""57976"":16}"
9429,battle.net,ttl,2016-07-05T01:23:41.991Z,7,3,1,3,"{""1200"":4,""29073"":4,""57976"":4}"
9430,battle.net,ttl,2016-07-12T01:23:41.991Z,7,3,1,3,"{""1200"":4,""29073"":4,""57976"":4}"
9431,battle.net,ttl,2016-07-19T01:23:41.991Z,7,3,1,3,"{""1200"":4,""29073"":4,""57976"":4}"
9432,battle.net,ttl,2016-07-26T01:23:41.991Z,7,3,1,3,"{""1200"":4,""29073"":4,""57976"":4}"
9433,battle.net,ttl,2016-08-02T01:23:41.991Z,7,3,1,3,"{""1200"":4,""29073"":4,""57976"":4}"
9434,battle.net,ttl,2016-08-09T01:23:41.991Z,7,3,1,3,"{""1200"":4,""29073"":4,""57976"":4}"
9435,battle.net,ttl,2016-08-16T01:23:41.991Z,7,3,1,3,"{""1200"":4,""29073"":4,""57976"":4}"
9437,battle.net,ttl,2016-09-06T01:23:41.991Z,15,4,1,4,"{""6461"":8,""174"":8,""29073"":8,""57976"":8}"
9438,battle.net,ttl,2016-09-13T01:23:41.991Z,15,4,1,4,"{""6461"":8,""174"":8,""29073"":8,""57976"":8}"
9439,battle.net,ttl,2016-09-20T01:23:41.991Z,7,3,1,3,"{""3356"":4,""29073"":4,""57976"":4}"
9440,battle.net,ttl,2016-09-27T01:23:41.991Z,7,3,1,3,"{""3356"":4,""29073"":4,""57976"":4}"
9441,battle.net,ttl,2016-10-04T01:23:41.991Z,7,3,1,3,"{""3356"":4,""29073"":4,""57976"":4}"
9442,battle.net,ttl,2016-05-31T01:41:32.097Z,15,4,1,4,"{""3257"":8,""36352"":8,""3356"":8,""57976"":8}"
9443,battle.net,ttl,2016-06-07T01:41:32.097Z,15,4,1,4,"{""3257"":8,""36352"":8,""3356"":8,""57976"":8}"
9444,battle.net,ttl,2016-06-14T01:41:32.097Z,15,4,1,4,"{""3257"":8,""36352"":8,""3356"":8,""57976"":8}"
9445,battle.net,ttl,2016-06-21T01:41:32.097Z,15,4,1,4,"{""3257"":8,""36352"":8,""3356"":8,""57976"":8}"
9446,battle.net,ttl,2016-06-28T01:41:32.097Z,15,4,1,4,"{""3257"":8,""36352"":8,""3356"":8,""57976"":8}"
9447,battle.net,ttl,2016-07-05T01:41:32.097Z,15,4,1,4,"{""3257"":8,""36352"":8,""3356"":8,""57976"":8}"
9448,battle.net,ttl,2016-07-12T01:41:32.097Z,15,4,1,4,"{""3257"":8,""36352"":8,""3356"":8,""57976"":8}"
9449,battle.net,ttl,2016-07-19T01:41:32.097Z,15,4,1,4,"{""3257"":8,""36352"":8,""3356"":8,""57976"":8}"
9450,battle.net,ttl,2016-07-26T01:41:32.097Z,15,4,1,4,"{""3257"":8,""36352"":8,""3356"":8,""57976"":8}"
9451,battle.net,ttl,2016-08-02T01:41:32.097Z,15,4,1,4,"{""3257"":8,""36352"":8,""3356"":8,""57976"":8}"
9452,battle.net,ttl,2016-08-09T01:41:32.097Z,15,4,1,4,"{""3257"":8,""36352"":8,""3356"":8,""57976"":8}"
9453,battle.net,ttl,2016-08-30T01:41:32.097Z,3,6,2,2,"{""3356"":2,""3257"":2}"
9454,battle.net,ttl,2016-09-06T01:41:32.097Z,15,4,1,4,"{""36352"":8,""1299"":8,""7922"":8,""57976"":8}"
9455,battle.net,ttl,2016-09-13T01:41:32.097Z,15,4,1,4,"{""36352"":8,""1299"":8,""7922"":8,""57976"":8}"
9456,battle.net,ttl,2016-09-20T01:41:32.097Z,15,4,1,4,"{""36352"":8,""1299"":8,""2914"":8,""57976"":8}"
9457,battle.net,ttl,2016-09-27T01:41:32.097Z,7,3,1,3,"{""36352"":4,""1299"":4,""57976"":4}"
9458,battle.net,ttl,2016-10-04T01:41:32.097Z,7,3,1,3,"{""36352"":4,""1299"":4,""57976"":4}"
9459,battle.net,ttl,2016-10-11T01:41:32.097Z,7,3,1,3,"{""36352"":4,""1299"":4,""57976"":4}"
9460,battle.net,ttl,2016-10-18T01:41:32.097Z,7,3,1,3,"{""36352"":4,""1299"":4,""57976"":4}"
9461,battle.net,ttl,2016-05-31T01:49:56.524Z,7,3,1,3,"{""6461"":4,""5580"":4,""57976"":4}"
9462,battle.net,ttl,2016-06-07T01:49:56.524Z,7,3,1,3,"{""6461"":4,""5580"":4,""57976"":4}"
9463,battle.net,ttl,2016-06-14T01:49:56.524Z,7,3,1,3,"{""6461"":4,""5580"":4,""57976"":4}"
9464,battle.net,ttl,2016-06-21T01:49:56.524Z,7,3,1,3,"{""6461"":4,""5580"":4,""57976"":4}"
9465,battle.net,ttl,2016-06-28T01:49:56.524Z,7,3,1,3,"{""6461"":4,""5580"":4,""57976"":4}"
9466,battle.net,ttl,2016-07-05T01:49:56.524Z,7,3,1,3,"{""6461"":4,""5580"":4,""57976"":4}"
9467,battle.net,ttl,2016-07-12T01:49:56.524Z,7,3,1,3,"{""6461"":4,""5580"":4,""57976"":4}"
9468,battle.net,ttl,2016-07-19T01:49:56.524Z,7,3,1,3,"{""6461"":4,""5580"":4,""57976"":4}"
9469,battle.net,ttl,2016-07-26T01:49:56.524Z,7,3,1,3,"{""6461"":4,""5580"":4,""57976"":4}"
9470,battle.net,ttl,2016-08-02T01:49:56.524Z,7,3,1,3,"{""6461"":4,""5580"":4,""57976"":4}"
9471,battle.net,ttl,2016-08-09T01:49:56.524Z,7,3,1,3,"{""6461"":4,""5580"":4,""57976"":4}"
9472,battle.net,ttl,2016-08-16T01:49:56.524Z,7,3,1,3,"{""6461"":4,""5580"":4,""57976"":4}"
9473,battle.net,ttl,2016-05-31T01:51:56.186Z,7,3,1,3,"{""6461"":4,""51852"":4,""57976"":4}"
9474,battle.net,ttl,2016-06-07T01:51:56.186Z,7,3,1,3,"{""6461"":4,""51852"":4,""57976"":4}"
9475,battle.net,ttl,2016-06-14T01:51:56.186Z,7,3,1,3,"{""6461"":4,""51852"":4,""57976"":4}"
9476,battle.net,ttl,2016-06-21T01:51:56.186Z,7,3,1,3,"{""6461"":4,""51852"":4,""57976"":4}"
9477,battle.net,ttl,2016-06-28T01:51:56.186Z,7,3,1,3,"{""6461"":4,""51852"":4,""57976"":4}"
9478,battle.net,ttl,2016-07-05T01:51:56.186Z,7,3,1,3,"{""6461"":4,""51852"":4,""57976"":4}"
9479,battle.net,ttl,2016-07-12T01:51:56.186Z,7,3,1,3,"{""6461"":4,""51852"":4,""57976"":4}"
9480,battle.net,ttl,2016-07-19T01:51:56.186Z,7,3,1,3,"{""6461"":4,""51852"":4,""57976"":4}"
9481,battle.net,ttl,2016-07-26T01:51:56.186Z,7,3,1,3,"{""6461"":4,""51852"":4,""57976"":4}"
9482,battle.net,ttl,2016-08-09T01:51:56.186Z,7,3,1,3,"{""6461"":4,""51852"":4,""57976"":4}"
9483,battle.net,ttl,2016-05-31T01:53:16.262Z,31,5,1,5,"{""59564"":16,""6461"":16,""1200"":16,""9002"":16,""57976"":16}"
9484,battle.net,ttl,2016-06-07T01:53:16.262Z,31,5,1,5,"{""59564"":16,""6461"":16,""1200"":16,""9002"":16,""57976"":16}"
9485,battle.net,ttl,2016-06-14T01:53:16.262Z,31,5,1,5,"{""59564"":16,""6461"":16,""1200"":16,""9002"":16,""57976"":16}"
9486,battle.net,ttl,2016-06-21T01:53:16.262Z,31,5,1,5,"{""59564"":16,""6461"":16,""1200"":16,""9002"":16,""57976"":16}"
9487,battle.net,ttl,2016-06-28T01:53:16.262Z,31,5,1,5,"{""59564"":16,""6461"":16,""1200"":16,""9002"":16,""57976"":16}"
9488,battle.net,ttl,2016-07-05T01:53:16.262Z,31,5,1,5,"{""59564"":16,""6461"":16,""1200"":16,""9002"":16,""57976"":16}"
9489,battle.net,ttl,2016-07-12T01:53:16.262Z,31,5,1,5,"{""59564"":16,""6461"":16,""1200"":16,""9002"":16,""57976"":16}"
9490,battle.net,ttl,2016-07-19T01:53:16.262Z,31,5,1,5,"{""59564"":16,""6461"":16,""1200"":16,""9002"":16,""57976"":16}"
9491,battle.net,ttl,2016-07-26T01:53:16.262Z,31,5,1,5,"{""59564"":16,""6461"":16,""1200"":16,""9002"":16,""57976"":16}"
9492,battle.net,ttl,2016-08-02T01:53:16.262Z,31,5,1,5,"{""59564"":16,""6461"":16,""1200"":16,""9002"":16,""57976"":16}"
9493,battle.net,ttl,2016-08-09T01:53:16.262Z,31,5,1,5,"{""59564"":16,""6461"":16,""1200"":16,""9002"":16,""57976"":16}"
9494,battle.net,ttl,2016-08-16T01:53:16.262Z,31,5,1,5,"{""59564"":16,""6461"":16,""1200"":16,""9002"":16,""57976"":16}"
9496,battle.net,ttl,2016-09-06T01:53:16.262Z,31,5,1,5,"{""59564"":16,""6461"":16,""1200"":16,""9002"":16,""57976"":16}"
9497,battle.net,ttl,2016-09-13T01:53:16.262Z,31,5,1,5,"{""59564"":16,""6461"":16,""1200"":16,""9002"":16,""57976"":16}"
9498,battle.net,ttl,2016-09-27T01:53:16.262Z,31,5,1,5,"{""59564"":16,""6461"":16,""1200"":16,""9002"":16,""57976"":16}"
9499,battle.net,ttl,2016-08-30T02:07:21.021Z,7,3,1,3,"{""3356"":4,""39122"":4,""57976"":4}"
9500,battle.net,ttl,2016-09-06T02:07:21.021Z,7,3,1,3,"{""3356"":4,""39122"":4,""57976"":4}"
9501,battle.net,ttl,2016-05-31T02:18:10.434Z,15,4,1,4,"{""6461"":8,""39451"":8,""20860"":8,""57976"":8}"
9502,battle.net,ttl,2016-06-07T02:18:10.434Z,15,4,1,4,"{""6461"":8,""39451"":8,""20860"":8,""57976"":8}"
9503,battle.net,ttl,2016-05-31T02:23:14.759Z,7,3,1,3,"{""46816"":4,""6939"":4,""57976"":4}"
9504,battle.net,ttl,2016-06-07T02:23:14.759Z,7,3,1,3,"{""46816"":4,""6939"":4,""57976"":4}"
9505,battle.net,ttl,2016-06-21T02:23:14.759Z,7,3,1,3,"{""46816"":4,""6939"":4,""57976"":4}"
9506,battle.net,ttl,2016-06-28T02:23:14.759Z,7,3,1,3,"{""46816"":4,""6939"":4,""57976"":4}"
9507,battle.net,ttl,2016-05-31T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""57976"":4}"
9508,battle.net,ttl,2016-06-07T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""57976"":4}"
9509,battle.net,ttl,2016-06-14T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""57976"":4}"
9510,battle.net,ttl,2016-06-21T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""57976"":4}"
9511,battle.net,ttl,2016-06-28T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""57976"":4}"
9512,battle.net,ttl,2016-07-05T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""57976"":4}"
9513,battle.net,ttl,2016-07-12T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""57976"":4}"
9514,battle.net,ttl,2016-07-19T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""57976"":4}"
9515,battle.net,ttl,2016-07-26T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""57976"":4}"
9516,battle.net,ttl,2016-08-02T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""57976"":4}"
9517,battle.net,ttl,2016-08-09T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""57976"":4}"
9518,battle.net,ttl,2016-08-16T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""57976"":4}"
9519,battle.net,ttl,2016-08-30T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""57976"":4}"
9520,battle.net,ttl,2016-09-06T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""57976"":4}"
9521,battle.net,ttl,2016-09-13T02:35:25.568Z,13,4,2,4,"{""18978"":8,""6461"":7,""6939"":7,""57976"":8}"
9522,battle.net,ttl,2016-09-20T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6939"":4,""57976"":4}"
9523,battle.net,ttl,2016-09-27T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6939"":4,""57976"":4}"
9524,battle.net,ttl,2016-05-31T02:51:13.412Z,7,3,1,3,"{""132597"":4,""6939"":4,""57976"":4}"
9525,battle.net,ttl,2016-06-07T02:51:13.412Z,7,3,1,3,"{""132597"":4,""6939"":4,""57976"":4}"
9526,battle.net,ttl,2016-06-14T02:51:13.412Z,7,3,1,3,"{""132597"":4,""6939"":4,""57976"":4}"
9527,battle.net,ttl,2016-06-21T02:51:13.412Z,7,3,1,3,"{""132597"":4,""6939"":4,""57976"":4}"
9528,battle.net,ttl,2016-05-31T02:57:05.904Z,7,3,1,3,"{""1299"":4,""51167"":4,""57976"":4}"
9529,battle.net,ttl,2016-06-21T02:57:05.904Z,7,3,1,3,"{""1299"":4,""51167"":4,""57976"":4}"
9530,battle.net,ttl,2016-05-31T03:08:24.678Z,15,4,1,4,"{""1421"":8,""174"":8,""7922"":8,""57976"":8}"
9531,battle.net,ttl,2016-06-07T03:08:24.678Z,15,4,1,4,"{""1421"":8,""174"":8,""7922"":8,""57976"":8}"
9532,battle.net,ttl,2016-06-14T03:08:24.678Z,15,4,1,4,"{""1421"":8,""174"":8,""7922"":8,""57976"":8}"
9533,battle.net,ttl,2016-06-21T03:08:24.678Z,15,4,1,4,"{""1421"":8,""174"":8,""7922"":8,""57976"":8}"
9534,battle.net,ttl,2016-06-28T03:08:24.678Z,15,4,1,4,"{""1421"":8,""174"":8,""7922"":8,""57976"":8}"
9535,battle.net,ttl,2016-07-05T03:08:24.678Z,15,4,1,4,"{""1421"":8,""174"":8,""7922"":8,""57976"":8}"
9536,battle.net,ttl,2016-07-12T03:08:24.678Z,7,3,1,3,"{""1421"":4,""2914"":4,""57976"":4}"
9537,battle.net,ttl,2016-07-19T03:08:24.678Z,15,4,1,4,"{""1421"":8,""6939"":8,""2914"":8,""57976"":8}"
9538,battle.net,ttl,2016-08-02T03:08:24.678Z,7,3,1,3,"{""1421"":4,""174"":4,""57976"":4}"
9539,battle.net,ttl,2016-08-09T03:08:24.678Z,7,3,1,3,"{""1421"":4,""174"":4,""57976"":4}"
9540,battle.net,ttl,2016-08-16T03:08:24.678Z,7,3,1,3,"{""1421"":4,""174"":4,""57976"":4}"
9541,battle.net,ttl,2016-08-23T03:08:24.678Z,7,3,1,3,"{""1421"":4,""174"":4,""57976"":4}"
9542,battle.net,ttl,2016-08-30T03:08:24.678Z,7,3,1,3,"{""1421"":4,""174"":4,""57976"":4}"
9543,battle.net,ttl,2016-09-06T03:08:24.678Z,7,3,1,3,"{""1421"":4,""174"":4,""57976"":4}"
9544,battle.net,ttl,2016-09-13T03:08:24.678Z,7,3,1,3,"{""1421"":4,""174"":4,""57976"":4}"
9545,battle.net,ttl,2016-09-20T03:08:24.678Z,7,3,1,3,"{""1421"":4,""174"":4,""57976"":4}"
9546,battle.net,ttl,2016-09-27T03:08:24.678Z,7,3,1,3,"{""1421"":4,""174"":4,""57976"":4}"
9547,battle.net,ttl,2016-10-04T03:08:24.678Z,7,3,1,3,"{""1421"":4,""174"":4,""57976"":4}"
9548,battle.net,ttl,2016-05-31T03:17:50.508Z,15,4,1,4,"{""6461"":8,""35818"":8,""6830"":8,""57976"":8}"
9549,battle.net,ttl,2016-06-07T03:17:50.508Z,15,4,1,4,"{""6461"":8,""35818"":8,""6830"":8,""57976"":8}"
9550,tianya.cn,ttl,2016-10-11T02:37:56.319Z,15,4,1,4,"{""174"":8,""4134"":8,""54334"":8,""63008"":8}"
9551,tianya.cn,ttl,2016-10-18T02:37:56.319Z,15,4,1,4,"{""174"":8,""4134"":8,""54334"":8,""63008"":8}"
9555,tianya.cn,ttl,2016-11-22T03:55:53.462Z,7,3,1,3,"{""2914"":4,""36351"":4,""4134"":4}"
9556,tianya.cn,ttl,2017-01-17T03:55:53.462Z,1,4,2,1,"{""1299"":1}"
9558,tianya.cn,ttl,2016-07-05T04:54:48.978Z,7,3,1,3,"{""174"":4,""4134"":4,""29073"":4}"
9559,tianya.cn,ttl,2016-10-18T04:54:48.978Z,7,3,1,3,"{""174"":4,""4134"":4,""29073"":4}"
9560,tianya.cn,ttl,2016-08-02T04:57:43.552Z,15,4,1,4,"{""174"":8,""4134"":8,""50300"":8,""62217"":8}"
9561,tianya.cn,ttl,2016-08-16T04:57:43.552Z,15,4,1,4,"{""174"":8,""4134"":8,""50300"":8,""62217"":8}"
9563,redtube.com,block,2016-12-13T07:21:00.330Z,125,7,2,7,"{""35753"":64,""3257"":63,""34426"":64,""1299"":63,""51975"":64,""8966"":64,""30361"":64}"
9564,redtube.com,block,2016-12-20T07:21:00.330Z,63,6,1,6,"{""35753"":32,""34426"":32,""1299"":32,""51975"":32,""8966"":32,""30361"":32}"
9565,redtube.com,block,2016-12-27T07:21:00.330Z,63,6,1,6,"{""35753"":32,""34426"":32,""1299"":32,""51975"":32,""8966"":32,""30361"":32}"
9566,redtube.com,block,2017-01-03T07:21:00.330Z,63,6,1,6,"{""35753"":32,""34426"":32,""1299"":32,""51975"":32,""8966"":32,""30361"":32}"
9567,redtube.com,block,2017-01-10T07:21:00.330Z,63,6,1,6,"{""35753"":32,""34426"":32,""1299"":32,""51975"":32,""8966"":32,""30361"":32}"
9568,redtube.com,block,2017-01-17T07:21:00.330Z,63,6,1,6,"{""35753"":32,""34426"":32,""1299"":32,""51975"":32,""8966"":32,""30361"":32}"
9569,redtube.com,block,2017-01-24T07:21:00.330Z,63,6,1,6,"{""35753"":32,""34426"":32,""1299"":32,""51975"":32,""8966"":32,""30361"":32}"
9571,battle.net,ttl,2016-06-14T03:17:50.508Z,15,4,1,4,"{""6461"":8,""35818"":8,""6830"":8,""57976"":8}"
9572,battle.net,ttl,2016-06-21T03:17:50.508Z,15,4,1,4,"{""6461"":8,""35818"":8,""6830"":8,""57976"":8}"
9573,battle.net,ttl,2016-06-28T03:17:50.508Z,15,4,1,4,"{""6461"":8,""35818"":8,""6830"":8,""57976"":8}"
9574,battle.net,ttl,2016-05-31T03:24:44.829Z,15,4,1,4,"{""6461"":8,""35662"":8,""20860"":8,""57976"":8}"
9575,battle.net,ttl,2016-06-07T03:24:44.829Z,15,4,1,4,"{""6461"":8,""35662"":8,""20860"":8,""57976"":8}"
9576,battle.net,ttl,2016-06-14T03:24:44.829Z,15,4,1,4,"{""6461"":8,""35662"":8,""20860"":8,""57976"":8}"
9577,battle.net,ttl,2016-06-21T03:24:44.829Z,15,4,1,4,"{""6461"":8,""35662"":8,""20860"":8,""57976"":8}"
9578,battle.net,ttl,2016-06-28T03:24:44.829Z,15,4,1,4,"{""6461"":8,""35662"":8,""20860"":8,""57976"":8}"
9579,battle.net,ttl,2016-07-05T03:24:44.829Z,15,4,1,4,"{""6461"":8,""35662"":8,""20860"":8,""57976"":8}"
9580,battle.net,ttl,2016-07-12T03:24:44.829Z,7,3,1,3,"{""35662"":4,""20860"":4,""57976"":4}"
9581,battle.net,ttl,2016-07-19T03:24:44.829Z,7,3,1,3,"{""35662"":4,""20860"":4,""57976"":4}"
9582,battle.net,ttl,2016-07-26T03:24:44.829Z,7,3,1,3,"{""35662"":4,""20860"":4,""57976"":4}"
9583,battle.net,ttl,2016-08-02T03:24:44.829Z,7,3,1,3,"{""35662"":4,""20860"":4,""57976"":4}"
9584,battle.net,ttl,2016-08-09T03:24:44.829Z,7,3,1,3,"{""35662"":4,""20860"":4,""57976"":4}"
9586,battle.net,ttl,2016-09-06T03:24:44.829Z,15,4,1,4,"{""6461"":8,""35662"":8,""20860"":8,""57976"":8}"
9587,battle.net,ttl,2016-09-13T03:24:44.829Z,15,4,1,4,"{""6461"":8,""35662"":8,""20860"":8,""57976"":8}"
9588,battle.net,ttl,2016-05-31T03:25:32.666Z,7,3,1,3,"{""6461"":4,""20860"":4,""57976"":4}"
9589,battle.net,ttl,2016-06-07T03:25:32.666Z,7,3,1,3,"{""6461"":4,""20860"":4,""57976"":4}"
9590,battle.net,ttl,2016-06-14T03:25:32.666Z,7,3,1,3,"{""6461"":4,""20860"":4,""57976"":4}"
9591,battle.net,ttl,2016-06-21T03:25:32.666Z,7,3,1,3,"{""6461"":4,""20860"":4,""57976"":4}"
9592,battle.net,ttl,2016-06-28T03:25:32.666Z,7,3,1,3,"{""6461"":4,""20860"":4,""57976"":4}"
9593,battle.net,ttl,2016-07-05T03:25:32.666Z,7,3,1,3,"{""6461"":4,""20860"":4,""57976"":4}"
9594,battle.net,ttl,2016-08-16T03:25:32.666Z,7,3,1,3,"{""6461"":4,""20860"":4,""57976"":4}"
9595,battle.net,ttl,2016-09-06T03:25:32.666Z,7,3,1,3,"{""6461"":4,""20860"":4,""57976"":4}"
9596,battle.net,ttl,2016-09-13T03:25:32.666Z,7,3,1,3,"{""6461"":4,""20860"":4,""57976"":4}"
9597,battle.net,ttl,2016-09-20T03:25:32.666Z,7,3,1,3,"{""174"":4,""20860"":4,""57976"":4}"
9598,battle.net,ttl,2016-09-27T03:25:32.666Z,7,3,1,3,"{""6461"":4,""20860"":4,""57976"":4}"
9599,battle.net,ttl,2016-10-04T03:25:32.666Z,7,3,1,3,"{""6461"":4,""20860"":4,""57976"":4}"
9600,battle.net,ttl,2016-05-31T03:32:12.998Z,15,4,1,4,"{""5577"":8,""46786"":8,""1200"":8,""57976"":8}"
9601,battle.net,ttl,2016-06-07T03:32:12.998Z,15,4,1,4,"{""5577"":8,""46786"":8,""1200"":8,""57976"":8}"
9602,battle.net,ttl,2016-06-14T03:32:12.998Z,15,4,1,4,"{""5577"":8,""46786"":8,""1200"":8,""57976"":8}"
9603,battle.net,ttl,2016-06-21T03:32:12.998Z,15,4,1,4,"{""5577"":8,""46786"":8,""1200"":8,""57976"":8}"
9604,battle.net,ttl,2016-06-28T03:32:12.998Z,15,4,1,4,"{""5577"":8,""46786"":8,""1200"":8,""57976"":8}"
9605,battle.net,ttl,2016-07-05T03:32:12.998Z,15,4,1,4,"{""5577"":8,""46786"":8,""1200"":8,""57976"":8}"
9606,battle.net,ttl,2016-07-12T03:32:12.998Z,15,4,1,4,"{""5577"":8,""46786"":8,""1200"":8,""57976"":8}"
9607,battle.net,ttl,2016-07-19T03:32:12.998Z,15,4,1,4,"{""5577"":8,""46786"":8,""1200"":8,""57976"":8}"
9608,battle.net,ttl,2016-07-26T03:32:12.998Z,15,4,1,4,"{""5577"":8,""6461"":8,""174"":8,""57976"":8}"
9609,battle.net,ttl,2016-08-09T03:32:12.998Z,7,3,1,3,"{""5577"":4,""174"":4,""57976"":4}"
9610,battle.net,ttl,2016-08-16T03:32:12.998Z,7,3,1,3,"{""5577"":4,""174"":4,""57976"":4}"
9611,battle.net,ttl,2016-08-30T03:32:12.998Z,7,3,1,3,"{""5577"":4,""174"":4,""57976"":4}"
9612,battle.net,ttl,2016-05-31T03:57:06.828Z,7,3,1,3,"{""41678"":4,""3356"":4,""57976"":4}"
9613,battle.net,ttl,2016-06-07T03:57:06.828Z,7,3,1,3,"{""41678"":4,""3356"":4,""57976"":4}"
9614,battle.net,ttl,2016-06-14T03:57:06.828Z,7,3,1,3,"{""41678"":4,""3356"":4,""57976"":4}"
9615,battle.net,ttl,2016-06-21T03:57:06.828Z,7,3,1,3,"{""41678"":4,""3356"":4,""57976"":4}"
9616,battle.net,ttl,2016-06-28T03:57:06.828Z,7,3,1,3,"{""41678"":4,""3356"":4,""57976"":4}"
9617,battle.net,ttl,2016-07-05T03:57:06.828Z,7,3,1,3,"{""41678"":4,""3356"":4,""57976"":4}"
9618,battle.net,ttl,2016-05-31T04:01:42.066Z,7,3,1,3,"{""6939"":4,""63008"":4,""57976"":4}"
9619,battle.net,ttl,2016-06-07T04:01:42.066Z,7,3,1,3,"{""6939"":4,""63008"":4,""57976"":4}"
9620,battle.net,ttl,2016-06-14T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
9621,battle.net,ttl,2016-06-21T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
9622,battle.net,ttl,2016-06-28T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
9623,battle.net,ttl,2016-07-05T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
9624,battle.net,ttl,2016-07-12T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
9625,battle.net,ttl,2016-07-19T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
9626,battle.net,ttl,2016-07-26T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
9627,battle.net,ttl,2016-08-02T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
9628,battle.net,ttl,2016-08-09T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
9629,battle.net,ttl,2016-08-16T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
9630,battle.net,ttl,2016-08-23T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
9631,battle.net,ttl,2016-08-30T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
9632,battle.net,ttl,2016-09-06T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
9633,battle.net,ttl,2016-09-13T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
9634,battle.net,ttl,2016-09-20T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
9635,battle.net,ttl,2016-09-27T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
9636,battle.net,ttl,2016-10-04T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
9637,battle.net,ttl,2016-10-11T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
9638,battle.net,ttl,2016-10-18T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
9639,battle.net,ttl,2016-10-25T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
9640,battle.net,ttl,2016-11-01T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
9641,battle.net,ttl,2016-11-08T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
9642,battle.net,ttl,2016-11-15T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
9643,battle.net,ttl,2016-11-22T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
9644,battle.net,ttl,2016-11-29T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
9645,battle.net,ttl,2016-12-06T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
9646,battle.net,ttl,2016-12-13T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
9647,battle.net,ttl,2016-12-20T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
9648,battle.net,ttl,2016-12-27T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
9649,battle.net,ttl,2017-01-03T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
9650,battle.net,ttl,2017-01-10T04:01:42.066Z,7,3,1,3,"{""174"":4,""63008"":4,""57976"":4}"
9651,battle.net,ttl,2016-05-31T04:11:46.454Z,15,4,1,4,"{""6461"":8,""36114"":8,""53340"":8,""57976"":8}"
9652,battle.net,ttl,2016-06-07T04:11:46.454Z,15,4,1,4,"{""6461"":8,""36114"":8,""53340"":8,""57976"":8}"
9653,battle.net,ttl,2016-06-14T04:11:46.454Z,15,4,1,4,"{""6461"":8,""36114"":8,""53340"":8,""57976"":8}"
9654,battle.net,ttl,2016-06-21T04:11:46.454Z,15,4,1,4,"{""6461"":8,""36114"":8,""53340"":8,""57976"":8}"
9655,battle.net,ttl,2016-06-28T04:11:46.454Z,15,4,1,4,"{""6461"":8,""36114"":8,""53340"":8,""57976"":8}"
9656,battle.net,ttl,2016-07-05T04:11:46.454Z,15,4,1,4,"{""6461"":8,""36114"":8,""53340"":8,""57976"":8}"
9657,battle.net,ttl,2016-07-12T04:11:46.454Z,15,4,1,4,"{""6461"":8,""36114"":8,""53340"":8,""57976"":8}"
9658,battle.net,ttl,2016-07-19T04:11:46.454Z,15,4,1,4,"{""6461"":8,""36114"":8,""53340"":8,""57976"":8}"
9659,battle.net,ttl,2016-08-02T04:11:46.454Z,15,4,1,4,"{""6461"":8,""36114"":8,""53340"":8,""57976"":8}"
9660,battle.net,ttl,2016-08-09T04:11:46.454Z,15,4,1,4,"{""6461"":8,""36114"":8,""53340"":8,""57976"":8}"
9661,battle.net,ttl,2016-08-16T04:11:46.454Z,15,4,1,4,"{""6461"":8,""36114"":8,""53340"":8,""57976"":8}"
9662,battle.net,ttl,2016-08-23T04:11:46.454Z,15,4,1,4,"{""6461"":8,""36114"":8,""53340"":8,""57976"":8}"
9663,battle.net,ttl,2016-08-30T04:11:46.454Z,15,4,1,4,"{""6461"":8,""36114"":8,""53340"":8,""57976"":8}"
9664,battle.net,ttl,2016-09-06T04:11:46.454Z,15,4,1,4,"{""6461"":8,""36114"":8,""53340"":8,""57976"":8}"
9665,battle.net,ttl,2016-09-13T04:11:46.454Z,15,4,1,4,"{""6461"":8,""36114"":8,""53340"":8,""57976"":8}"
9666,battle.net,ttl,2016-09-20T04:11:46.454Z,15,4,1,4,"{""6461"":8,""36114"":8,""53340"":8,""57976"":8}"
9667,battle.net,ttl,2016-09-27T04:11:46.454Z,15,4,1,4,"{""6461"":8,""36114"":8,""53340"":8,""57976"":8}"
9668,battle.net,ttl,2016-05-31T04:39:59.678Z,15,4,1,4,"{""133752"":8,""6453"":8,""7922"":8,""57976"":8}"
9669,battle.net,ttl,2016-06-07T04:39:59.678Z,15,4,1,4,"{""133752"":8,""6453"":8,""7922"":8,""57976"":8}"
9670,battle.net,ttl,2016-06-14T04:39:59.678Z,15,4,1,4,"{""133752"":8,""6453"":8,""7922"":8,""57976"":8}"
9671,battle.net,ttl,2016-06-21T04:39:59.678Z,15,4,1,4,"{""133752"":8,""6453"":8,""7922"":8,""57976"":8}"
9672,battle.net,ttl,2016-06-28T04:39:59.678Z,15,4,1,4,"{""133752"":8,""6453"":8,""7922"":8,""57976"":8}"
9673,battle.net,ttl,2016-05-31T04:40:44.259Z,15,4,1,4,"{""200761"":8,""12874"":8,""3356"":8,""57976"":8}"
9674,battle.net,ttl,2016-06-07T04:40:44.259Z,15,4,1,4,"{""200761"":8,""12874"":8,""3356"":8,""57976"":8}"
9675,battle.net,ttl,2016-06-14T04:40:44.259Z,15,4,1,4,"{""200761"":8,""12874"":8,""3356"":8,""57976"":8}"
9676,battle.net,ttl,2016-06-21T04:40:44.259Z,15,4,1,4,"{""200761"":8,""12874"":8,""3356"":8,""57976"":8}"
9677,battle.net,ttl,2016-06-28T04:40:44.259Z,15,4,1,4,"{""200761"":8,""12874"":8,""3356"":8,""57976"":8}"
9678,battle.net,ttl,2016-07-05T04:40:44.259Z,15,4,1,4,"{""200761"":8,""12874"":8,""3356"":8,""57976"":8}"
9679,battle.net,ttl,2016-07-12T04:40:44.259Z,15,4,1,4,"{""200761"":8,""12874"":8,""3356"":8,""57976"":8}"
9680,battle.net,ttl,2016-05-31T04:58:58.796Z,63,6,1,6,"{""41828"":32,""57127"":32,""57976"":32,""12644"":32,""3356"":32,""16016"":32}"
9681,battle.net,ttl,2016-06-07T04:58:58.796Z,63,6,1,6,"{""41828"":32,""57127"":32,""57976"":32,""12644"":32,""3356"":32,""16016"":32}"
9682,battle.net,ttl,2016-06-14T04:58:58.796Z,63,6,1,6,"{""41828"":32,""57127"":32,""57976"":32,""12644"":32,""3356"":32,""16016"":32}"
9683,battle.net,ttl,2016-06-21T04:58:58.796Z,63,6,1,6,"{""41828"":32,""57127"":32,""57976"":32,""12644"":32,""3356"":32,""16016"":32}"
9684,battle.net,ttl,2016-05-31T05:08:26.735Z,15,4,1,4,"{""28717"":8,""31027"":8,""1200"":8,""57976"":8}"
9685,battle.net,ttl,2016-06-07T05:08:26.735Z,15,4,1,4,"{""28717"":8,""31027"":8,""1200"":8,""57976"":8}"
9686,battle.net,ttl,2016-06-14T05:08:26.735Z,15,4,1,4,"{""28717"":8,""31027"":8,""1200"":8,""57976"":8}"
9687,battle.net,ttl,2016-06-21T05:08:26.735Z,15,4,1,4,"{""28717"":8,""31027"":8,""1200"":8,""57976"":8}"
9688,battle.net,ttl,2016-05-31T05:25:00.581Z,7,3,1,3,"{""20521"":4,""3356"":4,""57976"":4}"
9689,battle.net,ttl,2016-06-07T05:25:00.581Z,7,3,1,3,"{""20521"":4,""3356"":4,""57976"":4}"
9690,battle.net,ttl,2016-05-31T05:48:12.690Z,14,4,2,4,"{""33182"":8,""6503"":7,""3356"":8,""57976"":8}"
9691,battle.net,ttl,2016-06-07T05:48:12.690Z,14,4,2,4,"{""33182"":8,""6503"":7,""3356"":8,""57976"":8}"
9692,battle.net,ttl,2016-06-14T05:48:12.690Z,7,3,1,3,"{""33182"":4,""3356"":4,""57976"":4}"
9693,battle.net,ttl,2016-06-21T05:48:12.690Z,14,4,2,4,"{""33182"":8,""6503"":7,""3356"":8,""57976"":8}"
9694,battle.net,ttl,2016-06-28T05:48:12.690Z,7,3,1,3,"{""33182"":4,""3356"":4,""57976"":4}"
9695,battle.net,ttl,2016-07-05T05:48:12.690Z,7,3,1,3,"{""33182"":4,""3356"":4,""57976"":4}"
9696,battle.net,ttl,2016-07-12T05:48:12.690Z,15,4,1,4,"{""33182"":8,""6503"":8,""3356"":8,""57976"":8}"
9697,battle.net,ttl,2016-07-19T05:48:12.690Z,15,4,1,4,"{""33182"":8,""6503"":8,""3356"":8,""57976"":8}"
9698,battle.net,ttl,2016-07-26T05:48:12.690Z,7,3,1,3,"{""33182"":4,""3356"":4,""57976"":4}"
9699,battle.net,ttl,2016-08-02T05:48:12.690Z,15,4,1,4,"{""33182"":8,""6503"":8,""3356"":8,""57976"":8}"
9700,battle.net,ttl,2016-08-09T05:48:12.690Z,7,3,1,3,"{""33182"":4,""3356"":4,""57976"":4}"
9701,battle.net,ttl,2016-05-31T06:10:54.031Z,7,3,1,3,"{""6461"":4,""29550"":4,""57976"":4}"
9702,battle.net,ttl,2016-06-07T06:10:54.031Z,7,3,1,3,"{""6461"":4,""29550"":4,""57976"":4}"
9703,battle.net,ttl,2016-06-14T06:10:54.031Z,7,3,1,3,"{""6461"":4,""29550"":4,""57976"":4}"
9704,battle.net,ttl,2016-06-21T06:10:54.031Z,7,3,1,3,"{""6461"":4,""29550"":4,""57976"":4}"
9705,battle.net,ttl,2016-06-28T06:10:54.031Z,7,3,1,3,"{""6461"":4,""29550"":4,""57976"":4}"
9706,battle.net,ttl,2016-05-31T06:12:38.845Z,7,3,1,3,"{""3356"":4,""49367"":4,""57976"":4}"
9707,battle.net,ttl,2016-06-07T06:12:38.845Z,7,3,1,3,"{""3356"":4,""49367"":4,""57976"":4}"
9709,battle.net,ttl,2016-06-21T06:12:38.845Z,7,3,1,3,"{""3356"":4,""49367"":4,""57976"":4}"
9710,battle.net,ttl,2016-06-28T06:12:38.845Z,7,3,1,3,"{""3356"":4,""49367"":4,""57976"":4}"
9711,battle.net,ttl,2016-07-05T06:12:38.845Z,7,3,1,3,"{""3356"":4,""49367"":4,""57976"":4}"
9712,battle.net,ttl,2016-05-31T07:07:20.439Z,7,3,1,3,"{""6461"":4,""9009"":4,""57976"":4}"
9713,battle.net,ttl,2016-06-07T07:07:20.439Z,7,3,1,3,"{""6461"":4,""9009"":4,""57976"":4}"
9714,battle.net,ttl,2016-06-14T07:07:20.439Z,7,3,1,3,"{""6461"":4,""9009"":4,""57976"":4}"
9715,battle.net,ttl,2016-06-21T07:07:20.439Z,7,3,1,3,"{""6461"":4,""9009"":4,""57976"":4}"
9716,battle.net,ttl,2016-06-28T07:07:20.439Z,7,3,1,3,"{""6461"":4,""9009"":4,""57976"":4}"
9717,battle.net,ttl,2016-07-05T07:07:20.439Z,7,3,1,3,"{""6461"":4,""9009"":4,""57976"":4}"
9718,battle.net,ttl,2016-07-12T07:07:20.439Z,7,3,1,3,"{""6461"":4,""9009"":4,""57976"":4}"
9719,battle.net,ttl,2016-07-19T07:07:20.439Z,7,3,1,3,"{""6461"":4,""9009"":4,""57976"":4}"
9720,battle.net,ttl,2016-07-26T07:07:20.439Z,7,3,1,3,"{""6461"":4,""9009"":4,""57976"":4}"
9721,battle.net,ttl,2016-08-02T07:07:20.439Z,7,3,1,3,"{""6461"":4,""9009"":4,""57976"":4}"
9722,battle.net,ttl,2016-08-09T07:07:20.439Z,7,3,1,3,"{""6461"":4,""9009"":4,""57976"":4}"
9723,battle.net,ttl,2016-08-16T07:07:20.439Z,13,4,2,4,"{""6461"":7,""3356"":7,""9009"":8,""57976"":8}"
9724,battle.net,ttl,2016-09-06T07:07:20.439Z,7,3,1,3,"{""6461"":4,""9009"":4,""57976"":4}"
9725,battle.net,ttl,2016-09-13T07:07:20.439Z,7,3,1,3,"{""174"":4,""9009"":4,""57976"":4}"
9726,battle.net,ttl,2016-09-20T07:07:20.439Z,7,3,1,3,"{""174"":4,""9009"":4,""57976"":4}"
9727,battle.net,ttl,2016-09-27T07:07:20.439Z,7,3,1,3,"{""174"":4,""9009"":4,""57976"":4}"
9728,battle.net,ttl,2016-05-31T07:12:56.409Z,15,4,1,4,"{""22676"":8,""6939"":8,""63008"":8,""57976"":8}"
9729,battle.net,ttl,2016-06-07T07:12:56.409Z,15,4,1,4,"{""22676"":8,""174"":8,""63008"":8,""57976"":8}"
9730,battle.net,ttl,2016-06-14T07:12:56.409Z,15,4,1,4,"{""22676"":8,""174"":8,""63008"":8,""57976"":8}"
9731,battle.net,ttl,2016-06-21T07:12:56.409Z,15,4,1,4,"{""22676"":8,""174"":8,""63008"":8,""57976"":8}"
9732,battle.net,ttl,2016-06-28T07:12:56.409Z,15,4,1,4,"{""22676"":8,""174"":8,""63008"":8,""57976"":8}"
9733,battle.net,ttl,2016-07-05T07:12:56.409Z,15,4,1,4,"{""22676"":8,""174"":8,""63008"":8,""57976"":8}"
9734,battle.net,ttl,2016-07-12T07:12:56.409Z,15,4,1,4,"{""22676"":8,""174"":8,""63008"":8,""57976"":8}"
9735,battle.net,ttl,2016-05-31T07:57:58.364Z,7,3,1,3,"{""42473"":4,""1200"":4,""57976"":4}"
9736,battle.net,ttl,2016-06-07T07:57:58.364Z,7,3,1,3,"{""42473"":4,""1200"":4,""57976"":4}"
9737,battle.net,ttl,2016-06-14T07:57:58.364Z,7,3,1,3,"{""42473"":4,""1200"":4,""57976"":4}"
9738,battle.net,ttl,2016-06-21T07:57:58.364Z,7,3,1,3,"{""42473"":4,""1200"":4,""57976"":4}"
9739,battle.net,ttl,2016-05-31T08:10:59.284Z,7,3,1,3,"{""32475"":4,""6461"":4,""57976"":4}"
9740,battle.net,ttl,2016-06-07T08:10:59.284Z,7,3,1,3,"{""32475"":4,""6461"":4,""57976"":4}"
9741,battle.net,ttl,2016-06-14T08:10:59.284Z,7,3,1,3,"{""32475"":4,""6461"":4,""57976"":4}"
9742,battle.net,ttl,2016-06-21T08:10:59.284Z,7,3,1,3,"{""32475"":4,""6461"":4,""57976"":4}"
9743,battle.net,ttl,2016-06-28T08:10:59.284Z,7,3,1,3,"{""32475"":4,""6461"":4,""57976"":4}"
9744,battle.net,ttl,2016-07-05T08:10:59.284Z,7,3,1,3,"{""32475"":4,""6461"":4,""57976"":4}"
9745,battle.net,ttl,2016-07-12T08:10:59.284Z,7,3,1,3,"{""32475"":4,""6461"":4,""57976"":4}"
9746,battle.net,ttl,2016-07-19T08:10:59.284Z,7,3,1,3,"{""32475"":4,""3356"":4,""57976"":4}"
9747,battle.net,ttl,2016-07-26T08:10:59.284Z,7,3,1,3,"{""32475"":4,""6461"":4,""57976"":4}"
9748,battle.net,ttl,2016-08-09T08:10:59.284Z,7,3,1,3,"{""32475"":4,""6461"":4,""57976"":4}"
9749,battle.net,ttl,2016-08-23T08:10:59.284Z,7,3,1,3,"{""32475"":4,""6461"":4,""57976"":4}"
9750,battle.net,ttl,2016-08-30T08:10:59.284Z,7,3,1,3,"{""32475"":4,""3356"":4,""57976"":4}"
9751,battle.net,ttl,2016-09-13T08:10:59.284Z,7,3,1,3,"{""32475"":4,""6461"":4,""57976"":4}"
9752,battle.net,ttl,2016-09-20T08:10:59.284Z,7,3,1,3,"{""32475"":4,""6461"":4,""57976"":4}"
9753,battle.net,ttl,2016-09-27T08:10:59.284Z,7,3,1,3,"{""32475"":4,""6461"":4,""57976"":4}"
9754,battle.net,ttl,2016-10-04T08:10:59.284Z,7,3,1,3,"{""32475"":4,""6461"":4,""57976"":4}"
9755,battle.net,ttl,2016-10-11T08:10:59.284Z,7,3,1,3,"{""32475"":4,""6461"":4,""57976"":4}"
9756,battle.net,ttl,2016-10-18T08:10:59.284Z,15,4,1,4,"{""32475"":8,""6461"":8,""3356"":8,""57976"":8}"
9757,battle.net,ttl,2016-10-25T08:10:59.284Z,7,3,1,3,"{""32475"":4,""6461"":4,""57976"":4}"
9758,battle.net,ttl,2016-05-31T08:13:16.720Z,15,4,1,4,"{""6459"":8,""19916"":8,""3356"":8,""57976"":8}"
9759,battle.net,ttl,2016-06-07T08:13:16.720Z,15,4,1,4,"{""6459"":8,""19916"":8,""3356"":8,""57976"":8}"
9760,battle.net,ttl,2016-06-14T08:13:16.720Z,15,4,1,4,"{""6459"":8,""19916"":8,""3356"":8,""57976"":8}"
9761,battle.net,ttl,2016-06-21T08:13:16.720Z,15,4,1,4,"{""6459"":8,""19916"":8,""3356"":8,""57976"":8}"
9762,battle.net,ttl,2016-06-28T08:13:16.720Z,15,4,1,4,"{""6459"":8,""19916"":8,""3356"":8,""57976"":8}"
9763,battle.net,ttl,2016-07-05T08:13:16.720Z,15,4,1,4,"{""6459"":8,""19916"":8,""3356"":8,""57976"":8}"
9764,battle.net,ttl,2016-07-12T08:13:16.720Z,15,4,1,4,"{""6459"":8,""19916"":8,""2914"":8,""57976"":8}"
9765,battle.net,ttl,2016-07-19T08:13:16.720Z,15,4,1,4,"{""6459"":8,""19916"":8,""2914"":8,""57976"":8}"
9766,battle.net,ttl,2016-07-26T08:13:16.720Z,15,4,1,4,"{""6459"":8,""19916"":8,""2914"":8,""57976"":8}"
9767,battle.net,ttl,2016-08-02T08:13:16.720Z,15,4,1,4,"{""6459"":8,""19916"":8,""2914"":8,""57976"":8}"
9768,battle.net,ttl,2016-05-31T08:20:16.598Z,15,4,1,4,"{""20360"":8,""6939"":8,""63008"":8,""57976"":8}"
9769,battle.net,ttl,2016-06-07T08:20:16.598Z,15,4,1,4,"{""20360"":8,""174"":8,""63008"":8,""57976"":8}"
9770,battle.net,ttl,2016-06-14T08:20:16.598Z,15,4,1,4,"{""20360"":8,""174"":8,""63008"":8,""57976"":8}"
9771,battle.net,ttl,2016-06-21T08:20:16.598Z,15,4,1,4,"{""20360"":8,""174"":8,""63008"":8,""57976"":8}"
9772,battle.net,ttl,2016-06-28T08:20:16.598Z,15,4,1,4,"{""20360"":8,""174"":8,""63008"":8,""57976"":8}"
9773,battle.net,ttl,2016-07-05T08:20:16.598Z,15,4,1,4,"{""20360"":8,""174"":8,""63008"":8,""57976"":8}"
9774,battle.net,ttl,2016-07-12T08:20:16.598Z,15,4,1,4,"{""20360"":8,""174"":8,""63008"":8,""57976"":8}"
9775,battle.net,ttl,2016-07-19T08:20:16.598Z,15,4,1,4,"{""20360"":8,""174"":8,""63008"":8,""57976"":8}"
9776,battle.net,ttl,2016-07-26T08:20:16.598Z,15,4,1,4,"{""20360"":8,""174"":8,""63008"":8,""57976"":8}"
9777,battle.net,ttl,2016-08-02T08:20:16.598Z,15,4,1,4,"{""20360"":8,""174"":8,""63008"":8,""57976"":8}"
9778,battle.net,ttl,2016-08-09T08:20:16.598Z,15,4,1,4,"{""20360"":8,""174"":8,""63008"":8,""57976"":8}"
9779,battle.net,ttl,2016-05-31T08:24:08.046Z,7,3,1,3,"{""6461"":4,""13739"":4,""57976"":4}"
9780,battle.net,ttl,2016-06-07T08:24:08.046Z,7,3,1,3,"{""6461"":4,""13739"":4,""57976"":4}"
9781,battle.net,ttl,2016-06-14T08:24:08.046Z,7,3,1,3,"{""6461"":4,""13739"":4,""57976"":4}"
9782,battle.net,ttl,2016-06-21T08:24:08.046Z,7,3,1,3,"{""6461"":4,""13739"":4,""57976"":4}"
9783,battle.net,ttl,2016-06-28T08:24:08.046Z,7,3,1,3,"{""6461"":4,""13739"":4,""57976"":4}"
9784,battle.net,ttl,2016-05-31T09:04:00.607Z,15,4,1,4,"{""199558"":8,""2588"":8,""6939"":8,""57976"":8}"
9785,battle.net,ttl,2016-06-07T09:04:00.607Z,15,4,1,4,"{""199558"":8,""2588"":8,""6939"":8,""57976"":8}"
9786,battle.net,ttl,2016-06-14T09:04:00.607Z,15,4,1,4,"{""199558"":8,""2588"":8,""6939"":8,""57976"":8}"
9787,battle.net,ttl,2016-06-21T09:04:00.607Z,15,4,1,4,"{""199558"":8,""2588"":8,""6939"":8,""57976"":8}"
9788,battle.net,ttl,2016-06-28T09:04:00.607Z,15,4,1,4,"{""199558"":8,""2588"":8,""6939"":8,""57976"":8}"
9789,battle.net,ttl,2016-07-05T09:04:00.607Z,15,4,1,4,"{""199558"":8,""2588"":8,""6939"":8,""57976"":8}"
9790,battle.net,ttl,2016-05-31T09:57:29.483Z,15,4,1,4,"{""201011"":8,""6461"":8,""51191"":8,""57976"":8}"
9791,battle.net,ttl,2016-06-07T09:57:29.483Z,15,4,1,4,"{""201011"":8,""6461"":8,""51191"":8,""57976"":8}"
9792,battle.net,ttl,2016-06-14T09:57:29.483Z,15,4,1,4,"{""201011"":8,""6461"":8,""51191"":8,""57976"":8}"
9793,battle.net,ttl,2016-06-21T09:57:29.483Z,15,4,1,4,"{""201011"":8,""6461"":8,""51191"":8,""57976"":8}"
9794,battle.net,ttl,2016-06-28T09:57:29.483Z,15,4,1,4,"{""201011"":8,""6461"":8,""51191"":8,""57976"":8}"
9795,battle.net,ttl,2016-05-31T10:48:10.779Z,7,3,1,3,"{""11588"":4,""12989"":4,""57976"":4}"
9796,battle.net,ttl,2016-06-07T10:48:10.779Z,7,3,1,3,"{""11588"":4,""12989"":4,""57976"":4}"
9797,battle.net,ttl,2016-06-14T10:48:10.779Z,7,3,1,3,"{""11588"":4,""12989"":4,""57976"":4}"
9798,battle.net,ttl,2016-06-21T10:48:10.779Z,7,3,1,3,"{""11588"":4,""12989"":4,""57976"":4}"
9799,battle.net,ttl,2016-06-28T10:48:10.779Z,7,3,1,3,"{""11588"":4,""12989"":4,""57976"":4}"
9800,battle.net,ttl,2016-07-05T10:48:10.779Z,7,3,1,3,"{""11588"":4,""12989"":4,""57976"":4}"
9801,battle.net,ttl,2016-07-12T10:48:10.779Z,7,3,1,3,"{""11588"":4,""12989"":4,""57976"":4}"
9802,battle.net,ttl,2016-07-19T10:48:10.779Z,7,3,1,3,"{""11588"":4,""12989"":4,""57976"":4}"
9803,battle.net,ttl,2016-07-26T10:48:10.779Z,7,3,1,3,"{""11588"":4,""12989"":4,""57976"":4}"
9804,battle.net,ttl,2016-05-31T11:26:39.571Z,7,3,1,3,"{""26277"":4,""6461"":4,""57976"":4}"
9805,battle.net,ttl,2016-06-07T11:26:39.571Z,7,3,1,3,"{""26277"":4,""6461"":4,""57976"":4}"
9806,battle.net,ttl,2016-06-14T11:26:39.571Z,7,3,1,3,"{""26277"":4,""6461"":4,""57976"":4}"
9807,battle.net,ttl,2016-06-21T11:26:39.571Z,7,3,1,3,"{""26277"":4,""6461"":4,""57976"":4}"
9808,battle.net,ttl,2016-06-28T11:26:39.571Z,7,3,1,3,"{""26277"":4,""3356"":4,""57976"":4}"
9809,battle.net,ttl,2016-07-05T11:26:39.571Z,7,3,1,3,"{""26277"":4,""3356"":4,""57976"":4}"
9810,battle.net,ttl,2016-05-31T11:38:59.430Z,7,3,1,3,"{""47748"":4,""1200"":4,""57976"":4}"
9811,battle.net,ttl,2016-06-07T11:38:59.430Z,7,3,1,3,"{""47748"":4,""1200"":4,""57976"":4}"
9812,battle.net,ttl,2016-06-14T11:38:59.430Z,7,3,1,3,"{""47748"":4,""1200"":4,""57976"":4}"
9813,battle.net,ttl,2016-06-21T11:38:59.430Z,7,3,1,3,"{""47748"":4,""1200"":4,""57976"":4}"
9814,battle.net,ttl,2016-06-28T11:38:59.430Z,7,3,1,3,"{""47748"":4,""1200"":4,""57976"":4}"
9815,battle.net,ttl,2016-07-05T11:38:59.430Z,7,3,1,3,"{""47748"":4,""1200"":4,""57976"":4}"
9816,battle.net,ttl,2016-07-12T11:38:59.430Z,7,3,1,3,"{""47748"":4,""1200"":4,""57976"":4}"
9817,battle.net,ttl,2016-07-19T11:38:59.430Z,7,3,1,3,"{""47748"":4,""1200"":4,""57976"":4}"
9818,battle.net,ttl,2016-07-26T11:38:59.430Z,31,5,1,5,"{""6461"":16,""57976"":16,""47748"":16,""9070"":16,""8928"":16}"
9819,battle.net,ttl,2016-05-31T12:10:30.196Z,31,5,1,5,"{""1200"":16,""6461"":16,""9002"":16,""52048"":16,""57976"":16}"
9820,battle.net,ttl,2016-06-07T12:10:30.196Z,31,5,1,5,"{""1200"":16,""6461"":16,""9002"":16,""52048"":16,""57976"":16}"
9821,battle.net,ttl,2016-06-14T12:10:30.196Z,31,5,1,5,"{""1200"":16,""6461"":16,""9002"":16,""52048"":16,""57976"":16}"
9822,battle.net,ttl,2016-06-21T12:10:30.196Z,31,5,1,5,"{""1200"":16,""6461"":16,""9002"":16,""52048"":16,""57976"":16}"
9823,battle.net,ttl,2016-06-28T12:10:30.196Z,15,4,1,4,"{""6939"":8,""1200"":8,""52048"":8,""57976"":8}"
9824,battle.net,ttl,2016-07-05T12:10:30.196Z,7,3,1,3,"{""6939"":4,""52048"":4,""57976"":4}"
9825,battle.net,ttl,2016-07-12T12:10:30.196Z,15,4,1,4,"{""6939"":8,""1200"":8,""52048"":8,""57976"":8}"
9826,battle.net,ttl,2016-07-19T12:10:30.196Z,15,4,1,4,"{""6939"":8,""1200"":8,""52048"":8,""57976"":8}"
9827,battle.net,ttl,2016-05-31T13:13:33.132Z,15,4,1,4,"{""132347"":8,""4826"":8,""132692"":8,""57976"":8}"
9828,battle.net,ttl,2016-06-07T13:13:33.132Z,15,4,1,4,"{""132347"":8,""4826"":8,""132692"":8,""57976"":8}"
9829,battle.net,ttl,2016-06-14T13:13:33.132Z,15,4,1,4,"{""132347"":8,""4826"":8,""132692"":8,""57976"":8}"
9830,battle.net,ttl,2016-06-01T00:59:09.558Z,127,7,1,7,"{""5391"":64,""21183"":64,""197706"":64,""57976"":64,""3320"":64,""3356"":64,""8585"":64}"
9831,battle.net,ttl,2016-06-08T00:59:09.558Z,127,7,1,7,"{""5391"":64,""21183"":64,""197706"":64,""57976"":64,""3320"":64,""3356"":64,""8585"":64}"
9832,battle.net,ttl,2016-06-15T00:59:09.558Z,127,7,1,7,"{""5391"":64,""21183"":64,""197706"":64,""57976"":64,""3320"":64,""3356"":64,""8585"":64}"
9833,battle.net,ttl,2016-06-22T00:59:09.558Z,127,7,1,7,"{""5483"":64,""21183"":64,""197706"":64,""57976"":64,""3320"":64,""3356"":64,""8585"":64}"
9834,battle.net,ttl,2016-06-29T00:59:09.558Z,127,7,1,7,"{""5483"":64,""21183"":64,""197706"":64,""57976"":64,""3320"":64,""3356"":64,""8585"":64}"
9835,battle.net,ttl,2016-07-06T00:59:09.558Z,127,7,1,7,"{""5483"":64,""21183"":64,""197706"":64,""57976"":64,""3320"":64,""3356"":64,""8585"":64}"
9836,battle.net,ttl,2016-07-13T00:59:09.558Z,127,7,1,7,"{""5483"":64,""21183"":64,""197706"":64,""57976"":64,""3320"":64,""3356"":64,""8585"":64}"
9837,battle.net,ttl,2016-07-20T00:59:09.558Z,127,7,1,7,"{""5483"":64,""21183"":64,""197706"":64,""57976"":64,""3320"":64,""3356"":64,""8585"":64}"
9838,battle.net,ttl,2016-08-10T00:59:09.558Z,127,7,1,7,"{""5483"":64,""21183"":64,""197706"":64,""57976"":64,""3320"":64,""3356"":64,""8585"":64}"
9839,battle.net,ttl,2016-06-01T01:18:29.023Z,31,5,1,5,"{""1200"":16,""6461"":16,""57169"":16,""9002"":16,""57976"":16}"
9840,battle.net,ttl,2016-06-08T01:18:29.023Z,31,5,1,5,"{""1200"":16,""6461"":16,""57169"":16,""9002"":16,""57976"":16}"
9841,battle.net,ttl,2016-06-15T01:18:29.023Z,31,5,1,5,"{""1200"":16,""6461"":16,""57169"":16,""9002"":16,""57976"":16}"
9842,battle.net,ttl,2016-06-22T01:18:29.023Z,31,5,1,5,"{""1200"":16,""6461"":16,""57169"":16,""9002"":16,""57976"":16}"
9843,battle.net,ttl,2016-06-04T00:49:26.411Z,63,6,1,6,"{""19531"":32,""19844"":32,""5580"":32,""6461"":32,""57976"":32,""25780"":32}"
9844,battle.net,ttl,2016-06-11T00:49:26.411Z,63,6,1,6,"{""19531"":32,""19844"":32,""5580"":32,""6461"":32,""57976"":32,""25780"":32}"
9845,battle.net,ttl,2016-06-18T00:49:26.411Z,63,6,1,6,"{""19531"":32,""19844"":32,""5580"":32,""6461"":32,""57976"":32,""25780"":32}"
9846,battle.net,ttl,2016-06-25T00:49:26.411Z,63,6,1,6,"{""19531"":32,""19844"":32,""5580"":32,""6461"":32,""57976"":32,""25780"":32}"
9847,battle.net,ttl,2016-07-02T00:49:26.411Z,63,6,1,6,"{""19531"":32,""19844"":32,""5580"":32,""6461"":32,""57976"":32,""25780"":32}"
9848,battle.net,ttl,2016-07-09T00:49:26.411Z,63,6,1,6,"{""19531"":32,""19844"":32,""5580"":32,""6461"":32,""57976"":32,""25780"":32}"
9849,battle.net,ttl,2016-07-16T00:49:26.411Z,63,6,1,6,"{""19531"":32,""19844"":32,""7922"":32,""57976"":32,""6453"":32,""25780"":32}"
9850,battle.net,ttl,2016-07-23T00:49:26.411Z,31,5,1,5,"{""209"":16,""19531"":16,""25780"":16,""19844"":16,""57976"":16}"
9851,battle.net,ttl,2016-08-13T00:49:26.411Z,31,5,1,5,"{""209"":16,""19531"":16,""25780"":16,""19844"":16,""57976"":16}"
9852,battle.net,ttl,2016-08-20T00:49:26.411Z,31,5,1,5,"{""209"":16,""19531"":16,""25780"":16,""19844"":16,""57976"":16}"
9853,battle.net,ttl,2016-06-04T01:14:05.814Z,7,3,1,3,"{""11990"":4,""6461"":4,""57976"":4}"
9854,battle.net,ttl,2016-06-04T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
9855,battle.net,ttl,2016-06-11T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
9856,battle.net,ttl,2016-06-18T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
9857,battle.net,ttl,2016-06-25T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
9858,battle.net,ttl,2016-07-02T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
9859,battle.net,ttl,2016-07-09T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
9860,battle.net,ttl,2016-07-16T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
9861,battle.net,ttl,2016-07-23T02:23:05.891Z,31,5,1,5,"{""174"":16,""3356"":16,""30818"":16,""50613"":16,""57976"":16}"
9862,battle.net,ttl,2016-08-06T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
9863,battle.net,ttl,2016-08-13T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
9864,battle.net,ttl,2016-08-20T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
9865,battle.net,ttl,2016-08-27T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
9866,battle.net,ttl,2016-09-03T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
9867,battle.net,ttl,2016-09-10T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
9868,battle.net,ttl,2016-09-17T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
9869,battle.net,ttl,2016-09-24T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
9870,battle.net,ttl,2016-10-08T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
9871,battle.net,ttl,2016-10-15T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
9872,battle.net,ttl,2016-10-22T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
9873,battle.net,ttl,2016-10-29T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
9874,battle.net,ttl,2016-11-05T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
9875,battle.net,ttl,2016-11-12T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
9876,battle.net,ttl,2016-11-19T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
9877,battle.net,ttl,2016-11-26T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
9878,battle.net,ttl,2016-12-03T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
9879,battle.net,ttl,2016-12-10T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
9880,battle.net,ttl,2016-12-17T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
9881,battle.net,ttl,2016-12-24T02:23:05.891Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""57976"":8}"
9882,battle.net,ttl,2016-06-04T02:24:45.654Z,15,4,1,4,"{""3356"":8,""38935"":8,""12310"":8,""57976"":8}"
9883,battle.net,ttl,2016-06-11T02:24:45.654Z,15,4,1,4,"{""3356"":8,""38935"":8,""12310"":8,""57976"":8}"
9884,battle.net,ttl,2016-06-18T02:24:45.654Z,15,4,1,4,"{""3356"":8,""38935"":8,""12310"":8,""57976"":8}"
9885,battle.net,ttl,2016-06-25T02:24:45.654Z,15,4,1,4,"{""3356"":8,""38935"":8,""12310"":8,""57976"":8}"
9886,battle.net,ttl,2016-07-02T02:24:45.654Z,15,4,1,4,"{""3356"":8,""38935"":8,""12310"":8,""57976"":8}"
9887,battle.net,ttl,2016-06-04T02:48:13.477Z,15,4,1,4,"{""1299"":8,""53755"":8,""17233"":8,""57976"":8}"
9888,battle.net,ttl,2016-06-11T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
9889,battle.net,ttl,2016-06-18T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
9890,battle.net,ttl,2016-06-25T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
9891,battle.net,ttl,2016-07-02T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
9892,battle.net,ttl,2016-07-09T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
9893,battle.net,ttl,2016-07-16T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
9894,battle.net,ttl,2016-07-23T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
9895,battle.net,ttl,2016-07-30T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
9896,battle.net,ttl,2016-08-06T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
9897,battle.net,ttl,2016-08-13T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
9898,battle.net,ttl,2016-08-20T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
9899,battle.net,ttl,2016-08-27T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
9900,battle.net,ttl,2016-09-03T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
9901,battle.net,ttl,2016-09-10T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
9902,battle.net,ttl,2016-09-17T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
9903,battle.net,ttl,2016-09-24T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
9904,battle.net,ttl,2016-10-01T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
9905,battle.net,ttl,2016-10-08T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
9906,battle.net,ttl,2016-10-15T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
9907,battle.net,ttl,2016-10-22T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
9908,battle.net,ttl,2016-10-29T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
9909,battle.net,ttl,2016-11-05T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
9910,battle.net,ttl,2016-11-12T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
9911,battle.net,ttl,2016-11-19T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
9912,battle.net,ttl,2016-11-26T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
9913,battle.net,ttl,2016-12-03T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
9914,battle.net,ttl,2016-12-10T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
9915,battle.net,ttl,2016-12-17T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
9916,battle.net,ttl,2016-12-24T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
9917,battle.net,ttl,2016-12-31T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
9918,battle.net,ttl,2017-01-07T02:48:13.477Z,15,4,1,4,"{""53767"":8,""174"":8,""53755"":8,""57976"":8}"
9919,battle.net,ttl,2016-06-04T03:27:15.366Z,63,6,1,6,"{""8220"":32,""6461"":32,""60311"":32,""57976"":32,""15576"":32,""3303"":32}"
9920,battle.net,ttl,2016-06-11T03:27:15.366Z,127,7,1,7,"{""8220"":64,""6461"":64,""60311"":64,""57976"":64,""3356"":64,""15576"":64,""3303"":64}"
9921,battle.net,ttl,2016-07-02T03:27:15.366Z,63,6,1,6,"{""8220"":32,""6461"":32,""60311"":32,""57976"":32,""15576"":32,""3303"":32}"
9922,battle.net,ttl,2016-06-04T03:33:22.823Z,15,4,1,4,"{""29485"":8,""3356"":8,""15994"":8,""57976"":8}"
9923,battle.net,ttl,2016-06-11T03:33:22.823Z,15,4,1,4,"{""29485"":8,""3356"":8,""15994"":8,""57976"":8}"
9924,battle.net,ttl,2016-06-18T03:33:22.823Z,15,4,1,4,"{""29485"":8,""3356"":8,""15994"":8,""57976"":8}"
9925,battle.net,ttl,2016-06-25T03:33:22.823Z,15,4,1,4,"{""29485"":8,""3356"":8,""15994"":8,""57976"":8}"
9926,battle.net,ttl,2016-07-02T03:33:22.823Z,15,4,1,4,"{""29485"":8,""3356"":8,""15994"":8,""57976"":8}"
9927,battle.net,ttl,2016-07-09T03:33:22.823Z,15,4,1,4,"{""29485"":8,""3356"":8,""15994"":8,""57976"":8}"
9928,battle.net,ttl,2016-07-16T03:33:22.823Z,15,4,1,4,"{""29485"":8,""3356"":8,""15994"":8,""57976"":8}"
9929,battle.net,ttl,2016-08-06T03:33:22.823Z,15,4,1,4,"{""29485"":8,""3356"":8,""15994"":8,""57976"":8}"
9930,battle.net,ttl,2016-08-20T03:33:22.823Z,15,4,1,4,"{""29485"":8,""3356"":8,""15994"":8,""57976"":8}"
9931,battle.net,ttl,2016-06-04T03:35:11.696Z,7,3,1,3,"{""12321"":4,""3356"":4,""57976"":4}"
9932,battle.net,ttl,2016-06-25T03:35:11.696Z,7,3,1,3,"{""12321"":4,""3356"":4,""57976"":4}"
9933,battle.net,ttl,2016-07-30T03:35:11.696Z,7,3,1,3,"{""12321"":4,""3356"":4,""57976"":4}"
9934,battle.net,ttl,2016-08-13T03:35:11.696Z,7,3,1,3,"{""12321"":4,""3356"":4,""57976"":4}"
9935,battle.net,ttl,2016-06-04T03:57:13.563Z,7,3,1,3,"{""174"":4,""7922"":4,""57976"":4}"
9936,battle.net,ttl,2016-06-04T04:30:28.162Z,7,3,1,3,"{""45177"":4,""3356"":4,""57976"":4}"
9937,battle.net,ttl,2016-06-11T04:30:28.162Z,7,3,1,3,"{""45177"":4,""3356"":4,""57976"":4}"
9938,battle.net,ttl,2016-06-25T04:30:28.162Z,7,3,1,3,"{""45177"":4,""3356"":4,""57976"":4}"
9939,battle.net,ttl,2016-07-02T04:30:28.162Z,7,3,1,3,"{""45177"":4,""3356"":4,""57976"":4}"
9940,battle.net,ttl,2016-07-16T04:30:28.162Z,7,3,1,3,"{""45177"":4,""3356"":4,""57976"":4}"
9941,battle.net,ttl,2016-07-30T04:30:28.162Z,7,3,1,3,"{""45177"":4,""3356"":4,""57976"":4}"
9942,battle.net,ttl,2016-08-06T04:30:28.162Z,7,3,1,3,"{""45177"":4,""3356"":4,""57976"":4}"
9943,battle.net,ttl,2016-08-13T04:30:28.162Z,7,3,1,3,"{""45177"":4,""3356"":4,""57976"":4}"
9944,battle.net,ttl,2016-08-20T04:30:28.162Z,7,3,1,3,"{""45177"":4,""3356"":4,""57976"":4}"
9945,battle.net,ttl,2016-08-27T04:30:28.162Z,7,3,1,3,"{""45177"":4,""3356"":4,""57976"":4}"
9946,battle.net,ttl,2016-09-03T04:30:28.162Z,7,3,1,3,"{""45177"":4,""3356"":4,""57976"":4}"
9947,battle.net,ttl,2016-09-10T04:30:28.162Z,7,3,1,3,"{""45177"":4,""3356"":4,""57976"":4}"
9948,battle.net,ttl,2016-09-17T04:30:28.162Z,7,3,1,3,"{""45177"":4,""3356"":4,""57976"":4}"
9949,battle.net,ttl,2016-09-24T04:30:28.162Z,7,3,1,3,"{""45177"":4,""3356"":4,""57976"":4}"
9950,battle.net,ttl,2016-06-04T05:23:11.730Z,15,4,1,4,"{""7552"":8,""6453"":8,""7922"":8,""57976"":8}"
9951,battle.net,ttl,2016-06-11T05:23:11.730Z,15,4,1,4,"{""7552"":8,""6453"":8,""7922"":8,""57976"":8}"
9952,battle.net,ttl,2016-07-09T05:23:11.730Z,7,3,1,3,"{""7552"":4,""1273"":4,""57976"":4}"
9953,battle.net,ttl,2016-06-04T05:45:37.359Z,127,7,1,7,"{""43727"":64,""6461"":64,""29061"":64,""1200"":64,""57976"":64,""9002"":64,""39819"":64}"
9954,battle.net,ttl,2016-06-11T05:45:37.359Z,127,7,1,7,"{""43727"":64,""6461"":64,""29061"":64,""1200"":64,""57976"":64,""9002"":64,""39819"":64}"
9955,battle.net,ttl,2016-06-04T06:12:43.643Z,15,4,1,4,"{""33387"":8,""6939"":8,""32097"":8,""57976"":8}"
9956,battle.net,ttl,2016-06-11T06:12:43.643Z,15,4,1,4,"{""33387"":8,""6939"":8,""32097"":8,""57976"":8}"
9957,battle.net,ttl,2016-06-18T06:12:43.643Z,15,4,1,4,"{""33387"":8,""6939"":8,""32097"":8,""57976"":8}"
9958,battle.net,ttl,2016-06-25T06:12:43.643Z,15,4,1,4,"{""33387"":8,""6939"":8,""32097"":8,""57976"":8}"
9959,battle.net,ttl,2016-07-02T06:12:43.643Z,15,4,1,4,"{""33387"":8,""6939"":8,""32097"":8,""57976"":8}"
9960,battle.net,ttl,2016-07-09T06:12:43.643Z,15,4,1,4,"{""33387"":8,""6939"":8,""32097"":8,""57976"":8}"
9961,battle.net,ttl,2016-07-16T06:12:43.643Z,15,4,1,4,"{""33387"":8,""6939"":8,""32097"":8,""57976"":8}"
9962,battle.net,ttl,2016-06-04T06:37:05.714Z,7,3,1,3,"{""6461"":4,""46475"":4,""57976"":4}"
9963,battle.net,ttl,2016-06-11T06:37:05.714Z,7,3,1,3,"{""6461"":4,""46475"":4,""57976"":4}"
9964,battle.net,ttl,2016-06-18T06:37:05.714Z,55,6,2,6,"{""2914"":28,""6461"":31,""46475"":32,""17233"":28,""57976"":32,""7018"":28}"
9965,battle.net,ttl,2016-06-25T06:37:05.714Z,31,5,1,5,"{""46475"":16,""2914"":16,""17233"":16,""7018"":16,""57976"":16}"
9966,battle.net,ttl,2016-07-02T06:37:05.714Z,31,5,1,5,"{""46475"":16,""2914"":16,""17233"":16,""7018"":16,""57976"":16}"
9967,battle.net,ttl,2016-06-04T06:56:32.996Z,31,5,1,5,"{""48900"":16,""6461"":16,""8928"":16,""9070"":16,""57976"":16}"
9968,battle.net,ttl,2016-06-11T06:56:32.996Z,31,5,1,5,"{""48900"":16,""6461"":16,""8928"":16,""9070"":16,""57976"":16}"
9969,battle.net,ttl,2016-06-18T06:56:32.996Z,31,5,1,5,"{""48900"":16,""6461"":16,""8928"":16,""9070"":16,""57976"":16}"
9970,battle.net,ttl,2016-06-04T09:19:14.493Z,7,3,1,3,"{""31034"":4,""3356"":4,""57976"":4}"
9971,battle.net,ttl,2016-06-11T09:19:14.493Z,7,3,1,3,"{""31034"":4,""3356"":4,""57976"":4}"
9972,battle.net,ttl,2016-06-18T09:19:14.493Z,7,3,1,3,"{""31034"":4,""3356"":4,""57976"":4}"
9973,battle.net,ttl,2016-06-04T09:29:20.886Z,7,3,1,3,"{""16637"":4,""3356"":4,""57976"":4}"
9974,battle.net,ttl,2016-06-11T09:29:20.886Z,7,3,1,3,"{""16637"":4,""3356"":4,""57976"":4}"
9976,battle.net,ttl,2016-06-25T09:29:20.886Z,7,3,1,3,"{""16637"":4,""3356"":4,""57976"":4}"
9977,battle.net,ttl,2016-06-04T10:02:31.671Z,31,5,1,5,"{""6461"":16,""37153"":16,""174"":16,""37179"":16,""57976"":16}"
9978,battle.net,ttl,2016-06-11T10:02:31.671Z,31,5,1,5,"{""6461"":16,""37153"":16,""174"":16,""37179"":16,""57976"":16}"
9979,battle.net,ttl,2016-06-18T10:02:31.671Z,31,5,1,5,"{""6461"":16,""37153"":16,""174"":16,""37179"":16,""57976"":16}"
9980,battle.net,ttl,2016-06-04T10:58:41.479Z,31,5,1,5,"{""4637"":16,""33438"":16,""7922"":16,""1221"":16,""57976"":16}"
9981,battle.net,ttl,2016-06-11T10:58:41.479Z,31,5,1,5,"{""4637"":16,""33438"":16,""7922"":16,""1221"":16,""57976"":16}"
9982,battle.net,ttl,2016-06-18T10:58:41.479Z,117,7,2,7,"{""7922"":60,""1221"":60,""6461"":62,""57976"":64,""4637"":60,""33438"":64,""174"":62}"
9983,battle.net,ttl,2016-06-25T10:58:41.479Z,7,3,1,3,"{""33438"":4,""2914"":4,""57976"":4}"
9984,battle.net,ttl,2016-06-07T08:14:48.680Z,7,3,1,3,"{""39326"":4,""3356"":4,""57976"":4}"
9985,battle.net,ttl,2016-06-14T08:14:48.680Z,7,3,1,3,"{""39326"":4,""3356"":4,""57976"":4}"
9986,battle.net,ttl,2016-06-21T08:14:48.680Z,7,3,1,3,"{""39326"":4,""3356"":4,""57976"":4}"
9987,battle.net,ttl,2016-06-28T08:14:48.680Z,7,3,1,3,"{""39326"":4,""3356"":4,""57976"":4}"
9988,battle.net,ttl,2016-07-05T08:14:48.680Z,7,3,1,3,"{""39326"":4,""3356"":4,""57976"":4}"
9989,battle.net,ttl,2016-07-12T08:14:48.680Z,7,3,1,3,"{""39326"":4,""2914"":4,""57976"":4}"
9990,battle.net,ttl,2016-07-19T08:14:48.680Z,7,3,1,3,"{""39326"":4,""2914"":4,""57976"":4}"
9991,battle.net,ttl,2016-06-07T08:48:03.579Z,15,4,1,4,"{""9498"":8,""1200"":8,""56202"":8,""57976"":8}"
9992,battle.net,ttl,2016-06-14T08:48:03.579Z,15,4,1,4,"{""9498"":8,""1200"":8,""56202"":8,""57976"":8}"
9993,battle.net,ttl,2016-06-21T08:48:03.579Z,15,4,1,4,"{""9498"":8,""1200"":8,""56202"":8,""57976"":8}"
9994,battle.net,ttl,2016-06-28T08:48:03.579Z,15,4,1,4,"{""9498"":8,""1200"":8,""56202"":8,""57976"":8}"
9995,battle.net,ttl,2016-07-05T08:48:03.579Z,15,4,1,4,"{""9498"":8,""1200"":8,""56202"":8,""57976"":8}"
9996,battle.net,ttl,2016-07-12T08:48:03.579Z,15,4,1,4,"{""9498"":8,""1200"":8,""56202"":8,""57976"":8}"
9997,battle.net,ttl,2016-06-10T00:28:51.712Z,7,3,1,3,"{""1200"":4,""15694"":4,""57976"":4}"
9998,battle.net,ttl,2016-06-17T00:28:51.712Z,7,3,1,3,"{""1200"":4,""15694"":4,""57976"":4}"
9999,battle.net,ttl,2016-06-24T00:28:51.712Z,7,3,1,3,"{""1200"":4,""15694"":4,""57976"":4}"
10000,battle.net,ttl,2016-07-01T00:28:51.712Z,7,3,1,3,"{""1200"":4,""15694"":4,""57976"":4}"
10001,battle.net,ttl,2016-07-08T00:28:51.712Z,7,3,1,3,"{""3356"":4,""15694"":4,""57976"":4}"
10002,battle.net,ttl,2016-07-15T00:28:51.712Z,7,3,1,3,"{""3356"":4,""15694"":4,""57976"":4}"
10003,battle.net,ttl,2016-07-22T00:28:51.712Z,7,3,1,3,"{""3356"":4,""15694"":4,""57976"":4}"
10004,battle.net,ttl,2016-07-29T00:28:51.712Z,7,3,1,3,"{""3356"":4,""15694"":4,""57976"":4}"
10005,battle.net,ttl,2016-08-05T00:28:51.712Z,7,3,1,3,"{""3356"":4,""15694"":4,""57976"":4}"
10006,battle.net,ttl,2016-08-12T00:28:51.712Z,7,3,1,3,"{""1299"":4,""15694"":4,""57976"":4}"
10007,battle.net,ttl,2016-06-10T02:15:40.671Z,15,4,1,4,"{""174"":8,""30083"":8,""3356"":8,""57976"":8}"
10008,battle.net,ttl,2016-06-10T09:21:05.402Z,7,3,1,3,"{""31042"":4,""1200"":4,""57976"":4}"
10009,battle.net,ttl,2016-06-17T09:21:05.402Z,7,3,1,3,"{""31042"":4,""1200"":4,""57976"":4}"
10010,battle.net,ttl,2016-06-24T09:21:05.402Z,7,3,1,3,"{""31042"":4,""1200"":4,""57976"":4}"
10011,battle.net,ttl,2016-07-01T09:21:05.402Z,7,3,1,3,"{""31042"":4,""1200"":4,""57976"":4}"
10012,battle.net,ttl,2016-07-08T09:21:05.402Z,7,3,1,3,"{""31042"":4,""1200"":4,""57976"":4}"
10013,battle.net,ttl,2016-07-15T09:21:05.402Z,7,3,1,3,"{""31042"":4,""1200"":4,""57976"":4}"
10014,battle.net,ttl,2016-07-22T09:21:05.402Z,7,3,1,3,"{""31042"":4,""1200"":4,""57976"":4}"
10015,battle.net,ttl,2016-06-13T00:15:51.823Z,15,4,1,4,"{""63213"":8,""174"":8,""3356"":8,""57976"":8}"
10016,battle.net,ttl,2016-06-20T00:15:51.823Z,7,3,1,3,"{""63213"":4,""174"":4,""57976"":4}"
10017,battle.net,ttl,2016-06-27T00:15:51.823Z,7,3,1,3,"{""63213"":4,""174"":4,""57976"":4}"
10018,battle.net,ttl,2016-07-04T00:15:51.823Z,7,3,1,3,"{""63213"":4,""174"":4,""57976"":4}"
10019,battle.net,ttl,2016-07-11T00:15:51.823Z,7,3,1,3,"{""63213"":4,""174"":4,""57976"":4}"
10020,battle.net,ttl,2016-07-18T00:15:51.823Z,7,3,1,3,"{""63213"":4,""174"":4,""57976"":4}"
10021,battle.net,ttl,2016-07-25T00:15:51.823Z,7,3,1,3,"{""63213"":4,""174"":4,""57976"":4}"
10022,battle.net,ttl,2016-08-01T00:15:51.823Z,7,3,1,3,"{""63213"":4,""174"":4,""57976"":4}"
10023,battle.net,ttl,2016-08-08T00:15:51.823Z,7,3,1,3,"{""63213"":4,""174"":4,""57976"":4}"
10024,battle.net,ttl,2016-08-15T00:15:51.823Z,7,3,1,3,"{""63213"":4,""174"":4,""57976"":4}"
10025,battle.net,ttl,2016-08-22T00:15:51.823Z,7,3,1,3,"{""63213"":4,""174"":4,""57976"":4}"
10026,battle.net,ttl,2016-08-29T00:15:51.823Z,7,3,1,3,"{""63213"":4,""174"":4,""57976"":4}"
10027,battle.net,ttl,2016-09-05T00:15:51.823Z,7,3,1,3,"{""63213"":4,""174"":4,""57976"":4}"
10028,battle.net,ttl,2016-09-12T00:15:51.823Z,7,3,1,3,"{""63213"":4,""174"":4,""57976"":4}"
10029,battle.net,ttl,2016-09-19T00:15:51.823Z,7,3,1,3,"{""63213"":4,""174"":4,""57976"":4}"
10030,battle.net,ttl,2016-09-26T00:15:51.823Z,7,3,1,3,"{""63213"":4,""174"":4,""57976"":4}"
10031,battle.net,ttl,2016-10-03T00:15:51.823Z,7,3,1,3,"{""63213"":4,""174"":4,""57976"":4}"
10032,battle.net,ttl,2016-10-10T00:15:51.823Z,7,3,1,3,"{""63213"":4,""174"":4,""57976"":4}"
10033,battle.net,ttl,2016-10-17T00:15:51.823Z,7,3,1,3,"{""63213"":4,""174"":4,""57976"":4}"
10034,battle.net,ttl,2016-10-24T00:15:51.823Z,7,3,1,3,"{""63213"":4,""174"":4,""57976"":4}"
10035,battle.net,ttl,2016-10-31T00:15:51.823Z,7,3,1,3,"{""63213"":4,""174"":4,""57976"":4}"
10036,battle.net,ttl,2016-11-07T00:15:51.823Z,7,3,1,3,"{""63213"":4,""174"":4,""57976"":4}"
10037,battle.net,ttl,2016-11-14T00:15:51.823Z,7,3,1,3,"{""63213"":4,""174"":4,""57976"":4}"
10038,battle.net,ttl,2016-11-21T00:15:51.823Z,7,3,1,3,"{""63213"":4,""174"":4,""57976"":4}"
10039,battle.net,ttl,2016-06-13T00:38:24.596Z,15,4,1,4,"{""9680"":8,""6461"":8,""3462"":8,""57976"":8}"
10040,battle.net,ttl,2016-07-04T00:38:24.596Z,15,4,1,4,"{""9680"":8,""3356"":8,""3462"":8,""57976"":8}"
10041,battle.net,ttl,2016-06-13T05:37:03.923Z,15,4,1,4,"{""24218"":8,""1200"":8,""55720"":8,""57976"":8}"
10042,battle.net,ttl,2016-06-20T05:37:03.923Z,15,4,1,4,"{""24218"":8,""1200"":8,""55720"":8,""57976"":8}"
10043,battle.net,ttl,2016-06-27T05:37:03.923Z,7,3,1,3,"{""2914"":4,""55720"":4,""57976"":4}"
10044,battle.net,ttl,2016-07-04T05:37:03.923Z,7,3,1,3,"{""2914"":4,""55720"":4,""57976"":4}"
10045,battle.net,ttl,2016-07-11T05:37:03.923Z,7,3,1,3,"{""2914"":4,""55720"":4,""57976"":4}"
10046,battle.net,ttl,2016-07-18T05:37:03.923Z,7,3,1,3,"{""2914"":4,""55720"":4,""57976"":4}"
10047,battle.net,ttl,2016-07-25T05:37:03.923Z,7,3,1,3,"{""2914"":4,""55720"":4,""57976"":4}"
10048,battle.net,ttl,2016-08-01T05:37:03.923Z,7,3,1,3,"{""2914"":4,""55720"":4,""57976"":4}"
10049,battle.net,ttl,2016-08-08T05:37:03.923Z,7,3,1,3,"{""2914"":4,""55720"":4,""57976"":4}"
10050,battle.net,ttl,2016-08-15T05:37:03.923Z,7,3,1,3,"{""2914"":4,""55720"":4,""57976"":4}"
10051,battle.net,ttl,2016-06-13T05:56:05.821Z,7,3,1,3,"{""43289"":4,""3356"":4,""57976"":4}"
10052,battle.net,ttl,2016-06-20T05:56:05.821Z,7,3,1,3,"{""43289"":4,""3356"":4,""57976"":4}"
10053,battle.net,ttl,2016-06-27T05:56:05.821Z,7,3,1,3,"{""43289"":4,""3356"":4,""57976"":4}"
10054,battle.net,ttl,2016-07-04T05:56:05.821Z,7,3,1,3,"{""43289"":4,""3356"":4,""57976"":4}"
10055,battle.net,ttl,2016-07-11T05:56:05.821Z,7,3,1,3,"{""43289"":4,""3356"":4,""57976"":4}"
10056,battle.net,ttl,2016-07-18T05:56:05.821Z,7,3,1,3,"{""43289"":4,""3356"":4,""57976"":4}"
10057,battle.net,ttl,2016-08-15T05:56:05.821Z,7,3,1,3,"{""43289"":4,""3356"":4,""57976"":4}"
10058,battle.net,ttl,2016-06-13T07:28:28.971Z,7,3,1,3,"{""4323"":4,""3356"":4,""57976"":4}"
10059,battle.net,ttl,2016-06-27T07:28:28.971Z,15,4,1,4,"{""4323"":8,""3356"":8,""3549"":8,""57976"":8}"
10060,battle.net,ttl,2016-07-04T07:28:28.971Z,15,4,1,4,"{""4323"":8,""3356"":8,""3549"":8,""57976"":8}"
10061,battle.net,ttl,2016-07-11T07:28:28.971Z,15,4,1,4,"{""4323"":8,""3356"":8,""3549"":8,""57976"":8}"
10062,battle.net,ttl,2016-06-16T01:39:02.010Z,15,4,1,4,"{""50673"":8,""1200"":8,""51430"":8,""57976"":8}"
10063,battle.net,ttl,2016-06-23T01:39:02.010Z,31,5,1,5,"{""1200"":16,""6461"":16,""9002"":16,""51430"":16,""57976"":16}"
10064,battle.net,ttl,2016-06-30T01:39:02.010Z,15,4,1,4,"{""50673"":8,""1200"":8,""51430"":8,""57976"":8}"
10065,battle.net,ttl,2016-07-07T01:39:02.010Z,15,4,1,4,"{""50673"":8,""1200"":8,""51430"":8,""57976"":8}"
10066,battle.net,ttl,2016-07-14T01:39:02.010Z,15,4,1,4,"{""50673"":8,""1200"":8,""51430"":8,""57976"":8}"
10067,battle.net,ttl,2016-07-21T01:39:02.010Z,15,4,1,4,"{""50673"":8,""1200"":8,""51430"":8,""57976"":8}"
10068,battle.net,ttl,2016-07-28T01:39:02.010Z,7,3,1,3,"{""50673"":4,""51430"":4,""57976"":4}"
10069,battle.net,ttl,2016-08-04T01:39:02.010Z,15,4,1,4,"{""50673"":8,""1200"":8,""51430"":8,""57976"":8}"
10070,battle.net,ttl,2016-08-25T01:39:02.010Z,127,7,1,7,"{""50673"":64,""6461"":64,""1200"":64,""51430"":64,""57976"":64,""24785"":64,""20562"":64}"
10071,battle.net,ttl,2016-09-01T01:39:02.010Z,127,7,1,7,"{""50673"":64,""6461"":64,""1200"":64,""51430"":64,""57976"":64,""24785"":64,""20562"":64}"
10072,battle.net,ttl,2016-09-08T01:39:02.010Z,127,7,1,7,"{""50673"":64,""6461"":64,""1200"":64,""51430"":64,""57976"":64,""24785"":64,""20562"":64}"
10073,battle.net,ttl,2016-09-15T01:39:02.010Z,127,7,1,7,"{""50673"":64,""6461"":64,""1200"":64,""51430"":64,""57976"":64,""24785"":64,""20562"":64}"
10074,battle.net,ttl,2016-09-22T01:39:02.010Z,127,7,1,7,"{""50673"":64,""6461"":64,""1200"":64,""51430"":64,""57976"":64,""24785"":64,""20562"":64}"
10075,battle.net,ttl,2016-09-29T01:39:02.010Z,7,3,1,3,"{""174"":4,""51430"":4,""57976"":4}"
10076,battle.net,ttl,2016-10-06T01:39:02.010Z,7,3,1,3,"{""174"":4,""51430"":4,""57976"":4}"
10077,battle.net,ttl,2016-10-13T01:39:02.010Z,127,7,1,7,"{""50673"":64,""6461"":64,""1200"":64,""51430"":64,""57976"":64,""24785"":64,""20562"":64}"
10078,battle.net,ttl,2016-10-20T01:39:02.010Z,7,3,1,3,"{""174"":4,""51430"":4,""57976"":4}"
10079,battle.net,ttl,2016-10-27T01:39:02.010Z,7,3,1,3,"{""174"":4,""51430"":4,""57976"":4}"
10080,battle.net,ttl,2016-11-03T01:39:02.010Z,127,7,1,7,"{""50673"":64,""6461"":64,""1200"":64,""51430"":64,""57976"":64,""24785"":64,""20562"":64}"
10081,battle.net,ttl,2016-11-10T01:39:02.010Z,127,7,1,7,"{""50673"":64,""6461"":64,""1200"":64,""51430"":64,""57976"":64,""24785"":64,""20562"":64}"
10082,battle.net,ttl,2016-11-17T01:39:02.010Z,127,7,1,7,"{""50673"":64,""6461"":64,""1200"":64,""51430"":64,""57976"":64,""24785"":64,""20562"":64}"
10083,battle.net,ttl,2016-11-24T01:39:02.010Z,127,7,1,7,"{""50673"":64,""6461"":64,""1200"":64,""51430"":64,""57976"":64,""24785"":64,""20562"":64}"
10084,battle.net,ttl,2016-12-01T01:39:02.010Z,127,7,1,7,"{""50673"":64,""6461"":64,""1200"":64,""51430"":64,""57976"":64,""24785"":64,""20562"":64}"
10085,battle.net,ttl,2016-12-08T01:39:02.010Z,127,7,1,7,"{""50673"":64,""6461"":64,""1200"":64,""51430"":64,""57976"":64,""24785"":64,""20562"":64}"
10086,battle.net,ttl,2016-12-15T01:39:02.010Z,127,7,1,7,"{""50673"":64,""6461"":64,""1200"":64,""51430"":64,""57976"":64,""24785"":64,""20562"":64}"
10087,battle.net,ttl,2016-12-22T01:39:02.010Z,127,7,1,7,"{""50673"":64,""6461"":64,""1200"":64,""51430"":64,""57976"":64,""24785"":64,""20562"":64}"
10088,battle.net,ttl,2016-12-29T01:39:02.010Z,127,7,1,7,"{""50673"":64,""6461"":64,""1200"":64,""51430"":64,""57976"":64,""24785"":64,""20562"":64}"
10089,battle.net,ttl,2017-01-05T01:39:02.010Z,127,7,1,7,"{""50673"":64,""6461"":64,""1200"":64,""51430"":64,""57976"":64,""24785"":64,""20562"":64}"
10090,battle.net,ttl,2016-06-22T04:00:52.284Z,7,3,1,3,"{""1299"":4,""3223"":4,""57976"":4}"
10091,battle.net,ttl,2016-06-29T04:00:52.284Z,7,3,1,3,"{""1299"":4,""3223"":4,""57976"":4}"
10092,battle.net,ttl,2016-07-06T04:00:52.284Z,7,3,1,3,"{""1299"":4,""3223"":4,""57976"":4}"
10093,battle.net,ttl,2016-07-13T04:00:52.284Z,7,3,1,3,"{""1299"":4,""3223"":4,""57976"":4}"
10094,battle.net,ttl,2016-06-22T04:45:38.922Z,31,5,1,5,"{""1200"":16,""6461"":16,""199669"":16,""9002"":16,""57976"":16}"
10095,battle.net,ttl,2016-06-25T00:41:20.524Z,7,3,1,3,"{""57976"":4,""34702"":4,""3327"":4}"
10096,battle.net,ttl,2016-07-02T00:41:20.524Z,7,3,1,3,"{""57976"":4,""34702"":4,""3327"":4}"
10097,battle.net,ttl,2016-07-09T00:41:20.524Z,7,3,1,3,"{""57976"":4,""34702"":4,""3327"":4}"
10098,battle.net,ttl,2016-07-16T00:41:20.524Z,7,3,1,3,"{""57976"":4,""34702"":4,""3327"":4}"
10099,battle.net,ttl,2016-08-06T00:41:20.524Z,15,4,1,4,"{""3327"":8,""2914"":8,""34702"":8,""57976"":8}"
10100,battle.net,ttl,2016-08-20T00:41:20.524Z,15,4,1,4,"{""3327"":8,""2914"":8,""34702"":8,""57976"":8}"
10101,battle.net,ttl,2016-08-27T00:41:20.524Z,15,4,1,4,"{""3327"":8,""2914"":8,""34702"":8,""57976"":8}"
10102,battle.net,ttl,2016-09-03T00:41:20.524Z,15,4,1,4,"{""3327"":8,""2914"":8,""34702"":8,""57976"":8}"
10103,battle.net,ttl,2016-09-10T00:41:20.524Z,15,4,1,4,"{""3327"":8,""2914"":8,""34702"":8,""57976"":8}"
10104,battle.net,ttl,2016-09-17T00:41:20.524Z,15,4,1,4,"{""3327"":8,""2914"":8,""34702"":8,""57976"":8}"
10105,battle.net,ttl,2016-06-25T06:53:11.862Z,7,3,1,3,"{""16276"":4,""17233"":4,""57976"":4}"
10107,tianya.cn,ttl,2016-06-14T00:00:31.267Z,7,3,1,3,"{""2914"":4,""33438"":4,""4134"":4}"
10109,tianya.cn,ttl,2016-07-12T02:07:21.021Z,7,3,1,3,"{""39122"":4,""1299"":4,""4134"":4}"
10110,tianya.cn,ttl,2016-10-11T02:45:29.069Z,7,3,1,3,"{""174"":4,""4134"":4,""35017"":4}"
10112,tianya.cn,ttl,2016-06-28T04:12:35.819Z,7,3,1,3,"{""1299"":4,""4134"":4,""3223"":4}"
10115,battle.net,ttl,2016-07-22T03:33:59.801Z,31,5,1,5,"{""11831"":16,""6391"":16,""57976"":16,""3356"":16,""3257"":16}"
10116,battle.net,ttl,2016-07-29T03:33:59.801Z,31,5,1,5,"{""6391"":16,""57976"":16,""2914"":16,""11831"":16,""3257"":16}"
10117,battle.net,ttl,2016-08-05T03:33:59.801Z,31,5,1,5,"{""6391"":16,""57976"":16,""2914"":16,""11831"":16,""3257"":16}"
10118,battle.net,ttl,2016-08-12T03:33:59.801Z,31,5,1,5,"{""6391"":16,""57976"":16,""2914"":16,""11831"":16,""3257"":16}"
10119,battle.net,ttl,2016-08-16T00:18:50.468Z,15,4,1,4,"{""203629"":8,""2119"":8,""6461"":8,""57976"":8}"
10120,battle.net,ttl,2016-08-30T00:18:50.468Z,15,4,1,4,"{""203629"":8,""2119"":8,""6461"":8,""57976"":8}"
10121,battle.net,ttl,2016-09-06T00:18:50.468Z,15,4,1,4,"{""203629"":8,""2119"":8,""6461"":8,""57976"":8}"
10122,battle.net,ttl,2016-08-16T02:14:16.647Z,15,4,1,4,"{""6663"":8,""3356"":8,""201924"":8,""57976"":8}"
10123,battle.net,ttl,2016-08-30T02:14:16.647Z,15,4,1,4,"{""6663"":8,""3356"":8,""201924"":8,""57976"":8}"
10124,battle.net,ttl,2016-09-06T02:14:16.647Z,15,4,1,4,"{""6663"":8,""3356"":8,""201924"":8,""57976"":8}"
10125,battle.net,ttl,2016-08-16T02:46:03.683Z,7,3,1,3,"{""20853"":4,""2914"":4,""57976"":4}"
10126,battle.net,ttl,2016-08-30T02:46:03.683Z,7,3,2,3,"{""20853"":4,""2914"":4,""57976"":4}"
10127,battle.net,ttl,2016-09-06T02:46:03.683Z,7,3,1,3,"{""20853"":4,""2914"":4,""57976"":4}"
10128,battle.net,ttl,2016-09-13T02:46:03.683Z,7,3,1,3,"{""20853"":4,""2914"":4,""57976"":4}"
10129,battle.net,ttl,2016-09-20T02:46:03.683Z,7,3,1,3,"{""20853"":4,""2914"":4,""57976"":4}"
10130,battle.net,ttl,2016-09-27T02:46:03.683Z,7,3,1,3,"{""174"":4,""20853"":4,""57976"":4}"
10131,battle.net,ttl,2016-10-04T02:46:03.683Z,7,3,1,3,"{""174"":4,""20853"":4,""57976"":4}"
10132,battle.net,ttl,2016-08-19T05:01:36.303Z,15,4,1,4,"{""30693"":8,""3257"":8,""2914"":8,""57976"":8}"
10133,battle.net,ttl,2016-08-26T05:01:36.303Z,7,3,1,3,"{""1299"":4,""30693"":4,""57976"":4}"
10134,battle.net,ttl,2016-09-02T05:01:36.303Z,7,3,1,3,"{""1299"":4,""30693"":4,""57976"":4}"
10135,battle.net,ttl,2016-09-09T05:01:36.303Z,7,3,1,3,"{""1299"":4,""30693"":4,""57976"":4}"
10136,battle.net,ttl,2016-09-01T06:23:25.374Z,7,3,1,3,"{""20473"":4,""2914"":4,""57976"":4}"
10137,battle.net,ttl,2016-09-08T06:23:25.374Z,7,3,1,3,"{""20473"":4,""2914"":4,""57976"":4}"
10138,battle.net,ttl,2016-09-15T06:23:25.374Z,7,3,1,3,"{""20473"":4,""2914"":4,""57976"":4}"
10139,battle.net,ttl,2016-09-22T06:23:25.374Z,7,3,1,3,"{""20473"":4,""2914"":4,""57976"":4}"
10140,battle.net,ttl,2016-09-29T06:23:25.374Z,7,3,1,3,"{""20473"":4,""2914"":4,""57976"":4}"
10141,battle.net,ttl,2016-10-06T06:23:25.374Z,7,3,1,3,"{""20473"":4,""2914"":4,""57976"":4}"
10142,battle.net,ttl,2016-10-13T06:23:25.374Z,7,3,1,3,"{""20473"":4,""2914"":4,""57976"":4}"
10143,battle.net,ttl,2016-10-20T06:23:25.374Z,7,3,1,3,"{""20473"":4,""2914"":4,""57976"":4}"
10144,battle.net,ttl,2016-10-27T06:23:25.374Z,7,3,1,3,"{""20473"":4,""2914"":4,""57976"":4}"
10145,battle.net,ttl,2016-11-03T06:23:25.374Z,7,3,1,3,"{""20473"":4,""2914"":4,""57976"":4}"
10146,battle.net,ttl,2016-11-10T06:23:25.374Z,7,3,1,3,"{""20473"":4,""2914"":4,""57976"":4}"
10147,battle.net,ttl,2016-11-17T06:23:25.374Z,7,3,1,3,"{""20473"":4,""2914"":4,""57976"":4}"
10148,battle.net,ttl,2016-09-02T01:41:47.234Z,7,3,1,3,"{""24768"":4,""174"":4,""57976"":4}"
10149,battle.net,ttl,2016-09-09T01:41:47.234Z,7,3,1,3,"{""24768"":4,""174"":4,""57976"":4}"
10150,battle.net,ttl,2016-09-11T00:19:50.465Z,7,3,1,3,"{""42831"":4,""2914"":4,""57976"":4}"
10151,battle.net,ttl,2016-09-18T00:19:50.465Z,7,3,1,3,"{""42831"":4,""2914"":4,""57976"":4}"
10152,battle.net,ttl,2016-09-25T00:19:50.465Z,7,3,1,3,"{""42831"":4,""2914"":4,""57976"":4}"
10153,battle.net,ttl,2016-10-02T00:19:50.465Z,7,3,1,3,"{""42831"":4,""2914"":4,""57976"":4}"
10154,battle.net,ttl,2016-08-31T04:34:47.964Z,7,3,1,3,"{""2914"":4,""35017"":4,""57976"":4}"
10155,battle.net,ttl,2016-09-07T04:34:47.964Z,7,3,1,3,"{""2914"":4,""35017"":4,""57976"":4}"
10156,battle.net,ttl,2016-09-14T04:34:47.964Z,7,3,1,3,"{""174"":4,""35017"":4,""57976"":4}"
10157,battle.net,ttl,2016-09-21T04:34:47.964Z,7,3,1,3,"{""174"":4,""35017"":4,""57976"":4}"
10158,battle.net,ttl,2016-09-28T04:34:47.964Z,7,3,1,3,"{""174"":4,""35017"":4,""57976"":4}"
10159,battle.net,ttl,2016-09-18T22:45:17.928Z,7,3,1,3,"{""6461"":4,""5413"":4,""57976"":4}"
10160,battle.net,ttl,2016-09-25T22:45:17.928Z,7,3,1,3,"{""6461"":4,""5413"":4,""57976"":4}"
10161,battle.net,ttl,2016-10-02T22:45:17.928Z,7,3,1,3,"{""6461"":4,""5413"":4,""57976"":4}"
10162,battle.net,ttl,2016-10-09T22:45:17.928Z,7,3,1,3,"{""6461"":4,""5413"":4,""57976"":4}"
10163,battle.net,ttl,2016-09-24T02:56:07.084Z,63,6,1,6,"{""6461"":32,""35753"":32,""57976"":32,""34426"":32,""51975"":32,""8966"":32}"
10164,battle.net,ttl,2016-10-01T02:56:07.084Z,63,6,1,6,"{""6461"":32,""35753"":32,""57976"":32,""34426"":32,""51975"":32,""8966"":32}"
10165,battle.net,ttl,2016-09-26T01:42:27.841Z,127,7,1,7,"{""31283"":64,""49788"":64,""57976"":64,""12552"":64,""3356"":64,""16150"":64,""34989"":64}"
10166,battle.net,ttl,2016-10-03T01:42:27.841Z,127,7,1,7,"{""31283"":64,""49788"":64,""57976"":64,""12552"":64,""3356"":64,""16150"":64,""34989"":64}"
10167,battle.net,ttl,2016-10-10T01:42:27.841Z,127,7,1,7,"{""31283"":64,""49788"":64,""57976"":64,""12552"":64,""3356"":64,""16150"":64,""34989"":64}"
10168,battle.net,ttl,2016-10-17T01:42:27.841Z,127,7,1,7,"{""31283"":64,""49788"":64,""57976"":64,""12552"":64,""3356"":64,""16150"":64,""34989"":64}"
10169,battle.net,ttl,2016-10-31T01:42:27.841Z,31,5,1,5,"{""34989"":16,""174"":16,""49788"":16,""50304"":16,""57976"":16}"
10170,battle.net,ttl,2016-09-26T16:41:53.795Z,15,4,1,4,"{""6830"":8,""2914"":8,""1200"":8,""57976"":8}"
10171,battle.net,ttl,2016-10-03T16:41:53.795Z,15,4,1,4,"{""6830"":8,""2914"":8,""1200"":8,""57976"":8}"
10172,battle.net,ttl,2016-10-17T16:41:53.795Z,15,4,1,4,"{""6830"":8,""2914"":8,""1200"":8,""57976"":8}"
10173,battle.net,ttl,2016-10-31T16:41:53.795Z,7,3,1,3,"{""6830"":4,""174"":4,""57976"":4}"
10174,battle.net,ttl,2016-11-14T16:41:53.795Z,7,3,1,3,"{""6830"":4,""174"":4,""57976"":4}"
10175,battle.net,ttl,2016-11-28T16:41:53.795Z,7,3,1,3,"{""6830"":4,""174"":4,""57976"":4}"
10176,battle.net,ttl,2016-12-05T16:41:53.795Z,7,3,1,3,"{""6830"":4,""174"":4,""57976"":4}"
10177,battle.net,ttl,2016-12-12T16:41:53.795Z,7,3,1,3,"{""6830"":4,""174"":4,""57976"":4}"
10178,battle.net,ttl,2016-10-14T13:53:51.815Z,15,4,1,4,"{""3491"":8,""33785"":8,""174"":8,""57976"":8}"
10179,battle.net,ttl,2016-10-02T09:03:51.576Z,29,5,2,5,"{""6461"":15,""36884"":16,""3257"":16,""2914"":15,""57976"":16}"
10181,battle.net,ttl,2016-10-30T09:03:51.576Z,15,4,1,4,"{""3257"":8,""174"":8,""36884"":8,""57976"":8}"
10182,battle.net,ttl,2016-11-06T09:03:51.576Z,7,3,1,3,"{""1299"":4,""36884"":4,""57976"":4}"
10183,battle.net,ttl,2016-10-02T11:54:24.046Z,63,6,1,6,"{""13156"":32,""6461"":32,""57976"":32,""9186"":32,""5626"":32,""174"":32}"
10184,battle.net,ttl,2016-10-16T11:54:24.046Z,31,5,1,5,"{""9186"":16,""5626"":16,""13156"":16,""174"":16,""57976"":16}"
10185,battle.net,ttl,2016-10-23T11:54:24.046Z,31,5,1,5,"{""9186"":16,""5626"":16,""13156"":16,""174"":16,""57976"":16}"
10186,battle.net,ttl,2016-10-30T11:54:24.046Z,31,5,1,5,"{""9186"":16,""5626"":16,""13156"":16,""174"":16,""57976"":16}"
10187,battle.net,ttl,2016-11-06T11:54:24.046Z,31,5,1,5,"{""9186"":16,""5626"":16,""13156"":16,""174"":16,""57976"":16}"
10188,battle.net,ttl,2016-10-03T01:31:57.913Z,15,4,1,4,"{""39324"":8,""3356"":8,""47605"":8,""57976"":8}"
10189,battle.net,ttl,2016-11-07T12:48:32.707Z,31,5,1,5,"{""6939"":16,""57976"":16,""29032"":16,""30844"":16,""36997"":16}"
10190,battle.net,ttl,2016-11-14T12:48:32.707Z,31,5,1,5,"{""6939"":16,""57976"":16,""29032"":16,""30844"":16,""36997"":16}"
10191,battle.net,ttl,2016-11-21T12:48:32.707Z,62,6,2,6,"{""29032"":32,""30844"":32,""17233"":31,""57976"":32,""6939"":32,""36997"":32}"
10192,battle.net,ttl,2016-11-12T00:46:30.447Z,15,4,1,4,"{""53889"":8,""3257"":8,""174"":8,""57976"":8}"
10193,battle.net,ttl,2016-11-19T00:46:30.447Z,15,4,1,4,"{""53889"":8,""3257"":8,""174"":8,""57976"":8}"
10194,battle.net,ttl,2016-11-26T00:46:30.447Z,15,4,1,4,"{""53889"":8,""3257"":8,""174"":8,""57976"":8}"
10195,battle.net,ttl,2016-12-03T00:46:30.447Z,15,4,1,4,"{""53889"":8,""3257"":8,""174"":8,""57976"":8}"
10196,battle.net,ttl,2016-12-10T00:46:30.447Z,15,4,1,4,"{""53889"":8,""3257"":8,""174"":8,""57976"":8}"
10197,battle.net,ttl,2016-12-17T00:46:30.447Z,14,4,2,4,"{""53889"":8,""3257"":7,""174"":8,""57976"":8}"
10198,battle.net,ttl,2016-12-24T00:46:30.447Z,15,4,1,4,"{""53889"":8,""3257"":8,""174"":8,""57976"":8}"
10199,battle.net,ttl,2016-12-31T00:46:30.447Z,14,4,2,4,"{""53889"":8,""174"":8,""57976"":8,""3257"":7}"
10200,battle.net,ttl,2016-11-21T13:05:19.711Z,7,3,1,3,"{""174"":4,""56934"":4,""57976"":4}"
10201,battle.net,ttl,2016-11-28T13:05:19.711Z,7,3,1,3,"{""174"":4,""56934"":4,""57976"":4}"
10202,battle.net,ttl,2016-12-05T13:05:19.711Z,7,3,1,3,"{""174"":4,""56934"":4,""57976"":4}"
10203,battle.net,ttl,2016-11-27T23:39:55.754Z,7,3,1,3,"{""174"":4,""59432"":4,""57976"":4}"
10204,battle.net,ttl,2016-12-18T23:39:55.754Z,15,4,1,4,"{""35699"":8,""59432"":8,""2914"":8,""57976"":8}"
10207,battle.net,ttl,2016-12-12T13:00:11.675Z,7,3,1,3,"{""174"":4,""57976"":4,""8999"":4}"
10209,battle.net,ttl,2016-12-02T10:54:11.000Z,7,3,1,3,"{""174"":4,""61317"":4,""57976"":4}"
10210,battle.net,ttl,2016-12-09T10:54:11.000Z,7,3,1,3,"{""174"":4,""61317"":4,""57976"":4}"
10211,battle.net,ttl,2016-12-16T10:54:11.000Z,7,3,1,3,"{""174"":4,""61317"":4,""57976"":4}"
10212,battle.net,ttl,2016-12-23T10:54:11.000Z,7,3,1,3,"{""174"":4,""61317"":4,""57976"":4}"
10213,battle.net,ttl,2016-12-30T10:54:11.000Z,7,3,1,3,"{""174"":4,""61317"":4,""57976"":4}"
10214,battle.net,ttl,2017-01-06T10:54:11.000Z,7,3,1,3,"{""174"":4,""61317"":4,""57976"":4}"
10215,battle.net,ttl,2017-01-13T10:54:11.000Z,7,3,1,3,"{""174"":4,""61317"":4,""57976"":4}"
10216,battle.net,ttl,2016-12-16T10:03:19.452Z,7,3,1,3,"{""174"":4,""25653"":4,""57976"":4}"
10217,battle.net,ttl,2016-12-16T16:35:07.184Z,7,3,1,3,"{""174"":4,""5719"":4,""57976"":4}"
10218,battle.net,ttl,2017-01-20T16:35:07.184Z,7,3,1,3,"{""174"":4,""5719"":4,""57976"":4}"
10219,battle.net,ttl,2016-12-20T02:09:36.482Z,7,3,1,3,"{""43531"":4,""53264"":4,""57976"":4}"
10220,battle.net,ttl,2016-12-27T02:09:36.482Z,7,3,1,3,"{""43531"":4,""53264"":4,""57976"":4}"
10221,battle.net,ttl,2017-01-03T02:09:36.482Z,7,3,1,3,"{""43531"":4,""53264"":4,""57976"":4}"
10222,battle.net,ttl,2017-01-10T02:09:36.482Z,7,3,1,3,"{""43531"":4,""53264"":4,""57976"":4}"
10223,battle.net,ttl,2016-12-20T13:20:52.583Z,7,3,1,3,"{""7850"":4,""174"":4,""57976"":4}"
10224,battle.net,ttl,2016-12-27T13:20:52.583Z,7,3,1,3,"{""7850"":4,""174"":4,""57976"":4}"
10225,battle.net,ttl,2017-01-03T13:20:52.583Z,7,3,1,3,"{""7850"":4,""174"":4,""57976"":4}"
10226,battle.net,ttl,2016-12-20T21:39:32.288Z,15,4,1,4,"{""3257"":8,""6461"":8,""47869"":8,""57976"":8}"
10227,battle.net,ttl,2016-12-27T21:39:32.288Z,29,5,2,5,"{""6461"":16,""47869"":16,""57976"":16,""9009"":15,""3257"":15}"
10228,battle.net,ttl,2017-01-03T21:39:32.288Z,29,5,2,5,"{""6461"":16,""47869"":16,""57976"":16,""9009"":15,""3257"":15}"
10229,battle.net,ttl,2017-01-10T21:39:32.288Z,29,5,2,5,"{""6461"":16,""47869"":16,""57976"":16,""9009"":15,""3257"":15}"
10230,battle.net,ttl,2016-12-23T00:19:03.957Z,7,3,1,3,"{""46664"":4,""5580"":4,""57976"":4}"
10231,battle.net,ttl,2016-12-30T00:19:03.957Z,7,3,1,3,"{""46664"":4,""5580"":4,""57976"":4}"
10232,battle.net,ttl,2016-12-26T10:20:07.512Z,27,5,2,5,"{""57976"":16,""174"":15,""2914"":14,""13536"":14,""40244"":16}"
10233,battle.net,ttl,2016-12-28T21:04:08.071Z,7,3,1,3,"{""42708"":4,""1299"":4,""57976"":4}"
10234,battle.net,ttl,2016-12-30T18:15:34.859Z,15,4,1,4,"{""36352"":8,""1299"":8,""55286"":8,""57976"":8}"
10235,battle.net,ttl,2017-01-06T18:15:34.859Z,15,4,1,4,"{""36352"":8,""1299"":8,""55286"":8,""57976"":8}"
10236,battle.net,ttl,2017-01-13T18:15:34.859Z,15,4,1,4,"{""36352"":8,""1299"":8,""55286"":8,""57976"":8}"
10237,battle.net,seq,2016-05-31T12:24:37.006Z,3,6,2,2,"{""6453"":2,""1299"":2}"
10240,battle.net,seq,2016-06-25T10:02:31.671Z,3,7,2,2,"{""327782"":2,""37100"":2}"
10244,battle.net,seq,2016-07-02T10:58:41.479Z,1,8,3,1,"{""7473"":1}"
10252,battle.net,seq,2016-07-12T11:26:39.571Z,1,4,2,1,"{""3356"":1}"
10253,battle.net,seq,2016-07-18T07:28:28.971Z,1,4,2,1,"{""3549"":1}"
10255,battle.net,seq,2016-07-19T07:12:56.409Z,1,5,2,1,"{""174"":1}"
10261,battle.net,seq,2016-08-02T03:45:32.548Z,1,5,2,1,"{""174"":1}"
10262,battle.net,seq,2016-08-09T08:13:16.720Z,1,5,2,1,"{""2914"":1}"
10263,battle.net,seq,2016-08-16T08:20:16.598Z,1,5,2,1,"{""174"":1}"
10264,battle.net,seq,2016-08-19T00:28:51.712Z,1,4,2,1,"{""1299"":1}"
10267,battle.net,seq,2016-08-23T01:51:56.186Z,3,5,2,2,"{""9002"":2,""1200"":2}"
10268,battle.net,seq,2016-08-23T05:48:12.690Z,1,5,3,1,"{""174"":1}"
10269,battle.net,seq,2016-08-24T00:59:09.558Z,1,9,3,1,"{""174"":1}"
10270,battle.net,seq,2016-08-24T07:02:26.510Z,7,3,1,3,"{""3327"":4,""2914"":4,""57976"":4}"
10273,battle.net,seq,2016-09-06T00:43:56.008Z,1,5,2,1,"{""174"":1}"
10275,battle.net,seq,2016-09-16T01:41:47.234Z,7,3,1,3,"{""24768"":4,""174"":4,""57976"":4}"
10276,battle.net,seq,2016-09-16T05:01:36.303Z,1,5,2,1,"{""1299"":1}"
10277,battle.net,seq,2016-09-20T03:24:44.829Z,1,5,3,1,"{""174"":1}"
10278,battle.net,seq,2016-09-20T03:32:12.998Z,1,5,2,1,"{""174"":1}"
10279,battle.net,seq,2016-09-24T00:41:20.524Z,1,4,2,1,"{""2914"":1}"
10284,battle.net,seq,2016-10-04T07:07:20.439Z,1,5,3,1,"{""174"":1}"
10285,battle.net,seq,2016-10-05T04:34:47.964Z,1,4,2,1,"{""174"":1}"
10287,battle.net,seq,2016-10-09T00:19:50.465Z,7,3,1,3,"{""42831"":4,""2914"":4,""57976"":4}"
10289,battle.net,seq,2016-10-11T01:23:41.991Z,1,6,3,1,"{""3356"":1}"
10290,battle.net,seq,2016-10-11T02:46:03.683Z,1,4,2,1,"{""174"":1}"
10295,battle.net,seq,2016-11-07T01:42:27.841Z,3,9,2,2,"{""174"":2,""50304"":2}"
10296,battle.net,seq,2016-11-13T09:03:51.576Z,1,7,4,1,"{""1299"":1}"
10302,battle.net,seq,2016-12-13T00:47:53.200Z,1,4,2,1,"{""1299"":1}"
10330,blogspot.com,dns,2016-05-19T22:03:19.913Z,15,4,1,4,"{""15169"":8,""16322"":8,""12880"":8,""29049"":8}"
10331,blogspot.com,dns,2016-05-26T22:03:19.913Z,31,5,1,5,"{""15169"":16,""6453"":16,""16322"":16,""12880"":16,""29049"":16}"
10332,blogspot.com,dns,2016-06-02T22:03:19.913Z,15,4,1,4,"{""15169"":8,""16322"":8,""12880"":8,""6762"":8}"
10333,blogspot.com,dns,2016-06-09T22:03:19.913Z,15,4,1,4,"{""15169"":8,""16322"":8,""12880"":8,""6762"":8}"
10334,blogspot.com,dns,2016-06-16T22:03:19.913Z,15,4,1,4,"{""15169"":8,""16322"":8,""12880"":8,""6762"":8}"
10335,blogspot.com,dns,2016-06-23T22:03:19.913Z,15,4,1,4,"{""15169"":8,""16322"":8,""12880"":8,""6762"":8}"
10336,blogspot.com,dns,2016-06-30T22:03:19.913Z,15,4,1,4,"{""15169"":8,""6453"":8,""16322"":8,""12880"":8}"
10337,blogspot.com,dns,2016-07-07T22:03:19.913Z,15,4,1,4,"{""15169"":8,""6453"":8,""16322"":8,""12880"":8}"
10338,blogspot.com,dns,2016-07-14T22:03:19.913Z,15,4,1,4,"{""15169"":8,""6453"":8,""16322"":8,""12880"":8}"
10339,blogspot.com,dns,2016-07-21T22:03:19.913Z,15,4,1,4,"{""15169"":8,""16322"":8,""12880"":8,""6762"":8}"
10340,blogspot.com,dns,2016-07-28T22:03:19.913Z,15,4,1,4,"{""15169"":8,""16322"":8,""12880"":8,""6762"":8}"
10341,blogspot.com,dns,2016-08-04T22:03:19.913Z,15,4,1,4,"{""15169"":8,""16322"":8,""12880"":8,""6762"":8}"
10342,blogspot.com,dns,2016-08-11T22:03:19.913Z,15,4,1,4,"{""15169"":8,""6453"":8,""16322"":8,""12880"":8}"
10343,blogspot.com,dns,2016-08-18T22:03:19.913Z,15,4,1,4,"{""15169"":8,""16322"":8,""12880"":8,""6762"":8}"
10344,blogspot.com,dns,2016-08-25T22:03:19.913Z,15,4,1,4,"{""15169"":8,""6453"":8,""16322"":8,""12880"":8}"
10345,blogspot.com,dns,2016-09-01T22:03:19.913Z,15,4,1,4,"{""15169"":8,""6453"":8,""16322"":8,""12880"":8}"
10346,blogspot.com,dns,2016-09-08T22:03:19.913Z,15,4,1,4,"{""15169"":8,""16322"":8,""12880"":8,""6762"":8}"
10347,blogspot.com,dns,2016-09-15T22:03:19.913Z,15,4,1,4,"{""15169"":8,""6453"":8,""16322"":8,""12880"":8}"
10363,blackboard.com,ttl,2016-05-10T04:29:35.772Z,31,5,1,5,"{""6461"":16,""197648"":16,""174"":16,""35432"":16,""22556"":16}"
10364,blackboard.com,ttl,2016-05-24T04:29:35.772Z,31,5,1,5,"{""6461"":16,""197648"":16,""174"":16,""35432"":16,""22556"":16}"
10365,amazon.com,ttl,2016-05-10T02:51:01.673Z,31,5,1,5,"{""197706"":16,""21183"":16,""8585"":16,""5391"":16,""16509"":16}"
10366,amazon.com,ttl,2016-05-31T02:51:01.673Z,63,6,1,6,"{""5391"":32,""16509"":32,""21183"":32,""197706"":32,""6762"":32,""8585"":32}"
10367,amazon.com,ttl,2016-06-07T02:51:01.673Z,63,6,1,6,"{""5391"":32,""16509"":32,""21183"":32,""197706"":32,""6762"":32,""8585"":32}"
10369,amazon.com,ttl,2016-06-21T02:51:01.673Z,63,6,1,6,"{""5391"":32,""16509"":32,""21183"":32,""197706"":32,""6762"":32,""8585"":32}"
10370,amazon.com,ttl,2016-06-28T02:51:01.673Z,63,6,1,6,"{""5391"":32,""16509"":32,""21183"":32,""197706"":32,""6762"":32,""8585"":32}"
10371,amazon.com,ttl,2016-07-19T02:51:01.673Z,63,6,1,6,"{""5391"":32,""16509"":32,""21183"":32,""197706"":32,""6762"":32,""8585"":32}"
10372,amazon.com,ttl,2016-07-26T02:51:01.673Z,63,6,1,6,"{""5391"":32,""16509"":32,""21183"":32,""197706"":32,""6762"":32,""8585"":32}"
10373,amazon.com,ttl,2016-09-20T02:51:01.673Z,63,6,1,6,"{""5391"":32,""16509"":32,""21183"":32,""197706"":32,""6762"":32,""8585"":32}"
10374,amazon.com,ttl,2016-06-28T03:00:10.533Z,7,3,1,3,"{""40676"":4,""6461"":4,""16509"":4}"
10376,amazon.com,ttl,2016-05-17T03:16:49.522Z,7,3,1,3,"{""46816"":4,""6939"":4,""16509"":4}"
10377,amazon.com,ttl,2016-06-14T03:16:49.522Z,7,3,1,3,"{""46816"":4,""6939"":4,""16509"":4}"
10378,amazon.com,ttl,2016-05-10T04:29:35.772Z,15,4,1,4,"{""1299"":8,""35432"":8,""16509"":8,""197648"":8}"
10379,amazon.com,ttl,2016-06-21T04:29:35.772Z,15,4,1,4,"{""1299"":8,""35432"":8,""16509"":8,""197648"":8}"
10382,amazon.com,ttl,2016-06-14T05:48:53.142Z,1,8,4,1,"{""3356"":1}"
10383,amazon.com,ttl,2016-05-10T07:11:49.553Z,7,3,1,3,"{""6461"":4,""15003"":4,""16509"":4}"
10384,amazon.com,ttl,2016-05-10T07:26:31.798Z,15,4,1,4,"{""6830"":8,""2914"":8,""1200"":8,""16509"":8}"
10389,battle.net,rst,2016-07-23T10:02:31.671Z,7,7,2,3,"{""6461"":4,""174"":4,""37179"":4}"
10390,battle.net,rst,2016-07-26T02:23:14.759Z,7,3,1,3,"{""46816"":4,""6939"":4,""57976"":4}"
10391,battle.net,rst,2016-07-26T04:39:59.678Z,3,6,2,2,"{""6453"":2,""7922"":2}"
10392,battle.net,rst,2016-07-26T04:58:58.796Z,1,6,2,1,"{""3356"":1}"
10393,battle.net,rst,2016-07-30T02:24:45.654Z,15,4,1,4,"{""3356"":8,""38935"":8,""12310"":8,""57976"":8}"
10394,battle.net,rst,2016-08-09T02:51:13.412Z,7,3,1,3,"{""132597"":4,""6939"":4,""57976"":4}"
10395,battle.net,rst,2016-08-20T10:58:41.479Z,7,9,4,5,"{""2914"":7,""4637"":4,""174"":7,""7922"":4,""1221"":4}"
10396,battle.net,rst,2016-08-23T04:40:44.259Z,15,4,1,4,"{""200761"":8,""12874"":8,""3356"":8,""57976"":8}"
10397,battle.net,rst,2016-09-06T03:57:06.828Z,7,3,1,3,"{""41678"":4,""3356"":4,""57976"":4}"
10398,battle.net,rst,2016-10-03T00:38:24.596Z,1,5,2,1,"{""6461"":1}"
10400,battle.net,rst,2016-11-08T01:04:09.564Z,7,3,1,3,"{""3356"":4,""40156"":4,""57976"":4}"
10401,battle.net,rst,2016-11-08T09:04:00.607Z,15,4,1,4,"{""199558"":8,""2588"":8,""6939"":8,""57976"":8}"
10402,battle.net,rst,2016-11-23T04:00:52.284Z,7,3,1,3,"{""1299"":4,""3223"":4,""57976"":4}"
10403,battle.net,rst,2016-12-19T07:28:28.971Z,1,4,2,1,"{""3549"":1}"
10404,battle.net,rst,2017-01-10T00:14:36.930Z,7,3,1,3,"{""132919"":4,""3356"":4,""57976"":4}"
10406,blackboard.com,ttl,2016-09-18T22:45:17.928Z,7,3,1,3,"{""6461"":4,""5413"":4,""22556"":4}"
10407,amazon.com,ttl,2016-08-16T00:16:19.848Z,7,3,1,3,"{""201011"":4,""3356"":4,""16509"":4}"
10408,amazon.com,ttl,2016-07-05T01:52:37.327Z,15,4,1,4,"{""9680"":8,""1299"":8,""3462"":8,""16509"":8}"
10409,amazon.com,ttl,2016-06-04T07:34:14.350Z,31,5,1,5,"{""27956"":16,""3356"":16,""1299"":16,""16509"":16,""11556"":16}"
10410,amazon.com,ttl,2016-11-05T04:19:50.475Z,15,4,1,4,"{""4826"":8,""2828"":8,""38220"":8,""16509"":8}"
10411,amazon.com,ttl,2016-11-12T04:19:50.475Z,15,4,1,4,"{""4826"":8,""2828"":8,""38220"":8,""16509"":8}"
10413,amazon.com,seq,2016-07-09T05:41:36.093Z,1,5,3,1,"{""3356"":1}"
10415,wunderground.com,dns,2016-06-25T06:55:46.090Z,15,4,1,4,"{""36347"":8,""7552"":8,""3491"":8,""6461"":8}"
10416,wunderground.com,dns,2016-06-25T08:48:39.136Z,7,3,1,3,"{""36347"":4,""174"":4,""43289"":4}"
10417,wunderground.com,dns,2016-06-28T01:32:34.723Z,3,6,2,2,"{""24218"":2,""174"":2}"
10419,wunderground.com,dns,2016-06-28T07:23:28.822Z,31,5,1,5,"{""9186"":16,""5626"":16,""174"":16,""36347"":16,""13156"":16}"
10421,wunderground.com,dns,2016-06-29T01:50:33.832Z,15,4,1,4,"{""36347"":8,""174"":8,""36884"":8,""3257"":8}"
10422,wunderground.com,dns,2016-06-29T03:36:55.332Z,15,4,1,4,"{""36347"":8,""6461"":8,""6830"":8,""1200"":8}"
10430,craigslist.org,ttl,2017-01-10T02:33:14.214Z,15,4,1,4,"{""22414"":8,""174"":8,""54334"":8,""63008"":8}"
10431,craigslist.org,ttl,2017-01-10T02:36:35.318Z,13,4,2,4,"{""6461"":7,""22414"":8,""174"":7,""8100"":8}"
10432,craigslist.org,ttl,2017-01-17T02:36:35.318Z,13,4,2,4,"{""6461"":7,""22414"":8,""174"":7,""8100"":8}"
10434,craigslist.org,ttl,2017-01-31T02:36:35.318Z,13,4,2,4,"{""6461"":7,""22414"":8,""174"":7,""8100"":8}"
10435,craigslist.org,ttl,2016-11-22T02:48:35.961Z,127,7,1,7,"{""50673"":64,""6461"":64,""1200"":64,""51430"":64,""24785"":64,""22414"":64,""20562"":64}"
10436,craigslist.org,ttl,2016-12-06T02:48:35.961Z,127,7,1,7,"{""50673"":64,""6461"":64,""1200"":64,""51430"":64,""24785"":64,""22414"":64,""20562"":64}"
10437,craigslist.org,ttl,2017-01-10T02:50:18.236Z,7,3,1,3,"{""22414"":4,""47447"":4,""3356"":4}"
10438,craigslist.org,ttl,2017-01-24T02:50:18.236Z,7,3,1,3,"{""22414"":4,""47447"":4,""3356"":4}"
10439,craigslist.org,ttl,2016-10-25T03:42:45.232Z,7,3,1,3,"{""22414"":4,""174"":4,""20860"":4}"
10440,craigslist.org,ttl,2016-11-01T03:42:45.232Z,7,3,1,3,"{""22414"":4,""174"":4,""20860"":4}"
10441,craigslist.org,ttl,2016-11-08T03:42:45.232Z,7,3,1,3,"{""22414"":4,""174"":4,""20860"":4}"
10442,craigslist.org,ttl,2016-11-15T03:42:45.232Z,7,3,1,3,"{""22414"":4,""174"":4,""20860"":4}"
10443,craigslist.org,ttl,2016-11-22T03:42:45.232Z,7,3,1,3,"{""22414"":4,""174"":4,""20860"":4}"
10444,craigslist.org,ttl,2016-07-12T03:55:46.318Z,15,4,1,4,"{""22414"":8,""1299"":8,""3223"":8,""3356"":8}"
10448,craigslist.org,ttl,2016-05-24T04:29:35.772Z,15,4,1,4,"{""22414"":8,""174"":8,""35432"":8,""197648"":8}"
10450,craigslist.org,ttl,2016-08-16T04:36:32.199Z,15,4,1,4,"{""20473"":8,""22414"":8,""174"":8,""3257"":8}"
10451,craigslist.org,ttl,2016-07-19T04:59:24.381Z,15,4,1,4,"{""6461"":8,""22414"":8,""47869"":8,""9009"":8}"
10452,craigslist.org,ttl,2016-07-26T04:59:24.381Z,15,4,1,4,"{""6461"":8,""22414"":8,""47869"":8,""9009"":8}"
10453,craigslist.org,ttl,2016-09-20T06:03:09.869Z,15,4,1,4,"{""22414"":8,""174"":8,""20860"":8,""35662"":8}"
10454,craigslist.org,ttl,2016-06-14T06:12:06.247Z,15,4,1,4,"{""22414"":8,""34702"":8,""2914"":8,""3327"":8}"
10455,craigslist.org,ttl,2016-11-22T07:11:49.553Z,7,3,1,3,"{""6461"":4,""22414"":4,""15003"":4}"
10456,craigslist.org,ttl,2016-11-29T07:11:49.553Z,7,3,1,3,"{""22414"":4,""174"":4,""15003"":4}"
10457,craigslist.org,ttl,2016-12-06T07:11:49.553Z,7,3,1,3,"{""6461"":4,""22414"":4,""15003"":4}"
10458,craigslist.org,ttl,2016-12-13T07:11:49.553Z,7,3,1,3,"{""6461"":4,""22414"":4,""15003"":4}"
10459,craigslist.org,ttl,2016-12-20T07:11:49.553Z,7,3,1,3,"{""6461"":4,""22414"":4,""15003"":4}"
10460,craigslist.org,ttl,2016-12-27T07:11:49.553Z,7,3,1,3,"{""6461"":4,""22414"":4,""15003"":4}"
10461,craigslist.org,ttl,2017-01-03T07:11:49.553Z,7,3,1,3,"{""6461"":4,""22414"":4,""15003"":4}"
10462,craigslist.org,ttl,2017-01-10T07:11:49.553Z,7,3,1,3,"{""6461"":4,""22414"":4,""15003"":4}"
10463,craigslist.org,ttl,2017-01-17T07:11:49.553Z,7,3,1,3,"{""6461"":4,""22414"":4,""15003"":4}"
10464,craigslist.org,ttl,2017-01-24T07:11:49.553Z,13,4,2,4,"{""6461"":7,""22414"":8,""174"":7,""15003"":8}"
10465,craigslist.org,ttl,2017-01-31T07:11:49.553Z,13,4,2,4,"{""6461"":7,""22414"":8,""174"":7,""15003"":8}"
10466,craigslist.org,ttl,2016-08-30T07:26:31.798Z,15,4,1,4,"{""22414"":8,""6830"":8,""2914"":8,""1200"":8}"
10467,nytimes.com,ttl,2016-06-07T04:29:35.772Z,1,5,2,1,"{""40833"":1}"
10468,nytimes.com,ttl,2016-06-14T04:29:35.772Z,15,4,1,4,"{""40833"":8,""32787"":8,""35432"":8,""197648"":8}"
10469,nytimes.com,ttl,2016-06-28T04:29:35.772Z,1,5,2,1,"{""40833"":1}"
10470,nytimes.com,ttl,2016-07-05T04:29:35.772Z,15,4,1,4,"{""8544"":8,""40833"":8,""32787"":8,""197648"":8}"
10471,udn.com,ttl,2016-06-04T02:01:48.850Z,1,6,3,1,"{""174"":1}"
10475,craigslist.org,ttl,2016-10-18T00:10:30.321Z,15,4,1,4,"{""53889"":8,""22414"":8,""174"":8,""3257"":8}"
10476,craigslist.org,ttl,2017-01-31T00:16:19.848Z,1,4,2,1,"{""1200"":1}"
10477,craigslist.org,ttl,2016-06-14T00:30:26.647Z,7,3,1,3,"{""22414"":4,""174"":4,""32748"":4}"
10478,craigslist.org,ttl,2016-05-31T03:02:52.557Z,7,3,1,3,"{""22414"":4,""3356"":4,""30693"":4}"
10479,craigslist.org,ttl,2016-08-16T03:08:24.678Z,15,4,1,4,"{""1421"":8,""22414"":8,""6939"":8,""2914"":8}"
10480,craigslist.org,ttl,2016-10-11T03:08:24.678Z,7,3,1,3,"{""1421"":4,""22414"":4,""174"":4}"
10481,craigslist.org,ttl,2016-10-18T03:08:24.678Z,7,3,1,3,"{""1421"":4,""22414"":4,""174"":4}"
10482,craigslist.org,ttl,2016-08-30T05:48:12.690Z,7,3,1,3,"{""33182"":4,""22414"":4,""3356"":4}"
10483,craigslist.org,ttl,2016-08-02T07:29:32.831Z,7,3,1,3,"{""6461"":4,""22414"":4,""16276"":4}"
10484,craigslist.org,ttl,2016-08-09T07:29:32.831Z,7,3,1,3,"{""6461"":4,""22414"":4,""16276"":4}"
10485,craigslist.org,ttl,2016-08-16T07:29:32.831Z,7,3,1,3,"{""6461"":4,""22414"":4,""16276"":4}"
10486,craigslist.org,ttl,2016-08-23T07:29:32.831Z,7,3,1,3,"{""6461"":4,""22414"":4,""16276"":4}"
10487,craigslist.org,ttl,2016-07-09T02:10:17.813Z,15,4,1,4,"{""22414"":8,""174"":8,""20860"":8,""39451"":8}"
10488,dmm.com,ttl,2016-07-29T04:36:22.484Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""38043"":32,""6453"":32,""2516"":32}"
10489,dmm.com,ttl,2016-08-05T04:36:22.484Z,31,5,1,5,"{""38043"":16,""2516"":16,""6762"":16,""12880"":16,""51026"":16}"
10491,craigslist.org,ttl,2016-07-22T05:25:22.688Z,7,3,1,3,"{""6461"":4,""22414"":4,""46475"":4}"
10492,craigslist.org,ttl,2016-09-25T22:45:17.928Z,7,3,1,3,"{""6461"":4,""22414"":4,""5413"":4}"
10497,craigslist.org,seq,2016-08-02T04:59:24.381Z,1,6,3,1,"{""3257"":1}"
10499,craigslist.org,seq,2016-08-23T04:36:32.199Z,1,4,2,1,"{""3257"":1}"
10508,zendesk.com,ttl,2016-08-30T02:33:14.214Z,63,6,1,6,"{""21880"":32,""1299"":32,""63008"":32,""174"":32,""32787"":32,""54334"":32}"
10509,zendesk.com,ttl,2016-09-06T02:33:14.214Z,63,6,1,6,"{""21880"":32,""1299"":32,""63008"":32,""174"":32,""32787"":32,""54334"":32}"
10510,zendesk.com,ttl,2016-09-20T02:33:14.214Z,63,6,1,6,"{""21880"":32,""1299"":32,""63008"":32,""174"":32,""32787"":32,""54334"":32}"
10511,zendesk.com,ttl,2016-10-11T02:33:14.214Z,31,5,1,5,"{""21880"":16,""174"":16,""1299"":16,""54334"":16,""63008"":16}"
10512,zendesk.com,ttl,2016-08-09T02:36:35.318Z,15,4,1,4,"{""21880"":8,""19151"":8,""32787"":8,""8100"":8}"
10513,zendesk.com,ttl,2016-08-02T02:48:35.961Z,15,4,1,4,"{""21880"":8,""50673"":8,""32787"":8,""51430"":8}"
10514,zendesk.com,ttl,2016-09-13T02:48:35.961Z,15,4,1,4,"{""21880"":8,""50673"":8,""32787"":8,""51430"":8}"
10515,zendesk.com,ttl,2016-09-20T02:48:35.961Z,127,7,1,7,"{""50673"":64,""21880"":64,""6461"":64,""1200"":64,""51430"":64,""24785"":64,""20562"":64}"
10516,zendesk.com,ttl,2016-10-04T02:48:35.961Z,31,5,1,5,"{""21880"":16,""50673"":16,""6453"":16,""32787"":16,""51430"":16}"
10517,zendesk.com,ttl,2016-10-11T02:48:35.961Z,31,5,1,5,"{""21880"":16,""6453"":16,""174"":16,""32787"":16,""51430"":16}"
10518,zendesk.com,ttl,2016-10-18T02:48:35.961Z,31,5,1,5,"{""21880"":16,""50673"":16,""6453"":16,""32787"":16,""51430"":16}"
10519,zendesk.com,ttl,2016-10-25T02:48:35.961Z,31,5,1,5,"{""21880"":16,""50673"":16,""6453"":16,""32787"":16,""51430"":16}"
10520,zendesk.com,ttl,2016-11-01T02:48:35.961Z,31,5,1,5,"{""21880"":16,""50673"":16,""6453"":16,""32787"":16,""51430"":16}"
10521,zendesk.com,ttl,2016-11-08T02:48:35.961Z,31,5,1,5,"{""42708"":16,""21880"":16,""1299"":16,""32787"":16,""51430"":16}"
10522,zendesk.com,ttl,2016-11-15T02:48:35.961Z,31,5,1,5,"{""42708"":16,""21880"":16,""1299"":16,""32787"":16,""51430"":16}"
10525,zendesk.com,ttl,2016-08-02T02:50:18.236Z,7,3,1,3,"{""21880"":4,""47447"":4,""32787"":4}"
10526,zendesk.com,ttl,2016-08-30T02:50:18.236Z,7,3,1,3,"{""21880"":4,""47447"":4,""32787"":4}"
10527,zendesk.com,ttl,2016-09-06T02:50:18.236Z,7,3,1,3,"{""21880"":4,""47447"":4,""32787"":4}"
10528,zendesk.com,ttl,2016-09-13T02:50:18.236Z,7,3,1,3,"{""21880"":4,""47447"":4,""32787"":4}"
10529,zendesk.com,ttl,2016-09-20T02:50:18.236Z,7,3,1,3,"{""21880"":4,""47447"":4,""32787"":4}"
10530,zendesk.com,ttl,2016-09-27T02:50:18.236Z,7,3,1,3,"{""21880"":4,""47447"":4,""32787"":4}"
10534,zendesk.com,ttl,2016-07-12T03:07:54.067Z,15,4,1,4,"{""21880"":8,""8999"":8,""32787"":8,""1299"":8}"
10535,zendesk.com,ttl,2016-08-23T03:07:54.067Z,15,4,1,4,"{""21880"":8,""8999"":8,""32787"":8,""1299"":8}"
10536,zendesk.com,ttl,2016-08-30T03:07:54.067Z,15,4,1,4,"{""21880"":8,""8999"":8,""32787"":8,""1299"":8}"
10537,zendesk.com,ttl,2016-06-28T03:16:49.522Z,15,4,1,4,"{""21880"":8,""46816"":8,""6939"":8,""2828"":8}"
10538,zendesk.com,ttl,2016-07-26T03:31:57.670Z,15,4,1,4,"{""21880"":8,""2914"":8,""32787"":8,""3462"":8}"
10542,zendesk.com,ttl,2016-10-04T03:55:53.462Z,1,4,2,1,"{""38726"":1}"
10543,zendesk.com,ttl,2016-11-01T03:55:53.462Z,7,3,1,3,"{""21880"":4,""36351"":4,""32787"":4}"
10544,zendesk.com,ttl,2016-11-08T03:55:53.462Z,7,3,1,3,"{""21880"":4,""36351"":4,""32787"":4}"
10545,zendesk.com,ttl,2016-11-22T03:55:53.462Z,15,4,1,4,"{""21880"":8,""36351"":8,""32787"":8,""38726"":8}"
10546,zendesk.com,ttl,2016-11-29T03:55:53.462Z,7,3,1,3,"{""21880"":4,""36351"":4,""32787"":4}"
10547,zendesk.com,ttl,2016-12-06T03:55:53.462Z,7,3,1,3,"{""21880"":4,""36351"":4,""32787"":4}"
10548,zendesk.com,ttl,2016-12-13T03:55:53.462Z,7,3,1,3,"{""21880"":4,""36351"":4,""32787"":4}"
10551,zendesk.com,ttl,2016-09-06T04:02:35.016Z,15,4,1,4,"{""21880"":8,""2914"":8,""42831"":8,""32787"":8}"
10554,zendesk.com,ttl,2016-06-28T04:09:47.222Z,7,3,1,3,"{""21880"":4,""3356"":4,""49367"":4}"
10555,walmart.com,ttl,2016-05-10T04:29:35.772Z,31,5,1,5,"{""6461"":16,""197648"":16,""174"":16,""35432"":16,""17374"":16}"
10558,nytimes.com,rst,2016-08-16T04:29:35.772Z,1,6,4,1,"{""40833"":1}"
10559,zendesk.com,ttl,2016-06-28T04:29:35.772Z,15,4,1,4,"{""21880"":8,""8544"":8,""174"":8,""197648"":8}"
10560,zendesk.com,ttl,2016-05-17T04:36:32.199Z,7,3,1,3,"{""21880"":4,""20473"":4,""174"":4}"
10561,zendesk.com,ttl,2016-06-14T04:53:53.481Z,7,3,1,3,"{""5577"":4,""21880"":4,""174"":4}"
10562,zendesk.com,ttl,2016-08-02T04:53:53.481Z,31,5,1,5,"{""5577"":16,""21880"":16,""6453"":16,""174"":16,""32787"":16}"
10563,zendesk.com,ttl,2016-09-20T04:54:48.978Z,31,5,1,5,"{""21880"":16,""1299"":16,""32787"":16,""29073"":16,""9009"":16}"
10564,zendesk.com,ttl,2016-09-27T04:54:48.978Z,31,5,1,5,"{""21880"":16,""1299"":16,""32787"":16,""29073"":16,""9009"":16}"
10565,zendesk.com,ttl,2016-08-02T04:57:43.552Z,15,4,1,4,"{""21880"":8,""50300"":8,""3356"":8,""62217"":8}"
10566,zendesk.com,ttl,2016-08-09T04:57:43.552Z,15,4,1,4,"{""21880"":8,""50300"":8,""32787"":8,""62217"":8}"
10568,zendesk.com,ttl,2016-09-27T05:14:44.659Z,15,4,1,4,"{""59564"":8,""21880"":8,""32787"":8,""9002"":8}"
10569,zendesk.com,ttl,2016-10-04T05:14:44.659Z,15,4,1,4,"{""59564"":8,""21880"":8,""32787"":8,""9002"":8}"
10570,zendesk.com,ttl,2016-10-11T05:14:44.659Z,15,4,1,4,"{""59564"":8,""21880"":8,""32787"":8,""9002"":8}"
10571,zendesk.com,ttl,2016-08-23T05:33:34.350Z,63,6,1,6,"{""21880"":32,""49788"":32,""12552"":32,""24862"":32,""34989"":32,""32787"":32}"
10572,zendesk.com,ttl,2016-08-23T06:12:06.247Z,31,5,1,5,"{""21880"":16,""2914"":16,""34702"":16,""32787"":16,""3327"":16}"
10573,zendesk.com,ttl,2016-08-30T06:12:06.247Z,31,5,1,5,"{""21880"":16,""2914"":16,""34702"":16,""32787"":16,""3327"":16}"
10574,zendesk.com,ttl,2016-06-07T06:41:06.383Z,1,5,2,1,"{""2828"":1}"
10575,zendesk.com,ttl,2016-06-07T07:11:49.553Z,31,5,1,5,"{""21880"":16,""15003"":16,""174"":16,""32787"":16,""1299"":16}"
10576,zendesk.com,ttl,2016-06-14T07:11:49.553Z,15,4,1,4,"{""21880"":8,""15003"":8,""1299"":8,""32787"":8}"
10577,zendesk.com,ttl,2016-05-17T07:26:31.798Z,15,4,1,4,"{""21880"":8,""6830"":8,""2828"":8,""1200"":8}"
10578,zendesk.com,ttl,2016-07-19T07:26:31.798Z,15,4,1,4,"{""21880"":8,""6830"":8,""32787"":8,""1299"":8}"
10579,zendesk.com,ttl,2016-05-24T08:02:19.722Z,3,5,2,2,"{""6461"":2,""3491"":2}"
10592,zendesk.com,ttl,2016-11-01T08:02:19.722Z,15,4,1,4,"{""21880"":8,""2914"":8,""32787"":8,""38001"":8}"
10593,zendesk.com,ttl,2016-11-08T08:02:19.722Z,15,4,1,4,"{""21880"":8,""2914"":8,""32787"":8,""38001"":8}"
10594,zendesk.com,ttl,2016-11-15T08:02:19.722Z,15,4,1,4,"{""21880"":8,""2914"":8,""32787"":8,""38001"":8}"
10595,zendesk.com,ttl,2016-11-22T08:02:19.722Z,31,5,1,5,"{""21880"":16,""2914"":16,""38001"":16,""32787"":16,""3491"":16}"
10596,zendesk.com,ttl,2016-11-29T08:02:19.722Z,15,4,1,4,"{""21880"":8,""2914"":8,""32787"":8,""38001"":8}"
10597,zendesk.com,ttl,2016-12-06T08:02:19.722Z,15,4,1,4,"{""21880"":8,""2914"":8,""32787"":8,""38001"":8}"
10598,zendesk.com,ttl,2016-12-27T08:02:19.722Z,15,4,1,4,"{""21880"":8,""2914"":8,""32787"":8,""38001"":8}"
10599,zendesk.com,ttl,2017-01-03T08:02:19.722Z,15,4,1,4,"{""21880"":8,""2914"":8,""32787"":8,""38001"":8}"
10600,zendesk.com,ttl,2017-01-17T08:02:19.722Z,15,4,1,4,"{""21880"":8,""2914"":8,""32787"":8,""38001"":8}"
10601,zendesk.com,ttl,2016-06-14T08:54:17.258Z,15,4,1,4,"{""21880"":8,""132919"":8,""32787"":8,""1299"":8}"
10602,zendesk.com,ttl,2016-06-21T08:54:17.258Z,15,4,1,4,"{""21880"":8,""132919"":8,""32787"":8,""1299"":8}"
10603,zendesk.com,ttl,2016-06-07T00:00:25.097Z,15,4,1,4,"{""21880"":8,""36352"":8,""2828"":8,""55286"":8}"
10604,zendesk.com,ttl,2016-09-27T00:00:26.926Z,31,5,1,5,"{""21880"":16,""6453"":16,""174"":16,""32787"":16,""20853"":16}"
10605,zendesk.com,ttl,2016-05-31T00:10:30.321Z,15,4,1,4,"{""53889"":8,""21880"":8,""174"":8,""3257"":8}"
10606,zendesk.com,ttl,2016-06-07T00:10:30.321Z,15,4,1,4,"{""53889"":8,""21880"":8,""174"":8,""3257"":8}"
10607,zendesk.com,ttl,2016-06-14T00:10:30.321Z,15,4,2,4,"{""53889"":8,""21880"":8,""174"":8,""3257"":8}"
10610,zendesk.com,ttl,2016-07-19T00:10:30.321Z,15,4,2,4,"{""53889"":8,""21880"":8,""174"":8,""3257"":8}"
10612,zendesk.com,ttl,2016-06-14T00:16:19.848Z,1,4,2,1,"{""1200"":1}"
10613,zendesk.com,ttl,2016-07-26T00:16:19.848Z,7,3,1,3,"{""21880"":4,""201011"":4,""32787"":4}"
10614,zendesk.com,ttl,2016-08-02T00:16:19.848Z,7,3,1,3,"{""21880"":4,""201011"":4,""32787"":4}"
10615,zendesk.com,ttl,2016-08-16T00:16:19.848Z,7,3,1,3,"{""21880"":4,""201011"":4,""32787"":4}"
10616,zendesk.com,ttl,2016-08-23T00:16:19.848Z,7,3,1,3,"{""21880"":4,""201011"":4,""32787"":4}"
10617,zendesk.com,ttl,2016-08-30T00:16:19.848Z,7,3,1,3,"{""21880"":4,""201011"":4,""6461"":4}"
10618,zendesk.com,ttl,2016-09-27T00:28:35.314Z,7,3,1,3,"{""21880"":4,""174"":4,""35017"":4}"
10619,zendesk.com,ttl,2016-10-11T00:28:35.314Z,31,5,1,5,"{""21880"":16,""6453"":16,""174"":16,""32787"":16,""35017"":16}"
10620,zendesk.com,ttl,2016-10-25T00:28:35.314Z,15,4,1,4,"{""21880"":8,""2914"":8,""32787"":8,""35017"":8}"
10621,zendesk.com,ttl,2016-06-07T02:05:36.597Z,31,5,1,5,"{""9186"":16,""5626"":16,""174"":16,""21880"":16,""13156"":16}"
10625,zendesk.com,ttl,2016-06-07T02:57:05.904Z,15,4,1,4,"{""21880"":8,""1299"":8,""3356"":8,""51167"":8}"
10626,zendesk.com,ttl,2016-05-31T03:02:52.557Z,7,3,1,3,"{""21880"":4,""3356"":4,""30693"":4}"
10627,amazon.fr,ttl,2016-09-20T02:34:21.267Z,31,5,1,5,"{""54334"":16,""174"":16,""2914"":16,""63008"":16,""16509"":16}"
10628,amazon.fr,ttl,2016-11-08T02:34:21.267Z,31,5,1,5,"{""54334"":16,""174"":16,""2914"":16,""63008"":16,""16509"":16}"
10629,amazon.fr,ttl,2016-11-15T02:34:21.267Z,31,5,1,5,"{""54334"":16,""174"":16,""2914"":16,""63008"":16,""16509"":16}"
10630,amazon.fr,ttl,2016-06-14T02:41:11.754Z,7,3,1,3,"{""174"":4,""2914"":4,""16509"":4}"
10631,amazon.fr,ttl,2016-07-05T02:41:11.754Z,7,3,1,3,"{""174"":4,""2914"":4,""16509"":4}"
10637,kakaku.com,seq,2016-06-28T02:51:13.412Z,31,5,1,5,"{""132597"":16,""9269"":16,""2914"":16,""4694"":16,""10103"":16}"
10638,kakaku.com,seq,2016-07-05T02:57:05.904Z,15,4,1,4,"{""1299"":8,""2914"":8,""4694"":8,""51167"":8}"
10639,kakaku.com,seq,2016-07-19T07:14:46.351Z,15,4,1,4,"{""6830"":8,""2914"":8,""4694"":8,""30900"":8}"
10640,kakaku.com,seq,2016-07-19T00:59:28.316Z,7,9,2,3,"{""2516"":4,""3549"":4,""23816"":4}"
10641,kakaku.com,seq,2016-08-02T04:40:44.259Z,1,6,2,1,"{""12874"":1}"
10642,kakaku.com,seq,2016-08-09T04:40:44.259Z,63,6,1,6,"{""12874"":32,""2914"":32,""4694"":32,""6762"":32,""200761"":32,""3269"":32}"
10643,kakaku.com,seq,2016-09-13T08:54:17.258Z,1,8,2,1,"{""17676"":1}"
10644,kakaku.com,seq,2016-10-04T08:54:17.258Z,15,4,1,4,"{""17676"":8,""132919"":8,""4694"":8,""23816"":8}"
10645,kakaku.com,seq,2016-11-08T08:54:17.258Z,15,4,1,4,"{""17676"":8,""132919"":8,""4694"":8,""23816"":8}"
10646,kakaku.com,seq,2016-11-15T08:54:17.258Z,15,4,1,4,"{""17676"":8,""132919"":8,""4694"":8,""23816"":8}"
10647,kakaku.com,seq,2016-12-20T08:54:17.258Z,15,4,1,4,"{""17676"":8,""132919"":8,""4694"":8,""23816"":8}"
10648,kakaku.com,seq,2016-10-18T02:05:36.597Z,63,6,1,6,"{""13156"":32,""2914"":32,""4694"":32,""5626"":32,""9186"":32,""174"":32}"
10649,kakaku.com,seq,2016-11-29T02:05:36.597Z,63,6,1,6,"{""13156"":32,""2914"":32,""4694"":32,""5626"":32,""9186"":32,""174"":32}"
10650,kakaku.com,seq,2016-09-27T03:42:16.141Z,1,8,5,1,"{""6453"":1}"
10651,kakaku.com,seq,2016-11-01T03:42:16.141Z,15,4,1,4,"{""7643"":8,""45899"":8,""4694"":8,""15412"":8}"
10652,kakaku.com,seq,2016-10-04T04:54:48.978Z,3,7,2,2,"{""174"":2,""2914"":2}"
10653,kakaku.com,seq,2016-11-15T05:50:47.767Z,7,3,1,3,"{""2914"":4,""4694"":4,""24940"":4}"
10656,zendesk.com,ttl,2016-05-31T03:15:54.157Z,15,4,1,4,"{""21880"":8,""3356"":8,""30818"":8,""50613"":8}"
10657,zendesk.com,ttl,2016-06-14T03:15:54.157Z,15,4,1,4,"{""21880"":8,""3356"":8,""30818"":8,""50613"":8}"
10659,zendesk.com,ttl,2016-10-18T03:15:54.157Z,15,4,1,4,"{""21880"":8,""3356"":8,""30818"":8,""50613"":8}"
10660,zendesk.com,ttl,2016-10-25T03:15:54.157Z,15,4,1,4,"{""21880"":8,""3356"":8,""30818"":8,""50613"":8}"
10661,zendesk.com,ttl,2016-11-01T03:15:54.157Z,63,6,1,6,"{""21880"":32,""6453"":32,""3356"":32,""30818"":32,""50613"":32,""32787"":32}"
10662,zendesk.com,ttl,2016-11-08T03:15:54.157Z,63,6,1,6,"{""21880"":32,""6453"":32,""3356"":32,""30818"":32,""50613"":32,""32787"":32}"
10664,zendesk.com,ttl,2016-11-29T03:15:54.157Z,63,6,1,6,"{""21880"":32,""6453"":32,""3356"":32,""30818"":32,""50613"":32,""32787"":32}"
10665,zendesk.com,ttl,2016-12-06T03:15:54.157Z,63,6,1,6,"{""21880"":32,""6453"":32,""3356"":32,""30818"":32,""50613"":32,""32787"":32}"
10666,zendesk.com,ttl,2016-06-21T04:22:27.846Z,1,5,2,1,"{""3356"":1}"
10667,zendesk.com,ttl,2016-05-31T04:37:23.782Z,7,3,1,3,"{""21880"":4,""12321"":4,""3356"":4}"
10668,zendesk.com,ttl,2016-06-28T04:37:23.782Z,7,3,1,3,"{""21880"":4,""12321"":4,""3356"":4}"
10670,zendesk.com,ttl,2016-05-31T04:51:19.532Z,15,4,1,4,"{""21880"":8,""174"":8,""36884"":8,""3257"":8}"
10671,zendesk.com,ttl,2016-06-14T04:51:19.532Z,15,4,1,4,"{""21880"":8,""174"":8,""36884"":8,""3257"":8}"
10672,zendesk.com,ttl,2016-07-05T04:51:19.532Z,15,4,1,4,"{""21880"":8,""36884"":8,""6453"":8,""32787"":8}"
10673,zendesk.com,ttl,2016-07-26T05:02:03.746Z,15,4,1,4,"{""21880"":8,""1299"":8,""32787"":8,""15694"":8}"
10674,zendesk.com,ttl,2016-08-02T06:27:57.915Z,15,4,1,4,"{""21880"":8,""2914"":8,""32787"":8,""55720"":8}"
10675,zendesk.com,ttl,2016-08-17T00:19:22.947Z,15,4,1,4,"{""21880"":8,""2914"":8,""32787"":8,""4766"":8}"
10676,zendesk.com,ttl,2016-09-07T00:19:22.947Z,15,4,1,4,"{""21880"":8,""2914"":8,""32787"":8,""4766"":8}"
10677,zendesk.com,ttl,2016-09-21T00:19:22.947Z,15,4,1,4,"{""21880"":8,""2914"":8,""32787"":8,""4766"":8}"
10678,zendesk.com,ttl,2016-09-28T00:19:22.947Z,15,4,1,4,"{""21880"":8,""2914"":8,""32787"":8,""4766"":8}"
10679,zendesk.com,ttl,2016-10-12T00:19:22.947Z,15,4,1,4,"{""21880"":8,""2914"":8,""32787"":8,""4766"":8}"
10681,zendesk.com,ttl,2017-01-18T00:19:22.947Z,3,5,2,2,"{""32787"":2,""2914"":2}"
10682,zendesk.com,ttl,2016-06-18T04:30:28.162Z,15,4,1,4,"{""21880"":8,""45177"":8,""1299"":8,""32787"":8}"
10683,zendesk.com,ttl,2016-07-02T04:30:28.162Z,15,4,1,4,"{""21880"":8,""45177"":8,""1299"":8,""32787"":8}"
10684,zendesk.com,ttl,2016-06-04T09:29:20.886Z,7,3,1,3,"{""21880"":4,""16637"":4,""3356"":4}"
10685,zendesk.com,ttl,2016-06-18T09:29:20.886Z,7,3,1,3,"{""21880"":4,""16637"":4,""3356"":4}"
10686,zendesk.com,ttl,2016-06-25T09:29:20.886Z,7,3,1,3,"{""21880"":4,""16637"":4,""3356"":4}"
10687,zendesk.com,ttl,2016-06-28T05:44:27.812Z,15,4,1,4,"{""21880"":8,""24971"":8,""1299"":8,""3356"":8}"
10688,zendesk.com,ttl,2016-10-30T22:45:17.928Z,7,3,1,3,"{""21880"":4,""32787"":4,""5413"":4}"
10689,zendesk.com,ttl,2016-11-13T22:45:17.928Z,7,3,1,3,"{""21880"":4,""32787"":4,""5413"":4}"
10690,zendesk.com,ttl,2016-11-20T22:45:17.928Z,7,3,1,3,"{""21880"":4,""32787"":4,""5413"":4}"
10691,zendesk.com,ttl,2016-12-04T22:45:17.928Z,7,3,1,3,"{""21880"":4,""32787"":4,""5413"":4}"
10692,zendesk.com,ttl,2016-09-26T10:37:05.188Z,15,4,1,4,"{""21880"":8,""33785"":8,""174"":8,""3491"":8}"
10693,zendesk.com,ttl,2016-10-03T10:37:05.188Z,31,5,1,5,"{""21880"":16,""33785"":16,""2914"":16,""32787"":16,""3491"":16}"
10694,zendesk.com,ttl,2016-11-03T12:20:09.873Z,31,5,1,5,"{""21880"":16,""29032"":16,""32787"":16,""36997"":16,""30844"":16}"
10695,zendesk.com,ttl,2016-11-10T12:20:09.873Z,31,5,1,5,"{""21880"":16,""29032"":16,""32787"":16,""36997"":16,""30844"":16}"
10696,zendesk.com,ttl,2016-11-24T12:20:09.873Z,31,5,1,5,"{""21880"":16,""29032"":16,""32787"":16,""36997"":16,""30844"":16}"
10697,zendesk.com,ttl,2016-12-01T12:20:09.873Z,31,5,1,5,"{""21880"":16,""29032"":16,""32787"":16,""36997"":16,""30844"":16}"
10698,zendesk.com,ttl,2016-12-15T12:20:09.873Z,31,5,1,5,"{""21880"":16,""29032"":16,""32787"":16,""36997"":16,""30844"":16}"
10699,zendesk.com,ttl,2016-12-29T12:20:09.873Z,31,5,1,5,"{""21880"":16,""29032"":16,""32787"":16,""36997"":16,""30844"":16}"
10700,zendesk.com,ttl,2017-01-05T12:20:09.873Z,31,5,1,5,"{""21880"":16,""29032"":16,""32787"":16,""36997"":16,""30844"":16}"
10701,zendesk.com,ttl,2017-01-12T12:20:09.873Z,31,5,1,5,"{""21880"":16,""29032"":16,""32787"":16,""36997"":16,""30844"":16}"
10702,zendesk.com,ttl,2016-11-18T11:19:33.829Z,15,4,1,4,"{""21880"":8,""1299"":8,""32787"":8,""61317"":8}"
10703,zendesk.com,seq,2016-06-07T02:18:17.955Z,3,7,2,2,"{""174"":2,""3356"":2}"
10704,zendesk.com,seq,2016-06-07T06:18:22.657Z,3,7,3,2,"{""174"":2,""1299"":2}"
10705,zendesk.com,seq,2016-06-11T01:55:34.903Z,1,5,2,1,"{""32787"":1}"
10706,zendesk.com,seq,2016-06-21T07:11:49.553Z,1,7,3,1,"{""1299"":1}"
10707,zendesk.com,seq,2016-06-21T07:22:41.182Z,7,7,2,3,"{""3320"":4,""1299"":4,""32787"":4}"
10708,zendesk.com,seq,2016-06-23T05:52:31.656Z,7,6,2,3,"{""1299"":4,""32787"":4,""3549"":4}"
10709,zendesk.com,seq,2016-07-05T05:42:32.943Z,1,7,3,1,"{""32787"":1}"
10710,zendesk.com,seq,2016-07-05T06:05:18.420Z,3,6,2,2,"{""1299"":2,""32787"":2}"
10712,zendesk.com,seq,2016-07-12T01:14:49.268Z,1,4,2,1,"{""32787"":1}"
10713,walmart.com,ttl,2016-12-11T22:45:17.928Z,7,3,1,3,"{""6461"":4,""5413"":4,""17374"":4}"
10716,amazon.fr,ttl,2016-11-22T04:46:23.176Z,1,6,2,1,"{""2914"":1}"
10719,amazon.fr,ttl,2016-05-10T04:57:43.552Z,7,3,1,3,"{""50300"":4,""16509"":4,""62217"":4}"
10720,amazon.fr,ttl,2016-05-17T04:57:43.552Z,7,3,1,3,"{""50300"":4,""16509"":4,""62217"":4}"
10721,amazon.fr,ttl,2016-06-14T05:33:34.350Z,31,5,1,5,"{""34989"":16,""50304"":16,""1200"":16,""16509"":16,""49788"":16}"
10723,amazon.fr,ttl,2016-06-07T07:38:25.172Z,15,4,1,4,"{""174"":8,""2914"":8,""30083"":8,""16509"":8}"
10724,amazon.fr,ttl,2016-08-23T08:02:19.722Z,3,6,2,2,"{""2914"":2,""3491"":2}"
10731,amazon.fr,ttl,2017-01-24T08:02:19.722Z,1,4,2,1,"{""3491"":1}"
10732,amazon.fr,ttl,2016-05-31T08:16:18.489Z,1,5,2,1,"{""3257"":1}"
10733,amazon.fr,ttl,2016-07-05T00:00:26.926Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
10735,amazon.fr,ttl,2016-08-09T00:00:26.926Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
10740,amazon.fr,ttl,2016-08-23T00:28:35.314Z,15,4,1,4,"{""174"":8,""2914"":8,""35017"":8,""16509"":8}"
10744,amazon.fr,ttl,2016-11-05T21:48:44.478Z,15,4,1,4,"{""33785"":8,""2914"":8,""16509"":8,""3491"":8}"
10747,ask.com,ttl,2016-06-21T03:06:44.197Z,7,3,1,3,"{""12321"":4,""3356"":4,""16798"":4}"
10748,ask.com,ttl,2016-06-28T03:06:44.197Z,7,3,1,3,"{""12321"":4,""3356"":4,""16798"":4}"
10750,kakaku.com,seq,2016-11-22T03:02:27.136Z,7,3,1,3,"{""2914"":4,""4694"":4,""55720"":4}"
10751,kakaku.com,seq,2016-11-29T03:02:27.136Z,7,3,1,3,"{""2914"":4,""4694"":4,""55720"":4}"
10752,kakaku.com,seq,2016-12-13T03:02:27.136Z,7,3,1,3,"{""2914"":4,""4694"":4,""55720"":4}"
10753,kakaku.com,seq,2016-11-29T03:45:32.548Z,15,4,1,4,"{""29889"":8,""174"":8,""2914"":8,""4694"":8}"
10754,kakaku.com,seq,2016-12-24T21:48:44.478Z,15,4,1,4,"{""33785"":8,""2914"":8,""4694"":8,""3491"":8}"
10755,kakaku.com,seq,2016-12-27T03:07:54.067Z,1,5,2,1,"{""174"":1}"
10756,kakaku.com,seq,2016-12-31T03:35:11.696Z,1,6,2,1,"{""2914"":1}"
10757,kakaku.com,seq,2017-01-24T00:46:55.458Z,1,6,2,1,"{""2914"":1}"
10758,kakaku.com,seq,2017-01-31T01:14:49.268Z,1,6,2,1,"{""2914"":1}"
10761,kakaku.com,seq,2017-02-14T07:33:13.473Z,1,5,2,1,"{""35699"":1}"
10762,kakaku.com,seq,2017-02-21T03:42:45.232Z,29,5,2,5,"{""6461"":15,""174"":15,""2914"":16,""20860"":16,""4694"":16}"
10763,kakaku.com,seq,2017-02-21T03:55:53.462Z,7,3,1,3,"{""36351"":4,""2914"":4,""4694"":4}"
10766,kakaku.com,block,2017-02-07T07:11:49.553Z,1,6,3,1,"{""174"":1}"
10769,zendesk.com,seq,2016-07-12T03:41:02.637Z,1,7,2,1,"{""32787"":1}"
10770,zendesk.com,seq,2016-07-12T12:24:37.006Z,1,8,3,1,"{""2914"":1}"
10771,zendesk.com,seq,2016-07-19T06:48:13.902Z,1,5,2,1,"{""174"":1}"
10772,zendesk.com,seq,2016-08-09T05:02:03.746Z,3,5,2,2,"{""6453"":2,""32787"":2}"
10777,zendesk.com,seq,2016-10-04T04:54:48.978Z,1,8,5,1,"{""9009"":1}"
10778,zendesk.com,seq,2016-10-10T00:54:44.878Z,3,5,2,2,"{""2914"":2,""32787"":2}"
10781,hdfcbank.com,seq,2016-08-02T04:56:05.648Z,7,3,1,3,"{""43082"":4,""20860"":4,""13335"":4}"
10782,hdfcbank.com,seq,2016-09-06T07:26:31.798Z,7,3,1,3,"{""6830"":4,""1299"":4,""13335"":4}"
10783,hdfcbank.com,seq,2016-10-11T02:42:41.638Z,7,3,1,3,"{""6939"":4,""54455"":4,""13335"":4}"
10784,hdfcbank.com,seq,2016-11-08T06:12:06.247Z,7,3,1,3,"{""34702"":4,""13335"":4,""3327"":4}"
10785,hdfcbank.com,seq,2016-10-18T04:36:35.964Z,1,5,2,1,"{""6461"":1}"
10786,hdfcbank.com,seq,2016-11-18T19:47:50.539Z,7,3,1,3,"{""1299"":4,""36884"":4,""13335"":4}"
10788,hdfcbank.com,block,2016-07-05T06:10:54.031Z,7,3,1,3,"{""29550"":4,""13335"":4,""3257"":4}"
10791,amazon.fr,rst,2016-07-22T00:41:01.250Z,15,4,1,4,"{""8544"":8,""1299"":8,""16509"":8,""197648"":8}"
10792,ask.com,ttl,2016-08-23T03:42:45.232Z,7,3,1,3,"{""6461"":4,""20860"":4,""16798"":4}"
10793,ask.com,ttl,2016-08-30T03:42:45.232Z,7,3,1,3,"{""6461"":4,""20860"":4,""16798"":4}"
10794,ask.com,ttl,2016-05-31T03:55:53.462Z,1,5,3,1,"{""10026"":1}"
10796,ask.com,ttl,2016-05-31T04:09:47.222Z,7,3,1,3,"{""3356"":4,""49367"":4,""16798"":4}"
10797,ask.com,ttl,2016-06-28T04:09:47.222Z,7,3,1,3,"{""3356"":4,""49367"":4,""16798"":4}"
10798,ask.com,ttl,2016-07-05T04:36:32.199Z,7,3,1,3,"{""20473"":4,""1299"":4,""16798"":4}"
10799,ask.com,ttl,2016-08-23T04:53:53.481Z,15,4,1,4,"{""5577"":8,""6461"":8,""174"":8,""16798"":8}"
10800,ask.com,ttl,2016-08-02T04:57:43.552Z,15,4,1,4,"{""62217"":8,""50300"":8,""16798"":8,""3356"":8}"
10801,ask.com,ttl,2016-09-13T05:14:44.659Z,31,5,1,5,"{""59564"":16,""6461"":16,""9002"":16,""16798"":16,""1200"":16}"
10802,ask.com,ttl,2016-07-19T06:41:06.383Z,7,3,1,3,"{""36352"":4,""1299"":4,""16798"":4}"
10804,ask.com,ttl,2016-05-17T06:42:32.400Z,7,3,1,3,"{""1680"":4,""1299"":4,""16798"":4}"
10812,ask.com,ttl,2016-09-13T08:02:19.722Z,15,4,1,4,"{""6461"":8,""38001"":8,""16798"":8,""3491"":8}"
10813,ask.com,ttl,2016-10-04T08:02:19.722Z,15,4,1,4,"{""6461"":8,""38001"":8,""16798"":8,""3491"":8}"
10814,ask.com,ttl,2016-10-11T08:02:19.722Z,15,4,1,4,"{""6461"":8,""38001"":8,""16798"":8,""3491"":8}"
10815,ask.com,ttl,2016-10-25T08:02:19.722Z,15,4,1,4,"{""6461"":8,""38001"":8,""16798"":8,""3491"":8}"
10816,ask.com,ttl,2016-05-31T00:10:30.321Z,15,4,1,4,"{""53889"":8,""1299"":8,""16798"":8,""3257"":8}"
10819,ask.com,ttl,2016-08-23T00:10:30.321Z,15,4,1,4,"{""53889"":8,""1299"":8,""16798"":8,""3257"":8}"
10820,ask.com,ttl,2016-08-16T00:16:19.848Z,7,3,1,3,"{""201011"":4,""16798"":4,""6461"":4}"
10821,ask.com,ttl,2016-08-23T00:16:19.848Z,7,3,1,3,"{""201011"":4,""16798"":4,""6461"":4}"
10823,ask.com,ttl,2016-06-07T02:57:05.904Z,7,3,1,3,"{""3356"":4,""16798"":4,""51167"":4}"
10824,ask.com,ttl,2016-06-21T03:02:52.557Z,7,3,1,3,"{""3356"":4,""30693"":4,""16798"":4}"
10825,ask.com,ttl,2016-06-28T03:08:24.678Z,15,4,1,4,"{""1421"":8,""174"":8,""1299"":8,""16798"":8}"
10826,ask.com,ttl,2016-11-01T03:15:54.157Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""16798"":8}"
10828,ask.com,ttl,2016-12-27T03:15:54.157Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""16798"":8}"
10829,ask.com,ttl,2016-07-12T04:53:31.580Z,15,4,1,4,"{""6461"":8,""6830"":8,""1200"":8,""16798"":8}"
10830,ask.com,ttl,2016-06-25T02:50:51.982Z,7,3,1,3,"{""32475"":4,""6461"":4,""16798"":4}"
10831,meetup.com,ttl,2016-08-12T23:39:52.200Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
10837,ask.com,ttl,2016-09-12T05:56:05.821Z,7,3,1,3,"{""43289"":4,""16798"":4,""3356"":4}"
10838,ask.com,ttl,2017-01-01T09:37:35.794Z,31,5,1,5,"{""54334"":16,""174"":16,""63008"":16,""16798"":16,""3356"":16}"
10844,cnet.com,seq,2016-06-20T00:10:49.917Z,7,7,2,3,"{""174"":4,""8544"":4,""3356"":4}"
10845,zendesk.com,block,2016-12-13T03:15:54.157Z,1,9,5,1,"{""6453"":1}"
10847,zendesk.com,rst,2016-07-26T03:16:49.522Z,1,6,3,1,"{""2828"":1}"
10848,zendesk.com,rst,2016-08-02T04:40:44.259Z,15,4,1,4,"{""200761"":8,""21880"":8,""12874"":8,""3356"":8}"
10850,zendesk.com,rst,2016-11-22T04:51:19.532Z,3,7,3,3,"{""6453"":2,""174"":3,""32787"":2}"
10852,tmall.com,ttl,2016-09-20T05:14:44.659Z,31,5,1,5,"{""59564"":16,""4812"":16,""37963"":16,""4134"":16,""9002"":16}"
10853,tmall.com,ttl,2016-06-14T05:48:53.142Z,15,4,1,4,"{""36351"":8,""37963"":8,""4134"":8,""3356"":8}"
10854,tmall.com,ttl,2016-09-13T05:48:53.142Z,31,5,1,5,"{""10026"":16,""36351"":16,""37963"":16,""4134"":16,""4766"":16}"
10855,tmall.com,ttl,2016-11-09T00:19:22.947Z,7,3,1,3,"{""37963"":4,""4134"":4,""4766"":4}"
10856,tmall.com,ttl,2016-10-14T01:44:20.405Z,31,5,1,5,"{""174"":16,""50673"":16,""37963"":16,""4134"":16,""51430"":16}"
10859,tmall.com,ttl,2016-11-07T00:39:52.116Z,31,5,1,5,"{""37963"":16,""58461"":16,""4134"":16,""38001"":16,""3491"":16}"
10860,tmall.com,ttl,2016-12-05T00:39:52.116Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
10861,tmall.com,ttl,2016-07-11T05:48:26.307Z,15,4,1,4,"{""1421"":8,""2914"":8,""37963"":8,""4134"":8}"
10862,tmall.com,ttl,2016-09-01T05:23:37.976Z,63,6,1,6,"{""174"":32,""4134"":32,""49788"":32,""50304"":32,""34989"":32,""37963"":32}"
10863,tmall.com,ttl,2016-06-29T02:56:49.484Z,31,5,1,5,"{""50613"":16,""37963"":16,""4134"":16,""30818"":16,""3356"":16}"
10864,tmall.com,ttl,2016-10-12T03:18:48.274Z,31,5,1,5,"{""37963"":16,""58461"":16,""4134"":16,""3356"":16,""5413"":16}"
10865,tmall.com,ttl,2016-12-02T10:47:11.976Z,15,4,1,4,"{""12321"":8,""3356"":8,""4134"":8,""37963"":8}"
10866,tmall.com,ttl,2017-01-26T17:18:15.177Z,63,6,1,6,"{""29032"":32,""30844"":32,""58461"":32,""4134"":32,""37963"":32,""36997"":32}"
10867,tmall.com,seq,2016-05-31T03:45:32.548Z,31,5,1,5,"{""174"":16,""29889"":16,""37963"":16,""4134"":16,""58461"":16}"
10869,tmall.com,seq,2016-06-07T02:07:21.021Z,1,6,2,1,"{""3356"":1}"
10870,tmall.com,seq,2016-06-07T02:41:11.754Z,1,4,2,1,"{""58461"":1}"
10871,tmall.com,seq,2016-06-14T03:59:10.241Z,7,7,2,3,"{""17621"":4,""1239"":4,""4837"":4}"
10873,tmall.com,seq,2016-06-25T00:40:57.317Z,31,5,1,5,"{""174"":16,""37963"":16,""4134"":16,""20860"":16,""35662"":16}"
10874,tmall.com,seq,2016-06-18T02:10:17.813Z,3,7,2,2,"{""6461"":2,""58461"":2}"
10875,tmall.com,seq,2016-06-20T06:20:34.717Z,7,7,2,3,"{""174"":4,""58461"":4,""49597"":4}"
10876,tmall.com,seq,2016-06-21T08:04:20.303Z,15,4,1,4,"{""174"":8,""37963"":8,""4134"":8,""9009"":8}"
10877,tmall.com,seq,2016-06-24T01:05:20.501Z,63,6,1,6,"{""50673"":32,""58461"":32,""4134"":32,""9002"":32,""201789"":32,""37963"":32}"
10878,tmall.com,seq,2016-07-01T04:29:43.886Z,15,4,1,4,"{""5577"":8,""174"":8,""37963"":8,""4134"":8}"
10879,tmall.com,seq,2016-06-26T06:59:13.867Z,3,6,2,2,"{""174"":2,""58461"":2}"
10880,tmall.com,seq,2016-06-27T05:51:39.165Z,3,6,2,2,"{""6461"":2,""58461"":2}"
10881,tmall.com,seq,2016-07-04T05:51:39.165Z,15,4,1,4,"{""32475"":8,""37963"":8,""4134"":8,""3356"":8}"
10882,tmall.com,seq,2016-06-28T03:06:04.263Z,3,6,2,2,"{""58461"":2,""49597"":2}"
10883,tmall.com,seq,2016-07-05T03:06:04.263Z,15,4,1,4,"{""40676"":8,""37963"":8,""4134"":8,""3257"":8}"
10884,tmall.com,seq,2016-07-12T03:06:04.263Z,15,4,1,4,"{""40676"":8,""37963"":8,""4134"":8,""3257"":8}"
10885,tmall.com,seq,2016-07-19T03:06:04.263Z,15,4,1,4,"{""40676"":8,""37963"":8,""4134"":8,""3257"":8}"
10886,tmall.com,seq,2016-08-02T03:06:04.263Z,15,4,1,4,"{""40676"":8,""37963"":8,""4134"":8,""3257"":8}"
10887,tmall.com,seq,2016-08-09T03:06:04.263Z,31,5,1,5,"{""40676"":16,""6461"":16,""37963"":16,""4134"":16,""58461"":16}"
10888,tmall.com,seq,2016-07-05T07:26:00.006Z,31,5,1,5,"{""49505"":16,""58461"":16,""4134"":16,""9002"":16,""37963"":16}"
10891,tmall.com,seq,2016-07-09T02:13:25.556Z,63,6,1,6,"{""174"":32,""58461"":32,""4134"":32,""49597"":32,""37963"":32,""12586"":32}"
10892,tmall.com,seq,2016-07-06T04:03:18.084Z,3,6,2,2,"{""6461"":2,""58461"":2}"
10893,tmall.com,seq,2016-07-13T04:03:18.084Z,15,4,1,4,"{""174"":8,""15003"":8,""37963"":8,""4134"":8}"
10894,tmall.com,seq,2016-07-15T01:03:13.868Z,15,4,1,4,"{""174"":8,""31122"":8,""37963"":8,""4134"":8}"
10895,tmall.com,seq,2016-07-22T01:03:13.868Z,15,4,1,4,"{""174"":8,""31122"":8,""37963"":8,""4134"":8}"
10896,tmall.com,seq,2016-07-29T01:03:13.868Z,15,4,1,4,"{""174"":8,""31122"":8,""37963"":8,""4134"":8}"
10899,tmall.com,seq,2016-07-17T00:00:48.860Z,63,6,1,6,"{""4812"":32,""8218"":32,""34274"":32,""4134"":32,""6461"":32,""37963"":32}"
10901,tmall.com,seq,2016-07-19T02:45:29.069Z,31,5,1,5,"{""174"":16,""37963"":16,""4134"":16,""35017"":16,""58461"":16}"
10902,tmall.com,seq,2016-07-26T02:45:29.069Z,31,5,1,5,"{""174"":16,""37963"":16,""4134"":16,""35017"":16,""58461"":16}"
10904,tmall.com,seq,2016-07-29T00:20:10.551Z,15,4,1,4,"{""36352"":8,""1299"":8,""4134"":8,""37963"":8}"
10906,tmall.com,seq,2016-07-29T00:05:34.891Z,31,5,1,5,"{""4812"":16,""2914"":16,""37963"":16,""4134"":16,""43289"":16}"
10907,tmall.com,seq,2016-07-23T06:36:37.162Z,3,8,2,2,"{""174"":2,""58461"":2}"
10908,tmall.com,seq,2016-07-30T06:36:37.162Z,63,6,1,6,"{""13156"":32,""174"":32,""5626"":32,""4134"":32,""9186"":32,""37963"":32}"
10909,tmall.com,seq,2016-08-06T06:36:37.162Z,63,6,1,6,"{""13156"":32,""174"":32,""5626"":32,""4134"":32,""9186"":32,""37963"":32}"
10910,tmall.com,seq,2016-07-24T02:53:54.258Z,31,5,1,5,"{""201011"":16,""37963"":16,""1299"":16,""4837"":16,""33891"":16}"
10911,tmall.com,seq,2016-07-31T02:53:54.258Z,31,5,1,5,"{""201011"":16,""37963"":16,""1299"":16,""4837"":16,""33891"":16}"
10912,tmall.com,seq,2016-07-25T05:48:26.307Z,3,6,2,2,"{""58461"":2,""49597"":2}"
10913,tmall.com,seq,2016-08-01T05:48:26.307Z,15,4,1,4,"{""1421"":8,""2914"":8,""37963"":8,""4134"":8}"
10914,tmall.com,seq,2016-08-08T05:48:26.307Z,15,4,1,4,"{""1421"":8,""2914"":8,""37963"":8,""4134"":8}"
10915,tmall.com,seq,2016-07-26T01:21:12.414Z,6,7,3,3,"{""4134"":4,""58461"":3,""2914"":4}"
10916,tmall.com,seq,2016-08-02T01:21:12.414Z,31,5,1,5,"{""2914"":16,""37963"":16,""4134"":16,""34702"":16,""3327"":16}"
10917,tmall.com,seq,2016-08-16T01:21:12.414Z,31,5,1,5,"{""2914"":16,""37963"":16,""4134"":16,""34702"":16,""3327"":16}"
10919,tmall.com,seq,2016-08-09T03:58:49.173Z,31,5,1,5,"{""2914"":16,""37963"":16,""4134"":16,""51852"":16,""4812"":16}"
10920,tmall.com,seq,2016-09-06T03:58:49.173Z,15,4,1,4,"{""37963"":8,""4134"":8,""51852"":8,""3356"":8}"
10921,tmall.com,seq,2016-07-31T01:06:04.791Z,1,5,2,1,"{""58461"":1}"
10922,tmall.com,seq,2016-08-14T01:06:04.791Z,31,5,1,5,"{""17621"":16,""37963"":16,""1299"":16,""4837"":16,""15694"":16}"
10923,tmall.com,seq,2016-08-02T01:41:52.212Z,2,5,3,2,"{""58461"":1,""4134"":2}"
10924,tmall.com,seq,2016-08-09T01:41:52.212Z,31,5,1,5,"{""174"":16,""37963"":16,""4134"":16,""29073"":16,""58461"":16}"
10925,tmall.com,seq,2016-08-16T01:41:52.212Z,31,5,1,5,"{""174"":16,""37963"":16,""4134"":16,""29073"":16,""58461"":16}"
10926,tmall.com,seq,2016-08-23T01:41:52.212Z,15,4,1,4,"{""174"":8,""37963"":8,""4134"":8,""29073"":8}"
10927,tmall.com,seq,2016-09-06T01:41:52.212Z,15,4,1,4,"{""174"":8,""37963"":8,""4134"":8,""29073"":8}"
10928,tmall.com,seq,2016-08-12T05:07:18.046Z,31,5,1,5,"{""199558"":16,""37963"":16,""4837"":16,""6939"":16,""2588"":16}"
10930,tmall.com,seq,2016-08-26T06:36:08.143Z,31,5,1,5,"{""36352"":16,""37963"":16,""4134"":16,""1299"":16,""55286"":16}"
10931,tmall.com,seq,2016-08-20T02:28:09.081Z,1,5,2,1,"{""58461"":1}"
10932,tmall.com,seq,2016-08-27T02:28:09.081Z,31,5,1,5,"{""2914"":16,""4812"":16,""37963"":16,""4134"":16,""3327"":16}"
10933,tmall.com,seq,2016-09-03T02:28:09.081Z,30,5,2,5,"{""2914"":16,""4812"":15,""37963"":16,""4134"":16,""3327"":16}"
10934,tmall.com,seq,2016-09-10T02:28:09.081Z,30,5,2,5,"{""2914"":16,""4812"":15,""37963"":16,""4134"":16,""3327"":16}"
10935,tmall.com,seq,2016-09-17T02:28:09.081Z,15,4,1,4,"{""2914"":8,""37963"":8,""4134"":8,""3327"":8}"
10936,tmall.com,seq,2016-10-01T02:28:09.081Z,15,4,1,4,"{""2914"":8,""37963"":8,""4134"":8,""3327"":8}"
10938,tmall.com,seq,2016-08-30T04:57:43.552Z,31,5,1,5,"{""2914"":16,""37963"":16,""4134"":16,""50300"":16,""62217"":16}"
10939,tmall.com,seq,2016-09-13T04:57:43.552Z,31,5,1,5,"{""2914"":16,""37963"":16,""4134"":16,""50300"":16,""62217"":16}"
10940,tmall.com,seq,2016-10-25T04:57:43.552Z,63,6,1,6,"{""50300"":32,""2914"":32,""58461"":32,""4134"":32,""62217"":32,""37963"":32}"
10942,tmall.com,seq,2016-09-03T02:12:42.380Z,31,5,1,5,"{""174"":16,""37963"":16,""58461"":16,""4134"":16,""20853"":16}"
10943,tmall.com,seq,2016-09-10T02:12:42.380Z,15,4,1,4,"{""174"":8,""37963"":8,""4134"":8,""20853"":8}"
10944,tmall.com,seq,2016-09-17T02:12:42.380Z,15,4,1,4,"{""174"":8,""37963"":8,""4134"":8,""20853"":8}"
10945,tmall.com,seq,2016-10-01T02:12:42.380Z,15,4,1,4,"{""174"":8,""37963"":8,""4134"":8,""20853"":8}"
10946,tmall.com,seq,2016-08-29T03:53:46.369Z,3,9,2,2,"{""58461"":2,""4134"":2}"
10948,tmall.com,seq,2016-09-13T00:57:11.055Z,15,4,1,4,"{""53889"":8,""37963"":8,""4134"":8,""3257"":8}"
10949,tmall.com,seq,2016-09-20T00:57:11.055Z,15,4,1,4,"{""53889"":8,""37963"":8,""4134"":8,""3257"":8}"
10950,tmall.com,seq,2016-09-06T05:59:05.099Z,2,7,4,2,"{""58461"":2,""49597"":1}"
10951,tmall.com,seq,2016-09-13T05:59:05.099Z,15,4,1,4,"{""174"":8,""37963"":8,""4134"":8,""20860"":8}"
10952,tmall.com,seq,2016-10-11T05:59:05.099Z,15,4,1,4,"{""174"":8,""37963"":8,""4134"":8,""20860"":8}"
10953,tmall.com,seq,2016-11-08T05:59:05.099Z,15,4,1,4,"{""174"":8,""37963"":8,""4134"":8,""20860"":8}"
10954,tmall.com,seq,2016-09-06T10:50:06.757Z,30,5,2,5,"{""42831"":16,""2914"":16,""37963"":16,""4134"":16,""58461"":15}"
10955,tmall.com,seq,2016-09-20T10:50:06.757Z,31,5,1,5,"{""42831"":16,""2914"":16,""37963"":16,""4134"":16,""58461"":16}"
10956,tmall.com,seq,2016-09-27T10:50:06.757Z,15,4,1,4,"{""42831"":8,""2914"":8,""37963"":8,""4134"":8}"
10957,tmall.com,seq,2016-11-01T10:50:06.757Z,15,4,1,4,"{""42831"":8,""2914"":8,""37963"":8,""4134"":8}"
10958,tmall.com,seq,2016-09-07T02:56:49.484Z,62,6,2,6,"{""58461"":31,""4134"":32,""3356"":32,""30818"":32,""50613"":32,""37963"":32}"
10959,tmall.com,seq,2016-09-14T02:56:49.484Z,31,5,1,5,"{""50613"":16,""37963"":16,""4134"":16,""30818"":16,""3356"":16}"
10960,tmall.com,seq,2016-10-12T02:56:49.484Z,31,5,1,5,"{""50613"":16,""37963"":16,""4134"":16,""30818"":16,""3356"":16}"
10961,tmall.com,seq,2016-09-11T07:21:55.521Z,7,8,2,3,"{""174"":4,""49597"":4,""58461"":4}"
10962,tmall.com,seq,2016-10-23T07:21:55.521Z,31,5,1,5,"{""35699"":16,""4134"":16,""37963"":16,""2914"":16,""59432"":16}"
10963,tmall.com,seq,2016-09-22T05:23:37.976Z,15,11,3,4,"{""16150"":8,""12552"":8,""3356"":8,""31283"":8}"
10964,tmall.com,seq,2016-09-26T11:23:28.972Z,1,5,2,1,"{""2914"":1}"
10966,tmall.com,seq,2016-10-11T05:14:44.659Z,31,5,1,5,"{""59564"":16,""4812"":16,""37963"":16,""4134"":16,""9002"":16}"
10967,tmall.com,seq,2016-10-18T05:14:44.659Z,31,5,1,5,"{""59564"":16,""4812"":16,""37963"":16,""4134"":16,""9002"":16}"
10968,tmall.com,seq,2016-09-29T07:12:27.966Z,31,5,1,5,"{""17621"":16,""24971"":16,""1299"":16,""4837"":16,""37963"":16}"
10970,tmall.com,seq,2016-10-04T02:36:15.757Z,3,8,4,3,"{""58461"":2,""1299"":3,""36678"":2}"
10971,tmall.com,seq,2016-10-11T02:36:15.757Z,31,5,1,5,"{""36678"":16,""37963"":16,""4134"":16,""8100"":16,""58461"":16}"
10972,tmall.com,seq,2016-10-18T02:36:15.757Z,15,4,1,4,"{""37963"":8,""4134"":8,""1299"":8,""8100"":8}"
10973,tmall.com,seq,2016-11-01T02:36:15.757Z,15,4,1,4,"{""37963"":8,""4134"":8,""1299"":8,""8100"":8}"
10975,tmall.com,seq,2016-10-21T02:50:22.209Z,15,4,1,4,"{""201011"":8,""37963"":8,""4134"":8,""3356"":8}"
10976,tmall.com,seq,2016-11-11T02:50:22.209Z,15,4,1,4,"{""201011"":8,""37963"":8,""4134"":8,""3356"":8}"
10977,tmall.com,seq,2016-10-09T03:48:27.408Z,1,6,2,1,"{""174"":1}"
10978,tmall.com,seq,2016-10-10T22:42:17.175Z,31,5,1,5,"{""28717"":16,""31027"":16,""37963"":16,""4134"":16,""3356"":16}"
10979,tmall.com,seq,2016-10-15T19:25:16.630Z,1,5,2,1,"{""3356"":1}"
10981,tmall.com,seq,2016-11-01T00:40:19.973Z,31,5,1,5,"{""174"":16,""37963"":16,""4134"":16,""54334"":16,""63008"":16}"
10982,tmall.com,seq,2016-11-08T00:40:19.973Z,31,5,1,5,"{""174"":16,""37963"":16,""4134"":16,""54334"":16,""63008"":16}"
10983,tmall.com,seq,2016-11-15T00:40:19.973Z,31,5,1,5,"{""174"":16,""37963"":16,""4134"":16,""54334"":16,""63008"":16}"
10984,tmall.com,seq,2016-12-06T00:40:19.973Z,31,5,1,5,"{""174"":16,""37963"":16,""4134"":16,""54334"":16,""63008"":16}"
10985,tmall.com,seq,2016-12-27T00:40:19.973Z,31,5,1,5,"{""174"":16,""37963"":16,""4134"":16,""54334"":16,""63008"":16}"
10986,tmall.com,seq,2016-10-21T12:14:47.553Z,31,5,1,5,"{""4323"":16,""3356"":16,""4134"":16,""3549"":16,""37963"":16}"
10987,tmall.com,seq,2016-10-26T03:18:48.274Z,238,8,3,8,"{""17621"":122,""5413"":128,""58461"":124,""4134"":124,""4837"":122,""3356"":121,""37963"":128,""1299"":124}"
10988,tmall.com,seq,2016-10-27T03:26:22.732Z,7,3,1,3,"{""37963"":4,""4134"":4,""3462"":4}"
10989,tmall.com,seq,2016-11-14T10:37:05.188Z,15,4,1,4,"{""33785"":8,""37963"":8,""4134"":8,""3491"":8}"
10991,tmall.com,seq,2016-12-23T04:45:20.663Z,15,4,1,4,"{""1299"":8,""37963"":8,""47447"":8,""4837"":8}"
10992,tmall.com,seq,2016-11-24T06:14:20.070Z,3,8,2,2,"{""3356"":2,""4134"":2}"
10993,tmall.com,seq,2016-11-29T10:28:12.608Z,1,8,2,1,"{""174"":1}"
10994,tmall.com,seq,2016-11-29T12:56:52.105Z,1,9,2,1,"{""4134"":1}"
10996,tmall.com,seq,2017-01-06T00:24:00.261Z,7,3,1,3,"{""7552"":4,""37963"":4,""4134"":4}"
10997,tmall.com,seq,2017-01-24T16:14:22.017Z,30,5,3,5,"{""174"":16,""37963"":16,""58461"":15,""4134"":16,""61317"":16}"
10998,tmall.com,block,2016-05-31T01:34:36.337Z,15,4,1,4,"{""2914"":8,""20473"":8,""37963"":8,""4134"":8}"
10999,tmall.com,block,2016-05-31T07:12:56.409Z,63,6,1,6,"{""6939"":32,""4134"":32,""63008"":32,""49597"":32,""22676"":32,""37963"":32}"
11000,tmall.com,block,2016-06-07T01:18:25.522Z,31,5,1,5,"{""53597"":16,""37963"":16,""4134"":16,""3356"":16,""58461"":16}"
11001,tmall.com,block,2016-06-07T03:45:32.548Z,31,5,1,5,"{""174"":16,""29889"":16,""37963"":16,""4134"":16,""58461"":16}"
11002,tmall.com,block,2016-06-07T03:49:52.374Z,63,6,1,6,"{""58461"":32,""4134"":32,""3257"":32,""49597"":32,""37963"":32,""13739"":32}"
11003,tmall.com,block,2016-06-07T07:47:26.827Z,1,4,2,1,"{""4134"":1}"
11004,tmall.com,block,2016-06-10T00:41:12.314Z,31,5,1,5,"{""58461"":16,""37963"":16,""4134"":16,""57169"":16,""9002"":16}"
11005,tmall.com,block,2016-06-13T00:30:44.476Z,63,6,1,6,"{""63128"":32,""174"":32,""58461"":32,""4134"":32,""49597"":32,""37963"":32}"
11007,tmall.com,block,2016-06-22T05:01:42.243Z,31,5,1,5,"{""58461"":16,""37963"":16,""4134"":16,""1299"":16,""30083"":16}"
11008,tmall.com,block,2016-06-22T08:45:00.673Z,127,7,1,7,"{""58461"":64,""4134"":64,""3356"":64,""49597"":64,""6459"":64,""37963"":64,""19916"":64}"
11010,tmall.com,block,2016-06-25T06:24:09.055Z,31,5,1,5,"{""17621"":16,""7850"":16,""6939"":16,""4837"":16,""37963"":16}"
11011,tmall.com,block,2016-06-27T02:31:56.380Z,1,6,2,1,"{""2914"":1}"
11012,tmall.com,block,2016-07-03T06:59:13.867Z,1,6,2,1,"{""3356"":1}"
11015,tmall.com,block,2016-07-08T04:29:43.886Z,1,7,2,1,"{""4134"":1}"
11016,tmall.com,block,2016-07-11T05:51:39.165Z,1,6,2,1,"{""3356"":1}"
11020,tmall.com,block,2016-08-05T00:05:34.891Z,1,6,3,1,"{""2914"":1}"
11022,tmall.com,block,2016-08-05T01:03:13.868Z,15,4,1,4,"{""174"":8,""31122"":8,""37963"":8,""4134"":8}"
11024,tmall.com,block,2016-08-23T08:56:15.889Z,7,3,5,3,"{""37963"":4,""5580"":4,""4837"":4}"
11025,tmall.com,block,2016-09-16T05:07:18.046Z,1,6,2,1,"{""17621"":1}"
11027,tmall.com,block,2016-10-16T13:47:06.832Z,3,6,2,2,"{""174"":2,""4134"":2}"
11035,telegraph.co.uk,ttl,2016-05-24T04:29:35.772Z,31,5,1,5,"{""20940"":16,""174"":16,""197648"":16,""35432"":16,""3257"":16}"
11036,telegraph.co.uk,ttl,2016-05-31T04:29:35.772Z,31,5,1,5,"{""20940"":16,""174"":16,""197648"":16,""35432"":16,""3257"":16}"
11037,tmall.com,rst,2016-10-24T05:48:26.307Z,1,7,3,1,"{""2914"":1}"
11040,wordreference.com,ttl,2016-06-07T04:29:35.772Z,31,5,1,5,"{""201011"":16,""1299"":16,""35432"":16,""24940"":16,""197648"":16}"
11043,youm7.com,ttl,2016-06-07T04:29:35.772Z,7,3,1,3,"{""35432"":4,""13335"":4,""197648"":4}"
11046,samsung.com,ttl,2016-08-23T02:50:18.236Z,7,3,1,3,"{""6619"":4,""47447"":4,""3356"":4}"
11047,samsung.com,ttl,2016-06-14T02:53:00.068Z,7,3,1,3,"{""6453"":4,""6619"":4,""15694"":4}"
11049,samsung.com,ttl,2016-06-14T03:07:54.067Z,3,6,2,2,"{""174"":2,""3356"":2}"
11051,samsung.com,ttl,2016-09-27T04:46:23.176Z,7,3,1,3,"{""36351"":4,""6619"":4,""38726"":4}"
11052,weebly.com,ttl,2016-09-27T02:48:35.961Z,127,7,1,7,"{""50673"":64,""6461"":64,""1200"":64,""51430"":64,""24785"":64,""27647"":64,""20562"":64}"
11056,directrev.com,ttl,2016-06-14T02:33:14.214Z,15,4,2,4,"{""54334"":8,""6939"":8,""63008"":8,""16509"":8}"
11058,directrev.com,ttl,2016-07-12T02:33:14.214Z,15,4,1,4,"{""54334"":8,""6939"":8,""63008"":8,""16509"":8}"
11059,directrev.com,ttl,2016-07-19T02:48:35.961Z,31,5,1,5,"{""51430"":16,""174"":16,""50673"":16,""1299"":16,""16509"":16}"
11060,directrev.com,ttl,2016-05-10T02:50:18.236Z,7,3,1,3,"{""47447"":4,""16509"":4,""3356"":4}"
11064,directrev.com,ttl,2016-06-21T02:50:18.236Z,7,3,1,3,"{""47447"":4,""16509"":4,""3356"":4}"
11066,directrev.com,ttl,2016-07-12T02:50:18.236Z,7,3,1,3,"{""47447"":4,""1299"":4,""16509"":4}"
11067,directrev.com,ttl,2016-07-19T02:50:18.236Z,7,3,1,3,"{""47447"":4,""1299"":4,""16509"":4}"
11068,directrev.com,ttl,2016-07-26T02:50:18.236Z,7,3,1,3,"{""47447"":4,""1299"":4,""16509"":4}"
11069,directrev.com,ttl,2016-05-24T02:53:00.068Z,7,3,1,3,"{""1299"":4,""15694"":4,""16509"":4}"
11071,directrev.com,ttl,2016-05-31T03:00:10.533Z,7,3,2,3,"{""40676"":4,""6461"":4,""16509"":4}"
11072,directrev.com,ttl,2016-06-21T03:00:10.533Z,7,3,1,3,"{""40676"":4,""6461"":4,""16509"":4}"
11074,directrev.com,ttl,2016-08-16T03:00:10.533Z,7,3,1,3,"{""40676"":4,""6461"":4,""16509"":4}"
11076,directrev.com,ttl,2016-08-02T03:00:13.557Z,15,4,1,4,"{""2914"":8,""12586"":8,""16509"":8,""3257"":8}"
11077,directrev.com,ttl,2016-05-31T03:16:49.522Z,7,3,1,3,"{""46816"":4,""6939"":4,""16509"":4}"
11078,directrev.com,ttl,2016-05-24T03:22:18.849Z,7,3,1,3,"{""8999"":4,""1299"":4,""16509"":4}"
11079,directrev.com,ttl,2016-05-31T03:22:18.849Z,7,3,2,3,"{""8999"":4,""1299"":4,""16509"":4}"
11081,directrev.com,ttl,2016-06-21T03:22:18.849Z,7,3,1,3,"{""8999"":4,""1299"":4,""16509"":4}"
11082,directrev.com,ttl,2016-07-05T03:22:18.849Z,7,3,1,3,"{""8999"":4,""1299"":4,""16509"":4}"
11083,directrev.com,ttl,2016-07-12T03:22:18.849Z,7,3,1,3,"{""8999"":4,""1299"":4,""16509"":4}"
11084,directrev.com,ttl,2016-07-26T03:22:18.849Z,7,3,1,3,"{""8999"":4,""1299"":4,""16509"":4}"
11085,directrev.com,ttl,2016-05-17T03:22:56.975Z,7,3,1,3,"{""51852"":4,""6762"":4,""16509"":4}"
11086,directrev.com,ttl,2016-06-21T03:22:56.975Z,7,3,1,3,"{""51852"":4,""6762"":4,""16509"":4}"
11087,directrev.com,ttl,2016-05-10T03:31:57.670Z,15,4,1,4,"{""9680"":8,""1299"":8,""3462"":8,""16509"":8}"
11088,directrev.com,ttl,2016-05-24T03:31:57.670Z,15,4,1,4,"{""9680"":8,""1299"":8,""3462"":8,""16509"":8}"
11089,directrev.com,ttl,2016-06-07T03:31:57.670Z,15,4,1,4,"{""9680"":8,""1299"":8,""3462"":8,""16509"":8}"
11090,directrev.com,ttl,2016-06-21T03:31:57.670Z,15,4,1,4,"{""9680"":8,""1299"":8,""3462"":8,""16509"":8}"
11092,directrev.com,ttl,2016-05-31T03:42:45.232Z,7,3,1,3,"{""6461"":4,""20860"":4,""16509"":4}"
11093,directrev.com,ttl,2016-06-21T03:42:45.232Z,7,3,1,3,"{""6461"":4,""20860"":4,""16509"":4}"
11094,directrev.com,ttl,2016-06-28T03:42:45.232Z,7,3,1,3,"{""6461"":4,""20860"":4,""16509"":4}"
11095,directrev.com,ttl,2016-07-05T03:42:45.232Z,7,3,1,3,"{""6461"":4,""20860"":4,""16509"":4}"
11096,directrev.com,ttl,2016-05-10T03:48:38.303Z,31,5,1,5,"{""209"":16,""33438"":16,""4637"":16,""1221"":16,""16509"":16}"
11097,directrev.com,ttl,2016-05-17T03:48:38.303Z,31,5,1,5,"{""209"":16,""33438"":16,""4637"":16,""1221"":16,""16509"":16}"
11098,directrev.com,ttl,2016-05-24T03:48:38.303Z,15,4,1,4,"{""33438"":8,""9299"":8,""1299"":8,""16509"":8}"
11099,directrev.com,ttl,2016-06-07T03:48:38.303Z,117,7,2,7,"{""16509"":64,""1221"":60,""209"":60,""9299"":62,""1299"":62,""4637"":60,""33438"":64}"
11100,directrev.com,ttl,2016-06-14T03:48:38.303Z,117,7,2,7,"{""2914"":62,""1221"":60,""16509"":64,""209"":60,""9299"":62,""4637"":60,""33438"":64}"
11102,directrev.com,ttl,2016-06-28T03:48:38.303Z,15,4,1,4,"{""1273"":8,""33438"":8,""9299"":8,""16509"":8}"
11103,directrev.com,ttl,2016-07-05T03:48:38.303Z,31,5,1,5,"{""209"":16,""33438"":16,""4637"":16,""1221"":16,""16509"":16}"
11104,directrev.com,ttl,2016-07-19T03:48:38.303Z,31,5,1,5,"{""209"":16,""33438"":16,""4637"":16,""1221"":16,""16509"":16}"
11106,directrev.com,ttl,2016-05-31T03:55:46.318Z,7,3,1,3,"{""3223"":4,""6762"":4,""16509"":4}"
11108,directrev.com,ttl,2016-06-21T03:55:46.318Z,7,3,1,3,"{""3223"":4,""6762"":4,""16509"":4}"
11109,directrev.com,ttl,2016-05-17T04:09:47.222Z,7,3,1,3,"{""3356"":4,""49367"":4,""16509"":4}"
11110,directrev.com,ttl,2016-05-24T04:09:47.222Z,7,3,1,3,"{""3356"":4,""49367"":4,""16509"":4}"
11111,directrev.com,ttl,2016-06-07T04:09:47.222Z,7,3,1,3,"{""3356"":4,""49367"":4,""16509"":4}"
11112,directrev.com,ttl,2016-06-07T04:15:14.210Z,15,4,1,4,"{""199558"":8,""6939"":8,""16509"":8,""2588"":8}"
11113,directrev.com,ttl,2016-05-24T04:29:35.772Z,15,4,1,4,"{""1299"":8,""35432"":8,""16509"":8,""197648"":8}"
11114,directrev.com,ttl,2016-06-28T04:29:35.772Z,15,4,1,4,"{""8544"":8,""1299"":8,""16509"":8,""197648"":8}"
11115,directrev.com,ttl,2016-05-24T04:36:35.964Z,7,3,1,3,"{""32475"":4,""3356"":4,""16509"":4}"
11116,directrev.com,ttl,2016-06-07T04:36:35.964Z,1,5,2,1,"{""3356"":1}"
11117,directrev.com,ttl,2016-07-12T04:36:35.964Z,7,3,1,3,"{""32475"":4,""3356"":4,""16509"":4}"
11118,directrev.com,ttl,2016-08-02T04:36:35.964Z,7,3,1,3,"{""32475"":4,""3356"":4,""16509"":4}"
11119,directrev.com,ttl,2016-05-10T04:46:23.176Z,1,4,2,1,"{""3491"":1}"
11120,directrev.com,ttl,2016-05-24T04:46:23.176Z,1,4,2,1,"{""3491"":1}"
11126,directrev.com,ttl,2016-07-12T04:46:23.176Z,1,7,3,1,"{""2914"":1}"
11127,directrev.com,ttl,2016-07-19T04:46:23.176Z,7,7,3,4,"{""209"":4,""4637"":4,""2914"":7,""1221"":4}"
11128,directrev.com,ttl,2016-09-13T04:46:23.176Z,7,3,1,3,"{""36351"":4,""16509"":4,""3491"":4}"
11129,directrev.com,ttl,2016-09-27T04:46:23.176Z,7,3,1,3,"{""36351"":4,""16509"":4,""3491"":4}"
11130,directrev.com,ttl,2016-10-04T04:46:23.176Z,7,3,1,3,"{""36351"":4,""16509"":4,""3491"":4}"
11133,directrev.com,ttl,2016-08-16T04:54:48.978Z,7,3,1,3,"{""3356"":4,""29073"":4,""16509"":4}"
11134,directrev.com,ttl,2016-08-30T04:54:48.978Z,7,3,1,3,"{""3356"":4,""29073"":4,""16509"":4}"
11135,directrev.com,ttl,2016-05-24T05:07:47.894Z,7,3,1,3,"{""20521"":4,""3356"":4,""16509"":4}"
11136,directrev.com,ttl,2016-05-10T05:47:56.508Z,15,4,1,4,"{""133752"":8,""6453"":8,""2914"":8,""16509"":8}"
11137,directrev.com,ttl,2016-05-17T05:47:56.508Z,15,4,1,4,"{""133752"":8,""6453"":8,""2914"":8,""16509"":8}"
11138,directrev.com,ttl,2016-05-24T05:47:56.508Z,15,4,1,4,"{""133752"":8,""6453"":8,""2914"":8,""16509"":8}"
11139,directrev.com,ttl,2016-05-31T05:47:56.508Z,15,4,1,4,"{""133752"":8,""6453"":8,""2914"":8,""16509"":8}"
11140,directrev.com,ttl,2016-06-07T05:47:56.508Z,15,4,1,4,"{""133752"":8,""6453"":8,""2914"":8,""16509"":8}"
11141,directrev.com,ttl,2016-06-21T05:47:56.508Z,15,4,1,4,"{""133752"":8,""6453"":8,""2914"":8,""16509"":8}"
11142,directrev.com,ttl,2016-06-07T06:03:09.869Z,15,4,1,4,"{""6461"":8,""20860"":8,""16509"":8,""35662"":8}"
11143,directrev.com,ttl,2016-06-07T06:41:06.383Z,15,4,1,4,"{""209"":8,""36352"":8,""2828"":8,""16509"":8}"
11144,directrev.com,ttl,2016-07-05T06:41:06.383Z,15,4,1,4,"{""209"":8,""36352"":8,""2828"":8,""16509"":8}"
11145,directrev.com,ttl,2016-05-10T07:02:28.447Z,7,3,1,3,"{""43289"":4,""16509"":4,""8928"":4}"
11147,directrev.com,ttl,2016-06-07T07:02:28.447Z,7,3,1,3,"{""43289"":4,""2914"":4,""16509"":4}"
11148,directrev.com,ttl,2016-06-21T07:02:28.447Z,1,4,2,1,"{""2914"":1}"
11149,directrev.com,ttl,2016-06-28T07:02:28.447Z,7,3,1,3,"{""43289"":4,""2914"":4,""16509"":4}"
11150,directrev.com,ttl,2016-07-05T07:02:28.447Z,7,3,1,3,"{""43289"":4,""2914"":4,""16509"":4}"
11151,directrev.com,ttl,2016-09-20T07:02:28.447Z,7,3,1,3,"{""43289"":4,""16509"":4,""8928"":4}"
11152,directrev.com,ttl,2016-05-10T07:11:49.553Z,7,3,1,3,"{""6461"":4,""15003"":4,""16509"":4}"
11153,directrev.com,ttl,2016-05-24T07:11:49.553Z,7,3,1,3,"{""6461"":4,""15003"":4,""16509"":4}"
11154,directrev.com,ttl,2016-05-10T07:26:31.798Z,15,4,1,4,"{""6830"":8,""2914"":8,""1200"":8,""16509"":8}"
11157,directrev.com,ttl,2016-06-21T07:26:31.798Z,15,4,1,4,"{""6830"":8,""2914"":8,""1200"":8,""16509"":8}"
11158,directrev.com,ttl,2016-05-17T08:01:13.414Z,15,4,1,4,"{""63213"":8,""174"":8,""2914"":8,""16509"":8}"
11159,directrev.com,ttl,2016-06-21T08:01:13.414Z,15,4,1,4,"{""63213"":8,""174"":8,""2914"":8,""16509"":8}"
11160,directrev.com,ttl,2016-05-17T08:16:18.489Z,7,3,1,3,"{""47869"":4,""2914"":4,""16509"":4}"
11161,directrev.com,ttl,2016-06-14T08:16:18.489Z,7,3,1,3,"{""47869"":4,""2914"":4,""16509"":4}"
11162,directrev.com,ttl,2016-05-10T08:54:17.258Z,7,3,1,3,"{""132919"":4,""1299"":4,""16509"":4}"
11165,directrev.com,ttl,2016-07-19T00:00:26.926Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
11166,directrev.com,ttl,2016-06-07T00:10:30.321Z,1,5,2,1,"{""209"":1}"
11169,directrev.com,ttl,2016-05-31T00:16:19.848Z,1,4,2,1,"{""3356"":1}"
11170,directrev.com,ttl,2016-06-07T00:16:19.848Z,7,3,1,3,"{""201011"":4,""3356"":4,""16509"":4}"
11171,directrev.com,ttl,2016-06-14T00:16:19.848Z,7,3,1,3,"{""201011"":4,""3356"":4,""16509"":4}"
11173,directrev.com,ttl,2016-06-28T00:16:19.848Z,13,4,2,4,"{""201011"":8,""3356"":7,""1299"":7,""16509"":8}"
11174,directrev.com,ttl,2016-07-19T00:16:19.848Z,7,3,1,3,"{""201011"":4,""3356"":4,""16509"":4}"
11175,directrev.com,ttl,2016-06-14T00:24:10.294Z,63,6,1,6,"{""5391"":32,""16509"":32,""21183"":32,""197706"":32,""6762"":32,""8585"":32}"
11176,directrev.com,ttl,2016-06-28T00:24:10.294Z,63,6,1,6,"{""5391"":32,""16509"":32,""21183"":32,""197706"":32,""6762"":32,""8585"":32}"
11178,directrev.com,ttl,2016-08-09T00:24:10.294Z,63,6,1,6,"{""5391"":32,""16509"":32,""21183"":32,""197706"":32,""6762"":32,""8585"":32}"
11179,directrev.com,ttl,2016-09-06T00:24:10.294Z,63,6,1,6,"{""5391"":32,""16509"":32,""21183"":32,""197706"":32,""6762"":32,""8585"":32}"
11180,directrev.com,ttl,2016-05-31T00:59:28.316Z,31,5,1,5,"{""209"":16,""53087"":16,""53055"":16,""3549"":16,""16509"":16}"
11181,directrev.com,ttl,2016-06-21T01:00:01.723Z,15,4,1,4,"{""201011"":8,""3356"":8,""33891"":8,""16509"":8}"
11182,directrev.com,ttl,2016-05-31T02:05:58.592Z,15,4,1,4,"{""199267"":8,""8551"":8,""16509"":8,""3356"":8}"
11185,directrev.com,ttl,2016-07-26T02:07:21.021Z,7,3,1,3,"{""3356"":4,""39122"":4,""16509"":4}"
11186,directrev.com,ttl,2016-08-02T02:07:21.021Z,7,3,1,3,"{""3356"":4,""39122"":4,""16509"":4}"
11187,directrev.com,ttl,2016-06-07T02:25:36.405Z,1,4,2,1,"{""3491"":1}"
11188,directrev.com,ttl,2016-06-21T02:25:36.405Z,1,4,2,1,"{""3491"":1}"
11190,directrev.com,ttl,2016-07-12T02:25:36.405Z,1,4,2,1,"{""19151"":1}"
11191,directrev.com,ttl,2016-07-19T02:25:36.405Z,1,4,2,1,"{""19151"":1}"
11192,directrev.com,ttl,2016-05-31T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""16509"":4}"
11195,directrev.com,ttl,2016-06-07T02:41:41.940Z,7,3,1,3,"{""7552"":4,""16509"":4,""3491"":4}"
11197,directrev.com,ttl,2016-06-07T02:51:17.543Z,2,5,4,2,"{""2914"":1,""3491"":2}"
11200,directrev.com,ttl,2016-06-28T02:51:17.543Z,26,5,4,5,"{""3356"":14,""2914"":13,""38001"":16,""16509"":16,""3491"":14}"
11204,directrev.com,ttl,2016-07-26T02:51:17.543Z,7,3,1,3,"{""38001"":4,""16509"":4,""3491"":4}"
11205,directrev.com,ttl,2016-08-02T02:51:17.543Z,7,3,1,3,"{""38001"":4,""16509"":4,""3491"":4}"
11206,directrev.com,ttl,2016-08-16T02:51:17.543Z,7,3,1,3,"{""38001"":4,""16509"":4,""3491"":4}"
11208,directrev.com,ttl,2016-09-06T02:51:17.543Z,7,3,1,3,"{""38001"":4,""16509"":4,""3491"":4}"
11212,directrev.com,ttl,2016-10-04T02:51:17.543Z,7,3,1,3,"{""38001"":4,""16509"":4,""3491"":4}"
11213,directrev.com,ttl,2016-10-11T02:51:17.543Z,7,3,1,3,"{""38001"":4,""16509"":4,""3491"":4}"
11214,directrev.com,ttl,2016-10-18T02:51:17.543Z,7,3,1,3,"{""38001"":4,""16509"":4,""3491"":4}"
11215,directrev.com,ttl,2016-10-25T02:51:17.543Z,7,3,2,3,"{""38001"":4,""16509"":4,""3491"":4}"
11216,directrev.com,ttl,2016-05-31T03:15:54.157Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""16509"":8}"
11217,directrev.com,ttl,2016-06-28T03:15:54.157Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""16509"":8}"
11218,directrev.com,ttl,2016-07-05T03:15:54.157Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""16509"":8}"
11219,directrev.com,ttl,2016-08-23T03:15:54.157Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""16509"":8}"
11220,directrev.com,ttl,2016-08-30T03:15:54.157Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""16509"":8}"
11221,directrev.com,ttl,2016-10-25T03:15:54.157Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""16509"":8}"
11222,directrev.com,ttl,2016-11-15T03:15:54.157Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""16509"":8}"
11223,directrev.com,ttl,2016-07-05T03:50:33.074Z,7,3,1,3,"{""24971"":4,""1299"":4,""16509"":4}"
11224,directrev.com,ttl,2016-05-31T04:23:53.734Z,7,3,1,3,"{""6461"":4,""16509"":4,""30496"":4}"
11225,directrev.com,ttl,2016-06-14T04:23:53.734Z,7,3,1,3,"{""6461"":4,""16509"":4,""30496"":4}"
11226,directrev.com,ttl,2016-06-21T04:23:53.734Z,7,3,1,3,"{""6461"":4,""16509"":4,""30496"":4}"
11227,directrev.com,ttl,2016-07-19T04:37:23.782Z,7,3,1,3,"{""12321"":4,""3356"":4,""16509"":4}"
11228,directrev.com,ttl,2016-05-31T04:40:44.259Z,15,4,1,4,"{""200761"":8,""12874"":8,""1299"":8,""16509"":8}"
11230,directrev.com,ttl,2016-06-21T04:40:44.259Z,1,5,2,1,"{""1299"":1}"
11231,directrev.com,ttl,2016-06-28T04:40:44.259Z,15,4,1,4,"{""200761"":8,""12874"":8,""1299"":8,""16509"":8}"
11232,directrev.com,ttl,2016-06-14T05:19:19.389Z,15,4,1,4,"{""6939"":8,""36114"":8,""53340"":8,""16509"":8}"
11234,directrev.com,ttl,2016-07-19T05:50:47.767Z,15,4,1,4,"{""201011"":8,""1299"":8,""24940"":8,""16509"":8}"
11235,directrev.com,ttl,2016-06-07T06:05:18.420Z,15,4,1,4,"{""28877"":8,""197133"":8,""1299"":8,""16509"":8}"
11237,directrev.com,ttl,2016-06-14T07:38:59.926Z,7,3,1,3,"{""3356"":4,""31122"":4,""16509"":4}"
11238,directrev.com,ttl,2016-06-07T07:57:58.364Z,7,3,1,3,"{""42473"":4,""1299"":4,""16509"":4}"
11239,directrev.com,ttl,2016-06-21T08:04:20.303Z,7,3,1,3,"{""1299"":4,""9009"":4,""16509"":4}"
11240,directrev.com,ttl,2016-07-19T08:04:20.303Z,7,3,1,3,"{""1299"":4,""9009"":4,""16509"":4}"
11241,directrev.com,ttl,2016-08-16T08:04:20.303Z,7,3,1,3,"{""1299"":4,""9009"":4,""16509"":4}"
11242,directrev.com,ttl,2016-09-06T08:04:20.303Z,7,3,1,3,"{""1299"":4,""9009"":4,""16509"":4}"
11243,directrev.com,ttl,2016-06-07T08:24:08.046Z,7,3,1,3,"{""6461"":4,""13739"":4,""16509"":4}"
11245,directrev.com,ttl,2016-06-07T10:31:36.017Z,31,5,1,5,"{""51975"":16,""34426"":16,""35753"":16,""16509"":16,""8966"":16}"
11246,directrev.com,ttl,2016-06-14T10:31:36.017Z,31,5,1,5,"{""51975"":16,""34426"":16,""35753"":16,""16509"":16,""8966"":16}"
11247,directrev.com,ttl,2016-06-21T10:31:36.017Z,31,5,1,5,"{""51975"":16,""34426"":16,""35753"":16,""16509"":16,""8966"":16}"
11248,directrev.com,ttl,2016-07-05T10:31:36.017Z,31,5,1,5,"{""51975"":16,""34426"":16,""35753"":16,""16509"":16,""8966"":16}"
11249,directrev.com,ttl,2016-06-04T06:03:56.932Z,15,4,1,4,"{""55720"":8,""24218"":8,""24482"":8,""16509"":8}"
11250,directrev.com,ttl,2016-06-04T06:13:42.838Z,15,4,1,4,"{""10026"":8,""45634"":8,""16509"":8,""17547"":8}"
11251,directrev.com,ttl,2016-06-11T06:13:42.838Z,15,4,1,4,"{""10026"":8,""45634"":8,""16509"":8,""17547"":8}"
11253,directrev.com,ttl,2016-06-25T06:27:03.889Z,7,3,1,3,"{""1299"":4,""35432"":4,""16509"":4}"
11254,directrev.com,ttl,2016-06-04T07:34:14.350Z,31,5,1,5,"{""27956"":16,""3356"":16,""1299"":16,""16509"":16,""11556"":16}"
11255,samsung.com,ttl,2016-07-12T05:14:44.659Z,15,4,1,4,"{""59564"":8,""6619"":8,""3786"":8,""9002"":8}"
11257,samsung.com,ttl,2016-06-14T00:10:30.321Z,15,4,1,4,"{""53889"":8,""6453"":8,""6619"":8,""3257"":8}"
11258,samsung.com,ttl,2016-06-21T00:10:30.321Z,15,4,1,4,"{""53889"":8,""6453"":8,""6619"":8,""3257"":8}"
11261,samsung.com,ttl,2016-08-16T00:27:32.161Z,7,3,1,3,"{""38726"":4,""6619"":4,""38001"":4}"
11264,samsung.com,ttl,2016-06-14T02:05:36.597Z,31,5,1,5,"{""9186"":16,""5626"":16,""6453"":16,""6619"":16,""13156"":16}"
11266,samsung.com,ttl,2016-08-09T03:02:27.136Z,7,3,1,3,"{""6619"":4,""2914"":4,""55720"":4}"
11267,samsung.com,ttl,2016-06-07T03:02:52.557Z,7,3,1,3,"{""6619"":4,""3356"":4,""30693"":4}"
11268,samsung.com,ttl,2016-05-31T04:11:46.454Z,15,4,1,4,"{""6619"":8,""6939"":8,""36114"":8,""53340"":8}"
11270,samsung.com,ttl,2016-07-09T08:23:53.875Z,15,4,1,4,"{""7643"":8,""45899"":8,""6619"":8,""2914"":8}"
11271,weebly.com,ttl,2016-07-05T04:12:07.695Z,15,4,1,4,"{""8544"":8,""27647"":8,""1299"":8,""197648"":8}"
11277,olx.pl,ttl,2016-05-31T02:50:18.236Z,7,3,1,3,"{""42656"":4,""24724"":4,""47447"":4}"
11283,olx.pl,ttl,2016-05-10T03:45:32.548Z,15,4,1,4,"{""42656"":8,""29889"":8,""33695"":8,""3356"":8}"
11284,olx.pl,ttl,2016-05-31T04:02:35.016Z,7,3,1,3,"{""42656"":4,""42831"":4,""3356"":4}"
11285,olx.pl,ttl,2016-07-12T04:02:35.016Z,7,3,1,3,"{""42656"":4,""42831"":4,""3356"":4}"
11286,olx.pl,ttl,2016-05-24T04:09:47.222Z,7,3,1,3,"{""42656"":4,""3356"":4,""49367"":4}"
11289,olx.pl,ttl,2016-05-31T04:57:43.552Z,31,5,2,5,"{""42656"":16,""24724"":16,""50300"":16,""1200"":16,""62217"":16}"
11290,olx.pl,ttl,2016-06-07T04:57:43.552Z,31,5,1,5,"{""42656"":16,""24724"":16,""50300"":16,""1200"":16,""62217"":16}"
11291,olx.pl,ttl,2016-06-14T04:57:43.552Z,31,5,1,5,"{""42656"":16,""24724"":16,""50300"":16,""1200"":16,""62217"":16}"
11293,olx.pl,ttl,2016-08-30T06:03:09.869Z,15,4,1,4,"{""42656"":8,""174"":8,""20860"":8,""35662"":8}"
11294,olx.pl,ttl,2016-05-10T07:00:43.787Z,15,4,1,4,"{""42656"":8,""24768"":8,""3356"":8,""6453"":8}"
11295,olx.pl,ttl,2016-06-07T07:14:46.351Z,15,4,1,4,"{""42656"":8,""6830"":8,""1299"":8,""30900"":8}"
11296,olx.pl,ttl,2016-06-21T07:26:31.798Z,7,3,1,3,"{""42656"":4,""6830"":4,""3356"":4}"
11297,olx.pl,ttl,2016-05-17T08:02:19.722Z,15,4,1,4,"{""42656"":8,""174"":8,""38001"":8,""3491"":8}"
11298,olx.pl,ttl,2016-05-31T08:02:19.722Z,3,5,2,2,"{""174"":2,""3491"":2}"
11299,olx.pl,ttl,2016-07-12T08:02:19.722Z,1,8,4,1,"{""6453"":1}"
11300,ifeng.com,ttl,2016-07-26T03:10:35.342Z,7,3,1,3,"{""174"":4,""4134"":4,""20853"":4}"
11301,ifeng.com,ttl,2016-08-16T00:27:30.620Z,15,4,1,4,"{""174"":8,""4134"":8,""29073"":8,""23650"":8}"
11302,ifeng.com,ttl,2016-08-16T02:57:55.359Z,30,5,2,5,"{""9929"":16,""6453"":16,""701"":15,""12880"":16,""51026"":16}"
11303,directrev.com,ttl,2016-06-04T09:29:20.886Z,7,3,1,3,"{""16637"":4,""3356"":4,""16509"":4}"
11304,directrev.com,ttl,2016-06-11T09:29:20.886Z,7,3,1,3,"{""16637"":4,""3356"":4,""16509"":4}"
11306,directrev.com,ttl,2016-06-25T09:29:20.886Z,7,3,1,3,"{""16637"":4,""3356"":4,""16509"":4}"
11308,directrev.com,ttl,2016-07-03T00:27:59.578Z,15,4,1,4,"{""6663"":8,""3356"":8,""201924"":8,""16509"":8}"
11309,directrev.com,ttl,2016-10-20T13:03:59.695Z,15,4,1,4,"{""39324"":8,""3356"":8,""16509"":8,""47605"":8}"
11310,directrev.com,ttl,2016-12-11T00:29:17.007Z,15,4,1,4,"{""35699"":8,""59432"":8,""2914"":8,""16509"":8}"
11311,directrev.com,seq,2016-06-07T02:05:58.592Z,3,6,2,2,"{""2914"":2,""3257"":2}"
11316,directrev.com,seq,2016-07-19T07:26:31.798Z,1,5,2,1,"{""3257"":1}"
11331,macys.com,ttl,2016-08-11T21:38:11.920Z,231,8,3,8,"{""5580"":117,""51026"":128,""20940"":120,""6762"":124,""12880"":128,""3320"":121,""6453"":118,""9002"":118}"
11332,macys.com,ttl,2016-08-18T21:38:11.920Z,239,8,3,8,"{""2914"":122,""51026"":128,""20940"":128,""6762"":122,""12880"":128,""6453"":124,""1299"":121,""9002"":121}"
11333,macys.com,seq,2016-06-07T04:29:35.772Z,1,8,3,1,"{""8544"":1}"
11334,weebly.com,ttl,2016-06-21T08:50:04.417Z,7,3,1,3,"{""42708"":4,""1299"":4,""27647"":4}"
11335,weebly.com,ttl,2016-07-28T03:36:27.319Z,61,6,2,6,"{""51026"":32,""6762"":31,""12880"":32,""6453"":31,""1299"":32,""27647"":32}"
11336,weebly.com,ttl,2016-08-04T03:36:27.319Z,31,5,1,5,"{""51026"":16,""27647"":16,""1299"":16,""12880"":16,""6762"":16}"
11337,weebly.com,ttl,2016-08-11T03:36:27.319Z,61,6,2,6,"{""51026"":32,""6762"":31,""12880"":32,""6453"":31,""1299"":32,""27647"":32}"
11338,weebly.com,ttl,2016-12-18T22:45:17.928Z,7,3,1,3,"{""6461"":4,""27647"":4,""5413"":4}"
11339,olx.pl,ttl,2016-07-05T00:00:25.097Z,15,4,1,4,"{""42656"":8,""36352"":8,""1299"":8,""55286"":8}"
11340,olx.pl,ttl,2016-07-12T00:00:25.097Z,1,5,2,1,"{""55002"":1}"
11343,olx.pl,ttl,2016-06-07T02:05:36.597Z,63,6,1,6,"{""13156"":32,""5626"":32,""6453"":32,""42656"":32,""9186"":32,""3356"":32}"
11345,olx.pl,ttl,2016-06-07T03:02:52.557Z,7,3,1,3,"{""42656"":4,""3356"":4,""30693"":4}"
11347,olx.pl,ttl,2016-05-31T04:22:27.846Z,1,4,2,1,"{""6503"":1}"
11348,olx.pl,ttl,2016-06-07T04:40:44.259Z,15,4,1,4,"{""200761"":8,""42656"":8,""12874"":8,""1299"":8}"
11349,olx.pl,ttl,2016-06-13T05:56:05.821Z,7,3,1,3,"{""42656"":4,""43289"":4,""3356"":4}"
11350,olx.pl,ttl,2016-07-18T05:56:05.821Z,7,3,1,3,"{""42656"":4,""174"":4,""43289"":4}"
11351,olx.pl,ttl,2016-07-22T02:40:17.006Z,15,4,1,4,"{""42656"":8,""24724"":8,""47872"":8,""3327"":8}"
11352,olx.pl,ttl,2016-07-22T03:37:06.627Z,31,5,1,5,"{""59564"":16,""42656"":16,""24724"":16,""35297"":16,""47872"":16}"
11354,olx.pl,ttl,2016-07-29T08:58:56.530Z,63,6,1,6,"{""47872"":32,""43727"":32,""39819"":32,""42656"":32,""24724"":32,""29061"":32}"
11355,olx.pl,block,2016-06-28T04:09:47.222Z,7,3,1,3,"{""42656"":4,""3356"":4,""49367"":4}"
11356,olx.pl,dns,2016-07-20T21:38:08.952Z,1,8,4,1,"{""51026"":1}"
11357,olx.pl,rst,2016-08-09T04:22:27.846Z,1,4,2,1,"{""6503"":1}"
11363,directrev.com,rst,2016-07-26T00:59:28.316Z,3,7,2,2,"{""209"":2,""3549"":2}"
11364,directrev.com,rst,2016-08-02T02:41:41.940Z,1,4,2,1,"{""3491"":1}"
11366,directrev.com,rst,2016-10-25T05:50:47.767Z,57,6,2,6,"{""2914"":30,""16509"":32,""24940"":32,""3257"":30,""1299"":30,""201011"":30}"
11367,directrev.com,rst,2016-11-15T03:50:33.074Z,7,3,1,3,"{""24971"":4,""1299"":4,""16509"":4}"
11368,directrev.com,rst,2017-01-24T03:22:56.975Z,1,7,3,1,"{""6762"":1}"
11369,directrev.com,rst,2017-01-24T04:37:23.782Z,7,3,1,3,"{""12321"":4,""3356"":4,""16509"":4}"
11370,youm7.com,rst,2016-08-16T04:29:35.772Z,27,5,2,5,"{""8544"":14,""1299"":14,""13335"":16,""35432"":15,""197648"":16}"
11371,google.com.au,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
11372,pixnet.net,ttl,2016-07-28T03:36:27.319Z,31,5,1,5,"{""51026"":16,""9924"":16,""6762"":16,""12880"":16,""3491"":16}"
11373,pixnet.net,ttl,2016-08-04T03:36:27.319Z,31,5,1,5,"{""51026"":16,""9924"":16,""6762"":16,""12880"":16,""3491"":16}"
11374,pixnet.net,ttl,2016-08-11T03:36:27.319Z,31,5,1,5,"{""51026"":16,""9924"":16,""6762"":16,""12880"":16,""3491"":16}"
11375,pixnet.net,ttl,2016-08-18T03:36:27.319Z,31,5,1,5,"{""51026"":16,""9924"":16,""6762"":16,""12880"":16,""3491"":16}"
11376,weebly.com,rst,2016-08-23T04:12:07.695Z,1,5,2,1,"{""8544"":1}"
11377,samsung.com,rst,2016-11-26T08:23:53.875Z,15,4,1,4,"{""7643"":8,""45899"":8,""6619"":8,""2914"":8}"
11378,bhaskar.com,ttl,2016-05-10T04:29:35.772Z,31,5,1,5,"{""20940"":16,""174"":16,""35432"":16,""5580"":16,""197648"":16}"
11381,google.de,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
11383,yelp.com,seq,2016-12-20T02:48:35.961Z,15,4,1,4,"{""51430"":8,""50673"":8,""1200"":8,""13335"":8}"
11384,stackoverflow.com,seq,2016-07-29T03:58:38.529Z,7,3,1,3,"{""1299"":4,""36884"":4,""54113"":4}"
11385,yelp.com,block,2016-08-23T11:06:59.084Z,1,4,2,1,"{""174"":1}"
11386,gmx.net,ttl,2016-07-28T03:36:27.319Z,61,6,2,6,"{""51026"":32,""6762"":31,""12880"":32,""6453"":31,""1299"":32,""8560"":32}"
11387,gmx.net,ttl,2016-08-04T03:36:27.319Z,31,5,1,5,"{""51026"":16,""1299"":16,""6762"":16,""12880"":16,""8560"":16}"
11388,gmx.net,ttl,2016-08-11T03:36:27.319Z,31,5,1,5,"{""51026"":16,""6453"":16,""1299"":16,""12880"":16,""8560"":16}"
11389,naukri.com,ttl,2016-05-24T04:29:35.772Z,31,5,1,5,"{""38895"":16,""6453"":16,""174"":16,""35432"":16,""197648"":16}"
11390,amazon.co.jp,ttl,2016-06-10T05:04:50.604Z,15,4,1,4,"{""1299"":8,""35432"":8,""16509"":8,""197648"":8}"
11391,amazon.co.jp,ttl,2016-06-17T05:04:50.604Z,15,4,1,4,"{""1299"":8,""35432"":8,""16509"":8,""197648"":8}"
11394,amazon.co.jp,ttl,2016-08-01T05:24:38.764Z,15,4,1,4,"{""201011"":8,""1299"":8,""51852"":8,""16509"":8}"
11395,amazon.co.jp,ttl,2016-09-26T17:52:33.359Z,63,6,1,6,"{""16509"":32,""45177"":32,""2764"":32,""9942"":32,""2828"":32,""7545"":32}"
11397,amazon.co.jp,rst,2016-07-08T05:04:50.604Z,1,5,2,1,"{""35432"":1}"
11399,wittyfeed.com,ttl,2016-05-24T04:29:35.772Z,7,3,1,3,"{""35432"":4,""13335"":4,""197648"":4}"
11405,reddit.com,ttl,2016-06-14T04:29:35.772Z,7,3,1,3,"{""35432"":4,""13335"":4,""197648"":4}"
11406,thesportbible.com,ttl,2016-06-28T04:29:35.772Z,15,4,1,4,"{""8544"":8,""1299"":8,""13335"":8,""197648"":8}"
11407,wittyfeed.com,seq,2016-06-28T03:02:52.557Z,1,4,2,1,"{""6939"":1}"
11408,wittyfeed.com,seq,2016-08-30T04:47:12.648Z,3,5,2,2,"{""19531"":2,""19844"":2}"
11409,wittyfeed.com,seq,2016-12-06T06:03:09.869Z,7,3,1,3,"{""20860"":4,""13335"":4,""35662"":4}"
11410,wittyfeed.com,seq,2016-12-13T03:07:54.067Z,7,3,1,3,"{""8999"":4,""1299"":4,""13335"":4}"
11411,wittyfeed.com,block,2016-06-28T09:57:29.483Z,7,3,1,3,"{""201011"":4,""51191"":4,""13335"":4}"
11412,mega.nz,ttl,2016-05-10T02:25:53.611Z,7,3,1,3,"{""9498"":4,""174"":4,""33480"":4}"
11413,mega.nz,ttl,2016-05-17T02:25:53.611Z,7,3,1,3,"{""9498"":4,""174"":4,""33480"":4}"
11414,mega.nz,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""174"":4,""35432"":4,""197648"":4}"
11415,mega.nz,ttl,2016-05-15T01:24:55.525Z,30,5,2,5,"{""29049"":16,""174"":16,""6762"":15,""12880"":16,""16322"":16}"
11417,wittyfeed.com,rst,2016-08-30T04:29:35.772Z,1,5,2,1,"{""35432"":1}"
11418,1688.com,ttl,2016-06-14T02:41:11.754Z,31,5,1,5,"{""174"":16,""37963"":16,""58461"":16,""4134"":16,""49597"":16}"
11419,1688.com,ttl,2016-06-28T04:57:43.552Z,31,5,1,5,"{""2914"":16,""37963"":16,""4134"":16,""50300"":16,""62217"":16}"
11421,1688.com,ttl,2016-06-28T00:35:28.119Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
11422,1688.com,ttl,2016-07-12T00:35:28.119Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
11425,1688.com,ttl,2016-06-21T07:30:15.389Z,31,5,1,5,"{""174"":16,""37963"":16,""4134"":16,""20860"":16,""35662"":16}"
11426,1688.com,ttl,2016-10-05T00:19:22.947Z,7,3,1,3,"{""37963"":4,""4134"":4,""4766"":4}"
11427,1688.com,ttl,2016-10-12T00:19:22.947Z,7,3,1,3,"{""37963"":4,""4134"":4,""4766"":4}"
11428,1688.com,ttl,2017-01-18T00:19:22.947Z,7,3,1,3,"{""37963"":4,""4134"":4,""4766"":4}"
11429,1688.com,ttl,2016-07-09T05:00:19.397Z,15,4,1,4,"{""2914"":8,""37963"":8,""4134"":8,""51852"":8}"
11430,1688.com,ttl,2016-07-17T01:42:51.863Z,15,4,1,4,"{""32475"":8,""37963"":8,""4134"":8,""3356"":8}"
11431,1688.com,ttl,2016-06-26T02:15:01.385Z,31,5,1,5,"{""28717"":16,""31027"":16,""37963"":16,""4134"":16,""3356"":16}"
11432,mega.nz,ttl,2016-05-31T03:18:37.599Z,7,3,1,3,"{""9498"":4,""174"":4,""56202"":4}"
11433,mega.nz,ttl,2016-06-07T03:18:37.599Z,7,3,1,3,"{""9498"":4,""174"":4,""56202"":4}"
11435,mega.nz,ttl,2016-06-21T03:18:37.599Z,7,3,1,3,"{""9498"":4,""174"":4,""56202"":4}"
11436,mega.nz,ttl,2016-06-28T03:18:37.599Z,7,3,1,3,"{""9498"":4,""174"":4,""56202"":4}"
11437,mega.nz,ttl,2016-06-17T05:31:36.210Z,7,3,1,3,"{""48434"":4,""174"":4,""6736"":4}"
11438,mega.nz,ttl,2016-06-24T05:31:36.210Z,7,3,1,3,"{""48434"":4,""174"":4,""6736"":4}"
11439,mega.nz,ttl,2016-08-10T20:37:09.517Z,30,5,2,5,"{""6453"":15,""174"":16,""6762"":16,""12880"":16,""51026"":16}"
11440,mega.nz,ttl,2016-08-17T20:37:09.517Z,15,4,1,4,"{""174"":8,""6762"":8,""12880"":8,""51026"":8}"
11441,mega.nz,seq,2016-05-22T01:24:55.525Z,1,6,3,1,"{""51026"":1}"
11442,mega.nz,seq,2016-05-24T02:25:53.611Z,7,3,1,3,"{""9498"":4,""174"":4,""33480"":4}"
11444,mega.nz,seq,2016-07-12T03:18:37.599Z,7,3,1,3,"{""9498"":4,""174"":4,""56202"":4}"
11445,mega.nz,block,2016-05-29T01:24:55.525Z,1,6,3,1,"{""29049"":1}"
11446,reddit.com,dns,2016-05-26T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
11447,reddit.com,dns,2016-06-02T22:03:19.913Z,31,5,1,5,"{""12880"":16,""29049"":16,""6762"":16,""13335"":16,""16322"":16}"
11448,reddit.com,dns,2016-06-09T22:03:19.913Z,31,5,1,5,"{""12880"":16,""6453"":16,""16322"":16,""13335"":16,""29049"":16}"
11449,reddit.com,dns,2016-06-16T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
11450,reddit.com,dns,2016-06-23T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
11451,reddit.com,dns,2016-06-30T22:03:19.913Z,29,5,3,5,"{""12880"":16,""6453"":15,""16322"":16,""13335"":16,""6762"":15}"
11452,reddit.com,dns,2016-07-07T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
11453,reddit.com,dns,2016-07-14T22:03:19.913Z,29,5,2,5,"{""12880"":16,""6453"":15,""16322"":16,""13335"":16,""6762"":15}"
11454,reddit.com,dns,2016-07-21T22:03:19.913Z,29,5,2,5,"{""12880"":16,""6453"":15,""16322"":16,""13335"":16,""6762"":15}"
11455,reddit.com,dns,2016-07-28T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
11456,reddit.com,dns,2016-08-04T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
11457,reddit.com,dns,2016-08-11T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
11458,reddit.com,dns,2016-08-18T22:03:19.913Z,30,5,2,5,"{""12880"":16,""6453"":16,""16322"":16,""13335"":16,""6762"":15}"
11459,reddit.com,dns,2016-08-25T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
11460,reddit.com,dns,2016-09-01T22:03:19.913Z,29,5,2,5,"{""12880"":16,""6453"":15,""16322"":16,""13335"":16,""6762"":15}"
11461,reddit.com,dns,2016-09-08T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""54113"":16}"
11462,reddit.com,dns,2016-09-15T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""54113"":16}"
11463,reddit.com,dns,2016-09-22T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""54113"":16}"
11464,1688.com,block,2016-10-06T18:18:31.342Z,31,5,1,5,"{""37963"":16,""58461"":16,""4134"":16,""3356"":16,""5413"":16}"
11469,mega.nz,block,2016-07-15T05:31:36.210Z,7,3,1,3,"{""48434"":4,""174"":4,""6736"":4}"
11471,files.wordpress.com,ttl,2016-08-02T06:23:59.301Z,7,3,1,3,"{""2635"":4,""46475"":4,""2914"":4}"
11472,theladbible.com,ttl,2016-06-28T04:29:35.772Z,15,4,1,4,"{""8544"":8,""1299"":8,""13335"":8,""197648"":8}"
11473,indiatimes.com,ttl,2016-07-28T03:36:27.319Z,30,5,2,5,"{""6453"":16,""51026"":16,""4755"":16,""12880"":16,""6762"":15}"
11474,indiatimes.com,ttl,2016-08-04T03:36:27.319Z,31,5,1,5,"{""6453"":16,""51026"":16,""4755"":16,""12880"":16,""6762"":16}"
11475,indiatimes.com,seq,2016-06-19T00:28:07.267Z,7,3,1,3,"{""48434"":4,""4755"":4,""6736"":4}"
11476,mega.nz,dns,2016-06-05T01:24:55.525Z,1,6,3,1,"{""51026"":1}"
11478,doublepimp.com,ttl,2016-08-11T21:38:11.920Z,121,7,2,7,"{""2914"":62,""558"":64,""51026"":64,""6461"":62,""6762"":62,""12880"":64,""6453"":62}"
11480,medium.com,seq,2016-09-09T01:05:20.501Z,7,3,1,3,"{""201789"":4,""50673"":4,""13335"":4}"
11481,medium.com,seq,2016-09-13T04:36:35.964Z,1,5,2,1,"{""6461"":1}"
11482,medium.com,seq,2016-09-27T07:33:13.473Z,7,3,1,3,"{""174"":4,""59432"":4,""13335"":4}"
11483,medium.com,seq,2016-10-11T11:06:59.084Z,7,3,1,3,"{""174"":4,""9009"":4,""13335"":4}"
11484,medium.com,seq,2016-10-31T17:01:31.346Z,7,3,1,3,"{""1299"":4,""36884"":4,""13335"":4}"
11485,medium.com,seq,2016-12-20T03:07:54.067Z,7,3,1,3,"{""8999"":4,""1299"":4,""13335"":4}"
11486,files.wordpress.com,dns,2016-05-26T22:03:19.913Z,31,5,1,5,"{""2635"":16,""1299"":16,""16322"":16,""12880"":16,""6762"":16}"
11487,files.wordpress.com,dns,2016-06-02T22:03:19.913Z,31,5,1,5,"{""2635"":16,""1299"":16,""16322"":16,""12880"":16,""6762"":16}"
11488,files.wordpress.com,dns,2016-06-09T22:03:19.913Z,31,5,1,5,"{""2635"":16,""1299"":16,""16322"":16,""12880"":16,""6762"":16}"
11489,files.wordpress.com,dns,2016-06-16T22:03:19.913Z,31,5,1,5,"{""2635"":16,""1299"":16,""16322"":16,""12880"":16,""6762"":16}"
11490,files.wordpress.com,dns,2016-06-23T22:03:19.913Z,31,5,1,5,"{""2635"":16,""1299"":16,""16322"":16,""12880"":16,""6762"":16}"
11491,files.wordpress.com,dns,2016-06-30T22:03:19.913Z,31,5,1,5,"{""2635"":16,""1299"":16,""16322"":16,""12880"":16,""6762"":16}"
11492,theladbible.com,ttl,2016-08-12T23:39:52.200Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
11493,indiatimes.com,dns,2016-07-03T00:28:07.267Z,7,3,1,3,"{""48434"":4,""4755"":4,""6736"":4}"
11495,medium.com,seq,2017-01-03T06:03:09.869Z,7,3,1,3,"{""20860"":4,""13335"":4,""35662"":4}"
11496,medium.com,seq,2017-01-31T05:14:44.659Z,1,6,4,2,"{""47872"":1,""9002"":1}"
11497,milliyet.com.tr,ttl,2016-06-14T03:31:57.670Z,15,4,1,4,"{""9121"":8,""1299"":8,""3462"":8,""1239"":8}"
11498,milliyet.com.tr,ttl,2016-07-19T03:34:57.337Z,15,4,1,4,"{""9121"":8,""174"":8,""1299"":8,""56934"":8}"
11499,milliyet.com.tr,ttl,2016-07-19T03:42:45.232Z,15,4,1,4,"{""6461"":8,""1299"":8,""20860"":8,""9121"":8}"
11500,milliyet.com.tr,ttl,2016-07-19T03:55:53.462Z,1,4,2,1,"{""2914"":1}"
11502,milliyet.com.tr,ttl,2016-06-14T07:14:46.351Z,15,4,1,4,"{""9121"":8,""6830"":8,""1299"":8,""30900"":8}"
11503,milliyet.com.tr,ttl,2016-06-21T07:14:46.351Z,15,4,1,4,"{""9121"":8,""6830"":8,""1299"":8,""30900"":8}"
11504,milliyet.com.tr,ttl,2016-05-12T23:26:39.886Z,62,6,2,6,"{""9121"":32,""16322"":32,""6762"":32,""12880"":32,""6453"":31,""1299"":32}"
11505,milliyet.com.tr,ttl,2016-05-19T23:26:39.886Z,63,6,1,6,"{""9121"":32,""16322"":32,""6762"":32,""12880"":32,""1299"":32,""29049"":32}"
11506,milliyet.com.tr,ttl,2016-05-26T23:26:39.886Z,63,6,1,6,"{""9121"":32,""16322"":32,""6762"":32,""12880"":32,""6453"":32,""1299"":32}"
11509,medium.com,dns,2016-05-26T22:03:19.913Z,63,6,1,6,"{""16322"":32,""6762"":32,""12880"":32,""13335"":32,""6453"":32,""29049"":32}"
11510,medium.com,dns,2016-06-02T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
11511,medium.com,dns,2016-06-09T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
11512,medium.com,dns,2016-06-16T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
11513,medium.com,dns,2016-06-23T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
11514,medium.com,dns,2016-06-30T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
11515,medium.com,dns,2016-07-07T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
11516,medium.com,dns,2016-07-14T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
11517,medium.com,dns,2016-07-21T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
11518,medium.com,dns,2016-07-28T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
11519,medium.com,dns,2016-08-04T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
11520,medium.com,dns,2016-08-11T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
11521,medium.com,dns,2016-08-18T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
11522,medium.com,dns,2016-08-25T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
11523,medium.com,dns,2016-09-01T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
11524,medium.com,dns,2016-09-08T22:03:19.913Z,30,5,2,5,"{""12880"":16,""6453"":15,""16322"":16,""13335"":16,""6762"":16}"
11525,medium.com,dns,2016-09-15T22:03:19.913Z,29,5,2,5,"{""12880"":16,""6453"":15,""16322"":16,""13335"":16,""6762"":15}"
11526,theladbible.com,rst,2016-08-16T04:29:35.772Z,3,5,2,2,"{""8544"":2,""1299"":2}"
11527,doublepimp.com,block,2016-12-03T04:47:53.466Z,62,6,2,6,"{""558"":32,""6461"":31,""35753"":32,""34426"":32,""51975"":32,""8966"":32}"
11528,milliyet.com.tr,ttl,2016-07-12T02:24:21.483Z,15,4,1,4,"{""9121"":8,""1299"":8,""2914"":8,""3327"":8}"
11529,milliyet.com.tr,ttl,2016-06-07T04:12:07.695Z,15,4,1,4,"{""9121"":8,""1299"":8,""35432"":8,""197648"":8}"
11530,milliyet.com.tr,ttl,2016-07-05T04:12:07.695Z,15,4,1,4,"{""8544"":8,""197648"":8,""1299"":8,""9121"":8}"
11531,milliyet.com.tr,ttl,2016-07-19T08:31:45.065Z,7,3,1,3,"{""9121"":4,""1299"":4,""9009"":4}"
11532,milliyet.com.tr,ttl,2016-06-14T00:13:14.598Z,7,3,1,3,"{""9121"":4,""1299"":4,""51167"":4}"
11533,milliyet.com.tr,ttl,2016-06-30T09:08:03.610Z,31,5,1,5,"{""9121"":16,""6453"":16,""1299"":16,""45634"":16,""56308"":16}"
11534,milliyet.com.tr,ttl,2016-07-28T03:36:27.319Z,31,5,1,5,"{""9121"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
11535,milliyet.com.tr,seq,2016-06-02T23:26:39.886Z,1,7,3,1,"{""29049"":1}"
11537,google.cn,ttl,2016-05-31T04:12:07.695Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
11538,google.cn,ttl,2016-06-21T04:12:07.695Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
11541,milliyet.com.tr,rst,2016-07-26T04:12:07.695Z,29,5,2,5,"{""8544"":15,""197648"":16,""1299"":16,""35432"":15,""9121"":16}"
11542,detik.com,ttl,2016-06-14T04:29:35.772Z,31,5,1,5,"{""7713"":16,""24211"":16,""1299"":16,""35432"":16,""197648"":16}"
11543,fc2.com,ttl,2016-08-15T01:41:45.599Z,31,5,1,5,"{""6453"":16,""1299"":16,""12880"":16,""16509"":16,""51026"":16}"
11544,google.cn,rst,2016-08-02T04:12:07.695Z,1,4,2,1,"{""35432"":1}"
11545,google.cz,ttl,2016-05-24T04:29:35.772Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
11546,jabong.com,ttl,2016-05-24T04:29:35.772Z,7,3,1,3,"{""20940"":4,""35432"":4,""197648"":4}"
11547,detik.com,rst,2016-08-09T04:29:35.772Z,1,6,3,1,"{""35432"":1}"
11549,espncricinfo.com,ttl,2016-05-24T04:29:35.772Z,7,3,1,3,"{""8426"":4,""35432"":4,""197648"":4}"
11550,addthis.com,ttl,2016-06-14T04:29:35.772Z,7,3,1,3,"{""35432"":4,""13335"":4,""197648"":4}"
11551,google.cz,rst,2016-08-30T04:29:35.772Z,1,4,2,1,"{""35432"":1}"
11552,kompas.com,ttl,2016-10-25T02:41:14.145Z,31,5,1,5,"{""18365"":16,""174"":16,""1299"":16,""54334"":16,""63008"":16}"
11553,kompas.com,ttl,2016-11-22T02:48:35.961Z,31,5,1,5,"{""7632"":16,""55825"":16,""6453"":16,""50673"":16,""51430"":16}"
11554,kompas.com,ttl,2016-10-25T05:14:44.659Z,31,5,1,5,"{""59564"":16,""7632"":16,""6453"":16,""55825"":16,""9002"":16}"
11555,espncricinfo.com,rst,2016-07-26T04:29:35.772Z,1,6,3,1,"{""35432"":1}"
11557,youku.com,ttl,2016-06-14T05:54:12.680Z,15,4,1,4,"{""1299"":8,""35432"":8,""4837"":8,""197648"":8}"
11558,youku.com,ttl,2016-06-28T05:54:12.680Z,15,4,1,4,"{""8544"":8,""1299"":8,""4837"":8,""197648"":8}"
11559,youku.com,ttl,2016-07-29T04:36:22.484Z,31,5,1,5,"{""4134"":16,""6453"":16,""58466"":16,""12880"":16,""51026"":16}"
11560,youku.com,ttl,2016-08-05T04:36:22.484Z,31,5,1,5,"{""4134"":16,""6453"":16,""58466"":16,""12880"":16,""51026"":16}"
11561,kompas.com,ttl,2016-10-25T00:00:26.926Z,31,5,1,5,"{""7632"":16,""55825"":16,""174"":16,""1299"":16,""20853"":16}"
11562,kompas.com,ttl,2016-07-05T00:35:28.119Z,1,6,2,1,"{""18365"":1}"
11563,kompas.com,ttl,2016-07-12T00:35:28.119Z,31,5,1,5,"{""7632"":16,""18365"":16,""7473"":16,""38001"":16,""3491"":16}"
11565,kompas.com,ttl,2016-10-25T00:35:28.119Z,1,6,2,1,"{""18365"":1}"
11566,kompas.com,ttl,2016-11-01T00:35:28.119Z,31,5,1,5,"{""7632"":16,""55825"":16,""6453"":16,""2914"":16,""38001"":16}"
11569,kompas.com,ttl,2016-05-31T04:37:23.782Z,3,7,2,2,"{""18365"":2,""55794"":2}"
11570,kompas.com,ttl,2017-01-14T00:21:47.768Z,1,5,2,1,"{""55825"":1}"
11571,kompas.com,ttl,2017-01-21T00:21:47.768Z,15,4,1,4,"{""7632"":8,""18365"":8,""4766"":8,""3257"":8}"
11572,kohls.com,ttl,2016-05-10T04:29:35.772Z,15,4,1,4,"{""20940"":8,""174"":8,""35432"":8,""197648"":8}"
11573,cnzz.com,ttl,2016-08-09T04:46:23.176Z,31,5,1,5,"{""36351"":16,""37963"":16,""4134"":16,""3356"":16,""58461"":16}"
11576,cnzz.com,ttl,2016-09-27T00:35:28.119Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
11577,cnzz.com,ttl,2016-11-08T00:35:28.119Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
11578,cnzz.com,ttl,2016-11-22T00:35:28.119Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
11579,cnzz.com,ttl,2016-05-31T03:08:24.678Z,63,6,1,6,"{""1421"":32,""174"":32,""58461"":32,""4134"":32,""49597"":32,""37963"":32}"
11580,cnzz.com,ttl,2016-07-20T00:19:22.947Z,7,3,1,3,"{""37963"":4,""4134"":4,""4766"":4}"
11581,cnzz.com,ttl,2016-08-24T00:19:22.947Z,7,3,1,3,"{""37963"":4,""4134"":4,""4766"":4}"
11589,thesaurus.com,ttl,2016-06-07T02:37:19.855Z,31,5,1,5,"{""39819"":16,""1299"":16,""43727"":16,""16798"":16,""29061"":16}"
11590,thesaurus.com,ttl,2016-05-31T02:50:18.236Z,7,3,1,3,"{""47447"":4,""16798"":4,""3356"":4}"
11591,thesaurus.com,ttl,2016-06-21T02:50:18.236Z,7,3,1,3,"{""47447"":4,""16798"":4,""3356"":4}"
11594,thesaurus.com,ttl,2016-05-17T03:22:00.971Z,7,3,1,3,"{""1299"":4,""35432"":4,""16798"":4}"
11595,thesaurus.com,ttl,2016-06-14T03:42:45.232Z,7,3,1,3,"{""6461"":4,""20860"":4,""16798"":4}"
11596,thesaurus.com,ttl,2016-08-16T03:42:45.232Z,7,3,1,3,"{""6461"":4,""20860"":4,""16798"":4}"
11597,thesaurus.com,ttl,2016-06-14T03:55:46.318Z,7,3,1,3,"{""1299"":4,""3223"":4,""16798"":4}"
11598,thesaurus.com,ttl,2016-06-14T03:55:53.462Z,1,4,2,1,"{""10026"":1}"
11600,thesaurus.com,ttl,2016-09-27T03:55:53.462Z,7,3,1,3,"{""10026"":4,""36351"":4,""16798"":4}"
11601,thesaurus.com,ttl,2016-11-01T03:55:53.462Z,7,3,1,3,"{""10026"":4,""36351"":4,""16798"":4}"
11602,thesaurus.com,ttl,2016-06-21T04:09:47.222Z,7,3,1,3,"{""3356"":4,""49367"":4,""16798"":4}"
11606,thesaurus.com,ttl,2016-06-28T06:12:06.247Z,31,5,1,5,"{""34702"":16,""3356"":16,""2914"":16,""16798"":16,""3327"":16}"
11607,thesaurus.com,ttl,2016-08-16T06:12:06.247Z,31,5,1,5,"{""34702"":16,""3356"":16,""2914"":16,""16798"":16,""3327"":16}"
11608,thesaurus.com,ttl,2016-08-23T06:12:06.247Z,31,5,1,5,"{""34702"":16,""3356"":16,""2914"":16,""16798"":16,""3327"":16}"
11609,thesaurus.com,ttl,2016-06-28T06:16:02.265Z,7,3,1,3,"{""3356"":4,""53597"":4,""16798"":4}"
11612,thesaurus.com,ttl,2016-08-16T07:42:22.054Z,15,4,1,4,"{""29485"":8,""3356"":8,""16798"":8,""15994"":8}"
11614,thesaurus.com,ttl,2016-06-14T08:02:19.722Z,3,5,3,2,"{""6461"":2,""3491"":2}"
11615,thesaurus.com,ttl,2016-06-28T08:02:19.722Z,15,4,1,4,"{""6461"":8,""38001"":8,""16798"":8,""3491"":8}"
11619,thesaurus.com,ttl,2016-07-12T00:00:25.097Z,15,4,1,4,"{""36352"":8,""1299"":8,""16798"":8,""55286"":8}"
11620,thesaurus.com,ttl,2016-06-07T00:10:30.321Z,15,4,1,4,"{""53889"":8,""1299"":8,""16798"":8,""3257"":8}"
11625,thesaurus.com,ttl,2016-06-14T00:45:12.987Z,15,4,1,4,"{""34274"":8,""8218"":8,""16798"":8,""6461"":8}"
11627,thesaurus.com,ttl,2016-06-14T03:02:52.557Z,7,3,1,3,"{""3356"":4,""30693"":4,""16798"":4}"
11628,thesaurus.com,ttl,2016-10-04T03:15:54.157Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""16798"":8}"
11629,thesaurus.com,ttl,2016-12-13T03:15:54.157Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""16798"":8}"
11630,thesaurus.com,ttl,2016-06-21T03:17:50.508Z,15,4,1,4,"{""6461"":8,""35818"":8,""6830"":8,""16798"":8}"
11631,thesaurus.com,ttl,2016-05-31T03:45:31.826Z,7,3,1,3,"{""174"":4,""1299"":4,""16798"":4}"
11633,thesaurus.com,ttl,2016-06-21T04:23:53.734Z,7,3,1,3,"{""3356"":4,""16798"":4,""30496"":4}"
11634,thesaurus.com,ttl,2016-06-07T06:10:54.031Z,7,3,1,3,"{""6461"":4,""29550"":4,""16798"":4}"
11635,thesaurus.com,ttl,2016-05-31T08:48:14.933Z,31,5,1,5,"{""27956"":16,""3356"":16,""1299"":16,""16798"":16,""11556"":16}"
11636,kompas.com,rst,2016-10-25T04:37:23.782Z,1,8,4,1,"{""55794"":1}"
11638,thesaurus.com,ttl,2016-06-25T04:30:28.162Z,7,3,1,3,"{""45177"":4,""3356"":4,""16798"":4}"
11640,thesaurus.com,ttl,2016-06-27T05:56:05.821Z,7,3,1,3,"{""43289"":4,""16798"":4,""3356"":4}"
11646,thesaurus.com,seq,2016-07-02T01:02:10.772Z,1,4,2,1,"{""3549"":1}"
11654,thesaurus.com,block,2016-07-12T07:09:57.499Z,1,5,2,1,"{""3356"":1}"
11656,office.com,ttl,2016-07-12T04:47:12.648Z,31,5,1,5,"{""19844"":16,""19531"":16,""25780"":16,""8075"":16,""5580"":16}"
11659,office.com,ttl,2016-08-30T08:02:19.722Z,3,6,3,2,"{""14828"":2,""9286"":2}"
11662,office.com,ttl,2016-07-05T00:00:25.097Z,15,4,1,4,"{""36352"":8,""1299"":8,""8075"":8,""55286"":8}"
11663,office.com,ttl,2016-07-19T00:00:25.097Z,15,4,1,4,"{""36352"":8,""1299"":8,""8075"":8,""55286"":8}"
11666,office.com,ttl,2016-06-07T02:05:36.597Z,7,3,1,3,"{""9186"":4,""5626"":4,""8075"":4}"
11667,office.com,ttl,2016-07-05T02:05:36.597Z,7,3,1,3,"{""9186"":4,""5626"":4,""8075"":4}"
11669,office.com,ttl,2016-06-07T05:57:04.512Z,15,4,1,4,"{""34989"":8,""8075"":8,""49788"":8,""50304"":8}"
11670,office.com,ttl,2016-06-07T08:19:19.446Z,7,3,1,3,"{""29889"":4,""174"":4,""8075"":4}"
11671,office.com,ttl,2016-06-21T08:19:19.446Z,7,3,1,3,"{""29889"":4,""174"":4,""8075"":4}"
11672,google.hu,ttl,2016-05-31T04:12:07.695Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
11673,comcast.net,ttl,2016-05-10T02:33:14.214Z,15,4,1,4,"{""6939"":8,""7922"":8,""54334"":8,""63008"":8}"
11674,comcast.net,ttl,2016-05-17T02:33:14.214Z,15,4,1,4,"{""6939"":8,""7922"":8,""54334"":8,""63008"":8}"
11675,comcast.net,ttl,2016-05-24T02:33:14.214Z,15,4,1,4,"{""6939"":8,""7922"":8,""54334"":8,""63008"":8}"
11676,comcast.net,ttl,2016-05-31T02:33:14.214Z,15,4,1,4,"{""6939"":8,""7922"":8,""54334"":8,""63008"":8}"
11677,comcast.net,ttl,2016-06-07T02:33:14.214Z,15,4,3,4,"{""6939"":8,""7922"":8,""54334"":8,""63008"":8}"
11678,comcast.net,ttl,2016-06-14T02:33:14.214Z,15,4,3,4,"{""6939"":8,""7922"":8,""54334"":8,""63008"":8}"
11679,comcast.net,ttl,2016-06-21T02:33:14.214Z,15,4,2,4,"{""6939"":8,""7922"":8,""54334"":8,""63008"":8}"
11680,comcast.net,ttl,2016-06-28T02:33:14.214Z,15,4,1,4,"{""6939"":8,""7922"":8,""54334"":8,""63008"":8}"
11681,comcast.net,ttl,2016-07-05T02:33:14.214Z,15,4,1,4,"{""6939"":8,""7922"":8,""54334"":8,""63008"":8}"
11682,comcast.net,ttl,2016-07-12T02:33:14.214Z,15,4,1,4,"{""6939"":8,""7922"":8,""54334"":8,""63008"":8}"
11683,comcast.net,ttl,2016-07-26T02:33:14.214Z,15,4,1,4,"{""6939"":8,""7922"":8,""54334"":8,""63008"":8}"
11684,comcast.net,ttl,2016-08-02T02:33:14.214Z,15,4,1,4,"{""6939"":8,""7922"":8,""54334"":8,""63008"":8}"
11685,comcast.net,ttl,2016-08-09T02:33:14.214Z,15,4,1,4,"{""174"":8,""7922"":8,""54334"":8,""63008"":8}"
11686,comcast.net,ttl,2016-08-16T02:33:14.214Z,15,4,1,4,"{""174"":8,""7922"":8,""54334"":8,""63008"":8}"
11687,comcast.net,ttl,2016-08-30T02:33:14.214Z,15,4,1,4,"{""174"":8,""7922"":8,""54334"":8,""63008"":8}"
11688,comcast.net,ttl,2016-09-06T02:33:14.214Z,15,4,1,4,"{""174"":8,""7922"":8,""54334"":8,""63008"":8}"
11689,comcast.net,ttl,2016-09-13T02:33:14.214Z,15,4,1,4,"{""174"":8,""7922"":8,""54334"":8,""63008"":8}"
11690,comcast.net,ttl,2016-09-20T02:33:14.214Z,15,4,1,4,"{""174"":8,""7922"":8,""54334"":8,""63008"":8}"
11691,comcast.net,ttl,2016-09-27T02:33:14.214Z,15,4,1,4,"{""174"":8,""7922"":8,""54334"":8,""63008"":8}"
11692,comcast.net,ttl,2016-10-04T02:33:14.214Z,15,4,1,4,"{""174"":8,""7922"":8,""54334"":8,""63008"":8}"
11693,comcast.net,ttl,2016-10-11T02:33:14.214Z,15,4,1,4,"{""174"":8,""7922"":8,""54334"":8,""63008"":8}"
11694,comcast.net,ttl,2016-05-10T02:36:35.318Z,15,4,1,4,"{""19151"":8,""174"":8,""7922"":8,""8100"":8}"
11695,comcast.net,ttl,2016-05-17T02:36:35.318Z,15,4,1,4,"{""19151"":8,""174"":8,""7922"":8,""8100"":8}"
11696,comcast.net,ttl,2016-05-24T02:36:35.318Z,15,4,1,4,"{""19151"":8,""174"":8,""7922"":8,""8100"":8}"
11697,comcast.net,ttl,2016-05-31T02:36:35.318Z,15,4,1,4,"{""19151"":8,""174"":8,""7922"":8,""8100"":8}"
11698,comcast.net,ttl,2016-06-07T02:36:35.318Z,15,4,1,4,"{""19151"":8,""174"":8,""7922"":8,""8100"":8}"
11699,comcast.net,ttl,2016-06-14T02:36:35.318Z,57,6,2,6,"{""7922"":32,""8100"":32,""6453"":30,""1299"":30,""174"":30,""19151"":30}"
11700,comcast.net,ttl,2016-06-21T02:36:35.318Z,15,4,1,4,"{""6453"":8,""1299"":8,""7922"":8,""8100"":8}"
11701,comcast.net,ttl,2016-06-28T02:36:35.318Z,57,6,2,6,"{""7922"":32,""8100"":32,""6453"":30,""1299"":30,""174"":30,""19151"":30}"
11702,comcast.net,ttl,2016-07-05T02:36:35.318Z,15,4,1,4,"{""19151"":8,""174"":8,""7922"":8,""8100"":8}"
11703,comcast.net,ttl,2016-07-12T02:36:35.318Z,15,4,1,4,"{""19151"":8,""174"":8,""7922"":8,""8100"":8}"
11704,comcast.net,ttl,2016-07-19T02:36:35.318Z,15,4,1,4,"{""19151"":8,""174"":8,""7922"":8,""8100"":8}"
11705,comcast.net,ttl,2016-07-26T02:36:35.318Z,15,4,1,4,"{""19151"":8,""174"":8,""7922"":8,""8100"":8}"
11706,comcast.net,ttl,2016-08-02T02:36:35.318Z,15,4,1,4,"{""19151"":8,""174"":8,""7922"":8,""8100"":8}"
11707,comcast.net,ttl,2016-08-09T02:36:35.318Z,15,4,1,4,"{""19151"":8,""174"":8,""7922"":8,""8100"":8}"
11708,comcast.net,ttl,2016-08-16T02:36:35.318Z,15,4,1,4,"{""19151"":8,""174"":8,""7922"":8,""8100"":8}"
11709,comcast.net,ttl,2016-05-10T02:37:19.855Z,63,6,1,6,"{""7922"":32,""43727"":32,""28917"":32,""39819"":32,""29061"":32,""174"":32}"
11710,comcast.net,ttl,2016-05-17T02:37:19.855Z,31,5,1,5,"{""39819"":16,""7922"":16,""6762"":16,""43727"":16,""29061"":16}"
11711,comcast.net,ttl,2016-05-24T02:37:19.855Z,31,5,1,5,"{""39819"":16,""7922"":16,""6762"":16,""43727"":16,""29061"":16}"
11712,comcast.net,ttl,2016-05-31T02:37:19.855Z,31,5,1,5,"{""39819"":16,""7922"":16,""6762"":16,""43727"":16,""29061"":16}"
11713,comcast.net,ttl,2016-06-07T02:37:19.855Z,31,5,1,5,"{""39819"":16,""1299"":16,""7922"":16,""43727"":16,""29061"":16}"
11714,comcast.net,ttl,2016-06-14T02:37:19.855Z,31,5,1,5,"{""39819"":16,""1299"":16,""7922"":16,""43727"":16,""29061"":16}"
11715,comcast.net,ttl,2016-05-10T02:43:03.931Z,7,3,1,3,"{""174"":4,""7922"":4,""40156"":4}"
11716,comcast.net,ttl,2016-05-17T02:43:03.931Z,7,3,1,3,"{""174"":4,""7922"":4,""40156"":4}"
11717,comcast.net,ttl,2016-05-24T02:43:03.931Z,7,3,1,3,"{""174"":4,""7922"":4,""40156"":4}"
11718,comcast.net,ttl,2016-05-31T02:43:03.931Z,7,3,1,3,"{""174"":4,""7922"":4,""40156"":4}"
11719,comcast.net,ttl,2016-06-07T02:43:03.931Z,7,3,1,3,"{""174"":4,""7922"":4,""40156"":4}"
11720,comcast.net,ttl,2016-06-14T02:43:03.931Z,7,3,1,3,"{""174"":4,""7922"":4,""40156"":4}"
11721,comcast.net,ttl,2016-06-21T02:43:03.931Z,7,3,1,3,"{""174"":4,""7922"":4,""40156"":4}"
11722,comcast.net,ttl,2016-06-28T02:43:03.931Z,7,3,1,3,"{""174"":4,""7922"":4,""40156"":4}"
11723,comcast.net,ttl,2016-07-05T02:43:03.931Z,7,3,1,3,"{""174"":4,""7922"":4,""40156"":4}"
11724,comcast.net,ttl,2016-05-10T02:48:35.961Z,15,4,1,4,"{""42708"":8,""3356"":8,""7922"":8,""51430"":8}"
11725,comcast.net,ttl,2016-05-17T02:48:35.961Z,31,5,1,5,"{""42708"":16,""6453"":16,""1299"":16,""7922"":16,""51430"":16}"
11726,comcast.net,ttl,2016-05-24T02:48:35.961Z,31,5,1,5,"{""42708"":16,""6453"":16,""1299"":16,""7922"":16,""51430"":16}"
11727,comcast.net,ttl,2016-05-31T02:48:35.961Z,31,5,1,5,"{""42708"":16,""6453"":16,""1299"":16,""7922"":16,""51430"":16}"
11728,comcast.net,ttl,2016-06-07T02:48:35.961Z,117,7,2,7,"{""50673"":62,""42708"":60,""51430"":64,""6453"":60,""1299"":60,""7922"":64,""174"":62}"
11729,comcast.net,ttl,2016-06-14T02:48:35.961Z,117,7,2,7,"{""50673"":62,""42708"":60,""51430"":64,""6453"":60,""1299"":60,""7922"":64,""174"":62}"
11730,comcast.net,ttl,2016-06-21T02:48:35.961Z,117,7,2,7,"{""7922"":64,""42708"":60,""51430"":64,""6453"":60,""1299"":60,""50673"":62,""174"":62}"
11731,comcast.net,ttl,2016-06-28T02:48:35.961Z,219,8,4,8,"{""7922"":128,""42708"":114,""51430"":128,""6453"":114,""1299"":114,""9002"":114,""50673"":114,""174"":114}"
11732,comcast.net,ttl,2016-07-05T02:48:35.961Z,15,4,1,4,"{""50673"":8,""174"":8,""7922"":8,""51430"":8}"
11733,comcast.net,ttl,2016-07-12T02:48:35.961Z,15,4,1,4,"{""50673"":8,""174"":8,""7922"":8,""51430"":8}"
11734,comcast.net,ttl,2016-07-19T02:48:35.961Z,15,4,1,4,"{""50673"":8,""174"":8,""7922"":8,""51430"":8}"
11735,comcast.net,ttl,2016-07-26T02:48:35.961Z,15,4,1,4,"{""50673"":8,""174"":8,""7922"":8,""51430"":8}"
11736,comcast.net,ttl,2016-08-02T02:48:35.961Z,15,4,1,4,"{""50673"":8,""174"":8,""7922"":8,""51430"":8}"
11737,comcast.net,ttl,2016-08-09T02:48:35.961Z,15,4,1,4,"{""50673"":8,""174"":8,""7922"":8,""51430"":8}"
11738,comcast.net,ttl,2016-08-16T02:48:35.961Z,15,4,1,4,"{""50673"":8,""174"":8,""7922"":8,""51430"":8}"
11739,comcast.net,ttl,2016-08-23T02:48:35.961Z,15,4,1,4,"{""50673"":8,""174"":8,""7922"":8,""51430"":8}"
11740,comcast.net,ttl,2016-08-30T02:48:35.961Z,15,4,1,4,"{""50673"":8,""174"":8,""7922"":8,""51430"":8}"
11741,comcast.net,ttl,2016-09-06T02:48:35.961Z,15,4,1,4,"{""50673"":8,""174"":8,""7922"":8,""51430"":8}"
11742,comcast.net,ttl,2016-09-13T02:48:35.961Z,15,4,1,4,"{""50673"":8,""174"":8,""7922"":8,""51430"":8}"
11743,comcast.net,ttl,2016-09-20T02:48:35.961Z,15,4,1,4,"{""42708"":8,""1299"":8,""7922"":8,""51430"":8}"
11744,comcast.net,ttl,2016-09-27T02:48:35.961Z,15,4,1,4,"{""50673"":8,""174"":8,""7922"":8,""51430"":8}"
11745,comcast.net,ttl,2016-10-04T02:48:35.961Z,15,4,1,4,"{""50673"":8,""174"":8,""7922"":8,""51430"":8}"
11746,comcast.net,ttl,2016-10-11T02:48:35.961Z,15,4,1,4,"{""50673"":8,""174"":8,""7922"":8,""51430"":8}"
11747,comcast.net,ttl,2016-05-10T02:50:18.236Z,7,3,1,3,"{""47447"":4,""7922"":4,""3356"":4}"
11748,comcast.net,ttl,2016-05-17T02:50:18.236Z,7,3,1,3,"{""47447"":4,""7922"":4,""3356"":4}"
11749,comcast.net,ttl,2016-05-24T02:50:18.236Z,7,3,1,3,"{""47447"":4,""7922"":4,""3356"":4}"
11750,comcast.net,ttl,2016-05-31T02:50:18.236Z,7,3,1,3,"{""47447"":4,""7922"":4,""3356"":4}"
11751,comcast.net,ttl,2016-06-07T02:50:18.236Z,7,3,1,3,"{""47447"":4,""7922"":4,""3356"":4}"
11752,comcast.net,ttl,2016-06-14T02:50:18.236Z,7,3,1,3,"{""47447"":4,""7922"":4,""3356"":4}"
11753,comcast.net,ttl,2016-06-21T02:50:18.236Z,7,3,1,3,"{""47447"":4,""7922"":4,""3356"":4}"
11754,comcast.net,ttl,2016-06-28T02:50:18.236Z,7,3,1,3,"{""47447"":4,""7922"":4,""3356"":4}"
11755,comcast.net,ttl,2016-07-12T02:50:18.236Z,7,3,1,3,"{""47447"":4,""7922"":4,""3356"":4}"
11756,comcast.net,ttl,2016-05-10T02:53:00.068Z,7,3,1,3,"{""6453"":4,""7922"":4,""15694"":4}"
11757,comcast.net,ttl,2016-05-17T02:53:00.068Z,7,3,1,3,"{""6453"":4,""7922"":4,""15694"":4}"
11758,comcast.net,ttl,2016-05-24T02:53:00.068Z,7,3,1,3,"{""6453"":4,""7922"":4,""15694"":4}"
11759,comcast.net,ttl,2016-05-31T02:53:00.068Z,7,3,1,3,"{""6453"":4,""7922"":4,""15694"":4}"
11760,comcast.net,ttl,2016-06-07T02:53:00.068Z,7,3,1,3,"{""6453"":4,""7922"":4,""15694"":4}"
11761,comcast.net,ttl,2016-06-14T02:53:00.068Z,7,3,1,3,"{""6453"":4,""7922"":4,""15694"":4}"
11762,comcast.net,ttl,2016-06-21T02:53:00.068Z,7,3,1,3,"{""6453"":4,""7922"":4,""15694"":4}"
11763,comcast.net,ttl,2016-06-28T02:53:00.068Z,7,3,1,3,"{""6453"":4,""7922"":4,""15694"":4}"
11764,comcast.net,ttl,2016-07-05T02:53:00.068Z,7,3,1,3,"{""6453"":4,""7922"":4,""15694"":4}"
11765,comcast.net,ttl,2016-07-12T02:53:00.068Z,7,3,1,3,"{""6453"":4,""7922"":4,""15694"":4}"
11766,comcast.net,ttl,2016-07-26T02:53:00.068Z,7,3,1,3,"{""6453"":4,""7922"":4,""15694"":4}"
11767,comcast.net,ttl,2016-08-09T02:53:00.068Z,7,3,1,3,"{""6453"":4,""7922"":4,""15694"":4}"
11768,comcast.net,ttl,2016-05-17T03:00:10.533Z,7,3,1,3,"{""40676"":4,""7922"":4,""3257"":4}"
11769,comcast.net,ttl,2016-05-24T03:00:10.533Z,7,3,1,3,"{""40676"":4,""7922"":4,""3257"":4}"
11770,comcast.net,ttl,2016-05-31T03:00:10.533Z,7,3,1,3,"{""40676"":4,""7922"":4,""3257"":4}"
11771,comcast.net,ttl,2016-06-07T03:00:10.533Z,7,3,1,3,"{""40676"":4,""7922"":4,""3257"":4}"
11772,comcast.net,ttl,2016-06-14T03:00:10.533Z,7,3,1,3,"{""40676"":4,""7922"":4,""3257"":4}"
11773,comcast.net,ttl,2016-06-21T03:00:10.533Z,7,3,1,3,"{""40676"":4,""7922"":4,""3257"":4}"
11774,comcast.net,ttl,2016-06-28T03:00:10.533Z,7,3,1,3,"{""40676"":4,""7922"":4,""3257"":4}"
11775,comcast.net,ttl,2016-07-05T03:00:10.533Z,7,3,1,3,"{""40676"":4,""7922"":4,""3257"":4}"
11776,comcast.net,ttl,2016-07-12T03:00:10.533Z,7,3,1,3,"{""40676"":4,""7922"":4,""3257"":4}"
11777,comcast.net,ttl,2016-07-19T03:00:10.533Z,7,3,1,3,"{""40676"":4,""7922"":4,""3257"":4}"
11778,comcast.net,ttl,2016-07-26T03:00:10.533Z,7,3,1,3,"{""40676"":4,""7922"":4,""3257"":4}"
11779,comcast.net,ttl,2016-08-02T03:00:10.533Z,7,3,1,3,"{""40676"":4,""7922"":4,""3257"":4}"
11780,comcast.net,ttl,2016-08-09T03:00:10.533Z,7,3,1,3,"{""40676"":4,""7922"":4,""3257"":4}"
11781,comcast.net,ttl,2016-08-16T03:00:10.533Z,13,4,2,4,"{""40676"":8,""6461"":7,""7922"":8,""3257"":7}"
11782,comcast.net,ttl,2016-08-23T03:00:10.533Z,7,3,1,3,"{""40676"":4,""6461"":4,""7922"":4}"
11783,comcast.net,ttl,2016-08-30T03:00:10.533Z,7,3,1,3,"{""40676"":4,""6461"":4,""7922"":4}"
11784,comcast.net,ttl,2016-09-06T03:00:10.533Z,7,3,1,3,"{""40676"":4,""6461"":4,""7922"":4}"
11785,comcast.net,ttl,2016-05-10T03:00:13.557Z,7,3,1,3,"{""7922"":4,""12586"":4,""3257"":4}"
11786,comcast.net,ttl,2016-05-17T03:00:13.557Z,7,3,1,3,"{""7922"":4,""12586"":4,""3257"":4}"
11787,comcast.net,ttl,2016-05-24T03:00:13.557Z,7,3,1,3,"{""7922"":4,""12586"":4,""3257"":4}"
11788,comcast.net,ttl,2016-05-31T03:00:13.557Z,3,5,2,2,"{""7922"":2,""3257"":2}"
11789,comcast.net,ttl,2016-06-07T03:00:13.557Z,7,3,1,3,"{""7922"":4,""12586"":4,""3257"":4}"
11790,comcast.net,ttl,2016-06-14T03:00:13.557Z,7,3,1,3,"{""7922"":4,""12586"":4,""3257"":4}"
11791,comcast.net,ttl,2016-06-21T03:00:13.557Z,3,5,2,2,"{""7922"":2,""3257"":2}"
11792,comcast.net,ttl,2016-06-28T03:00:13.557Z,1,6,3,1,"{""7922"":1}"
11793,comcast.net,ttl,2016-07-05T03:00:13.557Z,7,3,1,3,"{""7922"":4,""12586"":4,""3257"":4}"
11794,comcast.net,ttl,2016-07-12T03:00:13.557Z,7,3,1,3,"{""7922"":4,""12586"":4,""3257"":4}"
11795,comcast.net,ttl,2016-07-19T03:00:13.557Z,3,6,2,2,"{""7922"":2,""3257"":2}"
11796,comcast.net,ttl,2016-08-02T03:00:13.557Z,7,3,1,3,"{""7922"":4,""12586"":4,""3257"":4}"
11797,comcast.net,ttl,2016-05-10T03:07:03.667Z,63,6,1,6,"{""7922"":32,""41079"":32,""6453"":32,""12831"":32,""1299"":32,""13293"":32}"
11798,comcast.net,ttl,2016-05-17T03:07:03.667Z,63,6,1,6,"{""7922"":32,""41079"":32,""6453"":32,""12831"":32,""1299"":32,""13293"":32}"
11799,comcast.net,ttl,2016-05-24T03:07:03.667Z,63,6,1,6,"{""7922"":32,""41079"":32,""6453"":32,""12831"":32,""1299"":32,""13293"":32}"
11800,comcast.net,ttl,2016-05-31T03:07:03.667Z,63,6,1,6,"{""7922"":32,""41079"":32,""6453"":32,""12831"":32,""1299"":32,""13293"":32}"
11801,comcast.net,ttl,2016-06-07T03:07:03.667Z,63,6,1,6,"{""7922"":32,""41079"":32,""6453"":32,""12831"":32,""1299"":32,""13293"":32}"
11802,comcast.net,ttl,2016-06-14T03:07:03.667Z,63,6,1,6,"{""7922"":32,""41079"":32,""6453"":32,""12831"":32,""1299"":32,""13293"":32}"
11803,comcast.net,ttl,2016-06-21T03:07:03.667Z,63,6,1,6,"{""7922"":32,""41079"":32,""6453"":32,""12831"":32,""1299"":32,""13293"":32}"
11804,comcast.net,ttl,2016-06-28T03:07:03.667Z,31,5,1,5,"{""7922"":16,""41079"":16,""1299"":16,""13293"":16,""12831"":16}"
11805,comcast.net,ttl,2016-07-05T03:07:03.667Z,31,5,1,5,"{""7922"":16,""41079"":16,""1299"":16,""13293"":16,""12831"":16}"
11806,comcast.net,ttl,2016-07-12T03:07:03.667Z,31,5,1,5,"{""7922"":16,""41079"":16,""1299"":16,""13293"":16,""12831"":16}"
11807,comcast.net,ttl,2016-05-10T03:07:54.067Z,7,3,1,3,"{""174"":4,""7922"":4,""8999"":4}"
11808,comcast.net,ttl,2016-05-17T03:07:54.067Z,7,3,1,3,"{""174"":4,""7922"":4,""8999"":4}"
11809,comcast.net,ttl,2016-05-24T03:07:54.067Z,7,3,1,3,"{""174"":4,""7922"":4,""8999"":4}"
11810,comcast.net,ttl,2016-05-31T03:07:54.067Z,7,3,1,3,"{""174"":4,""7922"":4,""8999"":4}"
11811,comcast.net,ttl,2016-06-07T03:07:54.067Z,7,3,1,3,"{""174"":4,""7922"":4,""8999"":4}"
11812,comcast.net,ttl,2016-06-14T03:07:54.067Z,7,3,1,3,"{""174"":4,""7922"":4,""8999"":4}"
11813,comcast.net,ttl,2016-06-21T03:07:54.067Z,7,3,1,3,"{""174"":4,""7922"":4,""8999"":4}"
11814,comcast.net,ttl,2016-06-28T03:07:54.067Z,13,4,2,4,"{""174"":7,""7922"":8,""1299"":7,""8999"":8}"
11815,comcast.net,ttl,2016-07-05T03:07:54.067Z,13,4,2,4,"{""174"":7,""7922"":8,""1299"":7,""8999"":8}"
11816,comcast.net,ttl,2016-07-12T03:07:54.067Z,7,3,1,3,"{""174"":4,""7922"":4,""8999"":4}"
11817,comcast.net,ttl,2016-07-19T03:07:54.067Z,7,3,1,3,"{""174"":4,""7922"":4,""8999"":4}"
11818,tribunnews.com,ttl,2016-05-10T04:29:35.772Z,31,5,1,5,"{""38895"":16,""6453"":16,""174"":16,""35432"":16,""197648"":16}"
11819,tribunnews.com,ttl,2016-06-21T04:29:35.772Z,31,5,1,5,"{""38895"":16,""8544"":16,""174"":16,""2914"":16,""197648"":16}"
11821,thesaurus.com,rst,2016-08-02T02:37:19.855Z,31,5,1,5,"{""39819"":16,""1299"":16,""43727"":16,""16798"":16,""29061"":16}"
11822,wp.pl,ttl,2016-06-14T02:28:00.703Z,15,4,1,4,"{""48434"":8,""12827"":8,""1299"":8,""1273"":8}"
11823,wp.pl,ttl,2016-07-29T04:36:22.484Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""3257"":32,""1299"":32,""12827"":32}"
11824,wp.pl,ttl,2016-08-05T04:36:22.484Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""3257"":32,""1299"":32,""12827"":32}"
11825,wp.pl,ttl,2016-08-12T04:36:22.484Z,63,6,1,6,"{""51026"":32,""12880"":32,""3257"":32,""6453"":32,""1299"":32,""12827"":32}"
11826,office.com,ttl,2016-07-02T06:12:43.643Z,15,4,1,4,"{""32097"":8,""174"":8,""8075"":8,""33387"":8}"
11829,office.com,ttl,2016-06-13T06:01:46.253Z,7,3,1,3,"{""36884"":4,""8075"":4,""3257"":4}"
11830,office.com,ttl,2016-06-20T06:01:46.253Z,7,3,1,3,"{""36884"":4,""8075"":4,""3257"":4}"
11831,office.com,ttl,2016-10-01T21:48:44.478Z,7,3,1,3,"{""33785"":4,""8075"":4,""3491"":4}"
11833,office.com,seq,2016-07-05T08:19:19.446Z,7,3,1,3,"{""29889"":4,""174"":4,""8075"":4}"
11836,comcast.net,ttl,2016-05-10T03:11:57.173Z,7,3,1,3,"{""7922"":4,""55720"":4,""3491"":4}"
11837,comcast.net,ttl,2016-05-17T03:11:57.173Z,7,3,1,3,"{""6453"":4,""7922"":4,""55720"":4}"
11838,comcast.net,ttl,2016-05-24T03:11:57.173Z,7,3,1,3,"{""6453"":4,""7922"":4,""55720"":4}"
11839,comcast.net,ttl,2016-05-31T03:11:57.173Z,27,5,2,5,"{""6453"":15,""7473"":14,""7922"":16,""24218"":14,""55720"":16}"
11840,comcast.net,ttl,2016-06-07T03:11:57.173Z,15,4,1,4,"{""24218"":8,""7473"":8,""7922"":8,""55720"":8}"
11841,comcast.net,ttl,2016-06-14T03:11:57.173Z,3,5,2,2,"{""24218"":2,""7473"":2}"
11842,comcast.net,ttl,2016-06-21T03:11:57.173Z,27,5,2,5,"{""24218"":14,""7473"":14,""7922"":16,""6453"":15,""55720"":16}"
11843,comcast.net,ttl,2016-06-28T03:11:57.173Z,7,3,1,3,"{""6453"":4,""7922"":4,""55720"":4}"
11844,comcast.net,ttl,2016-07-05T03:11:57.173Z,7,3,1,3,"{""6453"":4,""7922"":4,""55720"":4}"
11845,comcast.net,ttl,2016-07-12T03:11:57.173Z,7,3,1,3,"{""6453"":4,""7922"":4,""55720"":4}"
11846,comcast.net,ttl,2016-07-26T03:11:57.173Z,7,3,1,3,"{""6453"":4,""7922"":4,""55720"":4}"
11847,comcast.net,ttl,2016-08-02T03:11:57.173Z,7,3,1,3,"{""6453"":4,""7922"":4,""55720"":4}"
11848,comcast.net,ttl,2016-08-09T03:11:57.173Z,7,3,1,3,"{""6453"":4,""7922"":4,""55720"":4}"
11849,comcast.net,ttl,2016-08-16T03:11:57.173Z,7,3,1,3,"{""7922"":4,""55720"":4,""3491"":4}"
11850,comcast.net,ttl,2016-05-10T03:16:49.522Z,7,3,1,3,"{""46816"":4,""6939"":4,""7922"":4}"
11851,comcast.net,ttl,2016-05-17T03:16:49.522Z,7,3,1,3,"{""46816"":4,""6939"":4,""7922"":4}"
11852,comcast.net,ttl,2016-05-24T03:16:49.522Z,7,3,1,3,"{""46816"":4,""6939"":4,""7922"":4}"
11853,comcast.net,ttl,2016-05-31T03:16:49.522Z,7,3,1,3,"{""46816"":4,""6939"":4,""7922"":4}"
11854,comcast.net,ttl,2016-06-14T03:16:49.522Z,7,3,1,3,"{""46816"":4,""6939"":4,""7922"":4}"
11855,comcast.net,ttl,2016-06-21T03:16:49.522Z,7,3,1,3,"{""46816"":4,""6939"":4,""7922"":4}"
11856,comcast.net,ttl,2016-05-10T03:22:00.971Z,7,3,1,3,"{""174"":4,""7922"":4,""35432"":4}"
11857,comcast.net,ttl,2016-05-17T03:22:00.971Z,7,3,1,3,"{""174"":4,""7922"":4,""35432"":4}"
11858,comcast.net,ttl,2016-05-24T03:22:00.971Z,7,3,1,3,"{""174"":4,""7922"":4,""35432"":4}"
11859,comcast.net,ttl,2016-05-31T03:22:00.971Z,7,3,1,3,"{""174"":4,""7922"":4,""35432"":4}"
11860,comcast.net,ttl,2016-06-07T03:22:00.971Z,7,3,1,3,"{""174"":4,""7922"":4,""35432"":4}"
11861,comcast.net,ttl,2016-06-14T03:22:00.971Z,7,3,1,3,"{""174"":4,""7922"":4,""35432"":4}"
11862,comcast.net,ttl,2016-06-21T03:22:00.971Z,7,3,1,3,"{""174"":4,""7922"":4,""35432"":4}"
11863,comcast.net,ttl,2016-06-28T03:22:00.971Z,7,3,1,3,"{""174"":4,""7922"":4,""35432"":4}"
11864,comcast.net,ttl,2016-07-05T03:22:00.971Z,7,3,1,3,"{""174"":4,""7922"":4,""35432"":4}"
11865,comcast.net,ttl,2016-07-12T03:22:00.971Z,7,3,1,3,"{""174"":4,""7922"":4,""35432"":4}"
11866,comcast.net,ttl,2016-05-10T03:22:56.975Z,15,4,1,4,"{""2914"":8,""7922"":8,""51852"":8,""5580"":8}"
11867,comcast.net,ttl,2016-05-17T03:22:56.975Z,31,5,1,5,"{""201011"":16,""6453"":16,""1299"":16,""7922"":16,""51852"":16}"
11868,comcast.net,ttl,2016-05-24T03:22:56.975Z,31,5,1,5,"{""201011"":16,""6453"":16,""1299"":16,""7922"":16,""51852"":16}"
11869,comcast.net,ttl,2016-05-31T03:22:56.975Z,31,5,1,5,"{""201011"":16,""6453"":16,""1299"":16,""7922"":16,""51852"":16}"
11870,comcast.net,ttl,2016-06-07T03:22:56.975Z,30,5,2,5,"{""201011"":16,""6453"":15,""1299"":16,""7922"":16,""51852"":16}"
11871,comcast.net,ttl,2016-06-14T03:22:56.975Z,31,5,1,5,"{""201011"":16,""6453"":16,""1299"":16,""7922"":16,""51852"":16}"
11872,comcast.net,ttl,2016-06-21T03:22:56.975Z,30,5,2,5,"{""201011"":16,""6453"":15,""1299"":16,""7922"":16,""51852"":16}"
11873,comcast.net,ttl,2016-06-28T03:22:56.975Z,15,4,1,4,"{""201011"":8,""1299"":8,""7922"":8,""51852"":8}"
11874,comcast.net,ttl,2016-07-05T03:22:56.975Z,15,4,1,4,"{""201011"":8,""1299"":8,""7922"":8,""51852"":8}"
11875,comcast.net,ttl,2016-07-12T03:22:56.975Z,15,4,1,4,"{""201011"":8,""1299"":8,""7922"":8,""51852"":8}"
11876,comcast.net,ttl,2016-07-19T03:22:56.975Z,7,3,1,3,"{""2914"":4,""7922"":4,""51852"":4}"
11877,comcast.net,ttl,2016-07-26T03:22:56.975Z,7,3,1,3,"{""2914"":4,""7922"":4,""51852"":4}"
11878,comcast.net,ttl,2016-08-02T03:22:56.975Z,7,3,1,3,"{""2914"":4,""7922"":4,""51852"":4}"
11879,comcast.net,ttl,2016-08-09T03:22:56.975Z,7,3,1,3,"{""2914"":4,""7922"":4,""51852"":4}"
11880,comcast.net,ttl,2016-08-16T03:22:56.975Z,7,3,1,3,"{""2914"":4,""7922"":4,""51852"":4}"
11881,comcast.net,ttl,2016-08-23T03:22:56.975Z,7,3,1,3,"{""2914"":4,""7922"":4,""51852"":4}"
11882,comcast.net,ttl,2016-05-10T03:31:57.670Z,7,3,1,3,"{""3356"":4,""7922"":4,""3462"":4}"
11883,comcast.net,ttl,2016-05-17T03:31:57.670Z,7,3,1,3,"{""3356"":4,""7922"":4,""3462"":4}"
11884,comcast.net,ttl,2016-05-24T03:31:57.670Z,7,3,1,3,"{""3356"":4,""7922"":4,""3462"":4}"
11885,comcast.net,ttl,2016-05-31T03:31:57.670Z,7,3,1,3,"{""3356"":4,""7922"":4,""3462"":4}"
11886,comcast.net,ttl,2016-06-07T03:31:57.670Z,7,3,1,3,"{""3356"":4,""7922"":4,""3462"":4}"
11887,comcast.net,ttl,2016-05-10T03:34:57.337Z,7,3,1,3,"{""174"":4,""7922"":4,""56934"":4}"
11888,comcast.net,ttl,2016-05-17T03:34:57.337Z,15,4,1,4,"{""174"":8,""7922"":8,""56934"":8,""63008"":8}"
11889,comcast.net,ttl,2016-05-24T03:34:57.337Z,7,3,1,3,"{""174"":4,""7922"":4,""56934"":4}"
11890,comcast.net,ttl,2016-05-31T03:34:57.337Z,14,4,2,4,"{""174"":8,""7922"":8,""56934"":8,""63008"":7}"
11891,comcast.net,ttl,2016-06-07T03:34:57.337Z,14,4,2,4,"{""174"":8,""7922"":8,""56934"":8,""63008"":7}"
11892,comcast.net,ttl,2016-06-14T03:34:57.337Z,14,4,2,4,"{""174"":8,""7922"":8,""56934"":8,""63008"":7}"
11893,comcast.net,ttl,2016-06-21T03:34:57.337Z,14,4,2,4,"{""174"":8,""7922"":8,""56934"":8,""63008"":7}"
11894,comcast.net,ttl,2016-06-28T03:34:57.337Z,14,4,2,4,"{""174"":8,""7922"":8,""56934"":8,""63008"":7}"
11895,comcast.net,ttl,2016-07-05T03:34:57.337Z,14,4,2,4,"{""174"":8,""7922"":8,""56934"":8,""63008"":7}"
11896,comcast.net,ttl,2016-07-12T03:34:57.337Z,15,4,1,4,"{""174"":8,""7922"":8,""56934"":8,""63008"":8}"
11897,comcast.net,ttl,2016-07-19T03:34:57.337Z,7,3,1,3,"{""174"":4,""7922"":4,""56934"":4}"
11898,comcast.net,ttl,2016-07-26T03:34:57.337Z,7,3,1,3,"{""174"":4,""7922"":4,""56934"":4}"
11899,comcast.net,ttl,2016-08-02T03:34:57.337Z,15,4,1,4,"{""174"":8,""7922"":8,""56934"":8,""63008"":8}"
11900,comcast.net,ttl,2016-08-09T03:34:57.337Z,15,4,1,4,"{""174"":8,""7922"":8,""56934"":8,""63008"":8}"
11901,comcast.net,ttl,2016-08-16T03:34:57.337Z,15,4,1,4,"{""174"":8,""7922"":8,""56934"":8,""63008"":8}"
11902,comcast.net,ttl,2016-08-23T03:34:57.337Z,15,4,1,4,"{""174"":8,""7922"":8,""56934"":8,""63008"":8}"
11903,comcast.net,ttl,2016-05-10T03:36:18.017Z,7,3,1,3,"{""7922"":4,""25653"":4,""3257"":4}"
11904,comcast.net,ttl,2016-05-17T03:36:18.017Z,7,3,1,3,"{""7922"":4,""25653"":4,""3257"":4}"
11905,comcast.net,ttl,2016-05-24T03:36:18.017Z,7,3,1,3,"{""7922"":4,""25653"":4,""3257"":4}"
11906,comcast.net,ttl,2016-05-31T03:36:18.017Z,7,3,1,3,"{""7922"":4,""25653"":4,""3257"":4}"
11907,comcast.net,ttl,2016-06-07T03:36:18.017Z,7,3,1,3,"{""7922"":4,""25653"":4,""3257"":4}"
11908,comcast.net,ttl,2016-06-14T03:36:18.017Z,7,3,1,3,"{""7922"":4,""25653"":4,""3257"":4}"
11909,comcast.net,ttl,2016-06-21T03:36:18.017Z,7,3,1,3,"{""7922"":4,""25653"":4,""3257"":4}"
11910,comcast.net,ttl,2016-05-10T03:42:45.232Z,13,4,2,4,"{""6461"":7,""174"":7,""7922"":8,""20860"":8}"
11911,comcast.net,ttl,2016-05-17T03:42:45.232Z,7,3,1,3,"{""6461"":4,""7922"":4,""20860"":4}"
11912,comcast.net,ttl,2016-05-24T03:42:45.232Z,7,3,1,3,"{""6461"":4,""7922"":4,""20860"":4}"
11913,comcast.net,ttl,2016-05-31T03:42:45.232Z,13,4,2,4,"{""6461"":7,""174"":7,""7922"":8,""20860"":8}"
11914,comcast.net,ttl,2016-06-07T03:42:45.232Z,13,4,2,4,"{""6461"":7,""174"":7,""7922"":8,""20860"":8}"
11915,comcast.net,ttl,2016-06-14T03:42:45.232Z,13,4,2,4,"{""6461"":7,""174"":7,""7922"":8,""20860"":8}"
11916,comcast.net,ttl,2016-06-21T03:42:45.232Z,13,4,2,4,"{""6461"":7,""174"":7,""7922"":8,""20860"":8}"
11917,comcast.net,ttl,2016-06-28T03:42:45.232Z,13,4,2,4,"{""6461"":7,""174"":7,""7922"":8,""20860"":8}"
11918,comcast.net,ttl,2016-07-05T03:42:45.232Z,7,3,1,3,"{""174"":4,""7922"":4,""20860"":4}"
11919,comcast.net,ttl,2016-07-12T03:42:45.232Z,7,3,1,3,"{""174"":4,""7922"":4,""20860"":4}"
11920,comcast.net,ttl,2016-07-19T03:42:45.232Z,7,3,1,3,"{""6461"":4,""7922"":4,""20860"":4}"
11921,comcast.net,ttl,2016-07-26T03:42:45.232Z,7,3,1,3,"{""6461"":4,""7922"":4,""20860"":4}"
11922,comcast.net,ttl,2016-08-02T03:42:45.232Z,7,3,1,3,"{""6461"":4,""7922"":4,""20860"":4}"
11923,comcast.net,ttl,2016-08-09T03:42:45.232Z,7,3,1,3,"{""6461"":4,""7922"":4,""20860"":4}"
11924,comcast.net,ttl,2016-08-16T03:42:45.232Z,7,3,1,3,"{""174"":4,""7922"":4,""20860"":4}"
11925,comcast.net,ttl,2016-08-23T03:42:45.232Z,7,3,1,3,"{""174"":4,""7922"":4,""20860"":4}"
11926,comcast.net,ttl,2016-05-10T03:45:32.548Z,7,3,1,3,"{""29889"":4,""33695"":4,""7922"":4}"
11927,comcast.net,ttl,2016-05-17T03:45:32.548Z,7,3,1,3,"{""29889"":4,""33695"":4,""7922"":4}"
11928,comcast.net,ttl,2016-05-24T03:45:32.548Z,7,3,1,3,"{""29889"":4,""33695"":4,""7922"":4}"
11929,comcast.net,ttl,2016-05-31T03:45:32.548Z,7,3,1,3,"{""29889"":4,""33695"":4,""7922"":4}"
11930,comcast.net,ttl,2016-06-07T03:45:32.548Z,7,3,1,3,"{""29889"":4,""33695"":4,""7922"":4}"
11931,comcast.net,ttl,2016-06-14T03:45:32.548Z,7,3,1,3,"{""29889"":4,""33695"":4,""7922"":4}"
11932,comcast.net,ttl,2016-06-21T03:45:32.548Z,7,3,1,3,"{""29889"":4,""33695"":4,""7922"":4}"
11934,comcast.net,ttl,2016-05-17T03:55:46.318Z,7,3,1,3,"{""1299"":4,""7922"":4,""3223"":4}"
11935,comcast.net,ttl,2016-05-24T03:55:46.318Z,15,4,1,4,"{""6453"":8,""1299"":8,""7922"":8,""3223"":8}"
11936,comcast.net,ttl,2016-05-31T03:55:46.318Z,15,4,1,4,"{""6453"":8,""1299"":8,""7922"":8,""3223"":8}"
11937,comcast.net,ttl,2016-06-14T03:55:46.318Z,7,3,1,3,"{""1299"":4,""7922"":4,""3223"":4}"
11938,comcast.net,ttl,2016-06-21T03:55:46.318Z,15,4,1,4,"{""6453"":8,""1299"":8,""7922"":8,""3223"":8}"
11939,comcast.net,ttl,2016-06-28T03:55:46.318Z,7,3,1,3,"{""1299"":4,""7922"":4,""3223"":4}"
11940,comcast.net,ttl,2016-08-16T03:55:46.318Z,7,3,1,3,"{""1299"":4,""7922"":4,""3223"":4}"
11941,comcast.net,ttl,2016-05-10T04:01:14.341Z,63,6,1,6,"{""7922"":32,""35753"":32,""34426"":32,""6453"":32,""51975"":32,""8966"":32}"
11942,comcast.net,ttl,2016-05-17T04:01:14.341Z,63,6,1,6,"{""7922"":32,""35753"":32,""34426"":32,""6453"":32,""51975"":32,""8966"":32}"
11943,comcast.net,ttl,2016-05-24T04:01:14.341Z,63,6,1,6,"{""7922"":32,""35753"":32,""34426"":32,""6453"":32,""51975"":32,""8966"":32}"
11944,comcast.net,ttl,2016-05-31T04:01:14.341Z,63,6,1,6,"{""7922"":32,""35753"":32,""34426"":32,""6453"":32,""51975"":32,""8966"":32}"
11945,comcast.net,ttl,2016-06-07T04:01:14.341Z,63,6,1,6,"{""7922"":32,""35753"":32,""34426"":32,""6453"":32,""51975"":32,""8966"":32}"
11946,comcast.net,ttl,2016-06-14T04:01:14.341Z,63,6,1,6,"{""7922"":32,""35753"":32,""34426"":32,""6453"":32,""51975"":32,""8966"":32}"
11947,comcast.net,ttl,2016-06-21T04:01:14.341Z,63,6,1,6,"{""7922"":32,""35753"":32,""34426"":32,""6453"":32,""51975"":32,""8966"":32}"
11948,comcast.net,ttl,2016-05-10T04:02:35.016Z,7,3,1,3,"{""2914"":4,""42831"":4,""7922"":4}"
11949,comcast.net,ttl,2016-05-17T04:02:35.016Z,7,3,1,3,"{""2914"":4,""42831"":4,""7922"":4}"
11950,comcast.net,ttl,2016-05-24T04:02:35.016Z,7,3,1,3,"{""2914"":4,""42831"":4,""7922"":4}"
11951,comcast.net,ttl,2016-05-31T04:02:35.016Z,7,3,1,3,"{""2914"":4,""42831"":4,""7922"":4}"
11952,comcast.net,ttl,2016-06-07T04:02:35.016Z,7,3,1,3,"{""2914"":4,""42831"":4,""7922"":4}"
11953,comcast.net,ttl,2016-06-14T04:02:35.016Z,7,3,1,3,"{""2914"":4,""42831"":4,""7922"":4}"
11954,comcast.net,ttl,2016-06-21T04:02:35.016Z,7,3,1,3,"{""2914"":4,""42831"":4,""7922"":4}"
11955,comcast.net,ttl,2016-06-28T04:02:35.016Z,7,3,1,3,"{""2914"":4,""42831"":4,""7922"":4}"
11956,comcast.net,ttl,2016-07-05T04:02:35.016Z,7,3,1,3,"{""2914"":4,""42831"":4,""7922"":4}"
11957,comcast.net,ttl,2016-07-12T04:02:35.016Z,7,3,1,3,"{""2914"":4,""42831"":4,""7922"":4}"
11958,comcast.net,ttl,2016-07-19T04:02:35.016Z,7,3,1,3,"{""2914"":4,""42831"":4,""7922"":4}"
11959,comcast.net,ttl,2016-07-26T04:02:35.016Z,7,3,1,3,"{""2914"":4,""42831"":4,""7922"":4}"
11960,comcast.net,ttl,2016-08-02T04:02:35.016Z,7,3,1,3,"{""2914"":4,""42831"":4,""7922"":4}"
11961,comcast.net,ttl,2016-08-09T04:02:35.016Z,7,3,1,3,"{""2914"":4,""42831"":4,""7922"":4}"
11962,comcast.net,ttl,2016-08-16T04:02:35.016Z,7,3,1,3,"{""2914"":4,""42831"":4,""7922"":4}"
11963,comcast.net,ttl,2016-08-23T04:02:35.016Z,7,3,1,3,"{""2914"":4,""42831"":4,""7922"":4}"
11964,comcast.net,ttl,2016-08-30T04:02:35.016Z,7,3,1,3,"{""2914"":4,""42831"":4,""7922"":4}"
11965,comcast.net,ttl,2016-09-06T04:02:35.016Z,7,3,1,3,"{""2914"":4,""42831"":4,""7922"":4}"
11966,comcast.net,ttl,2016-05-10T04:04:25.253Z,7,3,1,3,"{""26277"":4,""174"":4,""7922"":4}"
11967,comcast.net,ttl,2016-05-17T04:04:25.253Z,7,3,1,3,"{""26277"":4,""174"":4,""7922"":4}"
11968,comcast.net,ttl,2016-05-24T04:04:25.253Z,7,3,1,3,"{""26277"":4,""174"":4,""7922"":4}"
11969,comcast.net,ttl,2016-05-31T04:04:25.253Z,7,3,1,3,"{""26277"":4,""174"":4,""7922"":4}"
11970,comcast.net,ttl,2016-06-07T04:04:25.253Z,7,3,1,3,"{""26277"":4,""174"":4,""7922"":4}"
11971,comcast.net,ttl,2016-06-14T04:04:25.253Z,7,3,1,3,"{""26277"":4,""174"":4,""7922"":4}"
11972,comcast.net,ttl,2016-06-21T04:04:25.253Z,7,3,1,3,"{""26277"":4,""174"":4,""7922"":4}"
11973,comcast.net,ttl,2016-06-28T04:04:25.253Z,7,3,1,3,"{""26277"":4,""174"":4,""7922"":4}"
11974,comcast.net,ttl,2016-05-10T04:05:52.111Z,7,3,1,3,"{""7850"":4,""174"":4,""7922"":4}"
11975,comcast.net,ttl,2016-05-17T04:05:52.111Z,7,3,1,3,"{""7850"":4,""174"":4,""7922"":4}"
11976,comcast.net,ttl,2016-05-24T04:05:52.111Z,7,3,1,3,"{""7850"":4,""174"":4,""7922"":4}"
11977,comcast.net,ttl,2016-05-31T04:05:52.111Z,7,3,1,3,"{""7850"":4,""174"":4,""7922"":4}"
11978,comcast.net,ttl,2016-06-07T04:05:52.111Z,7,3,1,3,"{""7850"":4,""174"":4,""7922"":4}"
11979,comcast.net,ttl,2016-06-14T04:05:52.111Z,7,3,1,3,"{""7850"":4,""174"":4,""7922"":4}"
11980,comcast.net,ttl,2016-06-21T04:05:52.111Z,7,3,1,3,"{""7850"":4,""174"":4,""7922"":4}"
11981,comcast.net,ttl,2016-06-28T04:05:52.111Z,7,3,1,3,"{""7850"":4,""174"":4,""7922"":4}"
11982,comcast.net,ttl,2016-05-17T04:09:47.222Z,7,3,1,3,"{""2914"":4,""49367"":4,""7922"":4}"
11983,comcast.net,ttl,2016-05-24T04:09:47.222Z,7,3,1,3,"{""2914"":4,""49367"":4,""7922"":4}"
11984,comcast.net,ttl,2016-05-31T04:09:47.222Z,7,3,1,3,"{""2914"":4,""49367"":4,""7922"":4}"
11985,comcast.net,ttl,2016-05-10T04:15:14.210Z,15,4,1,4,"{""199558"":8,""6939"":8,""7922"":8,""2588"":8}"
11986,comcast.net,ttl,2016-05-17T04:15:14.210Z,15,4,1,4,"{""199558"":8,""6939"":8,""7922"":8,""2588"":8}"
11987,comcast.net,ttl,2016-05-24T04:15:14.210Z,15,4,1,4,"{""199558"":8,""6939"":8,""7922"":8,""2588"":8}"
11988,comcast.net,ttl,2016-05-31T04:15:14.210Z,15,4,1,4,"{""199558"":8,""6939"":8,""7922"":8,""2588"":8}"
11989,comcast.net,ttl,2016-06-07T04:15:14.210Z,15,4,1,4,"{""199558"":8,""6939"":8,""7922"":8,""2588"":8}"
11990,comcast.net,ttl,2016-06-14T04:15:14.210Z,15,4,1,4,"{""199558"":8,""6939"":8,""7922"":8,""2588"":8}"
11991,comcast.net,ttl,2016-06-21T04:15:14.210Z,15,4,1,4,"{""199558"":8,""6939"":8,""7922"":8,""2588"":8}"
11992,comcast.net,ttl,2016-05-10T04:22:36.104Z,7,3,1,3,"{""35818"":4,""6830"":4,""7922"":4}"
11993,comcast.net,ttl,2016-05-17T04:22:36.104Z,7,3,1,3,"{""35818"":4,""6830"":4,""7922"":4}"
11994,comcast.net,ttl,2016-05-24T04:22:36.104Z,7,3,1,3,"{""35818"":4,""6830"":4,""7922"":4}"
11995,comcast.net,ttl,2016-05-10T04:29:35.772Z,15,4,1,4,"{""174"":8,""7922"":8,""35432"":8,""197648"":8}"
11996,comcast.net,ttl,2016-05-17T04:29:35.772Z,15,4,1,4,"{""174"":8,""7922"":8,""35432"":8,""197648"":8}"
11997,comcast.net,ttl,2016-05-24T04:29:35.772Z,15,4,1,4,"{""174"":8,""7922"":8,""35432"":8,""197648"":8}"
11998,comcast.net,ttl,2016-05-31T04:29:35.772Z,15,4,1,4,"{""174"":8,""7922"":8,""35432"":8,""197648"":8}"
11999,comcast.net,ttl,2016-06-07T04:29:35.772Z,15,4,1,4,"{""174"":8,""7922"":8,""35432"":8,""197648"":8}"
12000,comcast.net,ttl,2016-06-14T04:29:35.772Z,15,4,1,4,"{""174"":8,""7922"":8,""35432"":8,""197648"":8}"
12001,comcast.net,ttl,2016-06-21T04:29:35.772Z,15,4,1,4,"{""174"":8,""7922"":8,""35432"":8,""197648"":8}"
12002,comcast.net,ttl,2016-06-28T04:29:35.772Z,15,4,1,4,"{""8544"":8,""174"":8,""7922"":8,""197648"":8}"
12003,comcast.net,ttl,2016-05-10T04:36:32.199Z,7,3,1,3,"{""20473"":4,""7922"":4,""3257"":4}"
12004,comcast.net,ttl,2016-05-17T04:36:32.199Z,7,3,1,3,"{""2914"":4,""20473"":4,""7922"":4}"
12005,comcast.net,ttl,2016-05-24T04:36:32.199Z,7,3,1,3,"{""2914"":4,""20473"":4,""7922"":4}"
12006,comcast.net,ttl,2016-05-31T04:36:32.199Z,7,3,1,3,"{""2914"":4,""20473"":4,""7922"":4}"
12007,comcast.net,ttl,2016-06-07T04:36:32.199Z,7,3,1,3,"{""2914"":4,""20473"":4,""7922"":4}"
12008,comcast.net,ttl,2016-06-14T04:36:32.199Z,7,3,1,3,"{""2914"":4,""20473"":4,""7922"":4}"
12009,comcast.net,ttl,2016-06-21T04:36:32.199Z,7,3,1,3,"{""2914"":4,""20473"":4,""7922"":4}"
12010,comcast.net,ttl,2016-06-28T04:36:32.199Z,7,3,1,3,"{""20473"":4,""1299"":4,""7922"":4}"
12011,comcast.net,ttl,2016-07-05T04:36:32.199Z,7,3,1,3,"{""20473"":4,""1299"":4,""7922"":4}"
12012,comcast.net,ttl,2016-05-24T04:36:35.964Z,7,3,1,3,"{""32475"":4,""6461"":4,""7922"":4}"
12013,comcast.net,ttl,2016-06-07T04:36:35.964Z,7,3,1,3,"{""32475"":4,""6461"":4,""7922"":4}"
12014,comcast.net,ttl,2016-06-14T04:36:35.964Z,7,3,1,3,"{""32475"":4,""6461"":4,""7922"":4}"
12015,comcast.net,ttl,2016-06-21T04:36:35.964Z,7,3,1,3,"{""32475"":4,""6461"":4,""7922"":4}"
12016,comcast.net,ttl,2016-06-28T04:36:35.964Z,7,3,1,3,"{""32475"":4,""6461"":4,""7922"":4}"
12017,comcast.net,ttl,2016-07-05T04:36:35.964Z,7,3,1,3,"{""32475"":4,""6461"":4,""7922"":4}"
12018,comcast.net,ttl,2016-07-12T04:36:35.964Z,7,3,1,3,"{""32475"":4,""6461"":4,""7922"":4}"
12019,comcast.net,ttl,2016-07-19T04:36:35.964Z,7,3,1,3,"{""32475"":4,""6461"":4,""7922"":4}"
12020,comcast.net,ttl,2016-08-02T04:36:35.964Z,7,3,1,3,"{""32475"":4,""6461"":4,""7922"":4}"
12021,comcast.net,ttl,2016-08-09T04:36:35.964Z,7,3,1,3,"{""32475"":4,""6461"":4,""7922"":4}"
12022,comcast.net,ttl,2016-08-16T04:36:35.964Z,7,3,1,3,"{""32475"":4,""6461"":4,""7922"":4}"
12023,comcast.net,ttl,2016-08-23T04:36:35.964Z,7,3,1,3,"{""32475"":4,""6461"":4,""7922"":4}"
12024,comcast.net,ttl,2016-08-30T04:36:35.964Z,7,3,1,3,"{""32475"":4,""6461"":4,""7922"":4}"
12025,comcast.net,ttl,2016-05-10T04:46:23.176Z,7,3,1,3,"{""2914"":4,""36351"":4,""7922"":4}"
12026,comcast.net,ttl,2016-05-24T04:46:23.176Z,5,7,3,3,"{""7922"":4,""2914"":3,""4637"":3}"
12027,comcast.net,ttl,2016-05-31T04:46:23.176Z,5,9,4,3,"{""7922"":4,""2914"":3,""4637"":3}"
12028,comcast.net,ttl,2016-06-07T04:46:23.176Z,13,4,2,4,"{""2914"":7,""36351"":8,""7922"":8,""4637"":7}"
12031,comcast.net,ttl,2016-06-28T04:46:23.176Z,25,5,3,5,"{""2914"":13,""36351"":16,""7922"":16,""4637"":13,""3491"":13}"
12032,comcast.net,ttl,2016-07-05T04:46:23.176Z,25,5,3,5,"{""2914"":13,""36351"":16,""7922"":16,""4637"":13,""3491"":13}"
12033,comcast.net,ttl,2016-07-12T04:46:23.176Z,5,8,4,3,"{""7922"":4,""2914"":3,""4637"":3}"
12034,comcast.net,ttl,2016-07-19T04:46:23.176Z,5,6,3,3,"{""4637"":3,""7922"":4,""3491"":3}"
12035,comcast.net,ttl,2016-08-09T04:46:23.176Z,7,3,1,3,"{""36351"":4,""7922"":4,""4637"":4}"
12036,comcast.net,ttl,2016-08-16T04:46:23.176Z,5,7,3,3,"{""4637"":3,""1299"":3,""7922"":4}"
12037,comcast.net,ttl,2016-08-23T04:46:23.176Z,1,9,4,1,"{""7922"":1}"
12038,comcast.net,ttl,2016-08-30T04:46:23.176Z,2,6,3,2,"{""1299"":1,""7922"":2}"
12039,comcast.net,ttl,2016-09-06T04:46:23.176Z,8,8,5,4,"{""7922"":8,""1299"":4,""2914"":4,""4637"":4}"
12040,comcast.net,ttl,2016-09-13T04:46:23.176Z,3,5,2,2,"{""7922"":2,""4637"":2}"
12041,comcast.net,ttl,2016-09-20T04:46:23.176Z,13,4,2,4,"{""36351"":8,""7922"":8,""4637"":7,""3491"":7}"
12042,comcast.net,ttl,2016-09-27T04:46:23.176Z,7,3,1,3,"{""36351"":4,""7922"":4,""4637"":4}"
12043,comcast.net,ttl,2016-10-04T04:46:23.176Z,7,3,1,3,"{""36351"":4,""7922"":4,""4637"":4}"
12044,comcast.net,ttl,2016-10-11T04:46:23.176Z,7,3,1,3,"{""2914"":4,""36351"":4,""7922"":4}"
12045,comcast.net,ttl,2016-10-18T04:46:23.176Z,3,5,2,2,"{""2914"":2,""7922"":2}"
12046,comcast.net,ttl,2016-05-10T04:47:12.648Z,15,4,1,4,"{""6453"":8,""25780"":8,""7922"":8,""19844"":8}"
12047,comcast.net,ttl,2016-05-17T04:47:12.648Z,15,4,1,4,"{""6453"":8,""25780"":8,""7922"":8,""19844"":8}"
12048,comcast.net,ttl,2016-05-24T04:47:12.648Z,15,4,1,4,"{""6453"":8,""25780"":8,""7922"":8,""19844"":8}"
12049,comcast.net,ttl,2016-05-31T04:47:12.648Z,31,5,1,5,"{""19531"":16,""25780"":16,""7922"":16,""6453"":16,""19844"":16}"
12050,comcast.net,ttl,2016-06-07T04:47:12.648Z,31,5,1,5,"{""19531"":16,""25780"":16,""7922"":16,""6453"":16,""19844"":16}"
12051,comcast.net,ttl,2016-06-14T04:47:12.648Z,31,5,1,5,"{""19531"":16,""25780"":16,""7922"":16,""6453"":16,""19844"":16}"
12052,comcast.net,ttl,2016-06-21T04:47:12.648Z,31,5,1,5,"{""19531"":16,""25780"":16,""7922"":16,""6453"":16,""19844"":16}"
12053,comcast.net,ttl,2016-06-28T04:47:12.648Z,31,5,1,5,"{""19531"":16,""25780"":16,""7922"":16,""6453"":16,""19844"":16}"
12054,comcast.net,ttl,2016-07-05T04:47:12.648Z,31,5,1,5,"{""19531"":16,""25780"":16,""7922"":16,""6453"":16,""19844"":16}"
12055,comcast.net,ttl,2016-07-12T04:47:12.648Z,31,5,1,5,"{""19531"":16,""25780"":16,""7922"":16,""6453"":16,""19844"":16}"
12056,comcast.net,ttl,2016-07-19T04:47:12.648Z,31,5,1,5,"{""19531"":16,""25780"":16,""7922"":16,""6453"":16,""19844"":16}"
12057,comcast.net,ttl,2016-07-26T04:47:12.648Z,31,5,1,5,"{""19531"":16,""25780"":16,""7922"":16,""6453"":16,""19844"":16}"
12058,comcast.net,ttl,2016-08-02T04:47:12.648Z,31,5,1,5,"{""19531"":16,""25780"":16,""7922"":16,""6453"":16,""19844"":16}"
12059,comcast.net,ttl,2016-08-09T04:47:12.648Z,31,5,1,5,"{""19531"":16,""25780"":16,""7922"":16,""6453"":16,""19844"":16}"
12060,comcast.net,ttl,2016-08-16T04:47:12.648Z,31,5,1,5,"{""19531"":16,""25780"":16,""7922"":16,""6453"":16,""19844"":16}"
12061,comcast.net,ttl,2016-08-23T04:47:12.648Z,31,5,1,5,"{""19531"":16,""25780"":16,""7922"":16,""6453"":16,""19844"":16}"
12062,comcast.net,ttl,2016-08-30T04:47:12.648Z,31,5,1,5,"{""19531"":16,""25780"":16,""7922"":16,""6453"":16,""19844"":16}"
12063,comcast.net,ttl,2016-09-06T04:47:12.648Z,31,5,1,5,"{""19531"":16,""25780"":16,""7922"":16,""6453"":16,""19844"":16}"
12064,comcast.net,ttl,2016-05-10T04:47:47.720Z,15,4,1,4,"{""2914"":8,""46664"":8,""7922"":8,""5580"":8}"
12065,comcast.net,ttl,2016-05-17T04:47:47.720Z,15,4,1,4,"{""2914"":8,""46664"":8,""7922"":8,""5580"":8}"
12066,comcast.net,ttl,2016-05-10T04:53:53.481Z,7,3,1,3,"{""5577"":4,""174"":4,""7922"":4}"
12067,comcast.net,ttl,2016-05-17T04:53:53.481Z,7,3,1,3,"{""5577"":4,""174"":4,""7922"":4}"
12068,comcast.net,ttl,2016-05-24T04:53:53.481Z,7,3,1,3,"{""5577"":4,""174"":4,""7922"":4}"
12069,comcast.net,ttl,2016-05-31T04:53:53.481Z,7,3,1,3,"{""5577"":4,""174"":4,""7922"":4}"
12070,comcast.net,ttl,2016-06-07T04:53:53.481Z,7,3,1,3,"{""5577"":4,""174"":4,""7922"":4}"
12071,comcast.net,ttl,2016-06-14T04:53:53.481Z,7,3,1,3,"{""5577"":4,""174"":4,""7922"":4}"
12072,comcast.net,ttl,2016-06-21T04:53:53.481Z,7,3,1,3,"{""5577"":4,""174"":4,""7922"":4}"
12073,comcast.net,ttl,2016-06-28T04:53:53.481Z,7,3,1,3,"{""5577"":4,""174"":4,""7922"":4}"
12074,comcast.net,ttl,2016-07-05T04:53:53.481Z,7,3,1,3,"{""5577"":4,""174"":4,""7922"":4}"
12075,comcast.net,ttl,2016-07-12T04:53:53.481Z,7,3,1,3,"{""5577"":4,""174"":4,""7922"":4}"
12076,comcast.net,ttl,2016-07-19T04:53:53.481Z,7,3,1,3,"{""5577"":4,""174"":4,""7922"":4}"
12077,comcast.net,ttl,2016-07-26T04:53:53.481Z,7,3,1,3,"{""5577"":4,""174"":4,""7922"":4}"
12078,comcast.net,ttl,2016-08-02T04:53:53.481Z,7,3,1,3,"{""5577"":4,""174"":4,""7922"":4}"
12079,comcast.net,ttl,2016-08-09T04:53:53.481Z,7,3,1,3,"{""5577"":4,""174"":4,""7922"":4}"
12080,comcast.net,ttl,2016-05-10T04:54:48.978Z,7,3,1,3,"{""174"":4,""7922"":4,""29073"":4}"
12081,comcast.net,ttl,2016-05-17T04:54:48.978Z,7,3,1,3,"{""174"":4,""7922"":4,""29073"":4}"
12082,comcast.net,ttl,2016-05-24T04:54:48.978Z,7,3,1,3,"{""174"":4,""7922"":4,""29073"":4}"
12083,comcast.net,ttl,2016-05-31T04:54:48.978Z,7,3,1,3,"{""174"":4,""7922"":4,""29073"":4}"
12084,comcast.net,ttl,2016-06-07T04:54:48.978Z,7,3,1,3,"{""174"":4,""7922"":4,""29073"":4}"
12085,comcast.net,ttl,2016-06-14T04:54:48.978Z,7,3,1,3,"{""174"":4,""7922"":4,""29073"":4}"
12086,comcast.net,ttl,2016-06-21T04:54:48.978Z,7,3,1,3,"{""174"":4,""7922"":4,""29073"":4}"
12087,comcast.net,ttl,2016-06-28T04:54:48.978Z,7,3,1,3,"{""174"":4,""7922"":4,""29073"":4}"
12088,comcast.net,ttl,2016-07-05T04:54:48.978Z,7,3,1,3,"{""174"":4,""7922"":4,""29073"":4}"
12089,comcast.net,ttl,2016-07-12T04:54:48.978Z,7,3,1,3,"{""174"":4,""7922"":4,""29073"":4}"
12090,comcast.net,ttl,2016-07-19T04:54:48.978Z,7,3,1,3,"{""174"":4,""7922"":4,""29073"":4}"
12091,comcast.net,ttl,2016-07-26T04:54:48.978Z,7,3,1,3,"{""174"":4,""7922"":4,""29073"":4}"
12092,comcast.net,ttl,2016-08-02T04:54:48.978Z,7,3,1,3,"{""174"":4,""7922"":4,""29073"":4}"
12093,comcast.net,ttl,2016-08-09T04:54:48.978Z,7,3,1,3,"{""174"":4,""7922"":4,""29073"":4}"
12094,comcast.net,ttl,2016-08-16T04:54:48.978Z,7,3,1,3,"{""174"":4,""7922"":4,""29073"":4}"
12095,comcast.net,ttl,2016-08-23T04:54:48.978Z,7,3,1,3,"{""174"":4,""7922"":4,""29073"":4}"
12096,comcast.net,ttl,2016-08-30T04:54:48.978Z,7,3,1,3,"{""174"":4,""7922"":4,""29073"":4}"
12097,comcast.net,ttl,2016-09-06T04:54:48.978Z,7,3,1,3,"{""174"":4,""7922"":4,""29073"":4}"
12098,comcast.net,ttl,2016-09-13T04:54:48.978Z,7,3,1,3,"{""174"":4,""7922"":4,""29073"":4}"
12099,comcast.net,ttl,2016-05-10T04:56:05.648Z,15,4,1,4,"{""43082"":8,""174"":8,""7922"":8,""20860"":8}"
12100,comcast.net,ttl,2016-05-17T04:56:05.648Z,15,4,1,4,"{""6461"":8,""43082"":8,""7922"":8,""20860"":8}"
12101,comcast.net,ttl,2016-05-24T04:56:05.648Z,15,4,1,4,"{""6461"":8,""43082"":8,""7922"":8,""20860"":8}"
12102,comcast.net,ttl,2016-05-31T04:56:05.648Z,15,4,1,4,"{""6461"":8,""43082"":8,""7922"":8,""20860"":8}"
12103,comcast.net,ttl,2016-06-07T04:56:05.648Z,15,4,1,4,"{""6461"":8,""43082"":8,""7922"":8,""20860"":8}"
12104,comcast.net,ttl,2016-06-14T04:56:05.648Z,15,4,1,4,"{""6461"":8,""43082"":8,""7922"":8,""20860"":8}"
12105,comcast.net,ttl,2016-06-21T04:56:05.648Z,15,4,1,4,"{""6461"":8,""43082"":8,""7922"":8,""20860"":8}"
12106,comcast.net,ttl,2016-06-28T04:56:05.648Z,15,4,1,4,"{""6461"":8,""43082"":8,""7922"":8,""20860"":8}"
12107,comcast.net,ttl,2016-07-05T04:56:05.648Z,15,4,1,4,"{""6461"":8,""43082"":8,""7922"":8,""20860"":8}"
12108,comcast.net,ttl,2016-07-12T04:56:05.648Z,15,4,1,4,"{""6461"":8,""43082"":8,""7922"":8,""20860"":8}"
12109,comcast.net,ttl,2016-07-19T04:56:05.648Z,15,4,1,4,"{""6461"":8,""43082"":8,""7922"":8,""20860"":8}"
12110,comcast.net,ttl,2016-07-26T04:56:05.648Z,15,4,1,4,"{""6461"":8,""43082"":8,""7922"":8,""20860"":8}"
12111,comcast.net,ttl,2016-05-10T04:57:43.552Z,15,4,1,4,"{""174"":8,""7922"":8,""50300"":8,""62217"":8}"
12112,comcast.net,ttl,2016-05-17T04:57:43.552Z,15,4,1,4,"{""174"":8,""7922"":8,""50300"":8,""62217"":8}"
12113,comcast.net,ttl,2016-05-24T04:57:43.552Z,15,4,1,4,"{""174"":8,""7922"":8,""50300"":8,""62217"":8}"
12114,comcast.net,ttl,2016-05-31T04:57:43.552Z,15,4,1,4,"{""174"":8,""7922"":8,""50300"":8,""62217"":8}"
12115,comcast.net,ttl,2016-06-07T04:57:43.552Z,15,4,1,4,"{""174"":8,""7922"":8,""50300"":8,""62217"":8}"
12116,comcast.net,ttl,2016-06-14T04:57:43.552Z,15,4,1,4,"{""174"":8,""7922"":8,""50300"":8,""62217"":8}"
12117,comcast.net,ttl,2016-06-21T04:57:43.552Z,15,4,1,4,"{""174"":8,""7922"":8,""50300"":8,""62217"":8}"
12118,comcast.net,ttl,2016-06-28T04:57:43.552Z,15,4,1,4,"{""174"":8,""7922"":8,""50300"":8,""62217"":8}"
12119,comcast.net,ttl,2016-07-05T04:57:43.552Z,15,4,1,4,"{""174"":8,""7922"":8,""50300"":8,""62217"":8}"
12120,comcast.net,ttl,2016-07-12T04:57:43.552Z,15,4,1,4,"{""174"":8,""7922"":8,""50300"":8,""62217"":8}"
12121,comcast.net,ttl,2016-07-19T04:57:43.552Z,15,4,1,4,"{""174"":8,""7922"":8,""50300"":8,""62217"":8}"
12122,comcast.net,ttl,2016-05-10T05:14:44.659Z,15,4,1,4,"{""59564"":8,""6453"":8,""7922"":8,""9002"":8}"
12123,comcast.net,ttl,2016-05-17T05:14:44.659Z,15,4,1,4,"{""59564"":8,""6453"":8,""7922"":8,""9002"":8}"
12124,comcast.net,ttl,2016-05-24T05:14:44.659Z,15,4,1,4,"{""59564"":8,""6453"":8,""7922"":8,""9002"":8}"
12125,comcast.net,ttl,2016-05-31T05:14:44.659Z,15,4,1,4,"{""59564"":8,""6453"":8,""7922"":8,""9002"":8}"
12127,comcast.net,ttl,2016-06-14T05:14:44.659Z,15,4,1,4,"{""59564"":8,""6453"":8,""7922"":8,""9002"":8}"
12128,comcast.net,ttl,2016-06-21T05:14:44.659Z,15,4,1,4,"{""59564"":8,""6453"":8,""7922"":8,""9002"":8}"
12129,comcast.net,ttl,2016-06-28T05:14:44.659Z,15,4,1,4,"{""59564"":8,""6453"":8,""7922"":8,""9002"":8}"
12130,comcast.net,ttl,2016-07-05T05:14:44.659Z,15,4,1,4,"{""59564"":8,""6453"":8,""7922"":8,""9002"":8}"
12131,comcast.net,ttl,2016-07-12T05:14:44.659Z,15,4,1,4,"{""59564"":8,""6453"":8,""7922"":8,""9002"":8}"
12132,comcast.net,ttl,2016-07-19T05:14:44.659Z,15,4,1,4,"{""59564"":8,""6453"":8,""7922"":8,""9002"":8}"
12133,comcast.net,ttl,2016-07-26T05:14:44.659Z,15,4,1,4,"{""59564"":8,""6453"":8,""7922"":8,""9002"":8}"
12134,comcast.net,ttl,2016-08-02T05:14:44.659Z,15,4,1,4,"{""59564"":8,""6453"":8,""7922"":8,""9002"":8}"
12135,comcast.net,ttl,2016-08-09T05:14:44.659Z,15,4,1,4,"{""59564"":8,""6453"":8,""7922"":8,""9002"":8}"
12136,comcast.net,ttl,2016-08-16T05:14:44.659Z,15,4,1,4,"{""59564"":8,""6453"":8,""7922"":8,""9002"":8}"
12137,comcast.net,ttl,2016-08-23T05:14:44.659Z,15,4,1,4,"{""59564"":8,""6453"":8,""7922"":8,""9002"":8}"
12138,comcast.net,ttl,2016-08-30T05:14:44.659Z,15,4,1,4,"{""59564"":8,""6453"":8,""7922"":8,""9002"":8}"
12139,comcast.net,ttl,2016-09-06T05:14:44.659Z,15,4,1,4,"{""59564"":8,""6453"":8,""7922"":8,""9002"":8}"
12140,comcast.net,ttl,2016-09-13T05:14:44.659Z,15,4,1,4,"{""59564"":8,""6453"":8,""7922"":8,""9002"":8}"
12141,comcast.net,ttl,2016-09-27T05:14:44.659Z,15,4,1,4,"{""59564"":8,""6453"":8,""7922"":8,""9002"":8}"
12142,comcast.net,ttl,2016-10-04T05:14:44.659Z,15,4,1,4,"{""59564"":8,""6453"":8,""7922"":8,""9002"":8}"
12143,comcast.net,ttl,2016-05-10T05:19:08.930Z,15,4,1,4,"{""6459"":8,""2914"":8,""7922"":8,""19916"":8}"
12144,comcast.net,ttl,2016-05-17T05:19:08.930Z,15,4,1,4,"{""6459"":8,""3356"":8,""7922"":8,""19916"":8}"
12145,comcast.net,ttl,2016-05-24T05:19:08.930Z,15,4,1,4,"{""6459"":8,""3356"":8,""7922"":8,""19916"":8}"
12146,comcast.net,ttl,2016-05-31T05:19:08.930Z,15,4,1,4,"{""6459"":8,""3356"":8,""7922"":8,""19916"":8}"
12147,comcast.net,ttl,2016-06-07T05:19:08.930Z,15,4,1,4,"{""6459"":8,""3356"":8,""7922"":8,""19916"":8}"
12148,comcast.net,ttl,2016-06-14T05:19:08.930Z,15,4,1,4,"{""6459"":8,""3356"":8,""7922"":8,""19916"":8}"
12149,comcast.net,ttl,2016-06-21T05:19:08.930Z,15,4,1,4,"{""6459"":8,""3356"":8,""7922"":8,""19916"":8}"
12150,comcast.net,ttl,2016-06-28T05:19:08.930Z,15,4,1,4,"{""6459"":8,""3356"":8,""7922"":8,""19916"":8}"
12151,comcast.net,ttl,2016-05-10T05:20:25.359Z,15,4,1,4,"{""4826"":8,""174"":8,""7922"":8,""38220"":8}"
12152,comcast.net,ttl,2016-05-17T05:20:25.359Z,15,4,1,4,"{""4826"":8,""174"":8,""7922"":8,""38220"":8}"
12153,comcast.net,ttl,2016-05-24T05:20:25.359Z,15,4,1,4,"{""4826"":8,""174"":8,""7922"":8,""38220"":8}"
12154,comcast.net,ttl,2016-05-31T05:20:25.359Z,15,4,1,4,"{""4826"":8,""174"":8,""7922"":8,""38220"":8}"
12155,comcast.net,ttl,2016-06-07T05:20:25.359Z,15,4,1,4,"{""4826"":8,""174"":8,""7922"":8,""38220"":8}"
12156,comcast.net,ttl,2016-06-14T05:20:25.359Z,15,4,1,4,"{""4826"":8,""174"":8,""7922"":8,""38220"":8}"
12157,comcast.net,ttl,2016-06-21T05:20:25.359Z,15,4,1,4,"{""4826"":8,""174"":8,""7922"":8,""38220"":8}"
12158,comcast.net,ttl,2016-06-28T05:20:25.359Z,1,5,2,1,"{""174"":1}"
12159,comcast.net,ttl,2016-07-05T05:20:25.359Z,15,4,1,4,"{""4826"":8,""2828"":8,""7922"":8,""38220"":8}"
12160,comcast.net,ttl,2016-07-12T05:20:25.359Z,15,4,1,4,"{""4826"":8,""174"":8,""7922"":8,""38220"":8}"
12161,comcast.net,ttl,2016-07-19T05:20:25.359Z,15,4,1,4,"{""4826"":8,""174"":8,""7922"":8,""38220"":8}"
12162,comcast.net,ttl,2016-07-26T05:20:25.359Z,15,4,1,4,"{""4826"":8,""174"":8,""7922"":8,""38220"":8}"
12163,comcast.net,ttl,2016-08-02T05:20:25.359Z,15,4,1,4,"{""4826"":8,""174"":8,""7922"":8,""38220"":8}"
12164,comcast.net,ttl,2016-05-10T05:33:34.350Z,127,7,1,7,"{""7922"":64,""49788"":64,""12552"":64,""3356"":64,""16150"":64,""31283"":64,""34989"":64}"
12165,comcast.net,ttl,2016-05-17T05:33:34.350Z,31,5,1,5,"{""34989"":16,""174"":16,""7922"":16,""49788"":16,""50304"":16}"
12166,comcast.net,ttl,2016-05-24T05:33:34.350Z,31,5,1,5,"{""34989"":16,""174"":16,""7922"":16,""49788"":16,""50304"":16}"
12167,comcast.net,ttl,2016-05-31T05:33:34.350Z,31,5,1,5,"{""34989"":16,""174"":16,""7922"":16,""49788"":16,""50304"":16}"
12168,comcast.net,ttl,2016-06-07T05:33:34.350Z,31,5,1,5,"{""34989"":16,""174"":16,""7922"":16,""49788"":16,""50304"":16}"
12169,comcast.net,ttl,2016-06-14T05:33:34.350Z,31,5,1,5,"{""34989"":16,""174"":16,""7922"":16,""49788"":16,""50304"":16}"
12170,comcast.net,ttl,2016-06-21T05:33:34.350Z,493,9,2,9,"{""31283"":248,""49788"":256,""50304"":254,""12552"":248,""3356"":248,""16150"":248,""7922"":256,""34989"":256,""174"":254}"
12171,comcast.net,ttl,2016-06-28T05:33:34.350Z,127,7,1,7,"{""7922"":64,""49788"":64,""12552"":64,""3356"":64,""16150"":64,""31283"":64,""34989"":64}"
12172,comcast.net,ttl,2016-07-05T05:33:34.350Z,127,7,1,7,"{""7922"":64,""49788"":64,""12552"":64,""3356"":64,""16150"":64,""31283"":64,""34989"":64}"
12173,comcast.net,ttl,2016-07-12T05:33:34.350Z,127,7,1,7,"{""7922"":64,""49788"":64,""12552"":64,""3356"":64,""16150"":64,""31283"":64,""34989"":64}"
12174,comcast.net,ttl,2016-07-19T05:33:34.350Z,127,7,1,7,"{""7922"":64,""49788"":64,""12552"":64,""3356"":64,""16150"":64,""31283"":64,""34989"":64}"
12175,comcast.net,ttl,2016-07-26T05:33:34.350Z,127,7,1,7,"{""7922"":64,""49788"":64,""12552"":64,""3356"":64,""16150"":64,""31283"":64,""34989"":64}"
12176,comcast.net,ttl,2016-08-02T05:33:34.350Z,127,7,1,7,"{""7922"":64,""49788"":64,""12552"":64,""3356"":64,""16150"":64,""31283"":64,""34989"":64}"
12177,comcast.net,ttl,2016-08-09T05:33:34.350Z,127,7,1,7,"{""7922"":64,""49788"":64,""12552"":64,""3356"":64,""16150"":64,""31283"":64,""34989"":64}"
12178,comcast.net,ttl,2016-05-10T06:03:09.869Z,15,4,1,4,"{""6461"":8,""7922"":8,""20860"":8,""35662"":8}"
12179,comcast.net,ttl,2016-05-24T06:03:09.869Z,15,4,1,4,"{""174"":8,""7922"":8,""20860"":8,""35662"":8}"
12180,comcast.net,ttl,2016-06-07T06:03:09.869Z,3,7,3,2,"{""174"":2,""7922"":2}"
12181,comcast.net,ttl,2016-06-14T06:03:09.869Z,3,7,3,2,"{""174"":2,""7922"":2}"
12182,comcast.net,ttl,2016-06-21T06:03:09.869Z,3,6,2,2,"{""174"":2,""7922"":2}"
12183,comcast.net,ttl,2016-06-28T06:03:09.869Z,3,7,3,2,"{""174"":2,""7922"":2}"
12184,comcast.net,ttl,2016-05-10T06:04:25.422Z,7,3,1,3,"{""7922"":4,""53264"":4,""3257"":4}"
12185,comcast.net,ttl,2016-05-17T06:04:25.422Z,7,3,1,3,"{""7922"":4,""53264"":4,""3257"":4}"
12186,comcast.net,ttl,2016-05-24T06:04:25.422Z,7,3,1,3,"{""7922"":4,""53264"":4,""3257"":4}"
12187,comcast.net,ttl,2016-05-31T06:04:25.422Z,7,3,1,3,"{""7922"":4,""53264"":4,""3257"":4}"
12188,comcast.net,ttl,2016-06-07T06:04:25.422Z,7,3,1,3,"{""7922"":4,""53264"":4,""3257"":4}"
12189,comcast.net,ttl,2016-06-14T06:04:25.422Z,7,3,1,3,"{""7922"":4,""53264"":4,""3257"":4}"
12190,comcast.net,ttl,2016-06-21T06:04:25.422Z,7,3,1,3,"{""7922"":4,""53264"":4,""3257"":4}"
12191,comcast.net,ttl,2016-06-28T06:04:25.422Z,7,3,1,3,"{""7922"":4,""53264"":4,""3257"":4}"
12192,comcast.net,ttl,2016-05-10T06:12:06.247Z,15,4,1,4,"{""2914"":8,""34702"":8,""7922"":8,""3327"":8}"
12193,comcast.net,ttl,2016-05-17T06:12:06.247Z,15,4,1,4,"{""2914"":8,""34702"":8,""7922"":8,""3327"":8}"
12194,comcast.net,ttl,2016-05-24T06:12:06.247Z,15,4,1,4,"{""2914"":8,""34702"":8,""7922"":8,""3327"":8}"
12195,comcast.net,ttl,2016-05-31T06:12:06.247Z,15,4,1,4,"{""2914"":8,""34702"":8,""7922"":8,""3327"":8}"
12196,comcast.net,ttl,2016-06-07T06:12:06.247Z,15,4,1,4,"{""2914"":8,""34702"":8,""7922"":8,""3327"":8}"
12197,comcast.net,ttl,2016-06-14T06:12:06.247Z,15,4,1,4,"{""2914"":8,""34702"":8,""7922"":8,""3327"":8}"
12198,comcast.net,ttl,2016-06-21T06:12:06.247Z,15,4,1,4,"{""2914"":8,""34702"":8,""7922"":8,""3327"":8}"
12199,comcast.net,ttl,2016-06-28T06:12:06.247Z,15,4,1,4,"{""2914"":8,""34702"":8,""7922"":8,""3327"":8}"
12200,comcast.net,ttl,2016-07-05T06:12:06.247Z,15,4,1,4,"{""2914"":8,""34702"":8,""7922"":8,""3327"":8}"
12201,comcast.net,ttl,2016-07-12T06:12:06.247Z,15,4,1,4,"{""2914"":8,""34702"":8,""7922"":8,""3327"":8}"
12202,comcast.net,ttl,2016-07-19T06:12:06.247Z,15,4,1,4,"{""2914"":8,""34702"":8,""7922"":8,""3327"":8}"
12203,comcast.net,ttl,2016-07-26T06:12:06.247Z,15,4,1,4,"{""3320"":8,""34702"":8,""7922"":8,""3327"":8}"
12204,comcast.net,ttl,2016-08-02T06:12:06.247Z,15,4,1,4,"{""3320"":8,""34702"":8,""7922"":8,""3327"":8}"
12205,comcast.net,ttl,2016-08-09T06:12:06.247Z,15,4,1,4,"{""3320"":8,""34702"":8,""7922"":8,""3327"":8}"
12206,comcast.net,ttl,2016-05-10T06:18:22.657Z,7,3,1,3,"{""6939"":4,""7922"":4,""63008"":4}"
12207,comcast.net,ttl,2016-05-17T06:18:22.657Z,7,3,1,3,"{""6939"":4,""7922"":4,""63008"":4}"
12208,comcast.net,ttl,2016-05-24T06:18:22.657Z,7,3,1,3,"{""6939"":4,""7922"":4,""63008"":4}"
12209,comcast.net,ttl,2016-05-10T06:19:14.327Z,7,3,1,3,"{""32097"":4,""6939"":4,""7922"":4}"
12210,comcast.net,ttl,2016-05-17T06:19:14.327Z,7,3,1,3,"{""32097"":4,""6939"":4,""7922"":4}"
12211,comcast.net,ttl,2016-05-24T06:19:14.327Z,7,3,1,3,"{""32097"":4,""6939"":4,""7922"":4}"
12212,comcast.net,ttl,2016-05-31T06:19:14.327Z,7,3,1,3,"{""32097"":4,""6939"":4,""7922"":4}"
12213,comcast.net,ttl,2016-06-07T06:19:14.327Z,7,3,1,3,"{""32097"":4,""6939"":4,""7922"":4}"
12214,comcast.net,ttl,2016-06-14T06:19:14.327Z,7,3,1,3,"{""32097"":4,""6939"":4,""7922"":4}"
12215,comcast.net,ttl,2016-06-21T06:19:14.327Z,7,3,1,3,"{""32097"":4,""6939"":4,""7922"":4}"
12216,comcast.net,ttl,2016-05-10T06:41:06.383Z,7,3,1,3,"{""36352"":4,""7922"":4,""3257"":4}"
12217,comcast.net,ttl,2016-05-17T06:41:06.383Z,7,3,1,3,"{""36352"":4,""7922"":4,""3257"":4}"
12218,comcast.net,ttl,2016-05-24T06:41:06.383Z,7,3,1,3,"{""36352"":4,""7922"":4,""3257"":4}"
12219,comcast.net,ttl,2016-05-31T06:41:06.383Z,1,10,4,1,"{""7922"":1}"
12220,comcast.net,ttl,2016-06-07T06:41:06.383Z,3,8,3,2,"{""7922"":2,""3257"":2}"
12221,comcast.net,ttl,2016-06-14T06:41:06.383Z,3,8,3,2,"{""7922"":2,""3257"":2}"
12222,comcast.net,ttl,2016-06-21T06:41:06.383Z,1,5,2,1,"{""7922"":1}"
12223,comcast.net,ttl,2016-06-28T06:41:06.383Z,1,6,2,1,"{""7922"":1}"
12224,comcast.net,ttl,2016-07-05T06:41:06.383Z,1,6,3,1,"{""7922"":1}"
12225,comcast.net,ttl,2016-07-12T06:41:06.383Z,1,7,3,1,"{""7922"":1}"
12226,comcast.net,ttl,2016-07-19T06:41:06.383Z,1,7,3,1,"{""7922"":1}"
12227,comcast.net,ttl,2016-08-02T06:41:06.383Z,7,3,1,3,"{""36352"":4,""1299"":4,""7922"":4}"
12228,comcast.net,ttl,2016-08-16T06:41:06.383Z,7,3,1,3,"{""36352"":4,""1299"":4,""7922"":4}"
12229,comcast.net,ttl,2016-08-23T06:41:06.383Z,1,7,3,1,"{""7922"":1}"
12230,comcast.net,ttl,2016-08-30T06:41:06.383Z,1,7,3,1,"{""7922"":1}"
12231,comcast.net,ttl,2016-09-06T06:41:06.383Z,1,5,2,1,"{""7922"":1}"
12232,comcast.net,ttl,2016-09-13T06:41:06.383Z,3,6,2,2,"{""1299"":2,""7922"":2}"
12233,comcast.net,ttl,2016-05-10T06:54:30.887Z,7,3,1,3,"{""31122"":4,""3356"":4,""7922"":4}"
12234,comcast.net,ttl,2016-05-17T06:54:30.887Z,7,3,1,3,"{""31122"":4,""3356"":4,""7922"":4}"
12235,comcast.net,ttl,2016-05-24T06:54:30.887Z,7,3,1,3,"{""31122"":4,""174"":4,""7922"":4}"
12236,comcast.net,ttl,2016-05-10T07:00:43.787Z,7,3,1,3,"{""24768"":4,""174"":4,""7922"":4}"
12237,comcast.net,ttl,2016-05-17T07:00:43.787Z,7,3,1,3,"{""24768"":4,""174"":4,""7922"":4}"
12238,comcast.net,ttl,2016-05-24T07:00:43.787Z,7,3,1,3,"{""24768"":4,""174"":4,""7922"":4}"
12239,comcast.net,ttl,2016-05-31T07:00:43.787Z,7,3,1,3,"{""24768"":4,""174"":4,""7922"":4}"
12240,comcast.net,ttl,2016-06-07T07:00:43.787Z,7,3,1,3,"{""24768"":4,""174"":4,""7922"":4}"
12241,comcast.net,ttl,2016-06-14T07:00:43.787Z,7,3,1,3,"{""24768"":4,""174"":4,""7922"":4}"
12242,comcast.net,ttl,2016-06-21T07:00:43.787Z,7,3,1,3,"{""24768"":4,""174"":4,""7922"":4}"
12243,comcast.net,ttl,2016-06-28T07:00:43.787Z,7,3,1,3,"{""24768"":4,""174"":4,""7922"":4}"
12244,comcast.net,ttl,2016-07-05T07:00:43.787Z,7,3,1,3,"{""24768"":4,""174"":4,""7922"":4}"
12245,comcast.net,ttl,2016-07-12T07:00:43.787Z,7,3,1,3,"{""24768"":4,""174"":4,""7922"":4}"
12246,comcast.net,ttl,2016-07-19T07:00:43.787Z,7,3,1,3,"{""24768"":4,""174"":4,""7922"":4}"
12247,comcast.net,ttl,2016-07-26T07:00:43.787Z,7,3,1,3,"{""24768"":4,""174"":4,""7922"":4}"
12248,comcast.net,ttl,2016-08-02T07:00:43.787Z,7,3,1,3,"{""24768"":4,""174"":4,""7922"":4}"
12249,comcast.net,ttl,2016-05-10T07:02:28.447Z,7,3,1,3,"{""43289"":4,""7922"":4,""3257"":4}"
12250,comcast.net,ttl,2016-05-24T07:02:28.447Z,7,3,1,3,"{""43289"":4,""7922"":4,""3257"":4}"
12252,comcast.net,ttl,2016-06-07T07:02:28.447Z,7,3,1,3,"{""174"":4,""7922"":4,""43289"":4}"
12253,comcast.net,ttl,2016-06-14T07:02:28.447Z,7,3,1,3,"{""174"":4,""7922"":4,""43289"":4}"
12255,comcast.net,ttl,2016-06-28T07:02:28.447Z,7,3,1,3,"{""174"":4,""7922"":4,""43289"":4}"
12256,comcast.net,ttl,2016-07-05T07:02:28.447Z,7,3,1,3,"{""174"":4,""7922"":4,""43289"":4}"
12257,comcast.net,ttl,2016-07-12T07:02:28.447Z,7,3,1,3,"{""174"":4,""7922"":4,""43289"":4}"
12258,comcast.net,ttl,2016-07-19T07:02:28.447Z,7,3,1,3,"{""174"":4,""7922"":4,""43289"":4}"
12259,comcast.net,ttl,2016-07-26T07:02:28.447Z,7,3,1,3,"{""174"":4,""7922"":4,""43289"":4}"
12260,comcast.net,ttl,2016-08-02T07:02:28.447Z,7,3,1,3,"{""174"":4,""7922"":4,""43289"":4}"
12261,comcast.net,ttl,2016-08-09T07:02:28.447Z,7,3,1,3,"{""174"":4,""7922"":4,""43289"":4}"
12262,comcast.net,ttl,2016-08-16T07:02:28.447Z,7,3,1,3,"{""174"":4,""7922"":4,""43289"":4}"
12263,comcast.net,ttl,2016-08-23T07:02:28.447Z,7,3,1,3,"{""174"":4,""7922"":4,""43289"":4}"
12264,comcast.net,ttl,2016-08-30T07:02:28.447Z,7,3,1,3,"{""174"":4,""7922"":4,""43289"":4}"
12265,comcast.net,ttl,2016-09-06T07:02:28.447Z,7,3,1,3,"{""174"":4,""7922"":4,""43289"":4}"
12266,comcast.net,ttl,2016-09-13T07:02:28.447Z,7,3,1,3,"{""174"":4,""7922"":4,""43289"":4}"
12267,comcast.net,ttl,2016-09-27T07:02:28.447Z,7,3,1,3,"{""174"":4,""7922"":4,""43289"":4}"
12268,comcast.net,ttl,2016-05-10T07:09:57.499Z,7,3,1,3,"{""34081"":4,""174"":4,""7922"":4}"
12269,comcast.net,ttl,2016-05-17T07:09:57.499Z,7,3,1,3,"{""34081"":4,""174"":4,""7922"":4}"
12270,comcast.net,ttl,2016-05-24T07:09:57.499Z,7,3,1,3,"{""34081"":4,""174"":4,""7922"":4}"
12271,comcast.net,ttl,2016-05-31T07:09:57.499Z,7,3,1,3,"{""34081"":4,""174"":4,""7922"":4}"
12272,comcast.net,ttl,2016-06-07T07:09:57.499Z,7,3,1,3,"{""34081"":4,""174"":4,""7922"":4}"
12273,comcast.net,ttl,2016-06-14T07:09:57.499Z,7,3,1,3,"{""34081"":4,""174"":4,""7922"":4}"
12274,comcast.net,ttl,2016-06-21T07:09:57.499Z,7,3,1,3,"{""34081"":4,""174"":4,""7922"":4}"
12275,comcast.net,ttl,2016-06-28T07:09:57.499Z,7,3,1,3,"{""34081"":4,""174"":4,""7922"":4}"
12276,comcast.net,ttl,2016-05-10T07:11:49.553Z,7,3,1,3,"{""6461"":4,""7922"":4,""15003"":4}"
12277,comcast.net,ttl,2016-05-17T07:11:49.553Z,7,3,1,3,"{""6461"":4,""7922"":4,""15003"":4}"
12278,comcast.net,ttl,2016-05-24T07:11:49.553Z,7,3,1,3,"{""6461"":4,""7922"":4,""15003"":4}"
12279,comcast.net,ttl,2016-05-10T07:14:46.351Z,7,3,1,3,"{""6830"":4,""7922"":4,""30900"":4}"
12280,comcast.net,ttl,2016-05-17T07:14:46.351Z,7,3,1,3,"{""6830"":4,""7922"":4,""30900"":4}"
12281,comcast.net,ttl,2016-05-24T07:14:46.351Z,7,3,1,3,"{""6830"":4,""7922"":4,""30900"":4}"
12282,comcast.net,ttl,2016-05-31T07:14:46.351Z,7,3,1,3,"{""6830"":4,""7922"":4,""30900"":4}"
12283,comcast.net,ttl,2016-06-07T07:14:46.351Z,7,3,1,3,"{""6830"":4,""7922"":4,""30900"":4}"
12284,comcast.net,ttl,2016-06-14T07:14:46.351Z,7,3,1,3,"{""6830"":4,""7922"":4,""30900"":4}"
12285,comcast.net,ttl,2016-06-21T07:14:46.351Z,7,3,1,3,"{""6830"":4,""7922"":4,""30900"":4}"
12286,comcast.net,ttl,2016-06-28T07:14:46.351Z,7,3,1,3,"{""6830"":4,""7922"":4,""30900"":4}"
12287,comcast.net,ttl,2016-07-05T07:14:46.351Z,7,3,1,3,"{""6830"":4,""7922"":4,""30900"":4}"
12288,comcast.net,ttl,2016-07-12T07:14:46.351Z,7,3,1,3,"{""6830"":4,""7922"":4,""30900"":4}"
12289,comcast.net,ttl,2016-05-10T07:26:38.011Z,15,4,1,4,"{""22676"":8,""6939"":8,""7922"":8,""63008"":8}"
12290,comcast.net,ttl,2016-05-17T07:26:38.011Z,15,4,1,4,"{""22676"":8,""6939"":8,""7922"":8,""63008"":8}"
12291,comcast.net,ttl,2016-05-24T07:26:38.011Z,15,4,1,4,"{""22676"":8,""6939"":8,""7922"":8,""63008"":8}"
12292,comcast.net,ttl,2016-05-10T07:38:25.172Z,7,3,1,3,"{""174"":4,""7922"":4,""30083"":4}"
12293,comcast.net,ttl,2016-05-17T07:38:25.172Z,7,3,1,3,"{""174"":4,""7922"":4,""30083"":4}"
12294,comcast.net,ttl,2016-05-24T07:38:25.172Z,7,3,1,3,"{""174"":4,""7922"":4,""30083"":4}"
12295,comcast.net,ttl,2016-05-31T07:38:25.172Z,7,3,1,3,"{""174"":4,""7922"":4,""30083"":4}"
12296,comcast.net,ttl,2016-06-07T07:38:25.172Z,7,3,1,3,"{""174"":4,""7922"":4,""30083"":4}"
12297,comcast.net,ttl,2016-06-14T07:38:25.172Z,7,3,1,3,"{""174"":4,""7922"":4,""30083"":4}"
12298,comcast.net,ttl,2016-06-21T07:38:25.172Z,7,3,1,3,"{""174"":4,""7922"":4,""30083"":4}"
12299,comcast.net,ttl,2016-06-28T07:38:25.172Z,7,3,1,3,"{""174"":4,""7922"":4,""30083"":4}"
12300,comcast.net,ttl,2016-05-10T07:47:26.827Z,7,3,1,3,"{""34594"":4,""174"":4,""7922"":4}"
12301,comcast.net,ttl,2016-05-17T07:47:26.827Z,7,3,1,3,"{""34594"":4,""174"":4,""7922"":4}"
12302,comcast.net,ttl,2016-05-24T07:47:26.827Z,7,3,1,3,"{""34594"":4,""174"":4,""7922"":4}"
12303,comcast.net,ttl,2016-05-31T07:47:26.827Z,7,3,1,3,"{""34594"":4,""174"":4,""7922"":4}"
12304,comcast.net,ttl,2016-06-07T07:47:26.827Z,7,3,1,3,"{""34594"":4,""174"":4,""7922"":4}"
12305,comcast.net,ttl,2016-06-14T07:47:26.827Z,7,3,1,3,"{""34594"":4,""174"":4,""7922"":4}"
12306,comcast.net,ttl,2016-05-10T08:01:13.414Z,7,3,1,3,"{""63213"":4,""7922"":4,""3257"":4}"
12307,comcast.net,ttl,2016-05-17T08:01:13.414Z,7,3,1,3,"{""63213"":4,""7922"":4,""3257"":4}"
12308,comcast.net,ttl,2016-05-24T08:01:13.414Z,7,3,1,3,"{""63213"":4,""7922"":4,""3257"":4}"
12309,comcast.net,ttl,2016-05-31T08:01:13.414Z,7,3,1,3,"{""63213"":4,""7922"":4,""3257"":4}"
12310,comcast.net,ttl,2016-06-07T08:01:13.414Z,7,3,1,3,"{""63213"":4,""7922"":4,""3257"":4}"
12311,comcast.net,ttl,2016-06-14T08:01:13.414Z,7,3,1,3,"{""63213"":4,""7922"":4,""3257"":4}"
12312,comcast.net,ttl,2016-06-21T08:01:13.414Z,7,3,1,3,"{""63213"":4,""7922"":4,""3257"":4}"
12313,comcast.net,ttl,2016-05-31T08:14:00.462Z,7,3,1,3,"{""174"":4,""7922"":4,""12989"":4}"
12314,comcast.net,ttl,2016-06-07T08:14:00.462Z,14,4,2,4,"{""174"":8,""7922"":8,""12989"":8,""3257"":7}"
12315,comcast.net,ttl,2016-06-14T08:14:00.462Z,14,4,2,4,"{""174"":8,""7922"":8,""12989"":8,""3257"":7}"
12316,comcast.net,ttl,2016-06-21T08:14:00.462Z,13,4,2,4,"{""174"":7,""7922"":8,""12989"":8,""3257"":7}"
12317,comcast.net,ttl,2016-07-19T08:14:00.462Z,7,3,1,3,"{""174"":4,""7922"":4,""12989"":4}"
12318,comcast.net,ttl,2016-08-09T08:14:00.462Z,7,3,1,3,"{""174"":4,""7922"":4,""12989"":4}"
12319,comcast.net,ttl,2016-08-16T08:14:00.462Z,7,3,1,3,"{""174"":4,""7922"":4,""12989"":4}"
12320,comcast.net,ttl,2016-05-10T08:16:18.489Z,7,3,1,3,"{""2914"":4,""47869"":4,""7922"":4}"
12321,comcast.net,ttl,2016-05-17T08:16:18.489Z,7,3,1,3,"{""2914"":4,""47869"":4,""7922"":4}"
12322,comcast.net,ttl,2016-05-24T08:16:18.489Z,7,3,1,3,"{""2914"":4,""47869"":4,""7922"":4}"
12323,comcast.net,ttl,2016-05-31T08:16:18.489Z,7,3,1,3,"{""2914"":4,""47869"":4,""7922"":4}"
12324,comcast.net,ttl,2016-06-07T08:16:18.489Z,7,3,1,3,"{""2914"":4,""47869"":4,""7922"":4}"
12325,comcast.net,ttl,2016-06-14T08:16:18.489Z,7,3,1,3,"{""2914"":4,""47869"":4,""7922"":4}"
12326,comcast.net,ttl,2016-06-21T08:16:18.489Z,7,3,1,3,"{""2914"":4,""47869"":4,""7922"":4}"
12327,comcast.net,ttl,2016-06-28T08:16:18.489Z,7,3,1,3,"{""2914"":4,""47869"":4,""7922"":4}"
12328,comcast.net,ttl,2016-05-10T08:54:17.258Z,7,3,1,3,"{""132919"":4,""7922"":4,""3356"":4}"
12329,comcast.net,ttl,2016-05-17T08:54:17.258Z,7,3,1,3,"{""132919"":4,""7922"":4,""3356"":4}"
12330,comcast.net,ttl,2016-05-24T08:54:17.258Z,7,3,1,3,"{""132919"":4,""7922"":4,""3356"":4}"
12331,comcast.net,ttl,2016-05-31T08:54:17.258Z,7,3,1,3,"{""132919"":4,""7922"":4,""3356"":4}"
12332,comcast.net,ttl,2016-06-07T08:54:17.258Z,7,3,1,3,"{""132919"":4,""7922"":4,""3257"":4}"
12333,comcast.net,ttl,2016-05-10T08:56:15.889Z,7,3,1,3,"{""2914"":4,""7922"":4,""5580"":4}"
12334,comcast.net,ttl,2016-05-17T08:56:15.889Z,7,3,1,3,"{""2914"":4,""7922"":4,""5580"":4}"
12335,comcast.net,ttl,2016-05-24T08:56:15.889Z,7,3,1,3,"{""2914"":4,""7922"":4,""5580"":4}"
12336,comcast.net,ttl,2016-05-31T08:56:15.889Z,7,3,1,3,"{""2914"":4,""7922"":4,""5580"":4}"
12337,comcast.net,ttl,2016-06-07T08:56:15.889Z,7,3,1,3,"{""2914"":4,""7922"":4,""5580"":4}"
12338,comcast.net,ttl,2016-06-14T08:56:15.889Z,7,3,1,3,"{""2914"":4,""7922"":4,""5580"":4}"
12339,comcast.net,ttl,2016-06-21T08:56:15.889Z,7,3,1,3,"{""2914"":4,""7922"":4,""5580"":4}"
12340,comcast.net,ttl,2016-06-28T08:56:15.889Z,7,3,1,3,"{""1299"":4,""7922"":4,""5580"":4}"
12341,comcast.net,ttl,2016-07-05T08:56:15.889Z,7,3,1,3,"{""1299"":4,""7922"":4,""5580"":4}"
12342,comcast.net,ttl,2016-07-12T08:56:15.889Z,7,3,1,3,"{""1299"":4,""7922"":4,""5580"":4}"
12343,comcast.net,ttl,2016-07-19T08:56:15.889Z,13,4,2,4,"{""2914"":7,""1299"":7,""7922"":8,""5580"":8}"
12344,comcast.net,ttl,2016-07-26T08:56:15.889Z,7,3,1,3,"{""1299"":4,""7922"":4,""5580"":4}"
12345,comcast.net,ttl,2016-08-02T08:56:15.889Z,7,3,1,3,"{""1299"":4,""7922"":4,""5580"":4}"
12346,comcast.net,ttl,2016-08-09T08:56:15.889Z,7,3,1,3,"{""1299"":4,""7922"":4,""5580"":4}"
12347,comcast.net,ttl,2016-08-16T08:56:15.889Z,13,4,2,4,"{""7922"":8,""1299"":7,""2914"":7,""5580"":8}"
12348,comcast.net,ttl,2016-05-10T09:10:55.542Z,7,3,1,3,"{""49349"":4,""174"":4,""7922"":4}"
12349,comcast.net,ttl,2016-05-17T09:10:55.542Z,7,3,1,3,"{""49349"":4,""174"":4,""7922"":4}"
12350,comcast.net,ttl,2016-05-24T09:10:55.542Z,7,3,1,3,"{""49349"":4,""174"":4,""7922"":4}"
12351,comcast.net,ttl,2016-05-31T09:10:55.542Z,31,5,1,5,"{""9186"":16,""13156"":16,""6453"":16,""49349"":16,""7922"":16}"
12352,comcast.net,ttl,2016-06-07T09:10:55.542Z,7,3,1,3,"{""49349"":4,""174"":4,""7922"":4}"
12353,comcast.net,ttl,2016-06-14T09:10:55.542Z,7,3,1,3,"{""49349"":4,""174"":4,""7922"":4}"
12354,comcast.net,ttl,2016-06-21T09:10:55.542Z,7,3,1,3,"{""49349"":4,""174"":4,""7922"":4}"
12355,comcast.net,ttl,2016-06-28T09:10:55.542Z,7,3,1,3,"{""49349"":4,""174"":4,""7922"":4}"
12356,comcast.net,ttl,2016-07-05T09:10:55.542Z,7,3,1,3,"{""49349"":4,""6939"":4,""7922"":4}"
12357,comcast.net,ttl,2016-07-12T09:10:55.542Z,7,3,1,3,"{""49349"":4,""6939"":4,""7922"":4}"
12358,comcast.net,ttl,2016-05-10T09:52:06.548Z,7,3,1,3,"{""41678"":4,""3356"":4,""7922"":4}"
12359,comcast.net,ttl,2016-05-10T10:08:02.797Z,63,6,1,6,"{""41828"":32,""7922"":32,""57127"":32,""3257"":32,""12644"":32,""16016"":32}"
12360,comcast.net,ttl,2016-05-17T10:08:02.797Z,63,6,1,6,"{""41828"":32,""7922"":32,""57127"":32,""3257"":32,""12644"":32,""16016"":32}"
12361,comcast.net,ttl,2016-05-24T10:08:02.797Z,63,6,1,6,"{""41828"":32,""7922"":32,""57127"":32,""3257"":32,""12644"":32,""16016"":32}"
12362,comcast.net,ttl,2016-05-31T10:08:02.797Z,63,6,1,6,"{""41828"":32,""7922"":32,""57127"":32,""3257"":32,""12644"":32,""16016"":32}"
12363,comcast.net,ttl,2016-06-07T10:08:02.797Z,63,6,1,6,"{""41828"":32,""7922"":32,""57127"":32,""3257"":32,""12644"":32,""16016"":32}"
12364,comcast.net,ttl,2016-06-14T10:08:02.797Z,63,6,1,6,"{""41828"":32,""7922"":32,""57127"":32,""3257"":32,""12644"":32,""16016"":32}"
12365,comcast.net,ttl,2016-06-21T10:08:02.797Z,63,6,1,6,"{""41828"":32,""7922"":32,""57127"":32,""12644"":32,""16016"":32,""6939"":32}"
12366,comcast.net,ttl,2016-06-28T10:08:02.797Z,63,6,1,6,"{""41828"":32,""7922"":32,""57127"":32,""12644"":32,""16016"":32,""6939"":32}"
12367,comcast.net,ttl,2016-05-10T10:22:01.531Z,7,3,1,3,"{""2914"":4,""7922"":4,""3327"":4}"
12368,comcast.net,ttl,2016-05-17T10:22:01.531Z,7,3,1,3,"{""2914"":4,""7922"":4,""3327"":4}"
12369,comcast.net,ttl,2016-05-24T10:22:01.531Z,7,3,1,3,"{""2914"":4,""7922"":4,""3327"":4}"
12370,comcast.net,ttl,2016-05-31T10:22:01.531Z,7,3,1,3,"{""2914"":4,""7922"":4,""3327"":4}"
12371,comcast.net,ttl,2016-06-07T10:22:01.531Z,7,3,1,3,"{""2914"":4,""7922"":4,""3327"":4}"
12372,comcast.net,ttl,2016-06-14T10:22:01.531Z,7,3,1,3,"{""2914"":4,""7922"":4,""3327"":4}"
12373,comcast.net,ttl,2016-06-21T10:22:01.531Z,7,3,1,3,"{""2914"":4,""7922"":4,""3327"":4}"
12374,comcast.net,ttl,2016-06-28T10:22:01.531Z,7,3,1,3,"{""2914"":4,""7922"":4,""3327"":4}"
12375,comcast.net,ttl,2016-07-05T10:22:01.531Z,7,3,1,3,"{""2914"":4,""7922"":4,""3327"":4}"
12376,comcast.net,ttl,2016-07-12T10:22:01.531Z,7,3,1,3,"{""2914"":4,""7922"":4,""3327"":4}"
12377,comcast.net,ttl,2016-07-19T10:22:01.531Z,7,3,1,3,"{""2914"":4,""7922"":4,""3327"":4}"
12378,comcast.net,ttl,2016-07-26T10:22:01.531Z,7,3,1,3,"{""3320"":4,""7922"":4,""3327"":4}"
12379,comcast.net,ttl,2016-08-02T10:22:01.531Z,7,3,1,3,"{""3320"":4,""7922"":4,""3327"":4}"
12380,comcast.net,ttl,2016-08-09T10:22:01.531Z,7,3,1,3,"{""3320"":4,""7922"":4,""3327"":4}"
12381,comcast.net,ttl,2016-08-16T10:22:01.531Z,7,3,1,3,"{""2914"":4,""7922"":4,""3327"":4}"
12382,comcast.net,ttl,2016-08-23T10:22:01.531Z,7,3,1,3,"{""2914"":4,""7922"":4,""3327"":4}"
12383,comcast.net,ttl,2016-08-30T10:22:01.531Z,7,3,1,3,"{""2914"":4,""7922"":4,""3327"":4}"
12384,comcast.net,ttl,2016-09-06T10:22:01.531Z,7,3,1,3,"{""2914"":4,""7922"":4,""3327"":4}"
12385,comcast.net,ttl,2016-05-10T11:06:59.084Z,7,3,1,3,"{""7922"":4,""9009"":4,""3292"":4}"
12386,comcast.net,ttl,2016-05-17T11:06:59.084Z,7,3,1,3,"{""7922"":4,""9009"":4,""3292"":4}"
12387,comcast.net,ttl,2016-05-24T11:06:59.084Z,7,3,1,3,"{""7922"":4,""9009"":4,""3292"":4}"
12388,comcast.net,ttl,2016-05-31T11:06:59.084Z,7,3,1,3,"{""7922"":4,""9009"":4,""3292"":4}"
12389,comcast.net,ttl,2016-06-07T11:06:59.084Z,7,3,1,3,"{""7922"":4,""9009"":4,""3292"":4}"
12390,comcast.net,ttl,2016-06-14T11:06:59.084Z,7,3,1,3,"{""7922"":4,""9009"":4,""3292"":4}"
12391,comcast.net,ttl,2016-06-21T11:06:59.084Z,7,3,1,3,"{""7922"":4,""9009"":4,""3292"":4}"
12392,comcast.net,ttl,2016-06-28T11:06:59.084Z,7,3,1,3,"{""7922"":4,""9009"":4,""3292"":4}"
12393,comcast.net,ttl,2016-07-05T11:06:59.084Z,7,3,1,3,"{""7922"":4,""9009"":4,""3292"":4}"
12394,comcast.net,ttl,2016-07-12T11:06:59.084Z,7,3,1,3,"{""7922"":4,""9009"":4,""3292"":4}"
12395,comcast.net,ttl,2016-07-19T11:06:59.084Z,7,3,1,3,"{""7922"":4,""9009"":4,""3292"":4}"
12396,comcast.net,ttl,2016-07-26T11:06:59.084Z,7,3,1,3,"{""7922"":4,""9009"":4,""3292"":4}"
12397,comcast.net,ttl,2016-08-02T11:06:59.084Z,7,3,1,3,"{""7922"":4,""6762"":4,""9009"":4}"
12398,comcast.net,ttl,2016-08-09T11:06:59.084Z,7,3,1,3,"{""7922"":4,""9009"":4,""3292"":4}"
12399,comcast.net,ttl,2016-08-16T11:06:59.084Z,7,3,1,3,"{""7922"":4,""9009"":4,""3292"":4}"
12400,comcast.net,ttl,2016-05-10T12:24:37.006Z,31,5,1,5,"{""7643"":16,""45899"":16,""6453"":16,""1299"":16,""7922"":16}"
12401,comcast.net,ttl,2016-05-17T12:24:37.006Z,31,5,1,5,"{""7643"":16,""45899"":16,""6453"":16,""1299"":16,""7922"":16}"
12402,comcast.net,ttl,2016-05-24T12:24:37.006Z,31,5,1,5,"{""7643"":16,""45899"":16,""6453"":16,""1299"":16,""7922"":16}"
12403,comcast.net,ttl,2016-05-31T12:24:37.006Z,31,5,1,5,"{""7643"":16,""45899"":16,""6453"":16,""1299"":16,""7922"":16}"
12404,comcast.net,ttl,2016-06-07T12:24:37.006Z,31,5,1,5,"{""7643"":16,""45899"":16,""6453"":16,""1299"":16,""7922"":16}"
12405,comcast.net,ttl,2016-06-14T12:24:37.006Z,31,5,1,5,"{""7643"":16,""45899"":16,""6453"":16,""1299"":16,""7922"":16}"
12406,comcast.net,ttl,2016-06-21T12:24:37.006Z,15,4,1,4,"{""7643"":8,""45899"":8,""1299"":8,""7922"":8}"
12407,comcast.net,ttl,2016-05-10T12:48:39.683Z,15,4,1,4,"{""4768"":8,""24466"":8,""7922"":8,""4637"":8}"
12408,comcast.net,ttl,2016-05-17T12:48:39.683Z,15,4,1,4,"{""4768"":8,""24466"":8,""7922"":8,""4637"":8}"
12409,comcast.net,ttl,2016-05-24T12:48:39.683Z,31,5,1,5,"{""4768"":16,""24466"":16,""7922"":16,""4637"":16,""7657"":16}"
12410,comcast.net,ttl,2016-05-10T13:05:23.925Z,15,4,1,4,"{""42708"":8,""3356"":8,""7922"":8,""50304"":8}"
12411,comcast.net,ttl,2016-05-17T13:05:23.925Z,31,5,1,5,"{""42708"":16,""6453"":16,""1299"":16,""7922"":16,""50304"":16}"
12412,comcast.net,ttl,2016-05-24T13:05:23.925Z,15,4,1,4,"{""42708"":8,""1299"":8,""7922"":8,""50304"":8}"
12413,comcast.net,ttl,2016-05-31T13:05:23.925Z,31,5,1,5,"{""42708"":16,""6453"":16,""1299"":16,""7922"":16,""50304"":16}"
12414,comcast.net,ttl,2016-06-07T13:05:23.925Z,31,5,1,5,"{""42708"":16,""6453"":16,""1299"":16,""7922"":16,""50304"":16}"
12415,comcast.net,ttl,2016-06-14T13:05:23.925Z,31,5,1,5,"{""42708"":16,""6453"":16,""1299"":16,""7922"":16,""50304"":16}"
12416,comcast.net,ttl,2016-06-21T13:05:23.925Z,31,5,1,5,"{""42708"":16,""6453"":16,""1299"":16,""7922"":16,""50304"":16}"
12417,comcast.net,ttl,2016-06-28T13:05:23.925Z,15,4,1,4,"{""42708"":8,""1299"":8,""7922"":8,""50304"":8}"
12418,comcast.net,ttl,2016-07-05T13:05:23.925Z,15,4,1,4,"{""42708"":8,""1299"":8,""7922"":8,""50304"":8}"
12419,comcast.net,ttl,2016-05-31T00:00:25.097Z,3,13,4,2,"{""7922"":2,""2828"":2}"
12420,comcast.net,ttl,2016-06-14T00:00:25.097Z,3,9,3,2,"{""2828"":2,""7922"":2}"
12421,comcast.net,ttl,2016-06-21T00:00:25.097Z,3,11,4,2,"{""2828"":2,""7922"":2}"
12422,comcast.net,ttl,2016-06-28T00:00:25.097Z,1,6,2,1,"{""7922"":1}"
12423,comcast.net,ttl,2016-07-12T00:00:25.097Z,1,5,2,1,"{""7922"":1}"
12424,comcast.net,ttl,2016-07-19T00:00:25.097Z,1,9,4,1,"{""7922"":1}"
12425,comcast.net,ttl,2016-08-02T00:00:25.097Z,15,4,1,4,"{""36352"":8,""1299"":8,""7922"":8,""55286"":8}"
12426,comcast.net,ttl,2016-08-16T00:00:25.097Z,1,5,2,1,"{""7922"":1}"
12427,comcast.net,ttl,2016-08-23T00:00:25.097Z,1,8,3,1,"{""7922"":1}"
12428,comcast.net,ttl,2016-08-30T00:00:25.097Z,1,6,2,1,"{""7922"":1}"
12429,comcast.net,ttl,2016-05-31T00:00:26.926Z,7,3,1,3,"{""174"":4,""7922"":4,""20853"":4}"
12430,comcast.net,ttl,2016-06-07T00:00:26.926Z,7,3,1,3,"{""174"":4,""7922"":4,""20853"":4}"
12431,comcast.net,ttl,2016-06-14T00:00:26.926Z,7,3,1,3,"{""174"":4,""7922"":4,""20853"":4}"
12432,comcast.net,ttl,2016-06-21T00:00:26.926Z,7,3,1,3,"{""174"":4,""7922"":4,""20853"":4}"
12433,comcast.net,ttl,2016-06-28T00:00:26.926Z,7,3,1,3,"{""174"":4,""7922"":4,""20853"":4}"
12434,comcast.net,ttl,2016-07-05T00:00:26.926Z,7,3,1,3,"{""174"":4,""7922"":4,""20853"":4}"
12435,comcast.net,ttl,2016-07-12T00:00:26.926Z,7,3,1,3,"{""174"":4,""7922"":4,""20853"":4}"
12436,comcast.net,ttl,2016-07-19T00:00:26.926Z,7,3,1,3,"{""174"":4,""7922"":4,""20853"":4}"
12437,comcast.net,ttl,2016-07-26T00:00:26.926Z,7,3,1,3,"{""174"":4,""7922"":4,""20853"":4}"
12438,comcast.net,ttl,2016-08-02T00:00:26.926Z,7,3,1,3,"{""174"":4,""7922"":4,""20853"":4}"
12439,comcast.net,ttl,2016-08-09T00:00:26.926Z,7,3,1,3,"{""174"":4,""7922"":4,""20853"":4}"
12440,comcast.net,ttl,2016-08-16T00:00:26.926Z,7,3,1,3,"{""174"":4,""7922"":4,""20853"":4}"
12441,comcast.net,ttl,2016-08-23T00:00:26.926Z,7,3,1,3,"{""174"":4,""7922"":4,""20853"":4}"
12442,comcast.net,ttl,2016-08-30T00:00:26.926Z,7,3,1,3,"{""174"":4,""7922"":4,""20853"":4}"
12443,comcast.net,ttl,2016-09-06T00:00:26.926Z,7,3,1,3,"{""174"":4,""7922"":4,""20853"":4}"
12444,comcast.net,ttl,2016-05-31T00:00:55.785Z,7,3,1,3,"{""174"":4,""7922"":4,""57172"":4}"
12445,comcast.net,ttl,2016-06-07T00:00:55.785Z,7,3,1,3,"{""174"":4,""7922"":4,""57172"":4}"
12446,comcast.net,ttl,2016-06-14T00:00:55.785Z,27,5,2,5,"{""7922"":16,""174"":15,""2914"":14,""57172"":16,""5580"":14}"
12447,comcast.net,ttl,2016-06-21T00:00:55.785Z,7,3,1,3,"{""174"":4,""7922"":4,""57172"":4}"
12448,comcast.net,ttl,2016-05-31T00:10:30.321Z,7,3,1,3,"{""53889"":4,""7922"":4,""3257"":4}"
12449,comcast.net,ttl,2016-06-07T00:10:30.321Z,7,3,1,3,"{""53889"":4,""7922"":4,""3257"":4}"
12450,comcast.net,ttl,2016-06-14T00:10:30.321Z,1,5,3,1,"{""7922"":1}"
12451,comcast.net,ttl,2016-06-21T00:10:30.321Z,7,3,1,3,"{""53889"":4,""7922"":4,""3257"":4}"
12452,comcast.net,ttl,2016-06-28T00:10:30.321Z,7,3,1,3,"{""53889"":4,""7922"":4,""3257"":4}"
12453,comcast.net,ttl,2016-07-05T00:10:30.321Z,1,4,2,1,"{""7922"":1}"
12454,comcast.net,ttl,2016-07-12T00:10:30.321Z,7,3,1,3,"{""53889"":4,""7922"":4,""3257"":4}"
12455,comcast.net,ttl,2016-07-19T00:10:30.321Z,1,4,2,1,"{""7922"":1}"
12456,comcast.net,ttl,2016-07-26T00:10:30.321Z,7,3,1,3,"{""53889"":4,""7922"":4,""3257"":4}"
12457,comcast.net,ttl,2016-08-02T00:10:30.321Z,7,3,1,3,"{""53889"":4,""7922"":4,""3257"":4}"
12458,comcast.net,ttl,2016-08-09T00:10:30.321Z,7,3,1,3,"{""53889"":4,""7922"":4,""3257"":4}"
12459,comcast.net,ttl,2016-08-16T00:10:30.321Z,7,3,1,3,"{""53889"":4,""7922"":4,""3257"":4}"
12460,comcast.net,ttl,2016-08-23T00:10:30.321Z,7,3,1,3,"{""53889"":4,""7922"":4,""3257"":4}"
12461,comcast.net,ttl,2016-08-30T00:10:30.321Z,7,3,1,3,"{""53889"":4,""7922"":4,""3257"":4}"
12462,comcast.net,ttl,2016-09-06T00:10:30.321Z,7,3,1,3,"{""53889"":4,""7922"":4,""3257"":4}"
12463,thesaurus.com,rst,2016-09-13T00:45:12.987Z,15,4,1,4,"{""34274"":8,""8218"":8,""16798"":8,""6461"":8}"
12464,thesaurus.com,rst,2016-10-25T04:09:47.222Z,7,3,1,3,"{""3356"":4,""49367"":4,""16798"":4}"
12465,microsoft.com,ttl,2016-05-24T04:29:35.772Z,7,3,1,3,"{""8075"":4,""35432"":4,""197648"":4}"
12466,microsoft.com,ttl,2016-06-14T04:29:35.772Z,7,3,1,3,"{""8075"":4,""35432"":4,""197648"":4}"
12467,wp.pl,block,2016-06-28T02:28:00.703Z,15,4,1,4,"{""48434"":8,""12827"":8,""1299"":8,""1273"":8}"
12468,office.com,seq,2016-11-15T08:02:19.722Z,1,7,4,1,"{""4637"":1}"
12469,xfinity.com,ttl,2016-05-24T04:29:35.772Z,15,4,1,4,"{""174"":8,""7922"":8,""35432"":8,""197648"":8}"
12470,xfinity.com,ttl,2016-05-31T04:29:35.772Z,15,4,1,4,"{""174"":8,""7922"":8,""35432"":8,""197648"":8}"
12472,xfinity.com,ttl,2016-05-31T00:10:30.321Z,7,3,1,3,"{""53889"":4,""7922"":4,""3257"":4}"
12473,comcast.net,ttl,2016-09-13T00:10:30.321Z,7,3,1,3,"{""53889"":4,""7922"":4,""3257"":4}"
12474,comcast.net,ttl,2016-09-20T00:10:30.321Z,7,3,1,3,"{""53889"":4,""7922"":4,""3257"":4}"
12475,comcast.net,ttl,2016-09-27T00:10:30.321Z,7,3,1,3,"{""53889"":4,""7922"":4,""3257"":4}"
12476,comcast.net,ttl,2016-10-04T00:10:30.321Z,7,3,1,3,"{""53889"":4,""7922"":4,""3257"":4}"
12477,comcast.net,ttl,2016-10-11T00:10:30.321Z,7,3,1,3,"{""53889"":4,""7922"":4,""3257"":4}"
12478,comcast.net,ttl,2016-05-31T00:16:19.848Z,14,4,2,4,"{""201011"":8,""6453"":7,""1299"":8,""7922"":8}"
12479,comcast.net,ttl,2016-06-07T00:16:19.848Z,14,4,2,4,"{""201011"":8,""6453"":7,""1299"":8,""7922"":8}"
12480,comcast.net,ttl,2016-06-14T00:16:19.848Z,14,4,2,4,"{""201011"":8,""6453"":7,""1299"":8,""7922"":8}"
12481,comcast.net,ttl,2016-06-21T00:16:19.848Z,14,4,2,4,"{""201011"":8,""6453"":7,""1299"":8,""7922"":8}"
12482,comcast.net,ttl,2016-06-28T00:16:19.848Z,14,4,2,4,"{""201011"":8,""6453"":7,""1299"":8,""7922"":8}"
12483,comcast.net,ttl,2016-07-05T00:16:19.848Z,7,3,1,3,"{""201011"":4,""1299"":4,""7922"":4}"
12484,comcast.net,ttl,2016-07-26T00:16:19.848Z,7,3,1,3,"{""201011"":4,""1299"":4,""7922"":4}"
12485,comcast.net,ttl,2016-08-02T00:16:19.848Z,7,3,1,3,"{""201011"":4,""1299"":4,""7922"":4}"
12486,comcast.net,ttl,2016-09-06T00:16:19.848Z,7,3,1,3,"{""201011"":4,""1299"":4,""7922"":4}"
12487,comcast.net,ttl,2016-09-13T00:16:19.848Z,7,3,1,3,"{""201011"":4,""1299"":4,""7922"":4}"
12488,comcast.net,ttl,2016-09-27T00:16:19.848Z,7,3,1,3,"{""201011"":4,""1299"":4,""7922"":4}"
12489,comcast.net,ttl,2016-05-31T00:27:32.161Z,13,4,2,4,"{""174"":7,""7922"":8,""38001"":8,""3491"":7}"
12490,comcast.net,ttl,2016-06-07T00:27:32.161Z,13,4,2,4,"{""174"":7,""7922"":8,""38001"":8,""3491"":7}"
12491,comcast.net,ttl,2016-06-14T00:27:32.161Z,13,4,3,4,"{""3356"":7,""7922"":8,""38001"":8,""3491"":7}"
12492,comcast.net,ttl,2016-06-21T00:27:32.161Z,13,4,3,4,"{""3356"":7,""7922"":8,""38001"":8,""3491"":7}"
12494,comcast.net,ttl,2016-07-05T00:27:32.161Z,13,4,2,4,"{""3356"":7,""7922"":8,""38001"":8,""3491"":7}"
12495,comcast.net,ttl,2016-07-12T00:27:32.161Z,13,4,2,4,"{""7473"":7,""7922"":8,""38001"":8,""3491"":7}"
12496,comcast.net,ttl,2016-07-19T00:27:32.161Z,25,5,3,5,"{""38001"":16,""3257"":13,""7922"":16,""7473"":13,""3491"":13}"
12497,comcast.net,ttl,2016-07-26T00:27:32.161Z,7,3,1,3,"{""38001"":4,""7922"":4,""3257"":4}"
12498,comcast.net,ttl,2016-08-02T00:27:32.161Z,7,3,1,3,"{""38001"":4,""7922"":4,""3491"":4}"
12499,comcast.net,ttl,2016-08-09T00:27:32.161Z,7,3,1,3,"{""38001"":4,""7922"":4,""3491"":4}"
12500,comcast.net,ttl,2016-08-16T00:27:32.161Z,25,5,3,5,"{""3491"":13,""174"":13,""7922"":16,""38001"":16,""3257"":13}"
12501,comcast.net,ttl,2016-08-23T00:27:32.161Z,2,6,3,2,"{""174"":1,""7922"":2}"
12502,comcast.net,ttl,2016-08-30T00:27:32.161Z,2,9,5,2,"{""174"":1,""7922"":2}"
12503,comcast.net,ttl,2016-09-06T00:27:32.161Z,2,9,5,2,"{""174"":1,""7922"":2}"
12504,comcast.net,ttl,2016-09-13T00:27:32.161Z,2,9,5,2,"{""174"":1,""7922"":2}"
12505,comcast.net,ttl,2016-09-20T00:27:32.161Z,2,6,4,2,"{""174"":1,""7922"":2}"
12506,comcast.net,ttl,2016-09-27T00:27:32.161Z,1,6,3,1,"{""7922"":1}"
12507,comcast.net,ttl,2016-10-04T00:27:32.161Z,7,3,1,3,"{""38001"":4,""7922"":4,""3491"":4}"
12508,comcast.net,ttl,2016-10-11T00:27:32.161Z,1,5,2,1,"{""7922"":1}"
12509,comcast.net,ttl,2016-10-18T00:27:32.161Z,2,9,5,2,"{""174"":1,""7922"":2}"
12510,comcast.net,ttl,2016-05-31T00:30:26.647Z,7,3,1,3,"{""174"":4,""7922"":4,""32748"":4}"
12511,comcast.net,ttl,2016-06-07T00:30:26.647Z,7,3,1,3,"{""174"":4,""7922"":4,""32748"":4}"
12512,comcast.net,ttl,2016-06-14T00:30:26.647Z,7,3,1,3,"{""174"":4,""7922"":4,""32748"":4}"
12513,comcast.net,ttl,2016-06-21T00:30:26.647Z,7,3,1,3,"{""174"":4,""7922"":4,""32748"":4}"
12514,comcast.net,ttl,2016-06-28T00:30:26.647Z,7,3,1,3,"{""174"":4,""7922"":4,""32748"":4}"
12515,comcast.net,ttl,2016-05-31T00:45:12.987Z,15,4,1,4,"{""34274"":8,""8218"":8,""7922"":8,""6461"":8}"
12516,comcast.net,ttl,2016-06-07T00:45:12.987Z,15,4,1,4,"{""34274"":8,""8218"":8,""7922"":8,""6461"":8}"
12517,comcast.net,ttl,2016-06-14T00:45:12.987Z,15,4,1,4,"{""34274"":8,""8218"":8,""7922"":8,""6461"":8}"
12518,comcast.net,ttl,2016-06-21T00:45:12.987Z,15,4,1,4,"{""34274"":8,""8218"":8,""7922"":8,""6461"":8}"
12519,comcast.net,ttl,2016-06-28T00:45:12.987Z,15,4,1,4,"{""34274"":8,""8218"":8,""7922"":8,""6461"":8}"
12520,comcast.net,ttl,2016-07-05T00:45:12.987Z,15,4,1,4,"{""34274"":8,""8218"":8,""7922"":8,""6461"":8}"
12521,comcast.net,ttl,2016-05-31T00:46:47.819Z,63,6,1,6,"{""5391"":32,""7922"":32,""21183"":32,""197706"":32,""3320"":32,""8585"":32}"
12522,comcast.net,ttl,2016-06-07T00:46:47.819Z,63,6,1,6,"{""5391"":32,""7922"":32,""21183"":32,""197706"":32,""3320"":32,""8585"":32}"
12523,comcast.net,ttl,2016-06-14T00:46:47.819Z,63,6,1,6,"{""5391"":32,""7922"":32,""21183"":32,""197706"":32,""3320"":32,""8585"":32}"
12524,comcast.net,ttl,2016-06-21T00:46:47.819Z,63,6,1,6,"{""5391"":32,""7922"":32,""21183"":32,""197706"":32,""3320"":32,""8585"":32}"
12525,comcast.net,ttl,2016-06-28T00:46:47.819Z,63,6,1,6,"{""5391"":32,""7922"":32,""21183"":32,""197706"":32,""3320"":32,""8585"":32}"
12526,comcast.net,ttl,2016-07-05T00:46:47.819Z,63,6,1,6,"{""5391"":32,""7922"":32,""21183"":32,""197706"":32,""3320"":32,""8585"":32}"
12527,comcast.net,ttl,2016-07-12T00:46:47.819Z,125,7,2,7,"{""5391"":64,""7922"":64,""21183"":64,""197706"":64,""3320"":63,""174"":63,""8585"":64}"
12528,comcast.net,ttl,2016-07-19T00:46:47.819Z,63,6,1,6,"{""5391"":32,""7922"":32,""21183"":32,""197706"":32,""3320"":32,""8585"":32}"
12529,comcast.net,ttl,2016-07-26T00:46:47.819Z,63,6,1,6,"{""5391"":32,""7922"":32,""21183"":32,""197706"":32,""3320"":32,""8585"":32}"
12530,comcast.net,ttl,2016-08-02T00:46:47.819Z,63,6,1,6,"{""5391"":32,""7922"":32,""21183"":32,""197706"":32,""3320"":32,""8585"":32}"
12531,comcast.net,ttl,2016-08-09T00:46:47.819Z,63,6,1,6,"{""5391"":32,""7922"":32,""21183"":32,""197706"":32,""3320"":32,""8585"":32}"
12532,comcast.net,ttl,2016-08-16T00:46:47.819Z,63,6,1,6,"{""5391"":32,""7922"":32,""21183"":32,""197706"":32,""3320"":32,""8585"":32}"
12533,comcast.net,ttl,2016-08-23T00:46:47.819Z,63,6,1,6,"{""5391"":32,""7922"":32,""21183"":32,""197706"":32,""3320"":32,""8585"":32}"
12534,comcast.net,ttl,2016-08-30T00:46:47.819Z,63,6,1,6,"{""5391"":32,""7922"":32,""21183"":32,""197706"":32,""3320"":32,""8585"":32}"
12535,comcast.net,ttl,2016-09-06T00:46:47.819Z,63,6,1,6,"{""5391"":32,""7922"":32,""21183"":32,""197706"":32,""3320"":32,""8585"":32}"
12536,comcast.net,ttl,2016-09-13T00:46:47.819Z,63,6,1,6,"{""5391"":32,""7922"":32,""21183"":32,""197706"":32,""3320"":32,""8585"":32}"
12537,comcast.net,ttl,2016-05-31T00:48:43.647Z,15,4,1,4,"{""62370"":8,""3356"":8,""7922"":8,""49544"":8}"
12538,comcast.net,ttl,2016-06-07T00:48:43.647Z,15,4,1,4,"{""62370"":8,""3356"":8,""7922"":8,""49544"":8}"
12539,comcast.net,ttl,2016-05-31T01:00:01.723Z,7,7,2,3,"{""6453"":4,""1299"":4,""7922"":4}"
12540,comcast.net,ttl,2016-06-14T01:00:01.723Z,3,6,2,2,"{""1299"":2,""7922"":2}"
12541,comcast.net,ttl,2016-06-21T01:00:01.723Z,6,9,4,3,"{""6453"":3,""1299"":4,""7922"":4}"
12542,comcast.net,ttl,2016-06-28T01:00:01.723Z,1,9,3,1,"{""7922"":1}"
12543,comcast.net,ttl,2016-07-05T01:00:01.723Z,1,8,3,1,"{""7922"":1}"
12544,comcast.net,ttl,2016-07-12T01:00:01.723Z,15,4,1,4,"{""201011"":8,""1299"":8,""7922"":8,""33891"":8}"
12545,comcast.net,ttl,2016-07-19T01:00:01.723Z,3,10,4,2,"{""1299"":2,""7922"":2}"
12546,comcast.net,ttl,2016-07-26T01:00:01.723Z,15,4,1,4,"{""201011"":8,""1299"":8,""7922"":8,""33891"":8}"
12547,comcast.net,ttl,2016-08-09T01:00:01.723Z,15,4,1,4,"{""201011"":8,""1299"":8,""7922"":8,""33891"":8}"
12548,comcast.net,ttl,2016-08-16T01:00:01.723Z,15,4,1,4,"{""201011"":8,""1299"":8,""7922"":8,""33891"":8}"
12549,comcast.net,ttl,2016-08-23T01:00:01.723Z,15,4,1,4,"{""201011"":8,""1299"":8,""7922"":8,""33891"":8}"
12550,comcast.net,ttl,2016-08-30T01:00:01.723Z,3,6,2,2,"{""1299"":2,""7922"":2}"
12551,comcast.net,ttl,2016-09-06T01:00:01.723Z,1,9,3,1,"{""7922"":1}"
12552,comcast.net,ttl,2016-09-13T01:00:01.723Z,3,9,3,2,"{""1299"":2,""7922"":2}"
12553,comcast.net,ttl,2016-05-31T01:42:40.366Z,31,5,1,5,"{""35320"":16,""48031"":16,""2914"":16,""7922"":16,""15626"":16}"
12554,comcast.net,ttl,2016-06-07T01:42:40.366Z,61,6,2,6,"{""48031"":32,""2914"":31,""15626"":32,""35320"":32,""6453"":31,""7922"":32}"
12555,comcast.net,ttl,2016-06-14T01:42:40.366Z,31,5,1,5,"{""35320"":16,""48031"":16,""6453"":16,""7922"":16,""15626"":16}"
12556,comcast.net,ttl,2016-06-21T01:42:40.366Z,31,5,1,5,"{""35320"":16,""48031"":16,""6453"":16,""7922"":16,""15626"":16}"
12557,comcast.net,ttl,2016-06-28T01:42:40.366Z,31,5,1,5,"{""35320"":16,""48031"":16,""1299"":16,""7922"":16,""15626"":16}"
12558,comcast.net,ttl,2016-05-31T02:03:39.230Z,15,4,1,4,"{""42005"":8,""174"":8,""7922"":8,""39392"":8}"
12559,comcast.net,ttl,2016-06-07T02:03:39.230Z,15,4,1,4,"{""42005"":8,""174"":8,""7922"":8,""39392"":8}"
12560,comcast.net,ttl,2016-06-14T02:03:39.230Z,15,4,1,4,"{""42005"":8,""174"":8,""7922"":8,""39392"":8}"
12561,comcast.net,ttl,2016-06-21T02:03:39.230Z,15,4,1,4,"{""42005"":8,""39392"":8,""7922"":8,""3257"":8}"
12562,comcast.net,ttl,2016-06-28T02:03:39.230Z,15,4,1,4,"{""42005"":8,""39392"":8,""7922"":8,""3257"":8}"
12563,comcast.net,ttl,2016-07-05T02:03:39.230Z,15,4,1,4,"{""42005"":8,""39392"":8,""7922"":8,""3257"":8}"
12564,comcast.net,ttl,2016-07-12T02:03:39.230Z,15,4,1,4,"{""42005"":8,""39392"":8,""7922"":8,""3257"":8}"
12566,comcast.net,ttl,2016-06-07T02:05:36.597Z,31,5,1,5,"{""9186"":16,""5626"":16,""6453"":16,""7922"":16,""13156"":16}"
12567,comcast.net,ttl,2016-06-14T02:05:36.597Z,61,6,2,6,"{""13156"":32,""7922"":32,""5626"":32,""9186"":32,""6453"":31,""174"":31}"
12568,comcast.net,ttl,2016-06-21T02:05:36.597Z,31,5,1,5,"{""9186"":16,""5626"":16,""174"":16,""7922"":16,""13156"":16}"
12569,comcast.net,ttl,2016-06-28T02:05:36.597Z,31,5,1,5,"{""9186"":16,""5626"":16,""174"":16,""7922"":16,""13156"":16}"
12570,comcast.net,ttl,2016-07-05T02:05:36.597Z,31,5,1,5,"{""9186"":16,""5626"":16,""174"":16,""7922"":16,""13156"":16}"
12571,comcast.net,ttl,2016-07-26T02:07:21.021Z,7,3,1,3,"{""39122"":4,""3356"":4,""7922"":4}"
12572,comcast.net,ttl,2016-08-09T02:07:21.021Z,7,3,1,3,"{""39122"":4,""3356"":4,""7922"":4}"
12573,comcast.net,ttl,2016-08-30T02:07:21.021Z,7,3,1,3,"{""39122"":4,""3356"":4,""7922"":4}"
12574,comcast.net,ttl,2016-09-06T02:07:21.021Z,3,6,2,2,"{""3356"":2,""7922"":2}"
12575,comcast.net,ttl,2016-05-31T02:31:45.203Z,15,4,1,4,"{""32097"":8,""6939"":8,""7922"":8,""33387"":8}"
12576,comcast.net,ttl,2016-06-07T02:31:45.203Z,15,4,1,4,"{""32097"":8,""6939"":8,""7922"":8,""33387"":8}"
12577,comcast.net,ttl,2016-06-14T02:31:45.203Z,15,4,1,4,"{""32097"":8,""6939"":8,""7922"":8,""33387"":8}"
12578,comcast.net,ttl,2016-06-21T02:31:45.203Z,15,4,1,4,"{""32097"":8,""6939"":8,""7922"":8,""33387"":8}"
12579,comcast.net,ttl,2016-06-28T02:31:45.203Z,15,4,1,4,"{""32097"":8,""6939"":8,""7922"":8,""33387"":8}"
12580,comcast.net,ttl,2016-05-31T02:35:25.568Z,3,6,3,2,"{""6461"":2,""7922"":2}"
12581,comcast.net,ttl,2016-06-07T02:35:25.568Z,3,5,2,2,"{""6461"":2,""7922"":2}"
12582,comcast.net,ttl,2016-06-14T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""7922"":4}"
12583,comcast.net,ttl,2016-06-21T02:35:25.568Z,3,5,2,2,"{""6461"":2,""7922"":2}"
12584,comcast.net,ttl,2016-06-28T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""7922"":4}"
12585,comcast.net,ttl,2016-07-05T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""7922"":4}"
12586,comcast.net,ttl,2016-07-12T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""7922"":4}"
12587,comcast.net,ttl,2016-07-19T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""7922"":4}"
12588,comcast.net,ttl,2016-07-26T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""7922"":4}"
12589,comcast.net,ttl,2016-08-02T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""7922"":4}"
12590,comcast.net,ttl,2016-08-16T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""7922"":4}"
12591,comcast.net,ttl,2016-08-23T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""7922"":4}"
12592,comcast.net,ttl,2016-08-30T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""7922"":4}"
12593,comcast.net,ttl,2016-09-06T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""7922"":4}"
12594,comcast.net,ttl,2016-05-31T02:41:41.940Z,13,4,2,4,"{""7552"":8,""6453"":7,""7922"":8,""3491"":7}"
12595,comcast.net,ttl,2016-06-07T02:41:41.940Z,7,3,1,3,"{""7552"":4,""7922"":4,""3491"":4}"
12596,comcast.net,ttl,2016-06-14T02:41:41.940Z,7,3,1,3,"{""7552"":4,""7922"":4,""3491"":4}"
12597,comcast.net,ttl,2016-06-21T02:41:41.940Z,7,3,1,3,"{""7552"":4,""7922"":4,""3491"":4}"
12598,comcast.net,ttl,2016-07-05T02:41:41.940Z,7,3,1,3,"{""2914"":4,""7552"":4,""7922"":4}"
12599,comcast.net,ttl,2016-05-31T02:45:29.069Z,26,5,3,5,"{""2914"":14,""38930"":13,""174"":14,""7922"":16,""35017"":16}"
12603,comcast.net,ttl,2016-06-28T02:45:29.069Z,7,8,3,3,"{""38930"":4,""1299"":4,""7922"":4}"
12604,comcast.net,ttl,2016-07-12T02:45:29.069Z,13,4,2,4,"{""7922"":8,""174"":7,""2914"":7,""35017"":8}"
12605,comcast.net,ttl,2016-07-19T02:45:29.069Z,15,4,1,4,"{""53889"":8,""174"":8,""35017"":8,""63008"":8}"
12606,comcast.net,ttl,2016-07-26T02:45:29.069Z,7,3,1,3,"{""174"":4,""7922"":4,""35017"":4}"
12607,comcast.net,ttl,2016-08-02T02:45:29.069Z,7,3,1,3,"{""174"":4,""7922"":4,""35017"":4}"
12608,comcast.net,ttl,2016-08-09T02:45:29.069Z,7,3,1,3,"{""174"":4,""7922"":4,""35017"":4}"
12609,comcast.net,ttl,2016-08-16T02:45:29.069Z,7,3,1,3,"{""174"":4,""7922"":4,""35017"":4}"
12610,comcast.net,ttl,2016-08-23T02:45:29.069Z,7,3,1,3,"{""174"":4,""7922"":4,""35017"":4}"
12611,comcast.net,ttl,2016-08-30T02:45:29.069Z,7,3,1,3,"{""174"":4,""7922"":4,""35017"":4}"
12612,comcast.net,ttl,2016-09-06T02:45:29.069Z,53,6,2,6,"{""2914"":30,""35017"":32,""63008"":28,""53889"":28,""7922"":30,""174"":28}"
12613,comcast.net,ttl,2016-05-31T03:02:52.557Z,7,3,1,3,"{""30693"":4,""3356"":4,""7922"":4}"
12614,comcast.net,ttl,2016-06-07T03:02:52.557Z,7,3,1,3,"{""30693"":4,""3356"":4,""7922"":4}"
12615,comcast.net,ttl,2016-06-14T03:02:52.557Z,7,3,1,3,"{""30693"":4,""3356"":4,""7922"":4}"
12616,comcast.net,ttl,2016-06-21T03:02:52.557Z,7,3,1,3,"{""30693"":4,""3356"":4,""7922"":4}"
12617,comcast.net,ttl,2016-06-28T03:02:52.557Z,7,3,1,3,"{""30693"":4,""3356"":4,""7922"":4}"
12618,comcast.net,ttl,2016-07-05T03:02:52.557Z,7,3,1,3,"{""30693"":4,""3356"":4,""7922"":4}"
12619,comcast.net,ttl,2016-07-12T03:02:52.557Z,7,3,1,3,"{""30693"":4,""1299"":4,""7922"":4}"
12620,comcast.net,ttl,2016-05-31T03:08:24.678Z,7,3,1,3,"{""1421"":4,""174"":4,""7922"":4}"
12622,comcast.net,ttl,2016-06-14T03:08:24.678Z,7,3,1,3,"{""1421"":4,""174"":4,""7922"":4}"
12623,comcast.net,ttl,2016-06-21T03:08:24.678Z,7,3,1,3,"{""1421"":4,""174"":4,""7922"":4}"
12624,comcast.net,ttl,2016-06-28T03:08:24.678Z,7,3,1,3,"{""1421"":4,""174"":4,""7922"":4}"
12625,comcast.net,ttl,2016-07-05T03:08:24.678Z,7,3,1,3,"{""1421"":4,""174"":4,""7922"":4}"
12626,comcast.net,ttl,2016-07-19T03:08:24.678Z,7,3,1,3,"{""1421"":4,""2914"":4,""7922"":4}"
12627,comcast.net,ttl,2016-05-31T03:15:54.157Z,58,6,3,6,"{""7922"":32,""44515"":29,""3356"":30,""30818"":32,""50613"":32,""174"":30}"
12628,comcast.net,ttl,2016-06-07T03:15:54.157Z,30,5,2,5,"{""44515"":15,""3356"":16,""7922"":16,""30818"":16,""50613"":16}"
12629,comcast.net,ttl,2016-06-14T03:15:54.157Z,30,5,2,5,"{""44515"":15,""3356"":16,""7922"":16,""30818"":16,""50613"":16}"
12634,comcast.net,ttl,2016-07-19T03:15:54.157Z,30,5,2,5,"{""44515"":15,""3356"":16,""7922"":16,""30818"":16,""50613"":16}"
12635,comcast.net,ttl,2016-07-26T03:15:54.157Z,31,5,1,5,"{""44515"":16,""3356"":16,""7922"":16,""30818"":16,""50613"":16}"
12636,comcast.net,ttl,2016-08-02T03:15:54.157Z,15,4,1,4,"{""3356"":8,""7922"":8,""30818"":8,""50613"":8}"
12637,comcast.net,ttl,2016-08-09T03:15:54.157Z,31,5,1,5,"{""44515"":16,""3356"":16,""7922"":16,""30818"":16,""50613"":16}"
12638,comcast.net,ttl,2016-08-16T03:15:54.157Z,31,5,1,5,"{""44515"":16,""3356"":16,""7922"":16,""30818"":16,""50613"":16}"
12639,comcast.net,ttl,2016-08-23T03:15:54.157Z,30,5,2,5,"{""44515"":15,""3356"":16,""7922"":16,""30818"":16,""50613"":16}"
12640,comcast.net,ttl,2016-08-30T03:15:54.157Z,15,4,1,4,"{""3356"":8,""7922"":8,""30818"":8,""50613"":8}"
12641,comcast.net,ttl,2016-09-06T03:15:54.157Z,15,4,1,4,"{""3356"":8,""7922"":8,""30818"":8,""50613"":8}"
12643,comcast.net,ttl,2016-09-20T03:15:54.157Z,15,4,1,4,"{""3356"":8,""7922"":8,""30818"":8,""50613"":8}"
12644,comcast.net,ttl,2016-09-27T03:15:54.157Z,15,4,1,4,"{""3356"":8,""7922"":8,""30818"":8,""50613"":8}"
12645,comcast.net,ttl,2016-10-04T03:15:54.157Z,15,4,1,4,"{""3356"":8,""7922"":8,""30818"":8,""50613"":8}"
12646,comcast.net,ttl,2016-10-11T03:15:54.157Z,15,4,1,4,"{""3356"":8,""7922"":8,""30818"":8,""50613"":8}"
12647,comcast.net,ttl,2016-10-18T03:15:54.157Z,15,4,1,4,"{""3356"":8,""7922"":8,""30818"":8,""50613"":8}"
12648,comcast.net,ttl,2016-10-25T03:15:54.157Z,15,4,1,4,"{""3356"":8,""7922"":8,""30818"":8,""50613"":8}"
12649,comcast.net,ttl,2016-05-31T03:17:54.169Z,15,4,1,4,"{""16125"":8,""3356"":8,""7922"":8,""13194"":8}"
12650,comcast.net,ttl,2016-06-07T03:17:54.169Z,15,4,1,4,"{""16125"":8,""3356"":8,""7922"":8,""13194"":8}"
12651,comcast.net,ttl,2016-06-14T03:17:54.169Z,15,4,1,4,"{""16125"":8,""3356"":8,""7922"":8,""13194"":8}"
12652,comcast.net,ttl,2016-06-21T03:17:54.169Z,15,4,1,4,"{""16125"":8,""3356"":8,""7922"":8,""13194"":8}"
12653,comcast.net,ttl,2016-06-28T03:17:54.169Z,15,4,1,4,"{""16125"":8,""3356"":8,""7922"":8,""13194"":8}"
12654,comcast.net,ttl,2016-05-31T03:18:37.599Z,15,4,1,4,"{""9498"":8,""174"":8,""7922"":8,""56202"":8}"
12655,comcast.net,ttl,2016-06-07T03:18:37.599Z,15,4,1,4,"{""9498"":8,""174"":8,""7922"":8,""56202"":8}"
12656,comcast.net,ttl,2016-06-14T03:18:37.599Z,15,4,1,4,"{""9498"":8,""174"":8,""7922"":8,""56202"":8}"
12657,comcast.net,ttl,2016-06-21T03:18:37.599Z,15,4,1,4,"{""9498"":8,""174"":8,""7922"":8,""56202"":8}"
12658,comcast.net,ttl,2016-06-28T03:18:37.599Z,15,4,1,4,"{""9498"":8,""174"":8,""7922"":8,""56202"":8}"
12659,comcast.net,ttl,2016-07-05T03:18:37.599Z,15,4,1,4,"{""9498"":8,""174"":8,""7922"":8,""56202"":8}"
12660,comcast.net,ttl,2016-07-12T03:18:37.599Z,15,4,1,4,"{""9498"":8,""174"":8,""7922"":8,""56202"":8}"
12661,comcast.net,ttl,2016-05-31T03:43:34.488Z,15,4,1,4,"{""6453"":8,""1299"":8,""7922"":8,""40028"":8}"
12662,comcast.net,ttl,2016-06-07T03:43:34.488Z,15,4,1,4,"{""6453"":8,""1299"":8,""7922"":8,""40028"":8}"
12663,comcast.net,ttl,2016-06-14T03:43:34.488Z,15,4,1,4,"{""6453"":8,""1299"":8,""7922"":8,""40028"":8}"
12664,comcast.net,ttl,2016-06-21T03:43:34.488Z,15,4,1,4,"{""6453"":8,""1299"":8,""7922"":8,""40028"":8}"
12665,comcast.net,ttl,2016-06-28T03:43:34.488Z,7,3,1,3,"{""1299"":4,""7922"":4,""40028"":4}"
12666,comcast.net,ttl,2016-07-05T03:43:34.488Z,7,3,1,3,"{""1299"":4,""7922"":4,""40028"":4}"
12667,comcast.net,ttl,2016-05-31T03:59:10.241Z,7,3,1,3,"{""3238"":4,""174"":4,""7922"":4}"
12668,comcast.net,ttl,2016-06-07T03:59:10.241Z,7,3,1,3,"{""3238"":4,""174"":4,""7922"":4}"
12669,comcast.net,ttl,2016-06-14T03:59:10.241Z,7,3,1,3,"{""3238"":4,""174"":4,""7922"":4}"
12670,comcast.net,ttl,2016-06-21T03:59:10.241Z,7,3,1,3,"{""3238"":4,""174"":4,""7922"":4}"
12671,comcast.net,ttl,2016-06-28T03:59:10.241Z,7,3,1,3,"{""3238"":4,""174"":4,""7922"":4}"
12672,comcast.net,ttl,2016-05-31T04:11:46.454Z,15,4,1,4,"{""6939"":8,""7922"":8,""36114"":8,""53340"":8}"
12673,comcast.net,ttl,2016-06-07T04:11:46.454Z,15,4,1,4,"{""6939"":8,""7922"":8,""36114"":8,""53340"":8}"
12674,comcast.net,ttl,2016-06-14T04:11:46.454Z,15,4,1,4,"{""6939"":8,""7922"":8,""36114"":8,""53340"":8}"
12675,comcast.net,ttl,2016-06-21T04:11:46.454Z,15,4,1,4,"{""6939"":8,""7922"":8,""36114"":8,""53340"":8}"
12676,comcast.net,ttl,2016-06-28T04:11:46.454Z,15,4,1,4,"{""6939"":8,""7922"":8,""36114"":8,""53340"":8}"
12677,comcast.net,ttl,2016-07-05T04:11:46.454Z,15,4,1,4,"{""6939"":8,""7922"":8,""36114"":8,""53340"":8}"
12678,comcast.net,ttl,2016-07-12T04:11:46.454Z,15,4,1,4,"{""6939"":8,""7922"":8,""36114"":8,""53340"":8}"
12679,comcast.net,ttl,2016-05-31T04:23:53.734Z,13,4,2,4,"{""7922"":8,""6461"":7,""2914"":7,""30496"":8}"
12680,comcast.net,ttl,2016-06-07T04:23:53.734Z,13,4,2,4,"{""2914"":7,""6461"":7,""7922"":8,""30496"":8}"
12681,comcast.net,ttl,2016-06-14T04:23:53.734Z,7,3,1,3,"{""6461"":4,""7922"":4,""30496"":4}"
12682,comcast.net,ttl,2016-06-21T04:23:53.734Z,7,3,1,3,"{""6461"":4,""7922"":4,""30496"":4}"
12683,comcast.net,ttl,2016-06-28T04:23:53.734Z,7,3,1,3,"{""6461"":4,""7922"":4,""30496"":4}"
12684,comcast.net,ttl,2016-07-05T04:23:53.734Z,7,3,1,3,"{""6461"":4,""7922"":4,""30496"":4}"
12685,comcast.net,ttl,2016-07-12T04:23:53.734Z,7,3,1,3,"{""3356"":4,""7922"":4,""30496"":4}"
12686,comcast.net,ttl,2016-05-31T04:28:17.693Z,7,3,1,3,"{""174"":4,""7922"":4,""40244"":4}"
12687,comcast.net,ttl,2016-06-07T04:28:17.693Z,7,3,1,3,"{""174"":4,""7922"":4,""40244"":4}"
12688,comcast.net,ttl,2016-06-14T04:28:17.693Z,7,3,1,3,"{""174"":4,""7922"":4,""40244"":4}"
12689,comcast.net,ttl,2016-06-21T04:28:17.693Z,7,3,1,3,"{""174"":4,""7922"":4,""40244"":4}"
12690,comcast.net,ttl,2016-05-31T04:40:44.259Z,15,4,1,4,"{""200761"":8,""12874"":8,""7922"":8,""6762"":8}"
12691,comcast.net,ttl,2016-06-07T04:40:44.259Z,15,4,1,4,"{""200761"":8,""12874"":8,""7922"":8,""6762"":8}"
12692,comcast.net,ttl,2016-06-14T04:40:44.259Z,15,4,1,4,"{""200761"":8,""12874"":8,""7922"":8,""6762"":8}"
12693,comcast.net,ttl,2016-06-21T04:40:44.259Z,15,4,1,4,"{""200761"":8,""12874"":8,""7922"":8,""6762"":8}"
12694,comcast.net,ttl,2016-06-28T04:40:44.259Z,15,4,1,4,"{""200761"":8,""12874"":8,""7922"":8,""1299"":8}"
12695,comcast.net,ttl,2016-07-05T04:40:44.259Z,15,4,1,4,"{""200761"":8,""12874"":8,""7922"":8,""1299"":8}"
12696,comcast.net,ttl,2016-07-12T04:40:44.259Z,15,4,1,4,"{""200761"":8,""12874"":8,""7922"":8,""1299"":8}"
12697,comcast.net,ttl,2016-05-31T04:51:19.532Z,7,3,1,3,"{""36884"":4,""7922"":4,""3257"":4}"
12698,comcast.net,ttl,2016-06-07T04:51:19.532Z,7,3,1,3,"{""36884"":4,""7922"":4,""3257"":4}"
12699,comcast.net,ttl,2016-06-14T04:51:19.532Z,7,3,1,3,"{""36884"":4,""7922"":4,""3257"":4}"
12700,comcast.net,ttl,2016-07-05T04:51:19.532Z,7,3,1,3,"{""36884"":4,""7922"":4,""3257"":4}"
12701,comcast.net,ttl,2016-07-12T04:51:19.532Z,7,3,1,3,"{""36884"":4,""7922"":4,""3257"":4}"
12702,comcast.net,ttl,2016-05-31T05:48:12.690Z,27,5,2,5,"{""33182"":16,""6503"":14,""3356"":15,""7922"":16,""174"":14}"
12703,comcast.net,ttl,2016-06-07T05:48:12.690Z,27,5,2,5,"{""33182"":16,""6503"":14,""174"":14,""7922"":16,""3356"":15}"
12704,comcast.net,ttl,2016-06-14T05:48:12.690Z,27,5,2,5,"{""33182"":16,""6503"":14,""3356"":15,""7922"":16,""174"":14}"
12705,comcast.net,ttl,2016-06-21T05:48:12.690Z,27,5,2,5,"{""33182"":16,""6503"":14,""3356"":15,""7922"":16,""174"":14}"
12707,comcast.net,ttl,2016-07-05T05:48:12.690Z,15,4,1,4,"{""33182"":8,""6503"":8,""174"":8,""7922"":8}"
12708,comcast.net,ttl,2016-07-12T05:48:12.690Z,7,3,1,3,"{""33182"":4,""3356"":4,""7922"":4}"
12709,comcast.net,ttl,2016-07-19T05:48:12.690Z,15,4,1,4,"{""33182"":8,""6503"":8,""174"":8,""7922"":8}"
12710,comcast.net,ttl,2016-07-26T05:48:12.690Z,15,4,1,4,"{""33182"":8,""6503"":8,""174"":8,""7922"":8}"
12711,comcast.net,ttl,2016-08-02T05:48:12.690Z,15,4,1,4,"{""33182"":8,""6503"":8,""174"":8,""7922"":8}"
12712,comcast.net,ttl,2016-08-09T05:48:12.690Z,7,3,1,3,"{""33182"":4,""3356"":4,""7922"":4}"
12713,comcast.net,ttl,2016-05-31T05:50:47.767Z,7,3,1,3,"{""6453"":4,""7922"":4,""24940"":4}"
12714,comcast.net,ttl,2016-06-07T05:50:47.767Z,7,3,1,3,"{""6453"":4,""7922"":4,""24940"":4}"
12715,comcast.net,ttl,2016-06-14T05:50:47.767Z,31,5,1,5,"{""201011"":16,""6453"":16,""1299"":16,""7922"":16,""24940"":16}"
12716,comcast.net,ttl,2016-06-21T05:50:47.767Z,15,4,1,4,"{""201011"":8,""1299"":8,""7922"":8,""24940"":8}"
12717,comcast.net,ttl,2016-06-28T05:50:47.767Z,15,4,1,4,"{""201011"":8,""1299"":8,""7922"":8,""24940"":8}"
12718,comcast.net,ttl,2016-07-05T05:50:47.767Z,15,4,1,4,"{""201011"":8,""1299"":8,""7922"":8,""24940"":8}"
12719,comcast.net,ttl,2016-07-12T05:50:47.767Z,15,4,1,4,"{""201011"":8,""1299"":8,""7922"":8,""24940"":8}"
12720,comcast.net,ttl,2016-07-19T05:50:47.767Z,15,4,1,4,"{""201011"":8,""1299"":8,""7922"":8,""24940"":8}"
12721,comcast.net,ttl,2016-07-26T05:50:47.767Z,15,4,1,4,"{""201011"":8,""1299"":8,""7922"":8,""24940"":8}"
12722,comcast.net,ttl,2016-05-31T06:05:18.420Z,15,4,1,4,"{""28877"":8,""197133"":8,""174"":8,""7922"":8}"
12723,comcast.net,ttl,2016-06-07T06:05:18.420Z,15,4,1,4,"{""28877"":8,""197133"":8,""174"":8,""7922"":8}"
12724,comcast.net,ttl,2016-06-14T06:05:18.420Z,15,4,1,4,"{""28877"":8,""197133"":8,""174"":8,""7922"":8}"
12725,comcast.net,ttl,2016-06-21T06:05:18.420Z,15,4,1,4,"{""28877"":8,""197133"":8,""174"":8,""7922"":8}"
12726,comcast.net,ttl,2016-05-31T06:10:54.031Z,7,3,1,3,"{""2914"":4,""29550"":4,""7922"":4}"
12727,comcast.net,ttl,2016-06-07T06:10:54.031Z,7,3,1,3,"{""2914"":4,""29550"":4,""7922"":4}"
12728,comcast.net,ttl,2016-06-14T06:10:54.031Z,7,3,1,3,"{""2914"":4,""29550"":4,""7922"":4}"
12729,comcast.net,ttl,2016-06-21T06:10:54.031Z,7,3,1,3,"{""2914"":4,""29550"":4,""7922"":4}"
12730,comcast.net,ttl,2016-06-28T06:10:54.031Z,7,3,1,3,"{""2914"":4,""29550"":4,""7922"":4}"
12731,comcast.net,ttl,2016-05-31T06:23:59.301Z,7,3,1,3,"{""6461"":4,""46475"":4,""7922"":4}"
12732,comcast.net,ttl,2016-06-07T06:23:59.301Z,15,4,1,4,"{""2914"":8,""6461"":8,""46475"":8,""7922"":8}"
12733,comcast.net,ttl,2016-06-14T06:23:59.301Z,7,3,1,3,"{""6461"":4,""46475"":4,""7922"":4}"
12734,comcast.net,ttl,2016-06-21T06:23:59.301Z,7,3,1,3,"{""6461"":4,""46475"":4,""7922"":4}"
12735,comcast.net,ttl,2016-06-28T06:23:59.301Z,7,3,1,3,"{""6461"":4,""46475"":4,""7922"":4}"
12736,comcast.net,ttl,2016-07-05T06:23:59.301Z,7,3,1,3,"{""6461"":4,""46475"":4,""7922"":4}"
12737,comcast.net,ttl,2016-05-31T07:10:51.045Z,101,7,4,7,"{""7922"":64,""1221"":51,""9299"":51,""4637"":52,""2914"":53,""33438"":64,""174"":53}"
12738,comcast.net,ttl,2016-06-07T07:10:51.045Z,105,7,3,7,"{""2914"":57,""1221"":54,""9299"":54,""6453"":54,""4637"":54,""7922"":64,""33438"":64}"
12739,comcast.net,ttl,2016-06-14T07:10:51.045Z,201,8,4,8,"{""2914"":105,""1221"":102,""9299"":102,""6453"":102,""4637"":102,""7922"":128,""33438"":128,""174"":105}"
12740,comcast.net,ttl,2016-06-21T07:10:51.045Z,105,7,3,7,"{""9299"":54,""7922"":64,""1221"":54,""1273"":54,""4637"":54,""33438"":64,""174"":57}"
12741,comcast.net,ttl,2016-06-28T07:10:51.045Z,7,3,1,3,"{""33438"":4,""174"":4,""7922"":4}"
12742,comcast.net,ttl,2016-07-05T07:10:51.045Z,15,4,1,4,"{""33438"":8,""174"":8,""7922"":8,""3257"":8}"
12743,comcast.net,ttl,2016-07-12T07:10:51.045Z,15,4,1,4,"{""4637"":8,""33438"":8,""7922"":8,""1221"":8}"
12744,comcast.net,ttl,2016-07-19T07:10:51.045Z,15,4,1,4,"{""33438"":8,""9299"":8,""7922"":8,""1299"":8}"
12745,comcast.net,ttl,2016-07-26T07:10:51.045Z,15,4,1,4,"{""4637"":8,""33438"":8,""7922"":8,""1221"":8}"
12746,comcast.net,ttl,2016-08-02T07:10:51.045Z,7,3,1,3,"{""33438"":4,""174"":4,""7922"":4}"
12747,comcast.net,ttl,2016-08-09T07:10:51.045Z,15,4,1,4,"{""33438"":8,""9299"":8,""7922"":8,""1299"":8}"
12748,comcast.net,ttl,2016-08-16T07:10:51.045Z,105,7,3,7,"{""7922"":64,""1221"":54,""9299"":54,""1299"":54,""4637"":54,""33438"":64,""174"":57}"
12749,comcast.net,ttl,2016-08-23T07:10:51.045Z,7,3,1,3,"{""33438"":4,""174"":4,""7922"":4}"
12750,comcast.net,ttl,2016-05-31T07:33:13.473Z,7,3,1,3,"{""59432"":4,""174"":4,""7922"":4}"
12751,comcast.net,ttl,2016-06-07T07:33:13.473Z,7,3,1,3,"{""59432"":4,""174"":4,""7922"":4}"
12752,comcast.net,ttl,2016-06-14T07:33:13.473Z,7,3,1,3,"{""59432"":4,""174"":4,""7922"":4}"
12753,comcast.net,ttl,2016-06-21T07:33:13.473Z,7,3,1,3,"{""59432"":4,""174"":4,""7922"":4}"
12754,comcast.net,ttl,2016-06-28T07:33:13.473Z,7,3,1,3,"{""59432"":4,""174"":4,""7922"":4}"
12755,comcast.net,ttl,2016-05-31T07:47:00.884Z,31,5,1,5,"{""15555"":16,""56322"":16,""7922"":16,""5483"":16,""3320"":16}"
12756,comcast.net,ttl,2016-06-07T07:47:00.884Z,31,5,1,5,"{""15555"":16,""56322"":16,""7922"":16,""5483"":16,""3320"":16}"
12757,comcast.net,ttl,2016-06-14T07:47:00.884Z,31,5,1,5,"{""15555"":16,""56322"":16,""7922"":16,""5483"":16,""3320"":16}"
12758,comcast.net,ttl,2016-06-21T07:47:00.884Z,31,5,1,5,"{""15555"":16,""56322"":16,""7922"":16,""5483"":16,""3320"":16}"
12759,comcast.net,ttl,2016-06-28T07:47:00.884Z,31,5,1,5,"{""15555"":16,""56322"":16,""7922"":16,""5483"":16,""3320"":16}"
12760,comcast.net,ttl,2016-07-05T07:47:00.884Z,31,5,1,5,"{""15555"":16,""56322"":16,""7922"":16,""5483"":16,""3320"":16}"
12761,comcast.net,ttl,2016-07-12T07:47:00.884Z,31,5,1,5,"{""15555"":16,""56322"":16,""7922"":16,""5483"":16,""3320"":16}"
12762,comcast.net,ttl,2016-07-19T07:47:00.884Z,31,5,1,5,"{""15555"":16,""56322"":16,""7922"":16,""5483"":16,""3320"":16}"
12763,comcast.net,ttl,2016-05-31T07:57:58.364Z,7,3,1,3,"{""42473"":4,""6830"":4,""7922"":4}"
12764,comcast.net,ttl,2016-06-07T07:57:58.364Z,7,3,1,3,"{""42473"":4,""6830"":4,""7922"":4}"
12765,comcast.net,ttl,2016-06-14T07:57:58.364Z,7,3,1,3,"{""42473"":4,""6830"":4,""7922"":4}"
12766,comcast.net,ttl,2016-06-21T07:57:58.364Z,7,3,1,3,"{""42473"":4,""6830"":4,""7922"":4}"
12767,comcast.net,ttl,2016-05-31T08:24:08.046Z,7,3,1,3,"{""6461"":4,""7922"":4,""13739"":4}"
12768,comcast.net,ttl,2016-06-07T08:24:08.046Z,7,3,1,3,"{""6461"":4,""7922"":4,""13739"":4}"
12769,comcast.net,ttl,2016-06-14T08:24:08.046Z,7,3,1,3,"{""6461"":4,""7922"":4,""13739"":4}"
12770,comcast.net,ttl,2016-06-21T08:24:08.046Z,7,3,1,3,"{""6461"":4,""7922"":4,""13739"":4}"
12771,comcast.net,ttl,2016-06-28T08:24:08.046Z,7,3,1,3,"{""6461"":4,""7922"":4,""13739"":4}"
12772,comcast.net,ttl,2016-07-05T08:24:08.046Z,7,3,1,3,"{""6461"":4,""7922"":4,""13739"":4}"
12773,comcast.net,ttl,2016-05-31T08:48:14.933Z,63,6,1,6,"{""27956"":32,""7922"":32,""6453"":32,""1299"":32,""11556"":32,""3356"":32}"
12774,comcast.net,ttl,2016-06-07T08:48:14.933Z,63,6,1,6,"{""27956"":32,""7922"":32,""6453"":32,""1299"":32,""11556"":32,""3356"":32}"
12775,comcast.net,ttl,2016-06-14T08:48:14.933Z,63,6,1,6,"{""27956"":32,""7922"":32,""6453"":32,""1299"":32,""11556"":32,""3356"":32}"
12776,comcast.net,ttl,2016-06-21T08:48:14.933Z,63,6,1,6,"{""27956"":32,""7922"":32,""6453"":32,""1299"":32,""11556"":32,""3356"":32}"
12777,comcast.net,ttl,2016-05-31T08:50:04.417Z,15,4,1,4,"{""42708"":8,""6453"":8,""1299"":8,""7922"":8}"
12778,comcast.net,ttl,2016-06-07T08:50:04.417Z,15,4,1,4,"{""42708"":8,""6453"":8,""1299"":8,""7922"":8}"
12779,comcast.net,ttl,2016-06-14T08:50:04.417Z,15,4,1,4,"{""42708"":8,""6453"":8,""1299"":8,""7922"":8}"
12780,comcast.net,ttl,2016-06-21T08:50:04.417Z,15,4,1,4,"{""42708"":8,""6453"":8,""1299"":8,""7922"":8}"
12781,comcast.net,ttl,2016-06-28T08:50:04.417Z,7,3,1,3,"{""42708"":4,""1299"":4,""7922"":4}"
12782,comcast.net,ttl,2016-05-31T09:03:10.719Z,7,3,1,3,"{""63128"":4,""174"":4,""7922"":4}"
12783,comcast.net,ttl,2016-06-07T09:03:10.719Z,7,3,1,3,"{""63128"":4,""174"":4,""7922"":4}"
12784,comcast.net,ttl,2016-06-14T09:03:10.719Z,7,3,1,3,"{""63128"":4,""174"":4,""7922"":4}"
12785,comcast.net,ttl,2016-06-21T09:03:10.719Z,7,3,1,3,"{""63128"":4,""174"":4,""7922"":4}"
12786,comcast.net,ttl,2016-06-28T09:03:10.719Z,7,3,1,3,"{""63128"":4,""174"":4,""7922"":4}"
12787,comcast.net,ttl,2016-07-05T09:03:10.719Z,7,3,1,3,"{""63128"":4,""174"":4,""7922"":4}"
12788,comcast.net,ttl,2016-07-12T09:03:10.719Z,7,3,1,3,"{""63128"":4,""174"":4,""7922"":4}"
12789,comcast.net,ttl,2016-07-19T09:03:10.719Z,7,3,1,3,"{""63128"":4,""174"":4,""7922"":4}"
12790,comcast.net,ttl,2016-07-26T09:03:10.719Z,7,3,1,3,"{""63128"":4,""174"":4,""7922"":4}"
12791,comcast.net,ttl,2016-05-31T09:15:36.403Z,7,3,1,3,"{""39326"":4,""3356"":4,""7922"":4}"
12792,comcast.net,ttl,2016-06-07T09:15:36.403Z,7,3,1,3,"{""39326"":4,""3356"":4,""7922"":4}"
12793,comcast.net,ttl,2016-06-14T09:15:36.403Z,7,3,1,3,"{""39326"":4,""3356"":4,""7922"":4}"
12794,comcast.net,ttl,2016-06-21T09:15:36.403Z,7,3,1,3,"{""39326"":4,""3356"":4,""7922"":4}"
12795,comcast.net,ttl,2016-06-28T09:15:36.403Z,7,3,1,3,"{""39326"":4,""3356"":4,""7922"":4}"
12796,comcast.net,ttl,2016-07-05T09:15:36.403Z,7,3,1,3,"{""39326"":4,""3356"":4,""7922"":4}"
12797,comcast.net,ttl,2016-07-12T09:15:36.403Z,7,3,1,3,"{""2914"":4,""39326"":4,""7922"":4}"
12798,comcast.net,ttl,2016-07-19T09:15:36.403Z,7,3,1,3,"{""2914"":4,""39326"":4,""7922"":4}"
12799,comcast.net,ttl,2016-07-26T09:15:36.403Z,7,3,1,3,"{""2914"":4,""39326"":4,""7922"":4}"
12800,comcast.net,ttl,2016-05-31T09:32:41.971Z,15,4,1,4,"{""37153"":8,""174"":8,""7922"":8,""37179"":8}"
12801,comcast.net,ttl,2016-06-07T09:32:41.971Z,15,4,1,4,"{""37153"":8,""174"":8,""7922"":8,""37179"":8}"
12802,comcast.net,ttl,2016-06-14T09:32:41.971Z,15,4,1,4,"{""37153"":8,""174"":8,""7922"":8,""37179"":8}"
12803,comcast.net,ttl,2016-05-31T09:57:29.483Z,31,5,1,5,"{""201011"":16,""6453"":16,""1299"":16,""7922"":16,""51191"":16}"
12804,comcast.net,ttl,2016-06-07T09:57:29.483Z,31,5,1,5,"{""201011"":16,""6453"":16,""1299"":16,""7922"":16,""51191"":16}"
12805,comcast.net,ttl,2016-06-14T09:57:29.483Z,15,4,1,4,"{""201011"":8,""1299"":8,""7922"":8,""51191"":8}"
12806,comcast.net,ttl,2016-06-21T09:57:29.483Z,15,4,1,4,"{""201011"":8,""1299"":8,""7922"":8,""51191"":8}"
12807,comcast.net,ttl,2016-05-31T10:48:10.779Z,7,3,1,3,"{""7922"":4,""11588"":4,""12989"":4}"
12808,comcast.net,ttl,2016-06-07T10:48:10.779Z,7,3,1,3,"{""7922"":4,""11588"":4,""12989"":4}"
12809,comcast.net,ttl,2016-06-14T10:48:10.779Z,7,3,1,3,"{""7922"":4,""11588"":4,""12989"":4}"
12810,comcast.net,ttl,2016-06-21T10:48:10.779Z,7,3,1,3,"{""7922"":4,""11588"":4,""12989"":4}"
12811,comcast.net,ttl,2016-06-28T10:48:10.779Z,7,3,1,3,"{""7922"":4,""11588"":4,""12989"":4}"
12812,comcast.net,ttl,2016-07-05T10:48:10.779Z,7,3,1,3,"{""7922"":4,""11588"":4,""12989"":4}"
12813,comcast.net,ttl,2016-07-12T10:48:10.779Z,7,3,1,3,"{""7922"":4,""11588"":4,""12989"":4}"
12814,comcast.net,ttl,2016-07-19T10:48:10.779Z,7,3,1,3,"{""7922"":4,""11588"":4,""12989"":4}"
12815,comcast.net,ttl,2016-07-26T10:48:10.779Z,7,3,1,3,"{""7922"":4,""11588"":4,""12989"":4}"
12816,comcast.net,ttl,2016-08-02T10:48:10.779Z,7,3,1,3,"{""7922"":4,""11588"":4,""12989"":4}"
12817,comcast.net,ttl,2016-05-31T11:38:40.928Z,7,3,1,3,"{""31034"":4,""3356"":4,""7922"":4}"
12818,comcast.net,ttl,2016-05-31T13:13:33.132Z,31,5,1,5,"{""132347"":16,""4826"":16,""174"":16,""7922"":16,""132692"":16}"
12819,comcast.net,ttl,2016-06-07T13:13:33.132Z,31,5,1,5,"{""132347"":16,""4826"":16,""174"":16,""7922"":16,""132692"":16}"
12820,comcast.net,ttl,2016-06-01T01:18:29.023Z,15,4,1,4,"{""6453"":8,""57169"":8,""7922"":8,""9002"":8}"
12821,comcast.net,ttl,2016-06-08T01:18:29.023Z,15,4,1,4,"{""6453"":8,""57169"":8,""7922"":8,""9002"":8}"
12822,comcast.net,ttl,2016-06-15T01:18:29.023Z,15,4,1,4,"{""6453"":8,""57169"":8,""7922"":8,""9002"":8}"
12823,comcast.net,ttl,2016-06-22T01:18:29.023Z,15,4,1,4,"{""6453"":8,""57169"":8,""7922"":8,""9002"":8}"
12824,comcast.net,ttl,2016-06-04T00:00:54.959Z,15,4,1,4,"{""28717"":8,""31027"":8,""3356"":8,""7922"":8}"
12825,comcast.net,ttl,2016-06-11T00:00:54.959Z,15,4,1,4,"{""28717"":8,""31027"":8,""3356"":8,""7922"":8}"
12826,comcast.net,ttl,2016-06-18T00:00:54.959Z,15,4,1,4,"{""28717"":8,""31027"":8,""3356"":8,""7922"":8}"
12827,comcast.net,ttl,2016-06-25T00:00:54.959Z,29,5,2,5,"{""28717"":16,""31027"":16,""3356"":15,""7922"":16,""1299"":15}"
12828,comcast.net,ttl,2016-06-04T01:14:05.814Z,7,3,1,3,"{""11990"":4,""7922"":4,""6461"":4}"
12829,comcast.net,ttl,2016-06-11T01:14:05.814Z,7,3,1,3,"{""11990"":4,""7922"":4,""6461"":4}"
12830,comcast.net,ttl,2016-06-18T01:14:05.814Z,7,3,1,3,"{""11990"":4,""7922"":4,""6461"":4}"
12831,comcast.net,ttl,2016-06-25T01:14:05.814Z,7,3,1,3,"{""11990"":4,""7922"":4,""6461"":4}"
12832,comcast.net,ttl,2016-06-04T01:25:05.898Z,7,3,1,3,"{""32489"":4,""174"":4,""7922"":4}"
12833,comcast.net,ttl,2016-06-04T03:27:15.366Z,15,4,1,4,"{""174"":8,""7922"":8,""15576"":8,""60311"":8}"
12834,comcast.net,ttl,2016-06-11T03:27:15.366Z,15,4,1,4,"{""174"":8,""7922"":8,""15576"":8,""60311"":8}"
12835,comcast.net,ttl,2016-06-18T03:27:15.366Z,15,4,1,4,"{""174"":8,""7922"":8,""15576"":8,""60311"":8}"
12836,comcast.net,ttl,2016-06-25T03:27:15.366Z,15,4,1,4,"{""174"":8,""7922"":8,""15576"":8,""60311"":8}"
12837,comcast.net,ttl,2016-06-04T04:30:28.162Z,7,3,1,3,"{""45177"":4,""3356"":4,""7922"":4}"
12838,comcast.net,ttl,2016-06-11T04:30:28.162Z,63,6,1,6,"{""7922"":32,""45177"":32,""2764"":32,""9942"":32,""2828"":32,""7545"":32}"
12839,comcast.net,ttl,2016-06-18T04:30:28.162Z,63,6,1,6,"{""7922"":32,""45177"":32,""2764"":32,""9942"":32,""2828"":32,""7545"":32}"
12840,comcast.net,ttl,2016-07-02T04:30:28.162Z,63,6,1,6,"{""7922"":32,""45177"":32,""2764"":32,""9942"":32,""2828"":32,""7545"":32}"
12841,comcast.net,ttl,2016-06-04T04:33:45.625Z,7,3,1,3,"{""31042"":4,""7922"":4,""3356"":4}"
12842,comcast.net,ttl,2016-06-04T08:47:20.066Z,31,5,1,5,"{""42708"":16,""60778"":16,""6453"":16,""1299"":16,""7922"":16}"
12843,comcast.net,ttl,2016-06-18T08:47:20.066Z,15,4,1,4,"{""42708"":8,""60778"":8,""1299"":8,""7922"":8}"
12844,comcast.net,ttl,2016-06-04T08:52:00.245Z,7,3,1,3,"{""132597"":4,""6939"":4,""7922"":4}"
12845,comcast.net,ttl,2016-06-11T08:52:00.245Z,7,3,1,3,"{""132597"":4,""6939"":4,""7922"":4}"
12846,comcast.net,ttl,2016-06-04T09:29:20.886Z,7,3,1,3,"{""16637"":4,""3356"":4,""7922"":4}"
12847,comcast.net,ttl,2016-06-11T09:29:20.886Z,7,3,1,3,"{""16637"":4,""3356"":4,""7922"":4}"
12848,comcast.net,ttl,2016-06-18T09:29:20.886Z,7,3,1,3,"{""16637"":4,""3356"":4,""7922"":4}"
12849,comcast.net,ttl,2016-06-04T10:29:48.162Z,7,3,1,3,"{""133752"":4,""6453"":4,""7922"":4}"
12850,comcast.net,ttl,2016-06-11T10:29:48.162Z,7,3,1,3,"{""133752"":4,""6453"":4,""7922"":4}"
12851,comcast.net,ttl,2016-06-18T10:29:48.162Z,7,3,1,3,"{""133752"":4,""6453"":4,""7922"":4}"
12852,comcast.net,ttl,2016-06-25T10:29:48.162Z,7,3,1,3,"{""133752"":4,""6453"":4,""7922"":4}"
12853,comcast.net,ttl,2016-07-02T10:29:48.162Z,7,3,1,3,"{""133752"":4,""6453"":4,""7922"":4}"
12854,comcast.net,ttl,2016-07-09T10:29:48.162Z,7,3,1,3,"{""133752"":4,""6453"":4,""7922"":4}"
12855,comcast.net,ttl,2016-07-16T10:29:48.162Z,7,3,1,3,"{""133752"":4,""6453"":4,""7922"":4}"
12856,comcast.net,ttl,2016-07-23T10:29:48.162Z,7,3,1,3,"{""133752"":4,""6453"":4,""7922"":4}"
12857,comcast.net,ttl,2016-06-04T11:26:06.889Z,15,4,1,4,"{""6453"":8,""7922"":8,""9002"":8,""52048"":8}"
12858,comcast.net,ttl,2016-06-11T11:26:06.889Z,15,4,1,4,"{""6453"":8,""7922"":8,""9002"":8,""52048"":8}"
12859,comcast.net,ttl,2016-06-18T11:26:06.889Z,15,4,1,4,"{""6453"":8,""7922"":8,""9002"":8,""52048"":8}"
12860,comcast.net,ttl,2016-06-25T11:26:06.889Z,7,3,1,3,"{""6939"":4,""7922"":4,""52048"":4}"
12861,comcast.net,ttl,2016-07-02T11:26:06.889Z,7,3,1,3,"{""6939"":4,""7922"":4,""52048"":4}"
12862,comcast.net,ttl,2016-07-09T11:26:06.889Z,7,3,1,3,"{""6939"":4,""7922"":4,""52048"":4}"
12863,comcast.net,ttl,2016-07-16T11:26:06.889Z,7,3,1,3,"{""6939"":4,""7922"":4,""52048"":4}"
12864,comcast.net,ttl,2016-06-07T00:56:08.129Z,7,3,1,3,"{""2828"":4,""7922"":4,""54455"":4}"
12865,comcast.net,ttl,2016-06-14T00:56:08.129Z,7,3,1,3,"{""2828"":4,""7922"":4,""54455"":4}"
12866,comcast.net,ttl,2016-06-21T00:56:08.129Z,7,3,1,3,"{""2828"":4,""7922"":4,""54455"":4}"
12867,comcast.net,ttl,2016-06-07T04:20:23.469Z,15,4,1,4,"{""6453"":8,""1299"":8,""7922"":8,""30736"":8}"
12868,comcast.net,ttl,2016-06-14T04:20:23.469Z,15,4,1,4,"{""6453"":8,""1299"":8,""7922"":8,""30736"":8}"
12869,comcast.net,ttl,2016-06-21T04:20:23.469Z,7,3,1,3,"{""1299"":4,""7922"":4,""30736"":4}"
12870,comcast.net,ttl,2016-06-28T04:20:23.469Z,7,3,1,3,"{""1299"":4,""7922"":4,""30736"":4}"
12871,comcast.net,ttl,2016-06-07T05:42:32.943Z,7,3,1,3,"{""29405"":4,""7922"":4,""6762"":4}"
12872,comcast.net,ttl,2016-06-14T05:42:32.943Z,7,3,1,3,"{""29405"":4,""7922"":4,""6762"":4}"
12873,comcast.net,ttl,2016-06-21T05:42:32.943Z,7,3,1,3,"{""29405"":4,""7922"":4,""6762"":4}"
12874,comcast.net,ttl,2016-06-07T07:50:42.000Z,15,4,1,4,"{""174"":8,""7922"":8,""20860"":8,""39451"":8}"
12875,comcast.net,ttl,2016-06-14T07:50:42.000Z,15,4,1,4,"{""174"":8,""7922"":8,""20860"":8,""39451"":8}"
12876,comcast.net,ttl,2016-06-21T07:50:42.000Z,15,4,1,4,"{""174"":8,""7922"":8,""20860"":8,""39451"":8}"
12877,comcast.net,ttl,2016-06-28T07:50:42.000Z,15,4,1,4,"{""174"":8,""7922"":8,""20860"":8,""39451"":8}"
12878,comcast.net,ttl,2016-07-05T07:50:42.000Z,15,4,1,4,"{""174"":8,""7922"":8,""20860"":8,""39451"":8}"
12879,comcast.net,ttl,2016-06-07T11:49:25.075Z,15,4,1,4,"{""7473"":8,""7922"":8,""45634"":8,""17547"":8}"
12880,comcast.net,ttl,2016-06-14T11:49:25.075Z,15,4,1,4,"{""7473"":8,""7922"":8,""45634"":8,""17547"":8}"
12881,comcast.net,ttl,2016-06-21T11:49:25.075Z,15,4,1,4,"{""56308"":8,""7922"":8,""45634"":8,""3491"":8}"
12882,comcast.net,ttl,2016-06-10T01:05:20.501Z,15,4,1,4,"{""201789"":8,""174"":8,""7922"":8,""50673"":8}"
12883,comcast.net,ttl,2016-06-17T01:05:20.501Z,15,4,1,4,"{""201789"":8,""174"":8,""7922"":8,""50673"":8}"
12884,comcast.net,ttl,2016-06-24T01:05:20.501Z,15,4,1,4,"{""201789"":8,""174"":8,""7922"":8,""50673"":8}"
12885,comcast.net,ttl,2016-07-01T01:05:20.501Z,15,4,1,4,"{""201789"":8,""174"":8,""7922"":8,""50673"":8}"
12886,comcast.net,ttl,2016-07-08T01:05:20.501Z,15,4,1,4,"{""201789"":8,""174"":8,""7922"":8,""50673"":8}"
12887,comcast.net,ttl,2016-06-12T00:28:07.267Z,7,3,1,3,"{""48434"":4,""1273"":4,""7922"":4}"
12888,comcast.net,ttl,2016-06-16T01:58:12.830Z,31,5,1,5,"{""48900"":16,""8928"":16,""7922"":16,""9070"":16,""3257"":16}"
12889,comcast.net,ttl,2016-06-23T01:58:12.830Z,15,4,1,4,"{""48900"":8,""6939"":8,""7922"":8,""9070"":8}"
12890,comcast.net,ttl,2016-06-30T01:58:12.830Z,15,4,1,4,"{""48900"":8,""6939"":8,""7922"":8,""9070"":8}"
12891,comcast.net,ttl,2016-06-19T02:26:07.295Z,15,4,1,4,"{""23679"":8,""4761"":8,""7473"":8,""7922"":8}"
12892,comcast.net,ttl,2016-06-19T02:33:52.452Z,15,4,1,4,"{""4826"":8,""45671"":8,""174"":8,""7922"":8}"
12893,comcast.net,ttl,2016-06-19T03:05:32.901Z,15,4,1,4,"{""24971"":8,""1299"":8,""7922"":8,""6453"":8}"
12894,comcast.net,ttl,2016-06-26T03:05:32.901Z,7,3,1,3,"{""24971"":4,""1299"":4,""7922"":4}"
12895,comcast.net,ttl,2016-07-03T03:05:32.901Z,7,3,1,3,"{""24971"":4,""1299"":4,""7922"":4}"
12896,comcast.net,ttl,2016-06-19T07:16:22.651Z,31,5,1,5,"{""4651"":16,""45413"":16,""7473"":16,""7922"":16,""9931"":16}"
12897,comcast.net,ttl,2016-06-22T02:18:12.210Z,15,4,1,4,"{""201924"":8,""6663"":8,""7922"":8,""3257"":8}"
12898,comcast.net,ttl,2016-06-29T02:18:12.210Z,15,4,1,4,"{""201924"":8,""6663"":8,""7922"":8,""3257"":8}"
12899,comcast.net,ttl,2016-07-06T02:18:12.210Z,15,4,1,4,"{""201924"":8,""6663"":8,""7922"":8,""3257"":8}"
12900,comcast.net,ttl,2016-07-13T02:18:12.210Z,15,4,1,4,"{""201924"":8,""6663"":8,""7922"":8,""3257"":8}"
12901,comcast.net,ttl,2016-07-20T02:18:12.210Z,15,4,1,4,"{""201924"":8,""6663"":8,""7922"":8,""3257"":8}"
12902,comcast.net,ttl,2016-07-27T02:18:12.210Z,15,4,1,4,"{""201924"":8,""6663"":8,""7922"":8,""3257"":8}"
12903,comcast.net,ttl,2016-08-03T02:18:12.210Z,15,4,1,4,"{""201924"":8,""6663"":8,""7922"":8,""3257"":8}"
12904,comcast.net,ttl,2016-08-10T02:18:12.210Z,15,4,1,4,"{""201924"":8,""6663"":8,""7922"":8,""3257"":8}"
12905,comcast.net,ttl,2016-08-17T02:18:12.210Z,15,4,1,4,"{""201924"":8,""6663"":8,""7922"":8,""3257"":8}"
12906,comcast.net,ttl,2016-08-24T02:18:12.210Z,15,4,1,4,"{""201924"":8,""6663"":8,""7922"":8,""3257"":8}"
12907,comcast.net,ttl,2016-08-31T02:18:12.210Z,15,4,1,4,"{""201924"":8,""6663"":8,""7922"":8,""3257"":8}"
12908,comcast.net,ttl,2016-09-07T02:18:12.210Z,15,4,1,4,"{""201924"":8,""6663"":8,""7922"":8,""3257"":8}"
12909,comcast.net,ttl,2016-09-14T02:18:12.210Z,15,4,1,4,"{""201924"":8,""6663"":8,""7922"":8,""3257"":8}"
12910,comcast.net,ttl,2016-06-25T00:01:07.324Z,15,4,1,4,"{""11831"":8,""6391"":8,""7922"":8,""3257"":8}"
12911,comcast.net,ttl,2016-07-02T00:01:07.324Z,15,4,1,4,"{""11831"":8,""6391"":8,""7922"":8,""3257"":8}"
12912,comcast.net,ttl,2016-07-09T00:01:07.324Z,15,4,1,4,"{""11831"":8,""6391"":8,""7922"":8,""3257"":8}"
12913,comcast.net,ttl,2016-07-16T00:01:07.324Z,15,4,1,4,"{""11831"":8,""6391"":8,""7922"":8,""3257"":8}"
12914,comcast.net,ttl,2016-07-23T00:01:07.324Z,15,4,1,4,"{""11831"":8,""6391"":8,""7922"":8,""3257"":8}"
12915,comcast.net,ttl,2016-07-30T00:01:07.324Z,15,4,1,4,"{""11831"":8,""6391"":8,""7922"":8,""3257"":8}"
12916,comcast.net,ttl,2016-07-04T06:27:18.426Z,7,3,1,3,"{""1299"":4,""7922"":4,""51167"":4}"
12917,comcast.net,ttl,2016-08-16T00:18:50.468Z,15,4,1,4,"{""203629"":8,""29695"":8,""3356"":8,""7922"":8}"
12918,comcast.net,ttl,2016-08-16T08:59:00.926Z,7,3,1,3,"{""43578"":4,""174"":4,""7922"":4}"
12919,comcast.net,ttl,2016-08-23T08:59:00.926Z,7,3,1,3,"{""43578"":4,""174"":4,""7922"":4}"
12920,comcast.net,ttl,2016-08-30T08:59:00.926Z,7,3,1,3,"{""43578"":4,""174"":4,""7922"":4}"
12921,comcast.net,ttl,2016-09-06T08:59:00.926Z,7,3,1,3,"{""43578"":4,""1299"":4,""7922"":4}"
12922,comcast.net,ttl,2016-09-16T22:00:45.054Z,27,5,2,5,"{""7922"":16,""55628"":16,""3786"":14,""1239"":14,""4766"":15}"
12923,comcast.net,ttl,2016-09-23T22:00:45.054Z,7,3,1,3,"{""55628"":4,""7922"":4,""4766"":4}"
12924,comcast.net,ttl,2016-09-26T10:37:05.188Z,7,3,1,3,"{""33785"":4,""7922"":4,""3491"":4}"
12925,comcast.net,ttl,2016-10-03T10:37:05.188Z,7,3,1,3,"{""33785"":4,""7922"":4,""3491"":4}"
12926,comcast.net,ttl,2016-10-10T10:37:05.188Z,7,3,1,3,"{""33785"":4,""7922"":4,""3491"":4}"
12928,google.hu,rst,2016-09-13T04:12:07.695Z,1,4,2,1,"{""35432"":1}"
12929,comcast.net,ttl,2016-09-30T12:14:47.553Z,15,4,1,4,"{""4323"":8,""3356"":8,""7922"":8,""3549"":8}"
12930,comcast.net,ttl,2016-10-03T01:31:57.913Z,1,5,2,1,"{""3356"":1}"
12933,comcast.net,seq,2016-05-31T06:54:30.887Z,1,4,2,1,"{""174"":1}"
12935,comcast.net,seq,2016-06-07T04:09:47.222Z,1,4,2,1,"{""174"":1}"
12939,comcast.net,seq,2016-06-14T03:07:29.879Z,7,3,1,3,"{""12321"":4,""3356"":4,""7922"":4}"
12942,comcast.net,seq,2016-06-19T00:28:07.267Z,1,4,2,1,"{""6736"":1}"
12943,comcast.net,seq,2016-06-21T02:37:19.855Z,1,8,3,1,"{""1299"":1}"
12953,comcast.net,seq,2016-07-02T03:27:15.366Z,1,5,2,1,"{""3257"":1}"
12954,comcast.net,seq,2016-07-05T01:42:40.366Z,1,7,3,1,"{""1299"":1}"
12960,comcast.net,seq,2016-07-05T10:08:02.797Z,1,7,2,1,"{""6939"":1}"
12961,comcast.net,seq,2016-07-07T01:58:12.830Z,1,6,2,1,"{""6939"":1}"
12964,comcast.net,seq,2016-07-12T02:41:41.940Z,1,5,3,1,"{""2914"":1}"
12970,comcast.net,seq,2016-07-19T03:02:52.557Z,1,4,2,1,"{""3257"":1}"
12978,comcast.net,seq,2016-07-19T09:10:55.542Z,1,7,3,1,"{""6939"":1}"
12988,comcast.net,seq,2016-08-02T09:15:36.403Z,1,4,2,1,"{""1299"":1}"
13006,comcast.net,seq,2016-09-13T08:59:00.926Z,1,4,2,1,"{""1299"":1}"
13064,amazon.it,ttl,2016-10-11T02:34:21.267Z,31,5,1,5,"{""54334"":16,""174"":16,""2914"":16,""63008"":16,""16509"":16}"
13065,amazon.it,ttl,2016-11-15T02:34:21.267Z,31,5,1,5,"{""54334"":16,""174"":16,""2914"":16,""63008"":16,""16509"":16}"
13067,amazon.it,ttl,2016-05-31T02:36:35.318Z,7,3,1,3,"{""8100"":4,""16509"":4,""3257"":4}"
13068,amazon.it,ttl,2016-05-10T02:41:11.754Z,7,3,1,3,"{""174"":4,""2914"":4,""16509"":4}"
13069,amazon.it,ttl,2016-05-17T03:00:10.533Z,7,3,1,3,"{""40676"":4,""16509"":4,""3257"":4}"
13070,amazon.it,ttl,2016-05-24T03:00:10.533Z,7,3,1,3,"{""40676"":4,""16509"":4,""3257"":4}"
13073,amazon.it,ttl,2016-06-21T03:00:10.533Z,7,3,2,3,"{""40676"":4,""16509"":4,""3257"":4}"
13074,amazon.it,ttl,2016-07-05T03:00:10.533Z,7,3,1,3,"{""40676"":4,""16509"":4,""3257"":4}"
13077,amazon.it,ttl,2016-05-17T04:04:25.253Z,7,3,1,3,"{""26277"":4,""16509"":4,""6461"":4}"
13078,amazon.it,ttl,2016-05-24T04:04:25.253Z,7,3,1,3,"{""26277"":4,""16509"":4,""6461"":4}"
13079,amazon.it,ttl,2016-09-06T04:46:23.176Z,1,6,2,1,"{""2914"":1}"
13082,amazon.it,ttl,2017-01-31T04:46:23.176Z,1,6,2,1,"{""2914"":1}"
13083,amazon.it,ttl,2016-05-10T05:19:08.930Z,15,4,1,4,"{""6459"":8,""2914"":8,""16509"":8,""19916"":8}"
13084,amazon.it,ttl,2016-05-17T05:19:08.930Z,15,4,1,4,"{""6459"":8,""2914"":8,""16509"":8,""19916"":8}"
13085,amazon.it,ttl,2016-05-31T05:19:08.930Z,15,4,1,4,"{""6459"":8,""2914"":8,""16509"":8,""19916"":8}"
13087,amazon.it,ttl,2016-07-12T05:33:34.350Z,31,5,1,5,"{""34989"":16,""50304"":16,""1200"":16,""16509"":16,""49788"":16}"
13088,amazon.it,ttl,2016-05-17T05:47:56.508Z,15,4,1,4,"{""133752"":8,""6453"":8,""2914"":8,""16509"":8}"
13089,amazon.it,ttl,2016-06-07T05:47:56.508Z,15,4,1,4,"{""133752"":8,""6453"":8,""2914"":8,""16509"":8}"
13091,amazon.it,ttl,2016-06-21T06:32:51.129Z,15,4,1,4,"{""34702"":8,""2914"":8,""16509"":8,""3327"":8}"
13092,amazon.it,ttl,2016-07-05T06:32:51.129Z,15,4,1,4,"{""34702"":8,""2914"":8,""16509"":8,""3327"":8}"
13093,amazon.it,ttl,2016-05-31T07:38:25.172Z,15,4,1,4,"{""174"":8,""2914"":8,""30083"":8,""16509"":8}"
13095,amazon.it,ttl,2016-06-14T00:00:26.926Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
13096,amazon.it,ttl,2016-07-05T00:00:26.926Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
13098,amazon.it,ttl,2016-09-06T00:00:26.926Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
13099,amazon.it,ttl,2016-09-13T00:00:26.926Z,7,3,2,3,"{""2914"":4,""16509"":4,""20853"":4}"
13100,amazon.it,ttl,2016-06-07T00:27:32.161Z,3,6,2,2,"{""2914"":2,""3491"":2}"
13103,amazon.it,ttl,2016-07-05T00:27:32.161Z,3,6,2,2,"{""2914"":2,""3491"":2}"
13105,amazon.it,ttl,2016-07-19T00:27:32.161Z,3,6,3,2,"{""2914"":2,""3491"":2}"
13106,amazon.it,ttl,2016-08-02T00:27:32.161Z,15,4,1,4,"{""38001"":8,""2914"":8,""16509"":8,""3491"":8}"
13107,amazon.it,ttl,2016-09-06T00:27:32.161Z,3,6,3,2,"{""2914"":2,""3491"":2}"
13109,amazon.it,ttl,2016-10-04T00:27:32.161Z,15,4,1,4,"{""38001"":8,""2914"":8,""16509"":8,""3491"":8}"
13112,amazon.it,ttl,2016-10-25T00:27:32.161Z,3,6,2,2,"{""2914"":2,""3491"":2}"
13117,amazon.it,ttl,2016-06-28T00:57:11.055Z,7,3,4,3,"{""53889"":4,""16509"":4,""3257"":4}"
13119,amazon.it,ttl,2016-07-12T00:57:11.055Z,7,3,1,3,"{""53889"":4,""16509"":4,""3257"":4}"
13121,amazon.it,ttl,2016-08-30T00:57:11.055Z,7,3,1,3,"{""53889"":4,""16509"":4,""3257"":4}"
13124,amazon.it,ttl,2016-06-14T01:34:36.337Z,7,3,1,3,"{""20473"":4,""2914"":4,""16509"":4}"
13125,amazon.it,ttl,2016-06-07T01:42:40.366Z,31,5,1,5,"{""35320"":16,""48031"":16,""2914"":16,""16509"":16,""15626"":16}"
13126,amazon.it,ttl,2016-06-14T01:42:40.366Z,31,5,1,5,"{""35320"":16,""48031"":16,""2914"":16,""16509"":16,""15626"":16}"
13128,amazon.it,ttl,2016-07-05T02:24:21.483Z,7,3,1,3,"{""2914"":4,""16509"":4,""3327"":4}"
13130,wp.pl,rst,2016-07-12T02:28:00.703Z,15,4,1,4,"{""48434"":8,""12827"":8,""1299"":8,""1273"":8}"
13132,office.com,rst,2016-10-04T00:59:28.316Z,15,4,1,4,"{""53055"":8,""8075"":8,""18881"":8,""53087"":8}"
13134,office.com,rst,2016-11-28T06:01:46.253Z,7,3,1,3,"{""36884"":4,""8075"":4,""3257"":4}"
13135,office.com,rst,2016-11-29T08:19:19.446Z,7,3,1,3,"{""29889"":4,""174"":4,""8075"":4}"
13136,amazon.it,ttl,2016-06-21T10:22:20.738Z,1,5,2,1,"{""2914"":1}"
13137,amazon.it,ttl,2016-06-28T10:22:20.738Z,7,3,1,3,"{""33438"":4,""1299"":4,""16509"":4}"
13138,amazon.it,ttl,2016-09-21T00:19:22.947Z,7,3,1,3,"{""4766"":4,""16509"":4,""3257"":4}"
13139,amazon.it,ttl,2016-07-06T00:42:37.063Z,15,4,1,4,"{""174"":8,""2914"":8,""35017"":8,""16509"":8}"
13141,amazon.it,ttl,2016-06-11T01:36:49.513Z,15,4,1,4,"{""9498"":8,""56202"":8,""1200"":8,""16509"":8}"
13142,amazon.it,ttl,2016-06-18T09:19:14.493Z,7,3,1,3,"{""31034"":4,""1267"":4,""16509"":4}"
13143,amazon.it,ttl,2016-06-07T02:02:34.809Z,15,4,1,4,"{""6453"":8,""2914"":8,""55720"":8,""16509"":8}"
13144,amazon.it,ttl,2016-06-14T02:02:34.809Z,3,5,2,2,"{""6453"":2,""2914"":2}"
13145,amazon.it,ttl,2016-08-09T02:02:34.809Z,7,3,1,3,"{""2914"":4,""55720"":4,""16509"":4}"
13146,amazon.it,ttl,2016-08-16T02:02:34.809Z,7,3,1,3,"{""2914"":4,""55720"":4,""16509"":4}"
13148,amazon.it,ttl,2016-06-28T04:34:03.426Z,7,3,1,3,"{""63128"":4,""16509"":4,""3257"":4}"
13150,amazon.it,ttl,2016-07-08T00:51:39.246Z,31,5,1,5,"{""51975"":16,""34426"":16,""35753"":16,""16509"":16,""8966"":16}"
13151,amazon.it,ttl,2016-06-13T03:10:35.884Z,31,5,1,5,"{""24785"":16,""51430"":16,""50673"":16,""20562"":16,""16509"":16}"
13152,amazon.it,ttl,2016-07-07T01:57:33.721Z,15,4,1,4,"{""8544"":8,""1299"":8,""16509"":8,""197648"":8}"
13154,amazon.it,ttl,2016-10-17T10:37:05.188Z,15,4,1,4,"{""33785"":8,""2914"":8,""16509"":8,""3491"":8}"
13155,amazon.it,ttl,2016-10-24T10:37:05.188Z,15,4,1,4,"{""33785"":8,""2914"":8,""16509"":8,""3491"":8}"
13156,amazon.it,ttl,2016-10-31T10:37:05.188Z,15,4,1,4,"{""33785"":8,""2914"":8,""16509"":8,""3491"":8}"
13161,bet365.com,ttl,2016-10-11T02:33:14.214Z,31,5,1,5,"{""34587"":16,""174"":16,""2914"":16,""54334"":16,""63008"":16}"
13162,bet365.com,ttl,2016-07-12T02:50:18.236Z,7,3,1,3,"{""34587"":4,""47447"":4,""2914"":4}"
13163,bet365.com,ttl,2016-06-14T04:12:07.695Z,31,5,1,5,"{""34587"":16,""174"":16,""1273"":16,""35432"":16,""197648"":16}"
13165,amazon.it,rst,2016-08-04T01:57:33.721Z,15,4,1,4,"{""8544"":8,""1299"":8,""16509"":8,""197648"":8}"
13166,xfinity.com,rst,2016-07-26T04:29:35.772Z,29,5,2,5,"{""8544"":15,""174"":16,""7922"":16,""35432"":15,""197648"":16}"
13174,hao123.com,ttl,2016-09-27T02:33:14.214Z,31,5,1,5,"{""4808"":16,""54334"":16,""6939"":16,""63008"":16,""4837"":16}"
13178,hao123.com,ttl,2016-11-15T02:33:14.214Z,63,6,3,6,"{""4808"":32,""1239"":32,""4837"":32,""63008"":32,""174"":32,""54334"":32}"
13182,hao123.com,ttl,2017-01-24T02:33:14.214Z,31,5,1,5,"{""4808"":16,""54334"":16,""174"":16,""63008"":16,""4837"":16}"
13184,hao123.com,ttl,2016-07-05T02:36:35.318Z,15,4,1,4,"{""4808"":8,""8100"":8,""4837"":8,""19174"":8}"
13185,hao123.com,ttl,2016-11-15T02:36:35.318Z,15,4,1,4,"{""4808"":8,""8100"":8,""4837"":8,""19174"":8}"
13186,hao123.com,ttl,2016-12-06T02:36:35.318Z,15,4,1,4,"{""4808"":8,""8100"":8,""4837"":8,""19174"":8}"
13188,hao123.com,ttl,2017-01-17T02:36:35.318Z,15,4,1,4,"{""4808"":8,""8100"":8,""4837"":8,""19174"":8}"
13190,hao123.com,ttl,2017-01-31T02:36:35.318Z,13,8,3,4,"{""4808"":8,""6461"":7,""4837"":8,""19174"":7}"
13191,hao123.com,ttl,2016-06-21T02:53:00.068Z,15,4,1,4,"{""4808"":8,""6453"":8,""15694"":8,""4837"":8}"
13192,hao123.com,ttl,2016-07-05T02:53:00.068Z,15,4,1,4,"{""4808"":8,""6453"":8,""15694"":8,""4837"":8}"
13193,hao123.com,ttl,2016-07-12T02:53:00.068Z,15,4,1,4,"{""4808"":8,""6453"":8,""15694"":8,""4837"":8}"
13194,hao123.com,ttl,2016-08-09T02:53:00.068Z,15,4,1,4,"{""4808"":8,""6453"":8,""15694"":8,""4837"":8}"
13195,hao123.com,ttl,2016-10-04T02:53:00.068Z,15,4,1,4,"{""4808"":8,""6453"":8,""15694"":8,""4837"":8}"
13196,hao123.com,ttl,2016-11-22T02:53:00.068Z,15,4,1,4,"{""4808"":8,""6453"":8,""15694"":8,""4837"":8}"
13197,hao123.com,ttl,2016-11-29T02:53:00.068Z,15,4,1,4,"{""4808"":8,""6453"":8,""15694"":8,""4837"":8}"
13198,hao123.com,ttl,2016-12-06T02:53:00.068Z,15,4,1,4,"{""4808"":8,""6453"":8,""15694"":8,""4837"":8}"
13199,hao123.com,ttl,2016-12-20T02:53:00.068Z,15,4,1,4,"{""4808"":8,""6453"":8,""15694"":8,""4837"":8}"
13200,hao123.com,ttl,2016-12-27T02:53:00.068Z,15,4,1,4,"{""4808"":8,""6453"":8,""15694"":8,""4837"":8}"
13201,hao123.com,ttl,2016-05-10T03:06:44.197Z,31,5,1,5,"{""4808"":16,""12321"":16,""3356"":16,""1239"":16,""4837"":16}"
13202,hao123.com,ttl,2016-05-31T03:06:44.197Z,31,5,1,5,"{""4808"":16,""12321"":16,""3356"":16,""1239"":16,""4837"":16}"
13203,hao123.com,ttl,2016-07-05T03:06:44.197Z,31,5,1,5,"{""4808"":16,""12321"":16,""3356"":16,""1239"":16,""4837"":16}"
13204,hao123.com,ttl,2016-07-12T03:06:44.197Z,31,5,1,5,"{""4808"":16,""12321"":16,""3356"":16,""1239"":16,""4837"":16}"
13205,hao123.com,ttl,2016-05-31T03:11:57.173Z,31,5,1,5,"{""4808"":16,""24218"":16,""7473"":16,""55720"":16,""4837"":16}"
13206,hao123.com,ttl,2016-06-07T03:11:57.173Z,15,4,1,4,"{""4808"":8,""55720"":8,""4837"":8,""3491"":8}"
13207,hao123.com,ttl,2016-06-28T03:11:57.173Z,15,4,1,4,"{""4808"":8,""55720"":8,""4837"":8,""3491"":8}"
13208,hao123.com,ttl,2016-07-12T03:11:57.173Z,15,4,1,4,"{""4808"":8,""55720"":8,""4837"":8,""3491"":8}"
13209,hao123.com,ttl,2016-07-26T03:11:57.173Z,15,4,1,4,"{""4808"":8,""4637"":8,""55720"":8,""4837"":8}"
13210,hao123.com,ttl,2016-08-02T03:11:57.173Z,15,4,1,4,"{""4808"":8,""55720"":8,""4837"":8,""3491"":8}"
13211,hao123.com,ttl,2016-08-09T03:11:57.173Z,15,4,1,4,"{""4808"":8,""55720"":8,""4837"":8,""3491"":8}"
13212,hao123.com,ttl,2016-08-16T03:11:57.173Z,15,4,1,4,"{""4808"":8,""55720"":8,""4837"":8,""3491"":8}"
13213,hao123.com,ttl,2016-08-30T03:11:57.173Z,15,4,1,4,"{""4808"":8,""55720"":8,""4837"":8,""3491"":8}"
13214,hao123.com,ttl,2016-09-13T03:11:57.173Z,15,4,1,4,"{""4808"":8,""4637"":8,""55720"":8,""4837"":8}"
13215,hao123.com,ttl,2016-09-27T03:11:57.173Z,15,4,1,4,"{""4808"":8,""55720"":8,""4837"":8,""3491"":8}"
13216,hao123.com,ttl,2016-10-04T03:11:57.173Z,15,4,1,4,"{""4808"":8,""55720"":8,""4837"":8,""3491"":8}"
13217,hao123.com,ttl,2016-10-18T03:11:57.173Z,15,4,1,4,"{""4808"":8,""55720"":8,""4837"":8,""3491"":8}"
13218,hao123.com,ttl,2016-10-25T03:11:57.173Z,15,4,1,4,"{""4808"":8,""55720"":8,""4837"":8,""3491"":8}"
13219,bet365.com,block,2016-08-02T00:46:55.458Z,15,4,1,4,"{""34587"":8,""199669"":8,""1273"":8,""9002"":8}"
13220,bet365.com,block,2016-08-09T00:46:55.458Z,15,4,1,4,"{""34587"":8,""199669"":8,""1273"":8,""9002"":8}"
13221,bet365.com,block,2016-08-16T00:46:55.458Z,15,4,1,4,"{""34587"":8,""199669"":8,""1273"":8,""9002"":8}"
13222,bet365.com,block,2016-08-23T00:46:55.458Z,15,4,1,4,"{""34587"":8,""199669"":8,""1273"":8,""9002"":8}"
13223,bet365.com,block,2016-08-30T00:46:55.458Z,15,4,1,4,"{""34587"":8,""199669"":8,""1273"":8,""9002"":8}"
13224,bet365.com,block,2016-09-06T00:46:55.458Z,15,4,1,4,"{""34587"":8,""199669"":8,""1273"":8,""9002"":8}"
13225,bet365.com,block,2016-09-13T00:46:55.458Z,15,4,1,4,"{""34587"":8,""199669"":8,""1273"":8,""9002"":8}"
13226,bet365.com,block,2016-09-20T00:46:55.458Z,15,4,1,4,"{""34587"":8,""199669"":8,""1273"":8,""9002"":8}"
13227,bet365.com,block,2016-09-27T00:46:55.458Z,15,4,1,4,"{""34587"":8,""199669"":8,""1273"":8,""9002"":8}"
13228,bet365.com,block,2016-10-04T00:46:55.458Z,15,4,1,4,"{""34587"":8,""199669"":8,""1273"":8,""9002"":8}"
13229,bet365.com,block,2016-10-11T00:46:55.458Z,15,4,1,4,"{""34587"":8,""199669"":8,""1273"":8,""9002"":8}"
13230,bet365.com,block,2016-10-18T00:46:55.458Z,15,4,1,4,"{""34587"":8,""199669"":8,""1273"":8,""9002"":8}"
13231,bet365.com,block,2016-10-25T00:46:55.458Z,15,4,1,4,"{""34587"":8,""199669"":8,""1273"":8,""9002"":8}"
13232,hao123.com,ttl,2016-05-24T03:16:49.522Z,15,4,1,4,"{""4808"":8,""46816"":8,""6939"":8,""4837"":8}"
13233,hao123.com,ttl,2016-05-31T03:16:49.522Z,15,4,1,4,"{""4808"":8,""46816"":8,""6939"":8,""4837"":8}"
13234,hao123.com,ttl,2016-06-14T03:16:49.522Z,15,4,1,4,"{""4808"":8,""46816"":8,""6939"":8,""4837"":8}"
13235,hao123.com,ttl,2016-05-10T03:22:18.849Z,15,4,1,4,"{""4808"":8,""8999"":8,""1299"":8,""4837"":8}"
13236,hao123.com,ttl,2016-05-17T03:22:18.849Z,15,4,1,4,"{""4808"":8,""8999"":8,""1299"":8,""4837"":8}"
13237,hao123.com,ttl,2016-05-24T03:22:18.849Z,15,4,1,4,"{""4808"":8,""8999"":8,""1299"":8,""4837"":8}"
13239,hao123.com,ttl,2016-06-07T03:22:18.849Z,7,7,2,3,"{""4808"":4,""1299"":4,""4837"":4}"
13240,hao123.com,ttl,2016-06-14T03:22:18.849Z,15,4,1,4,"{""4808"":8,""8999"":8,""1299"":8,""4837"":8}"
13243,hao123.com,ttl,2016-07-12T03:22:18.849Z,15,4,1,4,"{""4808"":8,""8999"":8,""1299"":8,""4837"":8}"
13244,hao123.com,ttl,2016-07-19T03:22:18.849Z,15,4,1,4,"{""4808"":8,""8999"":8,""1299"":8,""4837"":8}"
13245,hao123.com,ttl,2016-08-02T03:22:18.849Z,15,4,1,4,"{""4808"":8,""8999"":8,""1299"":8,""4837"":8}"
13246,hao123.com,ttl,2016-08-16T03:22:18.849Z,15,4,1,4,"{""4808"":8,""8999"":8,""1299"":8,""4837"":8}"
13247,hao123.com,ttl,2016-09-27T03:22:18.849Z,15,4,1,4,"{""4808"":8,""8999"":8,""1299"":8,""4837"":8}"
13248,hao123.com,ttl,2016-10-11T03:22:18.849Z,15,4,1,4,"{""4808"":8,""8999"":8,""1299"":8,""4837"":8}"
13249,hao123.com,ttl,2016-10-18T03:22:18.849Z,15,4,1,4,"{""4808"":8,""8999"":8,""1299"":8,""4837"":8}"
13250,hao123.com,ttl,2016-11-01T03:22:18.849Z,15,4,1,4,"{""4808"":8,""8999"":8,""1299"":8,""4837"":8}"
13251,hao123.com,ttl,2016-11-22T03:22:18.849Z,15,4,1,4,"{""4808"":8,""8999"":8,""1299"":8,""4837"":8}"
13252,hao123.com,ttl,2016-12-06T03:22:18.849Z,15,4,1,4,"{""4808"":8,""8999"":8,""1299"":8,""4837"":8}"
13253,hao123.com,ttl,2016-05-24T03:22:56.975Z,31,5,1,5,"{""4808"":16,""201011"":16,""1299"":16,""51852"":16,""4837"":16}"
13254,hao123.com,ttl,2016-05-31T03:22:56.975Z,31,5,1,5,"{""4808"":16,""201011"":16,""1299"":16,""51852"":16,""4837"":16}"
13255,hao123.com,ttl,2016-06-14T03:22:56.975Z,31,5,1,5,"{""4808"":16,""51852"":16,""2914"":16,""1239"":16,""4837"":16}"
13256,hao123.com,ttl,2016-07-05T03:22:56.975Z,63,6,1,6,"{""2914"":32,""4808"":32,""1239"":32,""4837"":32,""9002"":32,""51852"":32}"
13257,hao123.com,ttl,2016-07-19T03:22:56.975Z,63,6,1,6,"{""2914"":32,""4808"":32,""1239"":32,""4837"":32,""9002"":32,""51852"":32}"
13258,hao123.com,ttl,2016-07-26T03:22:56.975Z,63,6,1,6,"{""2914"":32,""4808"":32,""1239"":32,""4837"":32,""9002"":32,""51852"":32}"
13259,hao123.com,ttl,2016-06-28T03:31:57.670Z,7,3,1,3,"{""4134"":4,""3462"":4,""23724"":4}"
13260,hao123.com,ttl,2016-05-31T03:48:38.303Z,31,5,1,5,"{""4808"":16,""33438"":16,""4637"":16,""1221"":16,""4837"":16}"
13261,hao123.com,ttl,2016-06-07T03:48:38.303Z,121,7,2,7,"{""1221"":62,""4808"":64,""9299"":62,""4837"":64,""1299"":62,""4637"":62,""33438"":64}"
13262,hao123.com,ttl,2016-06-21T03:48:38.303Z,121,7,2,7,"{""1221"":62,""4808"":64,""9299"":62,""4837"":64,""1299"":62,""4637"":62,""33438"":64}"
13263,hao123.com,ttl,2016-07-05T03:48:38.303Z,31,5,1,5,"{""4808"":16,""33438"":16,""4637"":16,""1221"":16,""4837"":16}"
13264,hao123.com,ttl,2016-07-12T03:48:38.303Z,31,5,1,5,"{""4808"":16,""33438"":16,""9299"":16,""1299"":16,""4837"":16}"
13265,hao123.com,ttl,2016-07-19T03:48:38.303Z,31,5,1,5,"{""4808"":16,""33438"":16,""4637"":16,""1221"":16,""4837"":16}"
13266,hao123.com,ttl,2016-07-26T03:48:38.303Z,7,3,1,3,"{""33438"":4,""174"":4,""23724"":4}"
13267,hao123.com,ttl,2016-05-24T03:55:46.318Z,15,4,1,4,"{""4808"":8,""1299"":8,""3223"":8,""4837"":8}"
13268,hao123.com,ttl,2016-06-07T03:55:46.318Z,15,4,1,4,"{""4808"":8,""1299"":8,""3223"":8,""4837"":8}"
13269,hao123.com,ttl,2016-06-28T03:55:46.318Z,15,4,1,4,"{""4808"":8,""1299"":8,""3223"":8,""4837"":8}"
13270,hao123.com,ttl,2016-07-05T03:55:46.318Z,15,4,1,4,"{""4808"":8,""1299"":8,""3223"":8,""4837"":8}"
13271,hao123.com,ttl,2016-07-12T03:55:46.318Z,15,4,1,4,"{""4808"":8,""1299"":8,""3223"":8,""4837"":8}"
13272,hao123.com,ttl,2016-05-17T04:16:55.390Z,31,5,1,5,"{""4808"":16,""174"":16,""701"":16,""4837"":16,""40028"":16}"
13273,hao123.com,ttl,2016-05-24T04:16:55.390Z,31,5,1,5,"{""4808"":16,""174"":16,""701"":16,""4837"":16,""40028"":16}"
13274,hao123.com,ttl,2016-05-24T04:30:33.833Z,15,4,1,4,"{""2914"":8,""42831"":8,""4134"":8,""23724"":8}"
13275,hao123.com,ttl,2016-06-21T04:30:33.833Z,31,5,1,5,"{""4808"":16,""42831"":16,""2914"":16,""1239"":16,""4837"":16}"
13276,hao123.com,ttl,2016-06-28T04:30:33.833Z,15,4,1,4,"{""2914"":8,""42831"":8,""4134"":8,""23724"":8}"
13277,hao123.com,ttl,2016-07-19T04:30:33.833Z,31,5,1,5,"{""4808"":16,""42831"":16,""2914"":16,""1239"":16,""4837"":16}"
13278,hao123.com,ttl,2016-08-09T04:30:33.833Z,15,4,1,4,"{""2914"":8,""42831"":8,""4134"":8,""23724"":8}"
13279,hao123.com,ttl,2016-08-30T04:30:33.833Z,15,4,1,4,"{""2914"":8,""42831"":8,""4134"":8,""23724"":8}"
13280,hao123.com,ttl,2016-09-06T04:30:33.833Z,15,4,1,4,"{""2914"":8,""42831"":8,""4134"":8,""23724"":8}"
13281,hao123.com,ttl,2016-07-05T04:36:35.964Z,15,4,1,4,"{""32475"":8,""6461"":8,""4808"":8,""4837"":8}"
13282,hao123.com,ttl,2016-05-24T04:47:47.720Z,15,4,1,4,"{""4808"":8,""46664"":8,""5580"":8,""4837"":8}"
13283,hao123.com,ttl,2016-05-10T04:57:43.552Z,31,5,1,5,"{""4808"":16,""50300"":16,""5580"":16,""4837"":16,""62217"":16}"
13284,hao123.com,ttl,2016-06-07T04:57:43.552Z,31,5,1,5,"{""4808"":16,""50300"":16,""5580"":16,""4837"":16,""62217"":16}"
13285,hao123.com,ttl,2016-06-14T04:57:43.552Z,31,5,1,5,"{""4808"":16,""50300"":16,""5580"":16,""4837"":16,""62217"":16}"
13288,hao123.com,ttl,2016-08-02T04:57:43.552Z,31,5,1,5,"{""4808"":16,""50300"":16,""5580"":16,""4837"":16,""62217"":16}"
13289,hao123.com,ttl,2016-08-23T04:57:43.552Z,31,5,1,5,"{""4808"":16,""50300"":16,""5580"":16,""4837"":16,""62217"":16}"
13290,hao123.com,ttl,2016-08-30T04:57:43.552Z,31,5,1,5,"{""4808"":16,""50300"":16,""5580"":16,""4837"":16,""62217"":16}"
13291,hao123.com,ttl,2016-09-06T04:57:43.552Z,31,5,1,5,"{""4808"":16,""50300"":16,""5580"":16,""4837"":16,""62217"":16}"
13292,hao123.com,ttl,2016-09-13T04:57:43.552Z,31,5,1,5,"{""4808"":16,""50300"":16,""5580"":16,""4837"":16,""62217"":16}"
13293,hao123.com,ttl,2016-09-27T04:57:43.552Z,31,5,1,5,"{""4808"":16,""50300"":16,""5580"":16,""4837"":16,""62217"":16}"
13294,hao123.com,ttl,2016-10-04T04:57:43.552Z,31,5,1,5,"{""4808"":16,""50300"":16,""5580"":16,""4837"":16,""62217"":16}"
13297,hao123.com,ttl,2016-11-22T04:57:43.552Z,31,5,1,5,"{""4808"":16,""50300"":16,""5580"":16,""4837"":16,""62217"":16}"
13300,hao123.com,ttl,2016-12-13T04:57:43.552Z,31,5,1,5,"{""4808"":16,""50300"":16,""5580"":16,""4837"":16,""62217"":16}"
13302,hao123.com,ttl,2016-12-27T04:57:43.552Z,31,5,1,5,"{""4808"":16,""174"":16,""50300"":16,""4837"":16,""62217"":16}"
13304,hao123.com,ttl,2017-01-17T04:57:43.552Z,31,5,1,5,"{""4808"":16,""174"":16,""50300"":16,""4837"":16,""62217"":16}"
13306,hao123.com,ttl,2016-05-17T05:20:25.359Z,31,5,1,5,"{""4826"":16,""4808"":16,""2828"":16,""38220"":16,""4837"":16}"
13307,hao123.com,ttl,2016-05-31T05:20:25.359Z,31,5,1,5,"{""4826"":16,""4808"":16,""2828"":16,""38220"":16,""4837"":16}"
13308,hao123.com,ttl,2016-06-07T05:20:25.359Z,31,5,1,5,"{""4826"":16,""4808"":16,""2828"":16,""38220"":16,""4837"":16}"
13309,hao123.com,ttl,2016-06-14T05:20:25.359Z,31,5,1,5,"{""4826"":16,""4808"":16,""2828"":16,""38220"":16,""4837"":16}"
13310,hao123.com,ttl,2016-06-21T05:20:25.359Z,31,5,1,5,"{""4826"":16,""4808"":16,""2828"":16,""38220"":16,""4837"":16}"
13311,hao123.com,ttl,2016-06-28T05:20:25.359Z,31,5,1,5,"{""4826"":16,""4808"":16,""2828"":16,""38220"":16,""4837"":16}"
13312,hao123.com,ttl,2016-07-05T05:20:25.359Z,31,5,1,5,"{""4826"":16,""4808"":16,""2828"":16,""38220"":16,""4837"":16}"
13313,hao123.com,ttl,2016-07-19T05:20:25.359Z,31,5,1,5,"{""4826"":16,""4808"":16,""38220"":16,""4837"":16,""3491"":16}"
13314,hao123.com,ttl,2016-07-26T05:20:25.359Z,31,5,1,5,"{""4826"":16,""4808"":16,""2828"":16,""38220"":16,""4837"":16}"
13315,hao123.com,ttl,2016-08-09T05:20:25.359Z,31,5,1,5,"{""4826"":16,""4808"":16,""2828"":16,""38220"":16,""4837"":16}"
13316,hao123.com,ttl,2016-08-16T05:20:25.359Z,31,5,1,5,"{""4826"":16,""4808"":16,""2828"":16,""38220"":16,""4837"":16}"
13317,hao123.com,ttl,2016-08-23T05:20:25.359Z,31,5,1,5,"{""4826"":16,""4808"":16,""2828"":16,""38220"":16,""4837"":16}"
13318,hao123.com,ttl,2016-08-30T05:20:25.359Z,31,5,1,5,"{""4826"":16,""4808"":16,""2828"":16,""38220"":16,""4837"":16}"
13319,hao123.com,ttl,2016-09-06T05:20:25.359Z,31,5,1,5,"{""4826"":16,""4808"":16,""2828"":16,""38220"":16,""4837"":16}"
13320,hao123.com,ttl,2016-05-10T05:23:49.174Z,3,6,2,2,"{""4808"":2,""4837"":2}"
13321,hao123.com,ttl,2016-05-24T05:23:49.174Z,7,3,1,3,"{""4808"":4,""5580"":4,""4837"":4}"
13322,hao123.com,ttl,2016-05-31T05:23:49.174Z,3,6,2,2,"{""4808"":2,""4837"":2}"
13324,hao123.com,ttl,2016-06-21T05:23:49.174Z,7,3,2,3,"{""4808"":4,""5580"":4,""4837"":4}"
13325,hao123.com,ttl,2016-07-12T05:23:49.174Z,7,3,1,3,"{""4808"":4,""5580"":4,""4837"":4}"
13328,hao123.com,ttl,2016-08-30T05:23:49.174Z,7,3,1,3,"{""4808"":4,""5580"":4,""4837"":4}"
13329,hao123.com,ttl,2016-05-10T05:33:34.350Z,255,8,1,8,"{""31283"":128,""4808"":128,""49788"":128,""4837"":128,""12552"":128,""1299"":128,""16150"":128,""34989"":128}"
13330,hao123.com,ttl,2016-06-07T05:33:34.350Z,63,6,1,6,"{""4808"":32,""49788"":32,""4837"":32,""50304"":32,""1299"":32,""34989"":32}"
13331,hao123.com,ttl,2016-06-14T05:33:34.350Z,63,6,1,6,"{""4808"":32,""49788"":32,""4837"":32,""50304"":32,""1299"":32,""34989"":32}"
13332,hao123.com,ttl,2016-07-05T05:33:34.350Z,255,8,1,8,"{""31283"":128,""4808"":128,""49788"":128,""4837"":128,""12552"":128,""1299"":128,""16150"":128,""34989"":128}"
13333,hao123.com,ttl,2016-07-12T05:33:34.350Z,255,8,1,8,"{""31283"":128,""4808"":128,""49788"":128,""4837"":128,""12552"":128,""1299"":128,""16150"":128,""34989"":128}"
13334,hao123.com,ttl,2016-07-19T05:33:34.350Z,255,8,1,8,"{""31283"":128,""4808"":128,""49788"":128,""4837"":128,""12552"":128,""1299"":128,""16150"":128,""34989"":128}"
13335,hao123.com,ttl,2016-09-06T05:33:34.350Z,127,7,1,7,"{""4808"":64,""49788"":64,""4837"":64,""12552"":64,""1299"":64,""34989"":64,""24862"":64}"
13336,hao123.com,ttl,2016-11-22T05:33:34.350Z,63,6,1,6,"{""4808"":32,""49788"":32,""4837"":32,""50304"":32,""34989"":32,""174"":32}"
13337,hao123.com,ttl,2016-11-29T05:33:34.350Z,63,6,1,6,"{""4808"":32,""49788"":32,""4837"":32,""50304"":32,""34989"":32,""174"":32}"
13338,hao123.com,ttl,2016-12-06T05:33:34.350Z,63,6,1,6,"{""4808"":32,""49788"":32,""4837"":32,""50304"":32,""34989"":32,""174"":32}"
13339,hao123.com,ttl,2016-12-13T05:33:34.350Z,63,6,1,6,"{""4808"":32,""49788"":32,""4837"":32,""50304"":32,""34989"":32,""174"":32}"
13340,hao123.com,ttl,2016-12-27T05:33:34.350Z,63,6,1,6,"{""4808"":32,""49788"":32,""4837"":32,""50304"":32,""34989"":32,""174"":32}"
13341,hao123.com,ttl,2017-01-17T05:33:34.350Z,63,6,1,6,"{""4808"":32,""49788"":32,""4837"":32,""50304"":32,""34989"":32,""174"":32}"
13342,hao123.com,ttl,2016-05-10T05:48:53.142Z,1,5,2,1,"{""2914"":1}"
13345,hao123.com,ttl,2016-06-14T05:48:53.142Z,1,10,5,2,"{""1299"":1,""2914"":1}"
13348,hao123.com,ttl,2016-07-05T05:48:53.142Z,15,4,1,4,"{""4808"":8,""36351"":8,""1299"":8,""4837"":8}"
13349,hao123.com,ttl,2016-07-12T05:48:53.142Z,1,5,2,1,"{""2914"":1}"
13350,hao123.com,ttl,2016-07-19T05:48:53.142Z,15,4,1,4,"{""4808"":8,""36351"":8,""2914"":8,""4837"":8}"
13351,hao123.com,ttl,2016-07-26T05:48:53.142Z,15,4,1,4,"{""4808"":8,""36351"":8,""1299"":8,""4837"":8}"
13352,hao123.com,ttl,2016-08-09T05:48:53.142Z,15,4,1,4,"{""4808"":8,""36351"":8,""2914"":8,""4837"":8}"
13353,hao123.com,ttl,2016-08-16T05:48:53.142Z,1,5,2,1,"{""2914"":1}"
13354,hao123.com,ttl,2016-08-23T05:48:53.142Z,1,6,3,1,"{""1299"":1}"
13355,hao123.com,ttl,2016-08-30T05:48:53.142Z,1,6,3,1,"{""2914"":1}"
13357,hao123.com,ttl,2016-09-13T05:48:53.142Z,233,8,2,8,"{""2914"":124,""4808"":124,""4134"":120,""4837"":124,""4766"":120,""10026"":120,""36351"":128,""23724"":120}"
13359,hao123.com,ttl,2016-09-27T05:48:53.142Z,7,8,3,4,"{""10026"":4,""4766"":4,""2914"":7,""23724"":4}"
13361,hao123.com,ttl,2016-10-11T05:48:53.142Z,15,9,3,5,"{""10026"":8,""4134"":8,""4766"":8,""2914"":15,""23724"":8}"
13363,hao123.com,ttl,2016-10-25T05:48:53.142Z,1,5,2,1,"{""2914"":1}"
13364,hao123.com,ttl,2016-11-01T05:48:53.142Z,15,4,1,4,"{""4808"":8,""36351"":8,""2914"":8,""4837"":8}"
13365,hao123.com,ttl,2016-11-15T05:48:53.142Z,4,7,4,3,"{""4134"":2,""2914"":4,""23724"":2}"
13366,hao123.com,ttl,2016-11-22T05:48:53.142Z,4,8,5,3,"{""4134"":2,""2914"":4,""23724"":2}"
13369,hao123.com,ttl,2016-12-13T05:48:53.142Z,4,8,4,4,"{""4134"":2,""1299"":4,""2914"":4,""23724"":2}"
13375,hao123.com,ttl,2017-01-24T05:48:53.142Z,57,6,4,6,"{""2914"":32,""4808"":30,""4134"":30,""4837"":30,""36351"":32,""23724"":30}"
13377,hao123.com,ttl,2017-02-07T05:48:53.142Z,57,6,5,6,"{""2914"":32,""4808"":30,""4134"":30,""4837"":30,""36351"":32,""23724"":30}"
13378,hao123.com,ttl,2016-06-21T06:03:09.869Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""35662"":16}"
13380,hao123.com,ttl,2016-07-12T06:03:09.869Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""35662"":16}"
13381,hao123.com,ttl,2016-08-09T06:03:09.869Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""35662"":16}"
13382,hao123.com,ttl,2016-08-30T06:03:09.869Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""35662"":16}"
13383,hao123.com,ttl,2016-09-06T06:03:09.869Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""35662"":16}"
13384,hao123.com,ttl,2016-09-20T06:03:09.869Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""35662"":16}"
13385,hao123.com,ttl,2016-09-27T06:03:09.869Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""35662"":16}"
13386,hao123.com,ttl,2016-10-11T06:03:09.869Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""35662"":16}"
13387,hao123.com,ttl,2016-10-18T06:03:09.869Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""35662"":16}"
13388,hao123.com,ttl,2016-11-01T06:03:09.869Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""35662"":16}"
13389,hao123.com,ttl,2016-11-15T06:03:09.869Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""35662"":16}"
13390,hao123.com,ttl,2016-11-22T06:03:09.869Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""35662"":16}"
13391,hao123.com,ttl,2016-12-27T06:03:09.869Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""35662"":16}"
13392,hao123.com,ttl,2017-01-03T06:03:09.869Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""35662"":16}"
13393,hao123.com,ttl,2017-01-10T06:03:09.869Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""35662"":16}"
13397,hao123.com,ttl,2016-05-17T06:04:25.422Z,15,4,1,4,"{""4808"":8,""53264"":8,""4837"":8,""3257"":8}"
13399,hao123.com,ttl,2016-05-10T06:32:51.129Z,63,6,1,6,"{""2914"":32,""4808"":32,""34702"":32,""1239"":32,""4837"":32,""3327"":32}"
13400,hao123.com,ttl,2016-05-17T06:32:51.129Z,63,6,1,6,"{""2914"":32,""4808"":32,""34702"":32,""1239"":32,""4837"":32,""3327"":32}"
13401,hao123.com,ttl,2016-05-24T06:32:51.129Z,63,6,1,6,"{""2914"":32,""4808"":32,""34702"":32,""1239"":32,""4837"":32,""3327"":32}"
13402,hao123.com,ttl,2016-06-07T06:32:51.129Z,63,6,1,6,"{""2914"":32,""4808"":32,""34702"":32,""1239"":32,""4837"":32,""3327"":32}"
13403,hao123.com,ttl,2016-07-05T06:32:51.129Z,63,6,1,6,"{""2914"":32,""4808"":32,""34702"":32,""1239"":32,""4837"":32,""3327"":32}"
13404,hao123.com,ttl,2016-07-12T06:32:51.129Z,63,6,1,6,"{""2914"":32,""4808"":32,""34702"":32,""1239"":32,""4837"":32,""3327"":32}"
13405,hao123.com,ttl,2016-07-26T06:32:51.129Z,63,6,1,6,"{""2914"":32,""4808"":32,""34702"":32,""1239"":32,""4837"":32,""3327"":32}"
13406,hao123.com,ttl,2016-08-02T06:32:51.129Z,63,6,1,6,"{""2914"":32,""4808"":32,""34702"":32,""1239"":32,""4837"":32,""3327"":32}"
13407,hao123.com,ttl,2016-08-23T06:32:51.129Z,63,6,1,6,"{""2914"":32,""4808"":32,""34702"":32,""1239"":32,""4837"":32,""3327"":32}"
13408,hao123.com,ttl,2016-05-10T06:41:06.383Z,15,4,1,4,"{""4808"":8,""36352"":8,""1299"":8,""4837"":8}"
13410,hao123.com,ttl,2016-09-13T06:41:06.383Z,15,4,1,4,"{""4808"":8,""36352"":8,""1299"":8,""4837"":8}"
13411,hao123.com,ttl,2016-10-04T06:41:06.383Z,15,4,1,4,"{""4808"":8,""36352"":8,""1299"":8,""4837"":8}"
13413,hao123.com,ttl,2016-12-20T06:41:06.383Z,15,4,1,4,"{""4808"":8,""36352"":8,""1299"":8,""4837"":8}"
13414,hao123.com,ttl,2016-12-27T06:41:06.383Z,15,4,1,4,"{""4808"":8,""36352"":8,""1299"":8,""4837"":8}"
13415,hao123.com,ttl,2016-05-10T06:54:30.887Z,15,4,1,4,"{""4808"":8,""6453"":8,""31122"":8,""4837"":8}"
13416,hao123.com,ttl,2016-05-24T06:54:30.887Z,15,4,1,4,"{""4808"":8,""6453"":8,""31122"":8,""4837"":8}"
13417,hao123.com,ttl,2016-06-21T06:54:30.887Z,15,4,1,4,"{""4808"":8,""6453"":8,""31122"":8,""4837"":8}"
13418,hao123.com,ttl,2016-07-05T06:54:30.887Z,15,4,1,4,"{""4808"":8,""31122"":8,""4837"":8,""3257"":8}"
13419,hao123.com,ttl,2016-08-02T06:54:30.887Z,15,4,1,4,"{""4808"":8,""31122"":8,""4837"":8,""3257"":8}"
13420,hao123.com,ttl,2016-08-23T06:54:30.887Z,15,4,1,4,"{""4808"":8,""174"":8,""31122"":8,""4837"":8}"
13421,hao123.com,ttl,2016-05-10T07:02:28.447Z,15,4,1,4,"{""4808"":8,""43289"":8,""4837"":8,""3257"":8}"
13422,hao123.com,ttl,2016-05-17T07:02:28.447Z,31,5,1,5,"{""4808"":16,""174"":16,""1239"":16,""4837"":16,""43289"":16}"
13423,hao123.com,ttl,2016-05-24T07:02:28.447Z,31,5,1,5,"{""4808"":16,""43289"":16,""2914"":16,""1239"":16,""4837"":16}"
13424,hao123.com,ttl,2016-06-07T07:02:28.447Z,15,4,1,4,"{""4808"":8,""43289"":8,""4837"":8,""3257"":8}"
13425,hao123.com,ttl,2016-06-14T07:02:28.447Z,113,7,2,7,"{""4808"":60,""4134"":60,""4837"":60,""3257"":60,""43289"":64,""174"":60,""23724"":60}"
13426,hao123.com,ttl,2016-06-21T07:02:28.447Z,15,4,1,4,"{""4808"":8,""43289"":8,""4837"":8,""3257"":8}"
13427,hao123.com,ttl,2016-06-28T07:02:28.447Z,15,4,1,4,"{""4808"":8,""43289"":8,""4837"":8,""3257"":8}"
13428,hao123.com,ttl,2016-07-19T07:02:28.447Z,15,4,1,4,"{""4808"":8,""43289"":8,""4837"":8,""3257"":8}"
13429,hao123.com,ttl,2016-08-02T07:02:28.447Z,15,4,1,4,"{""4808"":8,""43289"":8,""4837"":8,""3257"":8}"
13430,hao123.com,ttl,2016-08-09T07:02:28.447Z,15,4,1,4,"{""4808"":8,""43289"":8,""4837"":8,""3257"":8}"
13431,hao123.com,ttl,2016-08-30T07:02:28.447Z,15,4,1,4,"{""4808"":8,""43289"":8,""4837"":8,""3257"":8}"
13432,hao123.com,ttl,2016-09-06T07:02:28.447Z,31,5,1,5,"{""4808"":16,""174"":16,""1239"":16,""4837"":16,""43289"":16}"
13433,hao123.com,ttl,2016-09-13T07:02:28.447Z,15,4,1,4,"{""4808"":8,""43289"":8,""4837"":8,""3257"":8}"
13434,hao123.com,ttl,2017-01-03T07:02:28.447Z,15,4,1,4,"{""4808"":8,""174"":8,""4837"":8,""43289"":8}"
13435,hao123.com,ttl,2016-06-14T07:11:49.553Z,15,4,1,4,"{""4808"":8,""6461"":8,""15003"":8,""4837"":8}"
13436,hao123.com,ttl,2016-11-22T07:11:49.553Z,15,4,1,4,"{""4808"":8,""6461"":8,""15003"":8,""4837"":8}"
13437,hao123.com,ttl,2017-01-17T07:11:49.553Z,15,4,1,4,"{""4808"":8,""6461"":8,""15003"":8,""4837"":8}"
13438,hao123.com,ttl,2016-05-17T07:21:00.330Z,127,7,1,7,"{""2914"":64,""4808"":64,""35753"":64,""4837"":64,""34426"":64,""51975"":64,""8966"":64}"
13439,hao123.com,ttl,2016-06-07T07:21:00.330Z,127,7,1,7,"{""2914"":64,""4808"":64,""35753"":64,""4837"":64,""34426"":64,""51975"":64,""8966"":64}"
13440,hao123.com,ttl,2016-06-21T07:21:00.330Z,127,7,1,7,"{""4808"":64,""35753"":64,""6453"":64,""4837"":64,""34426"":64,""51975"":64,""8966"":64}"
13441,hao123.com,ttl,2016-06-28T07:21:00.330Z,127,7,1,7,"{""2914"":64,""4808"":64,""35753"":64,""4837"":64,""34426"":64,""51975"":64,""8966"":64}"
13442,hao123.com,ttl,2016-06-07T07:38:25.172Z,31,5,1,5,"{""4808"":16,""174"":16,""30083"":16,""4837"":16,""701"":16}"
13443,hao123.com,ttl,2016-06-14T07:38:25.172Z,31,5,1,5,"{""4808"":16,""174"":16,""30083"":16,""4837"":16,""701"":16}"
13444,hao123.com,ttl,2016-05-10T08:02:19.722Z,31,5,1,5,"{""4808"":16,""38001"":16,""701"":16,""4837"":16,""3491"":16}"
13445,hao123.com,ttl,2016-05-17T08:02:19.722Z,31,5,1,5,"{""4808"":16,""38001"":16,""701"":16,""4837"":16,""3491"":16}"
13449,hao123.com,ttl,2016-06-28T08:02:19.722Z,3,6,2,2,"{""701"":2,""3491"":2}"
13450,hao123.com,ttl,2016-07-05T08:02:19.722Z,29,5,2,5,"{""4808"":16,""4657"":15,""1299"":15,""4837"":16,""38001"":16}"
13451,hao123.com,ttl,2016-07-19T08:02:19.722Z,1,5,2,1,"{""1299"":1}"
13452,hao123.com,ttl,2016-07-26T08:02:19.722Z,31,5,1,5,"{""4808"":16,""38001"":16,""701"":16,""4837"":16,""3491"":16}"
13453,hao123.com,ttl,2016-08-02T08:02:19.722Z,15,4,1,4,"{""4808"":8,""4657"":8,""4837"":8,""38001"":8}"
13454,hao123.com,ttl,2016-08-09T08:02:19.722Z,15,4,1,4,"{""4808"":8,""1299"":8,""4837"":8,""38001"":8}"
13458,hao123.com,ttl,2016-09-06T08:02:19.722Z,59,6,2,6,"{""4808"":32,""701"":30,""4837"":32,""38001"":32,""4657"":31,""3491"":30}"
13459,hao123.com,ttl,2016-09-13T08:02:19.722Z,31,5,1,5,"{""4808"":16,""38001"":16,""701"":16,""4837"":16,""3491"":16}"
13460,hao123.com,ttl,2016-09-20T08:02:19.722Z,3,6,2,2,"{""701"":2,""3491"":2}"
13461,hao123.com,ttl,2016-09-27T08:02:19.722Z,3,7,3,2,"{""701"":2,""3491"":2}"
13464,hao123.com,ttl,2016-10-18T08:02:19.722Z,3,7,4,3,"{""7473"":3,""701"":2,""3491"":2}"
13465,hao123.com,ttl,2016-10-25T08:02:19.722Z,3,7,3,2,"{""701"":2,""3491"":2}"
13467,hao123.com,ttl,2016-11-08T08:02:19.722Z,1,5,2,1,"{""7473"":1}"
13468,hao123.com,ttl,2016-11-15T08:02:19.722Z,1,7,3,1,"{""4657"":1}"
13469,hao123.com,ttl,2016-11-22T08:02:19.722Z,31,5,1,5,"{""4808"":16,""38001"":16,""701"":16,""4837"":16,""3491"":16}"
13470,hao123.com,ttl,2016-11-29T08:02:19.722Z,31,5,1,5,"{""4808"":16,""38001"":16,""701"":16,""4837"":16,""3491"":16}"
13471,hao123.com,ttl,2016-12-06T08:02:19.722Z,31,5,1,5,"{""4808"":16,""38001"":16,""701"":16,""4837"":16,""3491"":16}"
13472,hao123.com,ttl,2016-12-13T08:02:19.722Z,15,4,1,4,"{""4808"":8,""7473"":8,""4837"":8,""38001"":8}"
13473,hao123.com,ttl,2016-12-27T08:02:19.722Z,15,4,1,4,"{""4808"":8,""4657"":8,""4837"":8,""38001"":8}"
13474,hao123.com,ttl,2017-01-10T08:02:19.722Z,15,4,1,4,"{""4808"":8,""4657"":8,""4837"":8,""38001"":8}"
13475,hao123.com,ttl,2017-01-24T08:02:19.722Z,15,4,1,4,"{""4808"":8,""4657"":8,""4837"":8,""38001"":8}"
13476,hao123.com,ttl,2017-01-31T08:02:19.722Z,15,4,1,4,"{""4808"":8,""4657"":8,""4837"":8,""38001"":8}"
13477,hao123.com,ttl,2016-05-17T08:16:18.489Z,15,4,1,4,"{""4808"":8,""47869"":8,""4837"":8,""3257"":8}"
13479,hao123.com,ttl,2016-06-14T08:16:18.489Z,15,4,1,4,"{""4808"":8,""47869"":8,""4837"":8,""3257"":8}"
13480,hao123.com,ttl,2016-07-12T08:16:18.489Z,15,4,1,4,"{""4808"":8,""47869"":8,""4837"":8,""3257"":8}"
13481,hao123.com,ttl,2016-08-30T08:16:18.489Z,15,4,1,4,"{""4808"":8,""47869"":8,""1299"":8,""4837"":8}"
13482,hao123.com,ttl,2016-09-13T08:16:18.489Z,15,4,1,4,"{""4808"":8,""47869"":8,""1299"":8,""4837"":8}"
13483,hao123.com,ttl,2016-10-11T08:16:18.489Z,15,4,1,4,"{""4808"":8,""47869"":8,""1299"":8,""4837"":8}"
13484,hao123.com,ttl,2016-11-08T08:16:18.489Z,15,4,1,4,"{""4808"":8,""47869"":8,""4837"":8,""3257"":8}"
13485,hao123.com,ttl,2016-12-06T08:16:18.489Z,15,4,1,4,"{""4808"":8,""47869"":8,""1299"":8,""4837"":8}"
13486,hao123.com,ttl,2017-01-17T08:16:18.489Z,15,4,1,4,"{""4808"":8,""47869"":8,""1299"":8,""4837"":8}"
13487,hao123.com,ttl,2016-05-10T09:10:55.542Z,15,4,1,4,"{""49349"":8,""174"":8,""4134"":8,""23724"":8}"
13488,hao123.com,ttl,2016-05-17T09:10:55.542Z,31,5,1,5,"{""4808"":16,""174"":16,""49349"":16,""1239"":16,""4837"":16}"
13489,hao123.com,ttl,2016-05-31T09:10:55.542Z,31,5,1,5,"{""4808"":16,""174"":16,""49349"":16,""1239"":16,""4837"":16}"
13490,hao123.com,ttl,2016-05-10T09:52:06.548Z,31,5,1,5,"{""4808"":16,""41678"":16,""3356"":16,""1239"":16,""4837"":16}"
13491,hao123.com,ttl,2016-05-17T09:52:06.548Z,31,5,1,5,"{""4808"":16,""41678"":16,""3356"":16,""1239"":16,""4837"":16}"
13492,hao123.com,ttl,2016-05-24T09:52:06.548Z,31,5,1,5,"{""4808"":16,""41678"":16,""3356"":16,""1239"":16,""4837"":16}"
13493,hao123.com,ttl,2016-06-07T09:52:06.548Z,31,5,1,5,"{""4808"":16,""41678"":16,""3356"":16,""1239"":16,""4837"":16}"
13494,hao123.com,ttl,2016-06-14T09:52:06.548Z,31,5,1,5,"{""4808"":16,""41678"":16,""3356"":16,""1239"":16,""4837"":16}"
13495,hao123.com,ttl,2016-06-21T09:52:06.548Z,31,5,1,5,"{""4808"":16,""41678"":16,""3356"":16,""1239"":16,""4837"":16}"
13496,hao123.com,ttl,2016-05-24T10:01:26.641Z,31,5,1,5,"{""198310"":16,""4808"":16,""29076"":16,""1299"":16,""4837"":16}"
13497,hao123.com,ttl,2016-05-24T11:42:24.256Z,15,4,1,4,"{""4808"":8,""6461"":8,""20860"":8,""4837"":8}"
13498,hao123.com,ttl,2016-06-07T11:42:24.256Z,15,4,2,4,"{""4808"":8,""6461"":8,""20860"":8,""4837"":8}"
13499,hao123.com,ttl,2016-06-14T11:42:24.256Z,15,4,2,4,"{""4808"":8,""6461"":8,""20860"":8,""4837"":8}"
13500,hao123.com,ttl,2016-06-21T11:42:24.256Z,15,4,1,4,"{""4808"":8,""6461"":8,""20860"":8,""4837"":8}"
13502,hao123.com,ttl,2016-09-20T11:42:24.256Z,15,4,1,4,"{""4808"":8,""6461"":8,""20860"":8,""4837"":8}"
13503,hao123.com,ttl,2016-10-04T11:42:24.256Z,15,4,1,4,"{""4808"":8,""6461"":8,""20860"":8,""4837"":8}"
13504,hao123.com,ttl,2016-10-11T11:42:24.256Z,15,4,1,4,"{""4808"":8,""6461"":8,""20860"":8,""4837"":8}"
13505,hao123.com,ttl,2016-10-18T11:42:24.256Z,15,4,2,4,"{""4808"":8,""6461"":8,""20860"":8,""4837"":8}"
13506,hao123.com,ttl,2016-11-01T11:42:24.256Z,15,4,1,4,"{""4808"":8,""6461"":8,""20860"":8,""4837"":8}"
13507,hao123.com,ttl,2016-11-08T11:42:24.256Z,15,4,1,4,"{""4808"":8,""6461"":8,""20860"":8,""4837"":8}"
13508,hao123.com,ttl,2016-11-15T11:42:24.256Z,15,4,1,4,"{""4808"":8,""6461"":8,""20860"":8,""4837"":8}"
13509,hao123.com,ttl,2016-11-22T11:42:24.256Z,15,4,1,4,"{""4808"":8,""6461"":8,""20860"":8,""4837"":8}"
13511,hao123.com,ttl,2016-12-13T11:42:24.256Z,15,4,1,4,"{""4808"":8,""6461"":8,""20860"":8,""4837"":8}"
13512,hao123.com,ttl,2016-12-20T11:42:24.256Z,15,4,1,4,"{""4808"":8,""6461"":8,""20860"":8,""4837"":8}"
13514,hao123.com,ttl,2017-01-03T11:42:24.256Z,15,4,1,4,"{""4808"":8,""6461"":8,""20860"":8,""4837"":8}"
13515,hao123.com,ttl,2017-01-10T11:42:24.256Z,15,4,2,4,"{""4808"":8,""6461"":8,""20860"":8,""4837"":8}"
13518,hao123.com,ttl,2017-01-31T11:42:24.256Z,15,4,1,4,"{""4808"":8,""6461"":8,""20860"":8,""4837"":8}"
13519,hao123.com,ttl,2016-05-17T12:36:26.770Z,31,5,1,5,"{""5511"":16,""4808"":16,""12989"":16,""1239"":16,""4837"":16}"
13520,hao123.com,ttl,2016-05-24T12:36:26.770Z,15,4,1,4,"{""4808"":8,""12989"":8,""4837"":8,""3257"":8}"
13521,hao123.com,ttl,2016-06-07T12:36:26.770Z,15,4,1,4,"{""4808"":8,""12989"":8,""4837"":8,""3257"":8}"
13522,hao123.com,ttl,2016-08-09T12:36:26.770Z,31,5,1,5,"{""3257"":16,""174"":16,""4134"":16,""12989"":16,""23724"":16}"
13524,hao123.com,ttl,2016-07-12T00:00:25.097Z,31,5,1,5,"{""4808"":16,""36352"":16,""1299"":16,""4837"":16,""55286"":16}"
13525,hao123.com,ttl,2016-08-30T00:00:25.097Z,31,5,1,5,"{""4808"":16,""36352"":16,""1299"":16,""4837"":16,""55286"":16}"
13526,hao123.com,ttl,2016-09-06T00:00:25.097Z,31,5,1,5,"{""4808"":16,""36352"":16,""1299"":16,""4837"":16,""55286"":16}"
13527,hao123.com,ttl,2016-10-04T00:00:25.097Z,31,5,1,5,"{""4808"":16,""36352"":16,""1299"":16,""4837"":16,""55286"":16}"
13528,hao123.com,ttl,2016-05-31T00:00:55.785Z,15,4,1,4,"{""4808"":8,""57172"":8,""5580"":8,""4837"":8}"
13529,hao123.com,ttl,2016-06-07T00:00:55.785Z,15,4,1,4,"{""4808"":8,""57172"":8,""5580"":8,""4837"":8}"
13530,hao123.com,ttl,2016-06-14T00:00:55.785Z,15,4,1,4,"{""4808"":8,""57172"":8,""5580"":8,""4837"":8}"
13531,hao123.com,ttl,2016-05-31T00:45:12.987Z,31,5,1,5,"{""4808"":16,""34274"":16,""8218"":16,""4837"":16,""6461"":16}"
13532,hao123.com,ttl,2016-06-07T00:45:12.987Z,31,5,1,5,"{""4808"":16,""34274"":16,""8218"":16,""4837"":16,""6461"":16}"
13533,hao123.com,ttl,2016-06-14T00:45:12.987Z,31,5,1,5,"{""4808"":16,""34274"":16,""8218"":16,""4837"":16,""6461"":16}"
13534,hao123.com,ttl,2016-06-21T00:45:12.987Z,31,5,1,5,"{""4808"":16,""34274"":16,""8218"":16,""4837"":16,""6461"":16}"
13536,hao123.com,ttl,2016-06-07T00:46:47.819Z,127,7,1,7,"{""5391"":64,""4808"":64,""21183"":64,""197706"":64,""6762"":64,""4837"":64,""8585"":64}"
13537,hao123.com,ttl,2016-06-21T00:46:47.819Z,127,7,1,7,"{""5391"":64,""4808"":64,""21183"":64,""197706"":64,""6762"":64,""4837"":64,""8585"":64}"
13538,hao123.com,ttl,2016-06-28T00:46:47.819Z,127,7,1,7,"{""5391"":64,""4808"":64,""21183"":64,""197706"":64,""6762"":64,""4837"":64,""8585"":64}"
13539,hao123.com,ttl,2016-07-05T00:46:47.819Z,127,7,1,7,"{""5391"":64,""4808"":64,""21183"":64,""197706"":64,""6762"":64,""4837"":64,""8585"":64}"
13540,hao123.com,ttl,2016-07-12T00:46:47.819Z,127,7,1,7,"{""5391"":64,""4808"":64,""21183"":64,""197706"":64,""6762"":64,""4837"":64,""8585"":64}"
13541,hao123.com,ttl,2016-07-19T00:46:47.819Z,127,7,1,7,"{""5391"":64,""4808"":64,""21183"":64,""197706"":64,""6762"":64,""4837"":64,""8585"":64}"
13542,hao123.com,ttl,2016-08-02T00:46:47.819Z,127,7,1,7,"{""5391"":64,""4808"":64,""21183"":64,""197706"":64,""6762"":64,""4837"":64,""8585"":64}"
13543,hao123.com,ttl,2016-09-06T00:46:47.819Z,127,7,1,7,"{""5391"":64,""4808"":64,""21183"":64,""197706"":64,""4837"":64,""174"":64,""8585"":64}"
13544,hao123.com,ttl,2016-10-11T00:46:47.819Z,127,7,1,7,"{""5391"":64,""4808"":64,""21183"":64,""197706"":64,""4837"":64,""174"":64,""8585"":64}"
13545,hao123.com,ttl,2016-10-25T00:46:47.819Z,127,7,1,7,"{""5391"":64,""4808"":64,""21183"":64,""197706"":64,""4837"":64,""174"":64,""8585"":64}"
13546,hao123.com,ttl,2016-06-07T00:47:53.200Z,15,4,1,4,"{""40676"":8,""4808"":8,""4837"":8,""3257"":8}"
13547,hao123.com,ttl,2016-06-28T00:47:53.200Z,15,4,2,4,"{""40676"":8,""4808"":8,""4837"":8,""3257"":8}"
13548,hao123.com,ttl,2016-09-20T00:47:53.200Z,1,5,2,1,"{""19174"":1}"
13549,hao123.com,ttl,2016-09-27T00:47:53.200Z,1,5,2,1,"{""19174"":1}"
13551,hao123.com,ttl,2016-12-06T00:47:53.200Z,15,4,1,4,"{""40676"":8,""4808"":8,""4837"":8,""19174"":8}"
13554,hao123.com,ttl,2017-01-03T00:47:53.200Z,1,5,2,1,"{""6939"":1}"
13560,hao123.com,ttl,2016-05-31T01:23:44.841Z,31,5,1,5,"{""4808"":16,""11990"":16,""174"":16,""701"":16,""4837"":16}"
13562,hao123.com,ttl,2016-06-07T01:53:16.262Z,63,6,1,6,"{""2914"":32,""4808"":32,""1239"":32,""4837"":32,""9002"":32,""59564"":32}"
13564,hao123.com,ttl,2016-10-04T01:53:16.262Z,63,6,1,6,"{""2914"":32,""4808"":32,""1239"":32,""4837"":32,""9002"":32,""59564"":32}"
13565,hao123.com,ttl,2016-10-11T01:53:16.262Z,63,6,1,6,"{""2914"":32,""4808"":32,""1239"":32,""4837"":32,""9002"":32,""59564"":32}"
13566,hao123.com,ttl,2016-10-25T01:53:16.262Z,63,6,1,6,"{""2914"":32,""4808"":32,""1239"":32,""4837"":32,""9002"":32,""59564"":32}"
13567,hao123.com,ttl,2016-11-08T01:53:16.262Z,63,6,1,6,"{""2914"":32,""4808"":32,""1239"":32,""4837"":32,""9002"":32,""59564"":32}"
13568,hao123.com,ttl,2016-11-15T01:53:16.262Z,63,6,1,6,"{""2914"":32,""4808"":32,""1239"":32,""4837"":32,""9002"":32,""59564"":32}"
13569,hao123.com,ttl,2016-11-22T01:53:16.262Z,63,6,1,6,"{""2914"":32,""4808"":32,""1239"":32,""4837"":32,""9002"":32,""59564"":32}"
13570,hao123.com,ttl,2016-12-06T01:53:16.262Z,63,6,1,6,"{""2914"":32,""4808"":32,""1239"":32,""4837"":32,""9002"":32,""59564"":32}"
13571,hao123.com,ttl,2016-12-13T01:53:16.262Z,63,6,1,6,"{""2914"":32,""4808"":32,""1239"":32,""4837"":32,""9002"":32,""59564"":32}"
13572,hao123.com,ttl,2016-12-20T01:53:16.262Z,63,6,1,6,"{""2914"":32,""4808"":32,""1239"":32,""4837"":32,""9002"":32,""59564"":32}"
13573,hao123.com,ttl,2017-01-17T01:53:16.262Z,63,6,1,6,"{""2914"":32,""4808"":32,""1239"":32,""4837"":32,""9002"":32,""59564"":32}"
13574,hao123.com,ttl,2017-01-24T01:53:16.262Z,63,6,1,6,"{""2914"":32,""4808"":32,""1239"":32,""4837"":32,""9002"":32,""59564"":32}"
13575,hao123.com,ttl,2016-05-31T02:07:21.021Z,15,4,1,4,"{""4808"":8,""1299"":8,""39122"":8,""4837"":8}"
13576,hao123.com,ttl,2016-06-07T02:07:21.021Z,15,4,1,4,"{""4808"":8,""1299"":8,""39122"":8,""4837"":8}"
13577,hao123.com,ttl,2016-06-14T02:07:21.021Z,15,4,1,4,"{""4808"":8,""1299"":8,""39122"":8,""4837"":8}"
13581,globo.com,ttl,2016-11-08T11:42:24.256Z,15,4,1,4,"{""12956"":8,""174"":8,""20860"":8,""28604"":8}"
13582,globo.com,ttl,2017-01-17T05:27:02.193Z,15,4,1,4,"{""201011"":8,""12956"":8,""1299"":8,""28604"":8}"
13585,globo.com,ttl,2016-06-08T03:14:37.101Z,7,3,1,3,"{""132597"":4,""6939"":4,""28604"":4}"
13586,globo.com,ttl,2017-02-02T04:06:34.078Z,3,7,2,2,"{""6453"":2,""50673"":2}"
13587,globo.com,ttl,2016-08-02T07:32:26.491Z,15,4,1,4,"{""1421"":8,""6939"":8,""2914"":8,""28604"":8}"
13588,globo.com,ttl,2016-07-25T00:16:38.931Z,15,4,1,4,"{""42708"":8,""12956"":8,""1299"":8,""28604"":8}"
13589,bet365.com,block,2016-12-06T03:41:02.637Z,63,6,1,6,"{""1273"":32,""35753"":32,""34426"":32,""34587"":32,""51975"":32,""8966"":32}"
13590,bet365.com,block,2016-12-13T03:41:02.637Z,63,6,1,6,"{""1273"":32,""35753"":32,""34426"":32,""34587"":32,""51975"":32,""8966"":32}"
13591,bet365.com,block,2016-12-20T03:41:02.637Z,63,6,1,6,"{""1273"":32,""35753"":32,""34426"":32,""34587"":32,""51975"":32,""8966"":32}"
13592,bet365.com,block,2016-12-27T03:41:02.637Z,63,6,1,6,"{""1273"":32,""35753"":32,""34426"":32,""34587"":32,""51975"":32,""8966"":32}"
13593,bet365.com,block,2017-01-03T03:41:02.637Z,63,6,1,6,"{""1273"":32,""35753"":32,""34426"":32,""34587"":32,""51975"":32,""8966"":32}"
13594,bet365.com,block,2017-01-10T03:41:02.637Z,63,6,1,6,"{""1273"":32,""35753"":32,""34426"":32,""34587"":32,""51975"":32,""8966"":32}"
13595,bet365.com,dns,2016-05-26T22:03:19.913Z,31,5,1,5,"{""34587"":16,""2914"":16,""16322"":16,""12880"":16,""6762"":16}"
13596,bet365.com,dns,2016-06-02T22:03:19.913Z,31,5,1,5,"{""34587"":16,""2914"":16,""16322"":16,""12880"":16,""6762"":16}"
13597,bet365.com,dns,2016-06-09T22:03:19.913Z,31,5,1,5,"{""34587"":16,""2914"":16,""16322"":16,""12880"":16,""6762"":16}"
13598,bet365.com,dns,2016-06-16T22:03:19.913Z,31,5,1,5,"{""34587"":16,""2914"":16,""16322"":16,""12880"":16,""6762"":16}"
13599,bet365.com,dns,2016-06-23T22:03:19.913Z,31,5,1,5,"{""34587"":16,""2914"":16,""16322"":16,""12880"":16,""6762"":16}"
13600,bet365.com,dns,2016-06-30T22:03:19.913Z,31,5,1,5,"{""34587"":16,""2914"":16,""16322"":16,""12880"":16,""6762"":16}"
13601,bet365.com,dns,2016-07-07T22:03:19.913Z,31,5,1,5,"{""34587"":16,""2914"":16,""16322"":16,""12880"":16,""6762"":16}"
13602,bet365.com,dns,2016-07-14T22:03:19.913Z,31,5,1,5,"{""34587"":16,""2914"":16,""16322"":16,""12880"":16,""6762"":16}"
13603,bet365.com,dns,2016-07-21T22:03:19.913Z,31,5,1,5,"{""34587"":16,""2914"":16,""16322"":16,""12880"":16,""6762"":16}"
13604,bet365.com,dns,2016-07-28T22:03:19.913Z,121,7,2,7,"{""2914"":62,""16322"":64,""1273"":62,""6762"":62,""12880"":64,""6453"":62,""34587"":64}"
13605,bet365.com,dns,2016-08-04T22:03:19.913Z,31,5,1,5,"{""34587"":16,""2914"":16,""16322"":16,""12880"":16,""6762"":16}"
13606,bet365.com,dns,2016-08-11T22:03:19.913Z,31,5,1,5,"{""34587"":16,""2914"":16,""16322"":16,""12880"":16,""6762"":16}"
13607,bet365.com,dns,2016-08-18T22:03:19.913Z,31,5,1,5,"{""34587"":16,""2914"":16,""16322"":16,""12880"":16,""6762"":16}"
13608,bet365.com,dns,2016-08-25T22:03:19.913Z,121,7,2,7,"{""2914"":62,""16322"":64,""1273"":62,""6762"":62,""12880"":64,""6453"":62,""34587"":64}"
13609,bet365.com,dns,2016-09-01T22:03:19.913Z,31,5,1,5,"{""34587"":16,""2914"":16,""16322"":16,""12880"":16,""6762"":16}"
13610,bet365.com,dns,2016-09-08T22:03:19.913Z,31,5,1,5,"{""34587"":16,""2914"":16,""16322"":16,""12880"":16,""6762"":16}"
13611,bet365.com,dns,2016-09-15T22:03:19.913Z,31,5,1,5,"{""34587"":16,""2914"":16,""16322"":16,""12880"":16,""6762"":16}"
13612,bet365.com,dns,2016-09-22T22:03:19.913Z,31,5,1,5,"{""34587"":16,""2914"":16,""16322"":16,""12880"":16,""6762"":16}"
13614,hao123.com,ttl,2016-08-16T02:07:21.021Z,15,4,1,4,"{""4808"":8,""1299"":8,""39122"":8,""4837"":8}"
13615,hao123.com,ttl,2016-09-13T02:07:21.021Z,15,4,1,4,"{""4808"":8,""1299"":8,""39122"":8,""4837"":8}"
13616,hao123.com,ttl,2016-09-20T02:07:21.021Z,15,4,1,4,"{""4808"":8,""1299"":8,""39122"":8,""4837"":8}"
13617,hao123.com,ttl,2016-11-22T02:07:21.021Z,15,4,1,4,"{""4808"":8,""1299"":8,""39122"":8,""4837"":8}"
13618,hao123.com,ttl,2016-12-13T02:07:21.021Z,15,4,1,4,"{""4808"":8,""1299"":8,""39122"":8,""4837"":8}"
13619,hao123.com,ttl,2016-12-20T02:07:21.021Z,15,4,1,4,"{""4808"":8,""1299"":8,""39122"":8,""4837"":8}"
13621,hao123.com,ttl,2016-06-07T02:18:24.067Z,15,4,2,4,"{""4808"":8,""201011"":8,""1299"":8,""4837"":8}"
13622,hao123.com,ttl,2016-06-14T02:18:24.067Z,15,4,1,4,"{""4808"":8,""201011"":8,""1299"":8,""4837"":8}"
13623,hao123.com,ttl,2016-06-21T02:18:24.067Z,15,4,2,4,"{""4808"":8,""201011"":8,""1299"":8,""4837"":8}"
13625,hao123.com,ttl,2016-07-05T02:18:24.067Z,15,4,1,4,"{""4808"":8,""201011"":8,""1299"":8,""4837"":8}"
13626,hao123.com,ttl,2016-07-12T02:18:24.067Z,15,4,1,4,"{""4808"":8,""201011"":8,""1299"":8,""4837"":8}"
13627,hao123.com,ttl,2016-07-19T02:18:24.067Z,15,4,1,4,"{""4808"":8,""201011"":8,""1299"":8,""4837"":8}"
13628,hao123.com,ttl,2016-08-09T02:18:24.067Z,15,4,1,4,"{""4808"":8,""201011"":8,""1299"":8,""4837"":8}"
13629,hao123.com,ttl,2016-08-30T02:18:24.067Z,15,4,1,4,"{""4808"":8,""201011"":8,""1299"":8,""4837"":8}"
13630,hao123.com,ttl,2016-11-22T02:18:24.067Z,1,4,2,1,"{""4837"":1}"
13632,hao123.com,ttl,2016-06-21T02:47:12.355Z,62,6,2,6,"{""4808"":32,""1239"":32,""4837"":32,""56934"":32,""63008"":31,""174"":32}"
13633,hao123.com,ttl,2016-06-28T02:47:12.355Z,31,5,1,5,"{""4808"":16,""174"":16,""1239"":16,""4837"":16,""56934"":16}"
13634,hao123.com,ttl,2016-07-05T02:47:12.355Z,7,8,2,3,"{""4134"":4,""63008"":4,""23724"":4}"
13635,hao123.com,ttl,2016-08-02T02:47:12.355Z,63,6,1,6,"{""4808"":32,""1239"":32,""4837"":32,""56934"":32,""63008"":32,""174"":32}"
13636,hao123.com,ttl,2016-08-09T02:47:12.355Z,31,5,1,5,"{""4808"":16,""174"":16,""1239"":16,""4837"":16,""56934"":16}"
13637,hao123.com,ttl,2016-08-30T02:47:12.355Z,31,5,1,5,"{""4808"":16,""174"":16,""1239"":16,""4837"":16,""56934"":16}"
13638,hao123.com,ttl,2016-10-25T02:47:12.355Z,31,5,1,5,"{""4808"":16,""174"":16,""1239"":16,""4837"":16,""56934"":16}"
13639,hao123.com,ttl,2016-11-08T02:47:12.355Z,15,4,1,4,"{""4808"":8,""1299"":8,""56934"":8,""4837"":8}"
13640,hao123.com,ttl,2016-12-06T02:47:12.355Z,31,5,1,5,"{""4808"":16,""174"":16,""63008"":16,""4837"":16,""56934"":16}"
13641,hao123.com,ttl,2016-12-13T02:47:12.355Z,15,4,1,4,"{""4808"":8,""174"":8,""56934"":8,""4837"":8}"
13642,hao123.com,ttl,2016-12-20T02:47:12.355Z,31,5,1,5,"{""4808"":16,""174"":16,""63008"":16,""4837"":16,""56934"":16}"
13643,hao123.com,ttl,2017-01-03T02:47:12.355Z,15,4,1,4,"{""4808"":8,""174"":8,""56934"":8,""4837"":8}"
13644,hao123.com,ttl,2016-07-26T03:02:52.557Z,15,4,1,4,"{""4808"":8,""1299"":8,""30693"":8,""4837"":8}"
13645,hao123.com,ttl,2016-05-31T03:18:37.599Z,1,6,2,1,"{""3257"":1}"
13646,hao123.com,ttl,2016-06-07T03:18:37.599Z,31,5,1,5,"{""9498"":16,""4808"":16,""56202"":16,""4837"":16,""3257"":16}"
13647,hao123.com,ttl,2016-06-21T03:18:37.599Z,31,5,1,5,"{""9498"":16,""4808"":16,""6453"":16,""56202"":16,""4837"":16}"
13648,hao123.com,ttl,2016-05-31T03:32:12.998Z,231,8,3,8,"{""5577"":128,""4134"":122,""1239"":117,""4837"":120,""701"":117,""4808"":120,""174"":128,""23724"":122}"
13649,hao123.com,ttl,2016-06-14T03:32:12.998Z,117,7,2,7,"{""5577"":64,""4134"":62,""1239"":60,""4837"":60,""4808"":60,""174"":64,""23724"":62}"
13650,hao123.com,ttl,2016-06-21T03:32:12.998Z,31,5,1,5,"{""5577"":16,""4808"":16,""174"":16,""1239"":16,""4837"":16}"
13651,hao123.com,ttl,2016-07-12T03:32:12.998Z,31,5,1,5,"{""5577"":16,""4808"":16,""174"":16,""1239"":16,""4837"":16}"
13652,hao123.com,ttl,2016-07-19T03:32:12.998Z,31,5,1,5,"{""5577"":16,""4808"":16,""174"":16,""1239"":16,""4837"":16}"
13653,hao123.com,ttl,2016-08-09T03:32:12.998Z,31,5,1,5,"{""5577"":16,""4808"":16,""174"":16,""1239"":16,""4837"":16}"
13654,hao123.com,ttl,2016-08-23T03:32:12.998Z,31,5,1,5,"{""5577"":16,""4808"":16,""174"":16,""1239"":16,""4837"":16}"
13655,hao123.com,ttl,2016-08-30T03:32:12.998Z,31,5,1,5,"{""5577"":16,""4808"":16,""174"":16,""1239"":16,""4837"":16}"
13656,hao123.com,ttl,2016-09-27T03:32:12.998Z,31,5,1,5,"{""5577"":16,""4808"":16,""174"":16,""1239"":16,""4837"":16}"
13657,hao123.com,ttl,2016-11-08T03:32:12.998Z,15,4,1,4,"{""5577"":8,""4808"":8,""174"":8,""4837"":8}"
13658,hao123.com,ttl,2016-12-13T03:32:12.998Z,15,4,1,4,"{""5577"":8,""4808"":8,""174"":8,""4837"":8}"
13659,hao123.com,ttl,2016-12-20T03:32:12.998Z,15,4,1,4,"{""5577"":8,""4808"":8,""174"":8,""4837"":8}"
13660,hao123.com,ttl,2016-12-27T03:32:12.998Z,15,4,1,4,"{""5577"":8,""4808"":8,""174"":8,""4837"":8}"
13661,hao123.com,ttl,2017-01-10T03:32:12.998Z,15,4,1,4,"{""5577"":8,""4808"":8,""174"":8,""4837"":8}"
13662,hao123.com,ttl,2017-01-17T03:32:12.998Z,15,4,1,4,"{""5577"":8,""4808"":8,""174"":8,""4837"":8}"
13664,hao123.com,ttl,2016-06-14T03:34:11.895Z,15,4,1,4,"{""4808"":8,""12586"":8,""4837"":8,""3257"":8}"
13665,hao123.com,ttl,2016-06-21T03:34:11.895Z,7,7,2,3,"{""174"":4,""4134"":4,""23724"":4}"
13666,hao123.com,ttl,2016-06-28T03:34:11.895Z,15,4,1,4,"{""4808"":8,""12586"":8,""4837"":8,""3257"":8}"
13667,hao123.com,ttl,2016-07-19T03:34:11.895Z,15,4,1,4,"{""4808"":8,""12586"":8,""4837"":8,""3257"":8}"
13668,hao123.com,ttl,2016-08-09T03:34:11.895Z,63,6,1,6,"{""4808"":32,""1239"":32,""4837"":32,""174"":32,""12586"":32,""61317"":32}"
13669,hao123.com,ttl,2016-05-31T03:47:45.324Z,1,8,3,1,"{""701"":1}"
13670,hao123.com,ttl,2016-06-14T03:47:45.324Z,7,7,2,3,"{""4808"":4,""1239"":4,""4837"":4}"
13672,hao123.com,ttl,2016-07-05T03:47:45.324Z,31,5,1,5,"{""4808"":16,""174"":16,""1239"":16,""4837"":16,""20853"":16}"
13673,hao123.com,ttl,2016-07-19T03:47:45.324Z,31,5,1,5,"{""4808"":16,""174"":16,""1239"":16,""4837"":16,""20853"":16}"
13674,hao123.com,ttl,2016-08-23T03:47:45.324Z,31,5,1,5,"{""4808"":16,""174"":16,""1239"":16,""4837"":16,""20853"":16}"
13676,hao123.com,ttl,2016-11-15T03:47:45.324Z,31,5,1,5,"{""4808"":16,""174"":16,""1239"":16,""4837"":16,""20853"":16}"
13677,hao123.com,ttl,2016-11-22T03:47:45.324Z,15,4,1,4,"{""4808"":8,""174"":8,""4837"":8,""20853"":8}"
13678,hao123.com,ttl,2016-11-29T03:47:45.324Z,15,4,1,4,"{""4808"":8,""174"":8,""4837"":8,""20853"":8}"
13679,hao123.com,ttl,2016-12-06T03:47:45.324Z,15,4,1,4,"{""4808"":8,""174"":8,""4837"":8,""20853"":8}"
13680,hao123.com,ttl,2016-12-20T03:47:45.324Z,15,4,1,4,"{""4808"":8,""174"":8,""4837"":8,""20853"":8}"
13681,hao123.com,ttl,2016-12-27T03:47:45.324Z,15,4,1,4,"{""4808"":8,""174"":8,""4837"":8,""20853"":8}"
13682,hao123.com,ttl,2017-01-17T03:47:45.324Z,15,4,1,4,"{""4808"":8,""174"":8,""4837"":8,""20853"":8}"
13683,hao123.com,ttl,2017-01-31T03:47:45.324Z,15,4,1,4,"{""4808"":8,""174"":8,""4837"":8,""20853"":8}"
13684,hao123.com,ttl,2016-05-31T03:59:10.241Z,1,6,2,1,"{""1239"":1}"
13685,hao123.com,ttl,2016-06-21T04:11:46.454Z,31,5,1,5,"{""4808"":16,""6939"":16,""36114"":16,""53340"":16,""4837"":16}"
13686,hao123.com,ttl,2016-08-23T04:11:46.454Z,31,5,1,5,"{""4808"":16,""6939"":16,""36114"":16,""53340"":16,""4837"":16}"
13687,hao123.com,ttl,2016-09-20T04:11:46.454Z,31,5,1,5,"{""4808"":16,""6939"":16,""36114"":16,""53340"":16,""4837"":16}"
13688,hao123.com,ttl,2016-10-18T04:11:46.454Z,31,5,1,5,"{""4808"":16,""6939"":16,""36114"":16,""53340"":16,""4837"":16}"
13689,hao123.com,ttl,2016-11-08T04:11:46.454Z,31,5,1,5,"{""4808"":16,""6939"":16,""36114"":16,""53340"":16,""4837"":16}"
13691,hao123.com,ttl,2016-06-07T04:22:27.846Z,1,7,2,1,"{""6503"":1}"
13693,hao123.com,ttl,2016-06-28T04:22:27.846Z,3,7,2,2,"{""3356"":2,""1239"":2}"
13694,hao123.com,ttl,2016-06-07T04:23:53.734Z,15,4,1,4,"{""4808"":8,""6461"":8,""4837"":8,""30496"":8}"
13695,hao123.com,ttl,2016-06-28T04:23:53.734Z,15,4,1,4,"{""4808"":8,""6461"":8,""4837"":8,""30496"":8}"
13696,hao123.com,ttl,2016-07-19T04:23:53.734Z,15,4,1,4,"{""4808"":8,""6461"":8,""4837"":8,""30496"":8}"
13697,hao123.com,ttl,2016-08-30T04:23:53.734Z,15,4,1,4,"{""4808"":8,""6461"":8,""4837"":8,""30496"":8}"
13699,hao123.com,ttl,2016-06-21T04:39:59.678Z,15,4,1,4,"{""4808"":8,""133752"":8,""2914"":8,""4837"":8}"
13700,hao123.com,ttl,2016-06-14T04:54:55.270Z,15,4,1,4,"{""4808"":8,""31042"":8,""4837"":8,""3257"":8}"
13701,hao123.com,ttl,2016-06-07T04:58:58.796Z,127,7,1,7,"{""41828"":64,""4808"":64,""57127"":64,""4837"":64,""12644"":64,""1299"":64,""16016"":64}"
13702,hao123.com,ttl,2016-06-14T04:58:58.796Z,127,7,1,7,"{""41828"":64,""4808"":64,""57127"":64,""4837"":64,""12644"":64,""1299"":64,""16016"":64}"
13703,hao123.com,ttl,2016-05-31T05:21:41.078Z,15,4,1,4,"{""63213"":8,""4808"":8,""4837"":8,""3257"":8}"
13704,hao123.com,ttl,2016-06-14T05:21:41.078Z,15,4,1,4,"{""63213"":8,""4808"":8,""4837"":8,""3257"":8}"
13705,hao123.com,ttl,2016-06-21T05:21:41.078Z,15,4,1,4,"{""63213"":8,""4808"":8,""4837"":8,""3257"":8}"
13706,hao123.com,ttl,2016-08-30T05:21:41.078Z,15,4,1,4,"{""63213"":8,""4808"":8,""174"":8,""4837"":8}"
13709,hao123.com,ttl,2016-07-05T06:38:09.958Z,15,4,1,4,"{""1421"":8,""4808"":8,""4837"":8,""3257"":8}"
13710,hao123.com,ttl,2016-07-26T06:38:09.958Z,7,3,1,3,"{""1421"":4,""2914"":4,""23724"":4}"
13711,hao123.com,ttl,2016-08-09T06:38:09.958Z,15,4,1,4,"{""1421"":8,""2914"":8,""4134"":8,""23724"":8}"
13712,hao123.com,ttl,2016-08-30T06:38:09.958Z,31,5,1,5,"{""1421"":16,""4808"":16,""6939"":16,""2914"":16,""4837"":16}"
13713,hao123.com,ttl,2016-11-01T06:38:09.958Z,15,4,1,4,"{""1421"":8,""4808"":8,""174"":8,""4837"":8}"
13714,hao123.com,ttl,2016-11-08T06:38:09.958Z,15,4,1,4,"{""1421"":8,""4808"":8,""174"":8,""4837"":8}"
13715,hao123.com,ttl,2016-05-31T07:33:13.473Z,31,5,1,5,"{""4808"":16,""174"":16,""59432"":16,""1239"":16,""4837"":16}"
13716,hao123.com,ttl,2016-06-07T07:33:13.473Z,31,5,1,5,"{""4808"":16,""174"":16,""59432"":16,""1239"":16,""4837"":16}"
13717,hao123.com,ttl,2016-06-14T07:33:13.473Z,31,5,1,5,"{""4808"":16,""174"":16,""59432"":16,""1239"":16,""4837"":16}"
13718,hao123.com,ttl,2016-07-19T07:33:13.473Z,31,5,1,5,"{""4808"":16,""174"":16,""59432"":16,""1239"":16,""4837"":16}"
13719,hao123.com,ttl,2016-08-02T07:33:13.473Z,63,6,1,6,"{""2914"":32,""4808"":32,""1239"":32,""4837"":32,""35699"":32,""59432"":32}"
13720,hao123.com,ttl,2016-08-09T07:33:13.473Z,31,5,1,5,"{""4808"":16,""35699"":16,""174"":16,""59432"":16,""4837"":16}"
13721,hao123.com,ttl,2016-09-13T07:33:13.473Z,31,5,1,5,"{""4808"":16,""35699"":16,""174"":16,""59432"":16,""4837"":16}"
13722,hao123.com,ttl,2016-09-20T07:33:13.473Z,31,5,1,5,"{""4808"":16,""35699"":16,""174"":16,""59432"":16,""4837"":16}"
13723,hao123.com,ttl,2016-06-07T07:47:00.884Z,127,7,1,7,"{""15555"":64,""4808"":64,""56322"":64,""701"":64,""4837"":64,""3320"":64,""5483"":64}"
13724,hao123.com,ttl,2016-06-21T07:47:00.884Z,127,7,1,7,"{""15555"":64,""4808"":64,""56322"":64,""701"":64,""4837"":64,""3320"":64,""5483"":64}"
13725,hao123.com,ttl,2016-06-28T07:47:00.884Z,127,7,1,7,"{""15555"":64,""4808"":64,""56322"":64,""701"":64,""4837"":64,""3320"":64,""5483"":64}"
13726,hao123.com,ttl,2016-05-31T08:04:20.303Z,1,5,2,1,"{""1299"":1}"
13728,hao123.com,ttl,2016-06-14T08:04:20.303Z,1,5,2,1,"{""1299"":1}"
13729,hao123.com,ttl,2016-06-21T08:04:20.303Z,29,5,2,5,"{""4808"":16,""1299"":15,""9009"":16,""4837"":16,""3257"":15}"
13730,hao123.com,ttl,2016-06-28T08:04:20.303Z,15,4,1,4,"{""4808"":8,""1299"":8,""9009"":8,""4837"":8}"
13731,hao123.com,ttl,2016-07-12T08:04:20.303Z,15,4,1,4,"{""4808"":8,""1299"":8,""9009"":8,""4837"":8}"
13732,hao123.com,ttl,2016-08-02T08:04:20.303Z,15,4,1,4,"{""4808"":8,""1299"":8,""9009"":8,""4837"":8}"
13733,hao123.com,ttl,2016-09-06T08:04:20.303Z,15,4,1,4,"{""4808"":8,""1299"":8,""9009"":8,""4837"":8}"
13734,hao123.com,ttl,2016-11-08T08:04:20.303Z,15,4,1,4,"{""4808"":8,""1299"":8,""9009"":8,""4837"":8}"
13735,hao123.com,ttl,2016-11-22T08:04:20.303Z,15,4,1,4,"{""4808"":8,""174"":8,""9009"":8,""4837"":8}"
13736,hao123.com,ttl,2016-11-29T08:04:20.303Z,15,4,1,4,"{""4808"":8,""174"":8,""9009"":8,""4837"":8}"
13737,hao123.com,ttl,2016-12-13T08:04:20.303Z,15,4,1,4,"{""4808"":8,""174"":8,""9009"":8,""4837"":8}"
13738,hao123.com,ttl,2016-06-21T08:20:16.598Z,31,5,1,5,"{""4808"":16,""20360"":16,""174"":16,""63008"":16,""4837"":16}"
13739,hao123.com,ttl,2016-06-14T09:04:00.607Z,31,5,1,5,"{""4808"":16,""199558"":16,""6939"":16,""4837"":16,""2588"":16}"
13741,hao123.com,ttl,2016-07-05T09:04:00.607Z,31,5,1,5,"{""4808"":16,""199558"":16,""6939"":16,""4837"":16,""2588"":16}"
13742,hao123.com,ttl,2016-08-16T09:04:00.607Z,31,5,1,5,"{""4808"":16,""199558"":16,""6939"":16,""4837"":16,""2588"":16}"
13743,hao123.com,ttl,2016-08-23T09:04:00.607Z,31,5,1,5,"{""4808"":16,""199558"":16,""6939"":16,""4837"":16,""2588"":16}"
13744,hao123.com,ttl,2016-08-30T09:04:00.607Z,31,5,1,5,"{""4808"":16,""199558"":16,""6939"":16,""4837"":16,""2588"":16}"
13745,hao123.com,ttl,2016-06-08T01:33:08.942Z,31,5,1,5,"{""4808"":16,""6461"":16,""43082"":16,""20860"":16,""4837"":16}"
13749,hao123.com,ttl,2016-07-20T02:12:49.698Z,15,4,1,4,"{""4808"":8,""47447"":8,""1299"":8,""4837"":8}"
13750,hao123.com,ttl,2016-08-03T02:12:49.698Z,15,4,1,4,"{""4808"":8,""47447"":8,""1299"":8,""4837"":8}"
13751,hao123.com,ttl,2016-08-17T02:12:49.698Z,15,4,1,4,"{""4808"":8,""47447"":8,""1299"":8,""4837"":8}"
13752,hao123.com,ttl,2016-08-31T02:12:49.698Z,15,4,1,4,"{""4808"":8,""47447"":8,""1299"":8,""4837"":8}"
13753,hao123.com,ttl,2016-09-07T02:12:49.698Z,15,4,1,4,"{""4808"":8,""47447"":8,""1299"":8,""4837"":8}"
13756,hao123.com,ttl,2016-10-05T02:12:49.698Z,3,6,4,2,"{""4808"":2,""4837"":2}"
13758,hao123.com,ttl,2016-10-19T02:12:49.698Z,15,4,1,4,"{""4808"":8,""47447"":8,""1299"":8,""4837"":8}"
13760,hao123.com,ttl,2016-11-23T02:12:49.698Z,1,4,2,1,"{""4837"":1}"
13761,hao123.com,ttl,2016-11-30T02:12:49.698Z,1,4,2,1,"{""4837"":1}"
13763,hao123.com,ttl,2016-12-14T02:12:49.698Z,1,4,2,1,"{""4837"":1}"
13764,hao123.com,ttl,2016-12-21T02:12:49.698Z,14,4,2,4,"{""4808"":8,""47447"":8,""1299"":8,""4837"":7}"
13765,hao123.com,ttl,2017-01-11T02:12:49.698Z,7,3,1,3,"{""4808"":4,""47447"":4,""1299"":4}"
13767,hao123.com,ttl,2017-01-25T02:12:49.698Z,15,4,1,4,"{""4808"":8,""47447"":8,""1299"":8,""4837"":8}"
13769,hao123.com,ttl,2016-06-11T00:15:19.979Z,15,4,1,4,"{""4808"":8,""13739"":8,""4837"":8,""3257"":8}"
13770,hao123.com,ttl,2016-06-18T00:15:19.979Z,15,4,1,4,"{""4808"":8,""13739"":8,""4837"":8,""3257"":8}"
13771,hao123.com,ttl,2016-07-02T00:15:19.979Z,15,4,1,4,"{""4808"":8,""13739"":8,""4837"":8,""3257"":8}"
13772,hao123.com,ttl,2016-07-09T00:15:19.979Z,15,4,1,4,"{""4808"":8,""13739"":8,""4837"":8,""3257"":8}"
13773,hao123.com,ttl,2016-09-24T00:21:47.768Z,7,3,1,3,"{""4808"":4,""4837"":4,""4766"":4}"
13775,hao123.com,ttl,2016-10-15T00:21:47.768Z,7,3,1,3,"{""4808"":4,""4837"":4,""4766"":4}"
13777,hao123.com,ttl,2016-12-31T00:21:47.768Z,7,3,1,3,"{""4808"":4,""4837"":4,""4766"":4}"
13778,hao123.com,ttl,2017-01-14T00:21:47.768Z,7,3,1,3,"{""4808"":4,""4837"":4,""4766"":4}"
13779,hao123.com,ttl,2017-01-21T00:21:47.768Z,7,3,1,3,"{""4808"":4,""4837"":4,""4766"":4}"
13780,hao123.com,ttl,2017-01-28T00:21:47.768Z,25,5,2,5,"{""4808"":14,""4766"":16,""4134"":14,""4837"":14,""23724"":14}"
13782,hao123.com,ttl,2016-08-13T01:02:01.716Z,31,5,1,5,"{""4808"":16,""174"":16,""35017"":16,""4837"":16,""701"":16}"
13783,hao123.com,ttl,2016-08-27T01:02:01.716Z,31,5,1,5,"{""4808"":16,""38930"":16,""1299"":16,""35017"":16,""4837"":16}"
13784,hao123.com,ttl,2016-10-22T01:02:01.716Z,31,5,1,5,"{""4808"":16,""2914"":16,""35017"":16,""4837"":16,""1239"":16}"
13785,hao123.com,ttl,2016-12-24T01:02:01.716Z,15,4,1,4,"{""4808"":8,""174"":8,""35017"":8,""4837"":8}"
13786,hao123.com,ttl,2016-12-31T01:02:01.716Z,15,4,1,4,"{""4808"":8,""174"":8,""35017"":8,""4837"":8}"
13787,hao123.com,ttl,2017-01-07T01:02:01.716Z,15,4,1,4,"{""4808"":8,""174"":8,""35017"":8,""4837"":8}"
13788,hao123.com,ttl,2017-02-04T01:02:01.716Z,15,4,1,4,"{""4808"":8,""174"":8,""35017"":8,""4837"":8}"
13789,hao123.com,ttl,2016-06-11T01:02:10.772Z,7,3,1,3,"{""4808"":4,""4323"":4,""4837"":4}"
13790,hao123.com,ttl,2016-06-11T01:02:39.106Z,31,5,1,5,"{""17676"":16,""4808"":16,""23661"":16,""17941"":16,""4837"":16}"
13791,hao123.com,ttl,2016-06-25T01:38:58.966Z,15,4,1,4,"{""4808"":8,""7850"":8,""6939"":8,""4837"":8}"
13792,hao123.com,ttl,2016-07-16T01:38:58.966Z,15,4,1,4,"{""4808"":8,""7850"":8,""6939"":8,""4837"":8}"
13793,hao123.com,ttl,2016-07-30T01:38:58.966Z,15,4,1,4,"{""4808"":8,""7850"":8,""4837"":8,""3257"":8}"
13794,hao123.com,ttl,2016-08-20T01:38:58.966Z,15,4,1,4,"{""4808"":8,""7850"":8,""174"":8,""4837"":8}"
13795,hao123.com,ttl,2016-06-04T01:55:34.903Z,15,4,1,4,"{""42708"":8,""4808"":8,""1299"":8,""4837"":8}"
13796,hao123.com,ttl,2016-07-09T01:55:34.903Z,15,4,1,4,"{""42708"":8,""4808"":8,""1299"":8,""4837"":8}"
13797,hao123.com,ttl,2016-07-23T01:55:34.903Z,15,4,1,4,"{""42708"":8,""4808"":8,""1299"":8,""4837"":8}"
13798,hao123.com,ttl,2016-08-06T01:55:34.903Z,15,4,1,4,"{""42708"":8,""4808"":8,""1299"":8,""4837"":8}"
13799,hao123.com,ttl,2016-08-13T01:55:34.903Z,15,4,1,4,"{""42708"":8,""4808"":8,""1299"":8,""4837"":8}"
13800,hao123.com,ttl,2016-08-27T01:55:34.903Z,15,4,1,4,"{""42708"":8,""4808"":8,""1299"":8,""4837"":8}"
13801,hao123.com,ttl,2016-09-03T01:55:34.903Z,15,4,1,4,"{""42708"":8,""4808"":8,""1299"":8,""4837"":8}"
13802,hao123.com,ttl,2016-09-24T01:55:34.903Z,15,4,1,4,"{""42708"":8,""4808"":8,""1299"":8,""4837"":8}"
13803,hao123.com,ttl,2016-06-04T02:24:52.778Z,63,6,1,6,"{""13156"":32,""4808"":32,""5626"":32,""4837"":32,""9186"":32,""6453"":32}"
13804,hao123.com,ttl,2016-06-18T02:24:52.778Z,63,6,1,6,"{""13156"":32,""4808"":32,""5626"":32,""4837"":32,""9186"":32,""6453"":32}"
13806,hao123.com,ttl,2016-07-02T02:24:52.778Z,63,6,1,6,"{""13156"":32,""4808"":32,""5626"":32,""4837"":32,""9186"":32,""6453"":32}"
13807,hao123.com,ttl,2016-07-16T02:24:52.778Z,63,6,1,6,"{""13156"":32,""4808"":32,""5626"":32,""4837"":32,""9186"":32,""6453"":32}"
13808,hao123.com,ttl,2016-08-13T02:24:52.778Z,63,6,1,6,"{""13156"":32,""4808"":32,""5626"":32,""4837"":32,""9186"":32,""6453"":32}"
13809,hao123.com,ttl,2016-09-03T02:24:52.778Z,63,6,1,6,"{""13156"":32,""4808"":32,""5626"":32,""4837"":32,""9186"":32,""174"":32}"
13810,hao123.com,ttl,2016-06-04T03:16:59.595Z,31,5,1,5,"{""4808"":16,""201011"":16,""1299"":16,""33891"":16,""4837"":16}"
13811,hao123.com,ttl,2016-06-11T03:16:59.595Z,31,5,1,5,"{""4808"":16,""201011"":16,""1299"":16,""33891"":16,""4837"":16}"
13812,hao123.com,ttl,2016-06-25T03:16:59.595Z,31,5,1,5,"{""4808"":16,""201011"":16,""1299"":16,""33891"":16,""4837"":16}"
13813,hao123.com,ttl,2016-07-16T03:16:59.595Z,31,5,1,5,"{""4808"":16,""201011"":16,""1299"":16,""33891"":16,""4837"":16}"
13814,hao123.com,ttl,2016-07-23T03:16:59.595Z,31,5,1,5,"{""4808"":16,""201011"":16,""1299"":16,""33891"":16,""4837"":16}"
13815,hao123.com,ttl,2016-07-30T03:16:59.595Z,31,5,1,5,"{""4808"":16,""201011"":16,""1299"":16,""33891"":16,""4837"":16}"
13816,hao123.com,ttl,2016-08-06T03:16:59.595Z,31,5,1,5,"{""4808"":16,""201011"":16,""1299"":16,""33891"":16,""4837"":16}"
13817,hao123.com,ttl,2016-08-13T03:16:59.595Z,31,5,1,5,"{""4808"":16,""201011"":16,""1299"":16,""33891"":16,""4837"":16}"
13818,hao123.com,ttl,2016-10-08T03:16:59.595Z,31,5,1,5,"{""4808"":16,""201011"":16,""1299"":16,""33891"":16,""4837"":16}"
13819,hao123.com,ttl,2016-06-25T03:27:15.366Z,31,5,1,5,"{""4808"":16,""60311"":16,""15576"":16,""4837"":16,""3303"":16}"
13820,hao123.com,ttl,2016-07-09T03:27:15.366Z,31,5,1,5,"{""4808"":16,""60311"":16,""15576"":16,""4837"":16,""3303"":16}"
13821,hao123.com,ttl,2016-07-16T03:27:15.366Z,31,5,1,5,"{""4808"":16,""60311"":16,""15576"":16,""4837"":16,""3303"":16}"
13822,hao123.com,ttl,2016-07-30T03:27:15.366Z,63,6,1,6,"{""8220"":32,""4808"":32,""60311"":32,""4837"":32,""3303"":32,""15576"":32}"
13823,hao123.com,ttl,2016-08-06T03:27:15.366Z,63,6,1,6,"{""8220"":32,""4134"":32,""60311"":32,""15576"":32,""3303"":32,""23724"":32}"
13824,hao123.com,ttl,2016-08-13T03:27:15.366Z,63,6,1,6,"{""8220"":32,""4808"":32,""60311"":32,""4837"":32,""3303"":32,""15576"":32}"
13825,hao123.com,ttl,2016-08-20T03:27:15.366Z,63,6,1,6,"{""8220"":32,""4808"":32,""60311"":32,""4837"":32,""3303"":32,""15576"":32}"
13826,hao123.com,ttl,2016-06-18T06:12:43.643Z,31,5,1,5,"{""4808"":16,""6939"":16,""32097"":16,""4837"":16,""33387"":16}"
13827,hao123.com,ttl,2016-06-04T07:34:14.350Z,63,6,1,6,"{""27956"":32,""4808"":32,""4837"":32,""3356"":32,""11556"":32,""1299"":32}"
13828,hao123.com,ttl,2016-06-11T07:34:14.350Z,63,6,1,6,"{""27956"":32,""4808"":32,""4837"":32,""3356"":32,""11556"":32,""1299"":32}"
13829,hao123.com,ttl,2016-06-11T08:39:43.293Z,7,3,1,3,"{""4808"":4,""6830"":4,""4837"":4}"
13830,hao123.com,ttl,2016-06-18T08:39:43.293Z,7,3,1,3,"{""4808"":4,""6830"":4,""4837"":4}"
13831,hao123.com,ttl,2016-06-25T08:39:43.293Z,7,3,1,3,"{""4808"":4,""6830"":4,""4837"":4}"
13832,hao123.com,ttl,2016-07-02T08:39:43.293Z,7,3,1,3,"{""4808"":4,""6830"":4,""4837"":4}"
13833,hao123.com,ttl,2016-07-09T08:39:43.293Z,7,3,1,3,"{""4808"":4,""6830"":4,""4837"":4}"
13834,hao123.com,ttl,2016-07-23T08:39:43.293Z,7,3,1,3,"{""4808"":4,""6830"":4,""4837"":4}"
13835,hao123.com,ttl,2016-08-06T08:39:43.293Z,7,3,1,3,"{""4808"":4,""6830"":4,""4837"":4}"
13836,hao123.com,ttl,2016-08-13T08:39:43.293Z,7,3,1,3,"{""4808"":4,""6830"":4,""4837"":4}"
13837,hao123.com,ttl,2016-08-20T08:39:43.293Z,7,3,1,3,"{""4808"":4,""6830"":4,""4837"":4}"
13838,hao123.com,ttl,2016-09-10T08:39:43.293Z,7,3,1,3,"{""4808"":4,""6830"":4,""4837"":4}"
13839,hao123.com,ttl,2016-09-24T08:39:43.293Z,7,3,1,3,"{""4808"":4,""6830"":4,""4837"":4}"
13840,hao123.com,ttl,2016-10-08T08:39:43.293Z,7,3,1,3,"{""4808"":4,""6830"":4,""4837"":4}"
13842,hao123.com,ttl,2016-06-11T09:19:14.493Z,31,5,1,5,"{""31034"":16,""4808"":16,""1273"":16,""1267"":16,""4837"":16}"
13843,hao123.com,ttl,2016-06-04T09:53:36.768Z,57,6,2,6,"{""4808"":30,""32097"":32,""4134"":30,""4837"":30,""6939"":32,""23724"":30}"
13844,hao123.com,ttl,2016-06-04T11:26:06.889Z,31,5,1,5,"{""4808"":16,""5518"":16,""1299"":16,""52048"":16,""4837"":16}"
13845,hao123.com,ttl,2016-06-11T11:26:06.889Z,31,5,1,5,"{""4808"":16,""5518"":16,""1299"":16,""52048"":16,""4837"":16}"
13846,hao123.com,ttl,2016-06-18T11:26:06.889Z,31,5,1,5,"{""4808"":16,""5518"":16,""1299"":16,""52048"":16,""4837"":16}"
13847,hao123.com,ttl,2016-06-25T11:26:06.889Z,15,4,1,4,"{""4808"":8,""6939"":8,""52048"":8,""4837"":8}"
13848,hao123.com,ttl,2016-06-07T00:13:14.598Z,15,4,1,4,"{""4808"":8,""1299"":8,""4837"":8,""51167"":8}"
13849,hao123.com,ttl,2016-06-21T00:19:36.909Z,15,4,1,4,"{""174"":8,""4134"":8,""29073"":8,""23724"":8}"
13850,hao123.com,ttl,2016-06-28T00:19:36.909Z,15,4,1,4,"{""174"":8,""4134"":8,""29073"":8,""23724"":8}"
13851,hao123.com,ttl,2016-07-19T00:19:36.909Z,15,4,1,4,"{""174"":8,""4134"":8,""29073"":8,""23724"":8}"
13852,hao123.com,ttl,2016-10-11T00:19:36.909Z,31,5,1,5,"{""4808"":16,""3257"":16,""9009"":16,""4837"":16,""29073"":16}"
13853,hao123.com,ttl,2016-11-08T00:19:36.909Z,31,5,1,5,"{""4808"":16,""3257"":16,""9009"":16,""4837"":16,""29073"":16}"
13854,hao123.com,ttl,2016-12-06T00:19:36.909Z,31,5,1,5,"{""4808"":16,""3257"":16,""9009"":16,""4837"":16,""29073"":16}"
13855,hao123.com,ttl,2017-01-03T00:19:36.909Z,31,5,1,5,"{""4808"":16,""3257"":16,""9009"":16,""4837"":16,""29073"":16}"
13856,hao123.com,ttl,2017-01-10T00:19:36.909Z,31,5,1,5,"{""4808"":16,""3257"":16,""9009"":16,""4837"":16,""29073"":16}"
13857,hao123.com,ttl,2017-01-17T00:19:36.909Z,31,5,1,5,"{""4808"":16,""3257"":16,""9009"":16,""4837"":16,""29073"":16}"
13858,hao123.com,ttl,2017-01-24T00:19:36.909Z,15,4,1,4,"{""4808"":8,""174"":8,""29073"":8,""4837"":8}"
13859,hao123.com,ttl,2016-06-07T01:17:54.199Z,31,5,1,5,"{""4808"":16,""34081"":16,""174"":16,""701"":16,""4837"":16}"
13860,billdesk.com,ttl,2016-05-10T04:29:35.772Z,15,4,1,4,"{""9583"":8,""18403"":8,""35432"":8,""197648"":8}"
13861,nownews.com,ttl,2016-07-29T04:36:22.484Z,31,5,1,5,"{""6453"":16,""1299"":16,""3462"":16,""12880"":16,""51026"":16}"
13862,nownews.com,ttl,2016-08-05T04:36:22.484Z,31,5,1,5,"{""9680"":16,""51026"":16,""3462"":16,""12880"":16,""6762"":16}"
13863,nownews.com,ttl,2016-08-12T04:36:22.484Z,31,5,1,5,"{""9680"":16,""51026"":16,""3462"":16,""12880"":16,""6762"":16}"
13864,hao123.com,ttl,2016-06-21T01:17:54.199Z,31,5,1,5,"{""4808"":16,""34081"":16,""174"":16,""1239"":16,""4837"":16}"
13865,hao123.com,ttl,2016-06-28T01:17:54.199Z,31,5,1,5,"{""4808"":16,""34081"":16,""174"":16,""1239"":16,""4837"":16}"
13866,hao123.com,ttl,2016-07-19T01:17:54.199Z,31,5,1,5,"{""4808"":16,""34081"":16,""174"":16,""1239"":16,""4837"":16}"
13867,hao123.com,ttl,2016-07-26T01:17:54.199Z,31,5,1,5,"{""4808"":16,""34081"":16,""174"":16,""1239"":16,""4837"":16}"
13868,hao123.com,ttl,2016-08-16T01:17:54.199Z,15,4,1,4,"{""34081"":8,""174"":8,""4134"":8,""23724"":8}"
13869,hao123.com,ttl,2016-07-12T01:26:33.404Z,31,5,1,5,"{""4808"":16,""132919"":16,""7473"":16,""4837"":16,""703"":16}"
13870,hao123.com,ttl,2016-06-21T01:43:51.382Z,15,4,1,4,"{""4808"":8,""174"":8,""701"":8,""4837"":8}"
13871,hao123.com,ttl,2016-06-28T01:43:51.382Z,7,3,1,3,"{""4808"":4,""174"":4,""4837"":4}"
13872,hao123.com,ttl,2016-07-12T01:43:51.382Z,7,3,1,3,"{""4808"":4,""174"":4,""4837"":4}"
13873,hao123.com,ttl,2016-07-26T01:43:51.382Z,7,3,1,3,"{""4808"":4,""174"":4,""4837"":4}"
13874,hao123.com,ttl,2016-06-14T02:18:51.214Z,31,5,1,5,"{""200761"":16,""4808"":16,""12874"":16,""1299"":16,""4837"":16}"
13875,hao123.com,ttl,2016-06-14T04:16:48.338Z,31,5,1,5,"{""4808"":16,""201011"":16,""1299"":16,""51191"":16,""4837"":16}"
13876,hao123.com,ttl,2016-06-21T04:16:48.338Z,31,5,1,5,"{""4808"":16,""201011"":16,""1299"":16,""51191"":16,""4837"":16}"
13877,hao123.com,ttl,2016-07-19T05:39:35.154Z,15,4,1,4,"{""4808"":8,""6461"":8,""46475"":8,""4837"":8}"
13878,hao123.com,ttl,2016-08-09T05:39:35.154Z,15,4,1,4,"{""4808"":8,""46475"":8,""1299"":8,""4837"":8}"
13879,hao123.com,ttl,2016-06-07T05:39:38.132Z,63,6,1,6,"{""4808"":32,""29485"":32,""1239"":32,""4837"":32,""3356"":32,""15994"":32}"
13880,hao123.com,ttl,2016-06-21T05:44:27.812Z,15,4,1,4,"{""4808"":8,""24971"":8,""1299"":8,""4837"":8}"
13881,hao123.com,ttl,2016-07-05T05:44:27.812Z,15,4,1,4,"{""4808"":8,""24971"":8,""1299"":8,""4837"":8}"
13882,hao123.com,ttl,2016-07-19T05:44:27.812Z,15,4,1,4,"{""4808"":8,""24971"":8,""1299"":8,""4837"":8}"
13883,hao123.com,ttl,2016-07-26T05:44:27.812Z,15,4,1,4,"{""4808"":8,""24971"":8,""1299"":8,""4837"":8}"
13884,hao123.com,ttl,2016-06-14T07:26:41.987Z,63,6,1,6,"{""19531"":32,""19844"":32,""5580"":32,""4808"":32,""4837"":32,""25780"":32}"
13885,hao123.com,ttl,2016-06-21T07:26:41.987Z,63,6,1,6,"{""19531"":32,""19844"":32,""5580"":32,""4808"":32,""4837"":32,""25780"":32}"
13886,hao123.com,ttl,2016-06-10T01:21:58.555Z,31,5,1,5,"{""4808"":16,""2914"":16,""1239"":16,""4837"":16,""3327"":16}"
13887,hao123.com,ttl,2016-07-01T01:21:58.555Z,31,5,1,5,"{""4808"":16,""2914"":16,""1239"":16,""4837"":16,""3327"":16}"
13888,hao123.com,ttl,2016-07-15T01:21:58.555Z,31,5,1,5,"{""4808"":16,""2914"":16,""1239"":16,""4837"":16,""3327"":16}"
13889,hao123.com,ttl,2016-07-29T01:21:58.555Z,31,5,1,5,"{""4808"":16,""2914"":16,""1239"":16,""4837"":16,""3327"":16}"
13890,hao123.com,ttl,2016-08-19T01:21:58.555Z,31,5,1,5,"{""4808"":16,""2914"":16,""1239"":16,""4837"":16,""3327"":16}"
13891,hao123.com,ttl,2016-09-23T01:21:58.555Z,31,5,1,5,"{""4808"":16,""2914"":16,""1239"":16,""4837"":16,""3327"":16}"
13892,hao123.com,ttl,2016-06-10T02:37:38.958Z,31,5,1,5,"{""4808"":16,""3356"":16,""49367"":16,""1239"":16,""4837"":16}"
13893,hao123.com,ttl,2016-07-08T02:37:38.958Z,31,5,1,5,"{""4808"":16,""3356"":16,""49367"":16,""1239"":16,""4837"":16}"
13895,hao123.com,ttl,2016-06-17T02:45:43.002Z,31,5,1,5,"{""4808"":16,""42005"":16,""5580"":16,""4837"":16,""39392"":16}"
13896,hao123.com,ttl,2016-06-24T02:45:43.002Z,31,5,1,5,"{""4808"":16,""42005"":16,""5580"":16,""4837"":16,""39392"":16}"
13899,hao123.com,ttl,2016-07-08T03:16:52.173Z,31,5,1,5,"{""4808"":16,""6453"":16,""50673"":16,""51430"":16,""4837"":16}"
13900,hao123.com,ttl,2016-09-09T03:16:52.173Z,31,5,1,5,"{""4808"":16,""6453"":16,""50673"":16,""51430"":16,""4837"":16}"
13901,hao123.com,ttl,2016-09-23T03:16:52.173Z,21,10,3,5,"{""5577"":12,""1299"":14,""42708"":14,""174"":12,""1239"":12}"
13902,hao123.com,ttl,2016-10-21T03:16:52.173Z,31,5,1,5,"{""4808"":16,""6453"":16,""50673"":16,""51430"":16,""4837"":16}"
13903,hao123.com,ttl,2016-11-11T03:16:52.173Z,31,5,1,5,"{""4808"":16,""6453"":16,""50673"":16,""51430"":16,""4837"":16}"
13904,hao123.com,ttl,2016-11-18T03:16:52.173Z,121,7,2,7,"{""50673"":62,""4808"":64,""1239"":62,""51430"":64,""6453"":62,""4837"":64,""174"":62}"
13905,hao123.com,ttl,2016-12-02T03:16:52.173Z,3,7,2,2,"{""174"":2,""1239"":2}"
13906,hao123.com,ttl,2016-12-09T03:16:52.173Z,3,7,2,2,"{""174"":2,""1239"":2}"
13913,hao123.com,ttl,2017-02-03T03:16:52.173Z,3,7,2,2,"{""42708"":2,""1299"":2}"
13914,hao123.com,ttl,2016-06-10T07:54:38.170Z,15,4,1,4,"{""3320"":8,""174"":8,""34594"":8,""23724"":8}"
13915,hao123.com,ttl,2016-06-17T07:54:38.170Z,31,5,1,5,"{""4808"":16,""174"":16,""34594"":16,""1239"":16,""4837"":16}"
13916,hao123.com,ttl,2016-08-01T10:04:04.073Z,15,4,1,4,"{""4808"":8,""24768"":8,""6453"":8,""4837"":8}"
13917,hao123.com,ttl,2016-08-08T10:04:04.073Z,15,4,1,4,"{""4808"":8,""24768"":8,""6453"":8,""4837"":8}"
13918,hao123.com,ttl,2016-09-12T10:04:04.073Z,15,4,1,4,"{""4808"":8,""24768"":8,""6453"":8,""4837"":8}"
13919,hao123.com,ttl,2016-10-03T10:04:04.073Z,15,4,1,4,"{""4808"":8,""24768"":8,""174"":8,""4837"":8}"
13920,hao123.com,ttl,2016-06-16T01:44:42.303Z,31,5,1,5,"{""4808"":16,""201789"":16,""6453"":16,""50673"":16,""4837"":16}"
13922,hao123.com,ttl,2016-07-21T01:44:42.303Z,31,5,1,5,"{""4808"":16,""201789"":16,""6453"":16,""50673"":16,""4837"":16}"
13923,hao123.com,ttl,2016-08-04T01:44:42.303Z,31,5,1,5,"{""4808"":16,""201789"":16,""6453"":16,""50673"":16,""4837"":16}"
13925,hao123.com,ttl,2016-06-19T00:27:59.578Z,31,5,1,5,"{""4808"":16,""6663"":16,""201924"":16,""4837"":16,""3257"":16}"
13926,hao123.com,ttl,2016-06-26T00:27:59.578Z,31,5,1,5,"{""4808"":16,""6663"":16,""201924"":16,""4837"":16,""3257"":16}"
13927,hao123.com,ttl,2016-07-03T00:27:59.578Z,31,5,1,5,"{""4808"":16,""6663"":16,""201924"":16,""4837"":16,""3257"":16}"
13928,hao123.com,ttl,2016-07-10T00:27:59.578Z,31,5,1,5,"{""4808"":16,""6663"":16,""201924"":16,""4837"":16,""3257"":16}"
13929,hao123.com,ttl,2016-07-24T00:27:59.578Z,31,5,1,5,"{""4808"":16,""6663"":16,""201924"":16,""4837"":16,""3257"":16}"
13930,hao123.com,ttl,2016-07-31T00:27:59.578Z,31,5,1,5,"{""4808"":16,""6663"":16,""201924"":16,""4837"":16,""3257"":16}"
13931,hao123.com,ttl,2016-08-14T00:27:59.578Z,31,5,1,5,"{""4808"":16,""6663"":16,""201924"":16,""4837"":16,""3257"":16}"
13932,hao123.com,ttl,2016-10-02T00:27:59.578Z,31,5,1,5,"{""4808"":16,""6663"":16,""201924"":16,""4837"":16,""3257"":16}"
13933,hao123.com,ttl,2016-10-09T00:27:59.578Z,31,5,1,5,"{""4808"":16,""6663"":16,""201924"":16,""4837"":16,""3257"":16}"
13934,hao123.com,ttl,2016-11-20T00:27:59.578Z,31,5,1,5,"{""4808"":16,""6663"":16,""201924"":16,""4837"":16,""3257"":16}"
13935,hao123.com,ttl,2016-08-07T00:38:50.733Z,15,4,1,4,"{""18978"":8,""4808"":8,""6939"":8,""4837"":8}"
13936,hao123.com,ttl,2016-09-25T00:38:50.733Z,15,4,1,4,"{""18978"":8,""4808"":8,""6939"":8,""4837"":8}"
13937,hao123.com,ttl,2016-06-29T00:46:26.987Z,31,5,1,5,"{""48900"":16,""4808"":16,""6939"":16,""9070"":16,""4837"":16}"
13938,hao123.com,ttl,2016-06-22T03:34:03.157Z,15,4,1,4,"{""4808"":8,""35818"":8,""6830"":8,""4837"":8}"
13939,hao123.com,ttl,2016-06-22T05:04:53.939Z,63,6,1,6,"{""43727"":32,""4808"":32,""39819"":32,""4837"":32,""1299"":32,""29061"":32}"
13940,hao123.com,ttl,2016-06-29T05:04:53.939Z,63,6,1,6,"{""43727"":32,""4808"":32,""39819"":32,""4837"":32,""1299"":32,""29061"":32}"
13942,hao123.com,ttl,2016-07-02T10:47:09.789Z,63,6,1,6,"{""4808"":32,""41079"":32,""4837"":32,""12831"":32,""1299"":32,""13293"":32}"
13943,hao123.com,ttl,2016-07-16T10:47:09.789Z,63,6,1,6,"{""4808"":32,""41079"":32,""4837"":32,""12831"":32,""1299"":32,""13293"":32}"
13944,hao123.com,ttl,2016-06-28T07:11:24.792Z,63,6,1,6,"{""45413"":32,""2914"":32,""4808"":32,""4837"":32,""4651"":32,""9931"":32}"
13945,hao123.com,ttl,2016-07-01T02:00:19.634Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""39451"":16}"
13946,hao123.com,ttl,2016-07-15T02:00:19.634Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""39451"":16}"
13947,hao123.com,ttl,2016-07-29T02:00:19.634Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""39451"":16}"
13948,hao123.com,ttl,2016-08-05T02:00:19.634Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""39451"":16}"
13949,hao123.com,ttl,2016-08-10T20:37:09.517Z,31,5,1,5,"{""4808"":16,""12880"":16,""6762"":16,""4837"":16,""51026"":16}"
13950,hao123.com,ttl,2016-08-23T08:59:00.926Z,31,5,1,5,"{""43578"":16,""4808"":16,""174"":16,""1239"":16,""4837"":16}"
13951,hao123.com,ttl,2016-08-30T08:59:00.926Z,15,4,1,4,"{""43578"":8,""1299"":8,""4134"":8,""23724"":8}"
13952,hao123.com,ttl,2016-09-20T08:59:00.926Z,15,4,1,4,"{""43578"":8,""4808"":8,""1299"":8,""4837"":8}"
13953,hao123.com,ttl,2016-10-25T08:59:00.926Z,15,4,1,4,"{""43578"":8,""4808"":8,""1299"":8,""4837"":8}"
13954,hao123.com,ttl,2016-09-17T02:02:12.155Z,31,5,1,5,"{""4808"":16,""45177"":16,""7473"":16,""4837"":16,""703"":16}"
13955,hao123.com,ttl,2016-10-08T02:02:12.155Z,31,5,1,5,"{""4808"":16,""45177"":16,""7473"":16,""4837"":16,""703"":16}"
13956,hao123.com,ttl,2016-10-29T02:02:12.155Z,15,4,1,4,"{""4808"":8,""45177"":8,""1299"":8,""4837"":8}"
13957,hao123.com,ttl,2016-11-05T02:02:12.155Z,15,4,1,4,"{""4808"":8,""45177"":8,""1299"":8,""4837"":8}"
13958,hao123.com,ttl,2016-11-12T02:02:12.155Z,15,4,1,4,"{""4808"":8,""45177"":8,""1299"":8,""4837"":8}"
13959,hao123.com,ttl,2016-08-25T00:22:27.473Z,63,6,1,6,"{""4808"":32,""1239"":32,""4837"":32,""30818"":32,""50613"":32,""174"":32}"
13960,hao123.com,ttl,2016-08-25T08:42:31.014Z,31,5,1,5,"{""203629"":16,""29695"":16,""1299"":16,""4837"":16,""4808"":16}"
13961,hao123.com,ttl,2016-09-01T08:42:31.014Z,15,4,1,4,"{""203629"":8,""2119"":8,""4808"":8,""4837"":8}"
13963,hao123.com,ttl,2016-10-26T03:18:48.274Z,15,4,1,4,"{""4808"":8,""1299"":8,""4837"":8,""5413"":8}"
13964,hao123.com,ttl,2016-11-16T03:18:48.274Z,15,4,1,4,"{""4808"":8,""1299"":8,""4837"":8,""5413"":8}"
13965,hao123.com,ttl,2016-12-07T03:18:48.274Z,15,4,1,4,"{""4808"":8,""1299"":8,""4837"":8,""5413"":8}"
13966,hao123.com,ttl,2016-12-14T03:18:48.274Z,15,4,1,4,"{""4808"":8,""1299"":8,""4837"":8,""5413"":8}"
13967,hao123.com,ttl,2016-09-24T06:08:21.347Z,15,4,1,4,"{""4808"":8,""29405"":8,""6762"":8,""4837"":8}"
13968,hao123.com,ttl,2016-10-01T06:08:21.347Z,15,4,1,4,"{""4808"":8,""29405"":8,""1299"":8,""4837"":8}"
13969,hao123.com,ttl,2016-10-08T06:08:21.347Z,15,4,1,4,"{""4808"":8,""29405"":8,""6762"":8,""4837"":8}"
13970,hao123.com,ttl,2016-10-18T07:21:20.399Z,31,5,1,5,"{""39324"":16,""4808"":16,""1299"":16,""4837"":16,""47605"":16}"
13971,hao123.com,ttl,2016-12-13T07:21:20.399Z,31,5,1,5,"{""39324"":16,""4808"":16,""1299"":16,""4837"":16,""47605"":16}"
13972,hao123.com,ttl,2016-12-27T07:21:20.399Z,31,5,1,5,"{""39324"":16,""4808"":16,""1299"":16,""4837"":16,""47605"":16}"
13973,hao123.com,ttl,2016-10-16T15:51:40.751Z,63,6,1,6,"{""29032"":32,""30844"":32,""4808"":32,""4837"":32,""6939"":32,""36997"":32}"
13974,hao123.com,ttl,2016-10-23T15:51:40.751Z,63,6,1,6,"{""29032"":32,""30844"":32,""4808"":32,""4837"":32,""6939"":32,""36997"":32}"
13976,hao123.com,ttl,2016-11-29T09:04:58.065Z,53,6,2,6,"{""4808"":30,""4134"":28,""1299"":30,""61317"":32,""174"":28,""23724"":28}"
13979,hao123.com,ttl,2016-12-20T09:04:58.065Z,30,5,2,5,"{""4808"":16,""174"":16,""1239"":15,""4837"":16,""61317"":16}"
13982,hao123.com,ttl,2017-01-17T09:04:58.065Z,15,4,2,4,"{""4808"":8,""174"":8,""4837"":8,""61317"":8}"
13983,hao123.com,ttl,2017-01-24T09:04:58.065Z,15,4,2,4,"{""4808"":8,""174"":8,""4837"":8,""61317"":8}"
13984,hao123.com,ttl,2017-01-31T09:04:58.065Z,15,4,1,4,"{""4808"":8,""174"":8,""4837"":8,""61317"":8}"
13986,globo.com,rst,2017-01-23T00:16:38.931Z,15,4,1,4,"{""42708"":8,""12956"":8,""1299"":8,""28604"":8}"
13990,avito.ru,ttl,2016-05-24T04:29:35.772Z,15,4,1,4,"{""201012"":8,""9002"":8,""35432"":8,""197648"":8}"
13991,avito.ru,ttl,2016-06-14T04:29:35.772Z,15,4,1,4,"{""201012"":8,""9002"":8,""35432"":8,""197648"":8}"
13996,hao123.com,seq,2016-06-24T07:54:38.170Z,1,8,3,1,"{""6762"":1}"
14002,hao123.com,seq,2016-07-06T00:46:26.987Z,1,7,2,1,"{""6939"":1}"
14004,hao123.com,seq,2016-07-09T11:26:06.889Z,1,6,2,1,"{""6939"":1}"
14010,hao123.com,seq,2016-07-26T01:26:33.404Z,1,6,2,1,"{""1299"":1}"
14011,hao123.com,seq,2016-08-02T03:02:52.557Z,1,5,2,1,"{""1299"":1}"
14015,hao123.com,seq,2016-08-17T20:37:09.517Z,1,6,2,1,"{""6453"":1}"
14016,hao123.com,seq,2016-08-23T03:34:11.895Z,1,8,3,1,"{""61317"":1}"
14017,hao123.com,seq,2016-08-30T06:32:51.129Z,1,7,2,1,"{""12956"":1}"
14025,hao123.com,seq,2016-10-10T02:47:24.208Z,1,7,2,1,"{""3257"":1}"
14027,hao123.com,seq,2016-11-13T02:48:53.038Z,3,7,2,2,"{""5518"":2,""1299"":2}"
14033,hao123.com,seq,2017-01-17T08:04:20.303Z,3,9,5,2,"{""2914"":2,""1239"":2}"
14037,hao123.com,rst,2016-06-28T09:10:55.542Z,3,8,3,3,"{""4134"":2,""1239"":3,""23724"":2}"
14038,hao123.com,rst,2016-07-02T01:02:39.106Z,31,5,1,5,"{""17676"":16,""4808"":16,""23661"":16,""17941"":16,""4837"":16}"
14039,hao123.com,rst,2016-07-05T03:16:49.522Z,15,4,1,4,"{""4808"":8,""46816"":8,""6939"":8,""4837"":8}"
14041,hao123.com,rst,2016-07-05T04:58:58.796Z,1,8,2,1,"{""1299"":1}"
14042,hao123.com,rst,2016-07-08T07:54:38.170Z,11,8,3,4,"{""3320"":6,""174"":8,""1239"":7,""23724"":6}"
14044,hao123.com,rst,2016-07-12T03:59:10.241Z,1,6,2,1,"{""1239"":1}"
14045,hao123.com,rst,2016-07-13T03:34:03.157Z,15,4,1,4,"{""4808"":8,""35818"":8,""6830"":8,""4837"":8}"
14046,hao123.com,rst,2016-07-20T11:41:48.213Z,31,5,1,5,"{""42708"":16,""4808"":16,""1299"":16,""4837"":16,""50304"":16}"
14048,hao123.com,rst,2016-08-02T03:18:37.599Z,31,5,1,5,"{""9498"":16,""4808"":16,""6453"":16,""56202"":16,""4837"":16}"
14049,hao123.com,rst,2016-07-26T07:11:24.792Z,3,7,2,2,"{""9931"":2,""2914"":2}"
14050,hao123.com,rst,2016-08-02T04:16:48.338Z,31,5,1,5,"{""4808"":16,""201011"":16,""1299"":16,""51191"":16,""4837"":16}"
14051,hao123.com,rst,2016-08-10T00:46:26.987Z,31,5,1,5,"{""48900"":16,""4808"":16,""6939"":16,""9070"":16,""4837"":16}"
14052,hao123.com,rst,2016-08-03T01:33:08.942Z,31,5,1,5,"{""4808"":16,""6461"":16,""43082"":16,""20860"":16,""4837"":16}"
14053,hao123.com,rst,2016-08-03T05:04:53.939Z,63,6,1,6,"{""43727"":32,""4808"":32,""39819"":32,""4837"":32,""1299"":32,""29061"":32}"
14054,hao123.com,rst,2016-08-10T05:04:53.939Z,63,6,1,6,"{""43727"":32,""4808"":32,""39819"":32,""4837"":32,""1299"":32,""29061"":32}"
14056,hao123.com,rst,2016-08-09T01:23:44.841Z,31,5,1,5,"{""4808"":16,""11990"":16,""174"":16,""701"":16,""4837"":16}"
14057,hao123.com,rst,2016-08-09T07:38:25.172Z,3,6,2,2,"{""174"":2,""701"":2}"
14059,hao123.com,rst,2016-08-16T09:52:06.548Z,31,5,1,5,"{""4808"":16,""41678"":16,""3356"":16,""1239"":16,""4837"":16}"
14061,hao123.com,rst,2016-08-20T10:47:09.789Z,63,6,1,6,"{""4808"":32,""41079"":32,""4837"":32,""12831"":32,""1299"":32,""13293"":32}"
14062,hao123.com,rst,2016-09-03T00:15:19.979Z,15,4,1,4,"{""4808"":8,""13739"":8,""4837"":8,""3257"":8}"
14063,hao123.com,rst,2016-09-10T00:15:19.979Z,15,4,1,4,"{""4808"":8,""13739"":8,""4837"":8,""3257"":8}"
14064,hao123.com,rst,2016-09-17T00:15:19.979Z,15,4,1,4,"{""4808"":8,""13739"":8,""4837"":8,""3257"":8}"
14065,hao123.com,rst,2016-09-13T04:47:47.720Z,15,4,1,4,"{""4808"":8,""46664"":8,""5580"":8,""4837"":8}"
14066,hao123.com,rst,2016-09-06T05:50:47.767Z,15,4,1,4,"{""4808"":8,""24940"":8,""4837"":8,""3257"":8}"
14067,hao123.com,rst,2016-09-13T12:36:26.770Z,6,10,6,4,"{""5511"":4,""4134"":3,""1239"":4,""3257"":6}"
14068,hao123.com,rst,2016-09-16T02:37:38.958Z,31,5,1,5,"{""4808"":16,""3356"":16,""49367"":16,""1239"":16,""4837"":16}"
14069,hao123.com,rst,2016-09-20T00:45:12.987Z,31,5,1,5,"{""4808"":16,""34274"":16,""8218"":16,""4837"":16,""6461"":16}"
14070,hao123.com,rst,2016-09-20T06:16:02.265Z,15,4,1,4,"{""4808"":8,""6939"":8,""53597"":8,""4837"":8}"
14072,hao123.com,rst,2016-10-04T03:48:38.303Z,27,10,4,6,"{""1221"":18,""9299"":18,""1299"":18,""4637"":18,""174"":18,""23724"":18}"
14073,hao123.com,rst,2016-10-06T08:42:31.014Z,3,6,2,2,"{""29695"":2,""1299"":2}"
14074,hao123.com,rst,2016-10-13T08:42:31.014Z,15,4,1,4,"{""203629"":8,""2119"":8,""4808"":8,""4837"":8}"
14075,hao123.com,rst,2016-10-22T06:12:43.643Z,31,5,1,5,"{""4808"":16,""6939"":16,""32097"":16,""4837"":16,""33387"":16}"
14077,hao123.com,rst,2016-10-25T03:34:11.895Z,63,6,1,6,"{""4808"":32,""1239"":32,""4837"":32,""174"":32,""12586"":32,""61317"":32}"
14078,hao123.com,rst,2016-10-25T05:44:27.812Z,15,4,1,4,"{""4808"":8,""24971"":8,""1299"":8,""4837"":8}"
14079,hao123.com,rst,2016-11-01T05:44:27.812Z,15,4,1,4,"{""4808"":8,""24971"":8,""1299"":8,""4837"":8}"
14081,hao123.com,rst,2016-12-06T01:26:33.404Z,31,5,1,5,"{""4808"":16,""132919"":16,""7473"":16,""4837"":16,""703"":16}"
14082,hao123.com,rst,2016-11-11T02:00:19.634Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""39451"":16}"
14083,hao123.com,rst,2016-11-25T02:00:19.634Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""39451"":16}"
14084,hao123.com,rst,2016-12-09T02:00:19.634Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""39451"":16}"
14085,hao123.com,rst,2016-12-16T02:00:19.634Z,31,5,1,5,"{""4808"":16,""6461"":16,""20860"":16,""4837"":16,""39451"":16}"
14086,hao123.com,rst,2016-11-15T03:31:57.670Z,7,3,1,3,"{""4134"":4,""3462"":4,""23724"":4}"
14087,hao123.com,rst,2016-12-03T06:08:21.347Z,29,5,2,5,"{""4808"":16,""29405"":16,""1299"":15,""6762"":15,""4837"":16}"
14089,hao123.com,rst,2016-12-20T03:22:56.975Z,63,6,1,6,"{""2914"":32,""4808"":32,""1239"":32,""4837"":32,""9002"":32,""51852"":32}"
14090,hao123.com,rst,2017-01-03T03:22:56.975Z,63,6,1,6,"{""2914"":32,""4808"":32,""1239"":32,""4837"":32,""9002"":32,""51852"":32}"
14091,hao123.com,rst,2017-01-10T03:22:56.975Z,63,6,1,6,"{""2914"":32,""4808"":32,""1239"":32,""4837"":32,""9002"":32,""51852"":32}"
14093,hao123.com,rst,2016-12-20T06:32:51.129Z,63,6,1,6,"{""2914"":32,""4808"":32,""34702"":32,""1239"":32,""4837"":32,""3327"":32}"
14094,hao123.com,rst,2016-12-15T00:22:27.473Z,1,6,2,1,"{""1239"":1}"
14095,hao123.com,rst,2016-12-20T07:21:00.330Z,253,8,2,8,"{""2914"":127,""4808"":128,""35753"":128,""4837"":128,""34426"":128,""6453"":127,""51975"":128,""8966"":128}"
14096,hao123.com,rst,2016-12-24T03:27:15.366Z,245,8,3,8,"{""8220"":124,""4808"":126,""4134"":124,""60311"":128,""4837"":126,""23724"":124,""3303"":128,""15576"":128}"
14097,hao123.com,rst,2016-12-31T03:27:15.366Z,63,6,1,6,"{""8220"":32,""4808"":32,""60311"":32,""4837"":32,""3303"":32,""15576"":32}"
14098,hao123.com,rst,2017-01-07T03:27:15.366Z,63,6,1,6,"{""8220"":32,""4808"":32,""60311"":32,""4837"":32,""3303"":32,""15576"":32}"
14099,hao123.com,rst,2016-12-26T10:04:04.073Z,15,4,1,4,"{""4808"":8,""24768"":8,""6453"":8,""4837"":8}"
14100,hao123.com,rst,2017-01-02T10:04:04.073Z,15,4,1,4,"{""4808"":8,""24768"":8,""174"":8,""4837"":8}"
14102,hao123.com,rst,2016-12-27T03:02:52.557Z,1,6,3,1,"{""1299"":1}"
14104,hao123.com,rst,2017-01-10T06:54:30.887Z,15,4,1,4,"{""4808"":8,""174"":8,""31122"":8,""4837"":8}"
14105,hao123.com,rst,2017-01-03T08:59:00.926Z,224,8,3,8,"{""43578"":128,""4808"":120,""4134"":118,""1239"":114,""4837"":120,""1299"":124,""174"":114,""23724"":118}"
14106,hao123.com,rst,2017-01-07T02:24:52.778Z,1,7,2,1,"{""6453"":1}"
14107,hao123.com,rst,2017-01-14T02:24:52.778Z,63,6,1,6,"{""13156"":32,""4808"":32,""5626"":32,""4837"":32,""9186"":32,""174"":32}"
14110,hao123.com,rst,2017-01-10T09:04:00.607Z,3,7,2,2,"{""4808"":2,""4837"":2}"
14111,hao123.com,rst,2017-01-17T09:04:00.607Z,31,5,1,5,"{""4808"":16,""199558"":16,""6939"":16,""4837"":16,""2588"":16}"
14112,hao123.com,rst,2017-01-24T09:04:00.607Z,31,5,1,5,"{""4808"":16,""199558"":16,""6939"":16,""4837"":16,""2588"":16}"
14113,hao123.com,rst,2017-01-14T01:38:58.966Z,57,6,3,6,"{""6939"":29,""4808"":32,""4837"":32,""3257"":29,""7850"":32,""174"":29}"
14114,hao123.com,rst,2017-01-17T03:06:44.197Z,31,5,1,5,"{""4808"":16,""12321"":16,""3356"":16,""1239"":16,""4837"":16}"
14115,hao123.com,rst,2017-01-17T05:39:35.154Z,1,7,3,2,"{""6461"":1,""1299"":1}"
14116,hao123.com,rst,2017-01-24T02:07:21.021Z,15,4,2,4,"{""4808"":8,""1299"":8,""39122"":8,""4837"":8}"
14117,hao123.com,rst,2017-01-24T03:55:46.318Z,15,4,1,4,"{""4808"":8,""1299"":8,""3223"":8,""4837"":8}"
14119,hao123.com,rst,2017-01-28T02:02:12.155Z,3,10,3,3,"{""1299"":3,""7473"":2,""703"":2}"
14122,twitter.com,ttl,2016-06-14T06:54:30.887Z,7,3,1,3,"{""31122"":4,""1200"":4,""13414"":4}"
14123,twitter.com,ttl,2016-09-29T02:15:56.406Z,7,3,1,3,"{""8999"":4,""1299"":4,""13414"":4}"
14124,twitter.com,ttl,2016-10-27T02:15:56.406Z,7,3,1,3,"{""8999"":4,""1299"":4,""13414"":4}"
14125,twitter.com,ttl,2016-07-28T07:02:39.730Z,7,3,1,3,"{""1299"":4,""36884"":4,""13414"":4}"
14126,twitter.com,ttl,2016-08-14T04:37:06.961Z,63,6,1,6,"{""13156"":32,""5626"":32,""9186"":32,""1299"":32,""13414"":32,""174"":32}"
14127,twitter.com,ttl,2016-09-04T04:37:06.961Z,63,6,1,6,"{""13156"":32,""5626"":32,""9186"":32,""1299"":32,""13414"":32,""174"":32}"
14128,twitter.com,ttl,2016-10-16T04:37:06.961Z,63,6,1,6,"{""13156"":32,""5626"":32,""9186"":32,""1299"":32,""13414"":32,""174"":32}"
14129,twitter.com,ttl,2016-06-29T00:53:30.567Z,31,5,1,5,"{""5577"":16,""46786"":16,""51430"":16,""1200"":16,""13414"":16}"
14130,twitter.com,ttl,2016-07-18T00:48:59.281Z,15,4,1,4,"{""38001"":8,""2914"":8,""13414"":8,""3491"":8}"
14131,twitter.com,ttl,2016-08-08T00:48:59.281Z,7,3,1,3,"{""18403"":4,""13414"":4,""38001"":4}"
14132,twitter.com,ttl,2016-12-12T00:48:59.281Z,15,4,1,4,"{""38001"":8,""2914"":8,""13414"":8,""3491"":8}"
14133,twitter.com,ttl,2016-12-26T00:48:59.281Z,15,4,1,4,"{""38001"":8,""2914"":8,""13414"":8,""3491"":8}"
14134,twitter.com,ttl,2016-08-10T04:21:36.433Z,7,3,1,3,"{""36351"":4,""18403"":4,""13414"":4}"
14135,twitter.com,ttl,2016-11-18T15:15:54.831Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""13414"":8}"
14137,twitter.com,ttl,2016-12-09T15:15:54.831Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""13414"":8}"
14138,twitter.com,ttl,2016-12-16T15:15:54.831Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""13414"":8}"
14142,twitter.com,seq,2016-08-17T04:21:36.433Z,7,3,1,3,"{""36351"":4,""18403"":4,""13414"":4}"
14145,twitter.com,rst,2016-12-15T07:02:39.730Z,7,3,1,3,"{""1299"":4,""36884"":4,""13414"":4}"
14146,twitter.com,rst,2017-01-22T04:37:06.961Z,3,8,2,2,"{""174"":2,""1299"":2}"
14148,google.gr,ttl,2016-05-24T04:29:35.772Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
14149,softonic.com,ttl,2016-05-10T04:29:35.772Z,31,5,1,5,"{""197648"":16,""174"":16,""35432"":16,""51773"":16,""3356"":16}"
14150,softonic.com,ttl,2016-05-17T04:29:35.772Z,31,5,1,5,"{""197648"":16,""174"":16,""35432"":16,""51773"":16,""3356"":16}"
14151,softonic.com,ttl,2016-05-24T04:29:35.772Z,31,5,1,5,"{""197648"":16,""174"":16,""35432"":16,""51773"":16,""3356"":16}"
14152,softonic.com,ttl,2016-05-31T04:29:35.772Z,31,5,1,5,"{""197648"":16,""174"":16,""35432"":16,""51773"":16,""3356"":16}"
14153,softonic.com,ttl,2016-06-07T04:29:35.772Z,31,5,1,5,"{""197648"":16,""174"":16,""35432"":16,""51773"":16,""3356"":16}"
14154,softonic.com,ttl,2016-06-14T04:29:35.772Z,31,5,1,5,"{""197648"":16,""174"":16,""35432"":16,""51773"":16,""3356"":16}"
14155,softonic.com,ttl,2016-06-21T04:29:35.772Z,31,5,1,5,"{""197648"":16,""174"":16,""35432"":16,""51773"":16,""3356"":16}"
14158,goo.ne.jp,ttl,2016-06-07T02:33:14.214Z,15,4,2,4,"{""174"":8,""2914"":8,""54334"":8,""63008"":8}"
14161,goo.ne.jp,ttl,2016-05-31T02:37:19.855Z,31,5,1,5,"{""39819"":16,""1299"":16,""2914"":16,""43727"":16,""29061"":16}"
14164,goo.ne.jp,ttl,2016-10-04T03:34:57.337Z,15,4,1,4,"{""174"":8,""2914"":8,""56934"":8,""63008"":8}"
14165,goo.ne.jp,ttl,2016-06-21T03:42:45.232Z,7,3,1,3,"{""6461"":4,""2914"":4,""20860"":4}"
14166,goo.ne.jp,ttl,2016-05-31T03:55:46.318Z,1,4,2,1,"{""1299"":1}"
14168,goo.ne.jp,ttl,2016-06-07T04:57:43.552Z,7,3,1,3,"{""50300"":4,""2914"":4,""62217"":4}"
14172,goo.ne.jp,ttl,2016-06-14T06:04:25.422Z,7,3,1,3,"{""2914"":4,""53264"":4,""3257"":4}"
14173,goo.ne.jp,ttl,2016-08-30T06:12:06.247Z,7,3,1,3,"{""34702"":4,""2914"":4,""3327"":4}"
14174,goo.ne.jp,ttl,2016-05-24T06:18:22.657Z,7,3,1,3,"{""174"":4,""2914"":4,""63008"":4}"
14175,goo.ne.jp,ttl,2016-06-21T06:19:14.327Z,15,4,1,4,"{""32097"":8,""6939"":8,""2914"":8,""1299"":8}"
14176,goo.ne.jp,ttl,2016-07-05T06:54:30.887Z,7,3,1,3,"{""31122"":4,""174"":4,""2914"":4}"
14178,goo.ne.jp,ttl,2016-05-10T07:14:46.351Z,15,4,1,4,"{""6830"":8,""2914"":8,""1200"":8,""30900"":8}"
14179,goo.ne.jp,ttl,2016-10-04T07:31:13.682Z,7,3,1,3,"{""174"":4,""2914"":4,""35017"":4}"
14180,goo.ne.jp,ttl,2016-06-07T07:38:25.172Z,7,3,1,3,"{""174"":4,""2914"":4,""30083"":4}"
14181,goo.ne.jp,ttl,2016-07-05T07:38:25.172Z,7,3,1,3,"{""174"":4,""2914"":4,""30083"":4}"
14182,goo.ne.jp,ttl,2016-05-24T07:47:26.827Z,7,3,1,3,"{""34594"":4,""174"":4,""2914"":4}"
14183,goo.ne.jp,ttl,2016-06-14T08:02:19.722Z,7,3,1,3,"{""38001"":4,""2914"":4,""3491"":4}"
14192,goo.ne.jp,ttl,2016-05-31T00:10:30.321Z,7,3,1,3,"{""53889"":4,""2914"":4,""3257"":4}"
14193,goo.ne.jp,ttl,2016-06-07T00:10:30.321Z,7,3,2,3,"{""53889"":4,""2914"":4,""3257"":4}"
14194,goo.ne.jp,ttl,2016-07-12T00:39:25.982Z,31,5,1,5,"{""34989"":16,""174"":16,""2914"":16,""49788"":16,""50304"":16}"
14195,goo.ne.jp,ttl,2016-07-12T01:14:49.268Z,7,3,1,3,"{""49505"":4,""2914"":4,""9002"":4}"
14196,goo.ne.jp,ttl,2016-06-07T02:35:25.568Z,7,3,1,3,"{""18978"":4,""6461"":4,""2914"":4}"
14198,goo.ne.jp,ttl,2016-05-31T04:11:46.454Z,15,4,1,4,"{""6461"":8,""2914"":8,""36114"":8,""53340"":8}"
14199,goo.ne.jp,ttl,2016-06-07T04:53:15.593Z,3,6,2,2,"{""174"":2,""50673"":2}"
14200,goo.ne.jp,ttl,2016-06-14T05:48:12.690Z,27,5,2,5,"{""33182"":16,""6503"":14,""3356"":15,""2914"":16,""174"":14}"
14202,goo.ne.jp,ttl,2016-07-26T08:50:04.417Z,7,3,1,3,"{""42708"":4,""1299"":4,""2914"":4}"
14207,goo.ne.jp,ttl,2016-08-16T02:57:55.359Z,15,4,1,4,"{""2914"":8,""6762"":8,""12880"":8,""51026"":8}"
14208,goo.ne.jp,ttl,2016-10-10T10:37:05.188Z,7,3,1,3,"{""33785"":4,""2914"":4,""3491"":4}"
14210,conservativetribune.com,seq,2016-08-17T03:06:34.015Z,15,4,1,4,"{""41678"":8,""3356"":8,""1299"":8,""13335"":8}"
14211,xvideos.com,ttl,2016-05-10T04:29:35.772Z,15,4,1,4,"{""46652"":8,""1299"":8,""35432"":8,""197648"":8}"
14212,xvideos.com,ttl,2016-07-05T04:29:35.772Z,15,4,1,4,"{""46652"":8,""8544"":8,""1299"":8,""197648"":8}"
14213,live.com,ttl,2016-08-16T05:14:44.659Z,7,3,1,3,"{""59564"":4,""8075"":4,""9002"":4}"
14214,live.com,ttl,2016-08-16T07:02:28.447Z,7,3,1,3,"{""39107"":4,""8075"":4,""43289"":4}"
14215,live.com,ttl,2016-06-14T08:02:19.722Z,3,5,2,2,"{""14828"":2,""9286"":2}"
14217,live.com,ttl,2016-08-02T08:02:19.722Z,15,4,1,4,"{""14828"":8,""9286"":8,""8075"":8,""38001"":8}"
14219,live.com,ttl,2016-10-04T08:02:19.722Z,1,5,2,1,"{""38726"":1}"
14220,live.com,ttl,2016-10-18T08:02:19.722Z,27,5,2,5,"{""38726"":15,""14828"":14,""9286"":14,""8075"":16,""38001"":16}"
14222,live.com,ttl,2016-06-07T01:52:37.327Z,7,3,1,3,"{""8075"":4,""3462"":4,""3491"":4}"
14223,live.com,ttl,2016-07-05T02:57:05.904Z,7,3,1,3,"{""1299"":4,""8075"":4,""51167"":4}"
14224,live.com,ttl,2016-07-05T03:08:24.678Z,7,3,1,3,"{""1421"":4,""2914"":4,""8075"":4}"
14225,live.com,ttl,2016-07-12T03:08:24.678Z,7,3,1,3,"{""1421"":4,""2914"":4,""8075"":4}"
14226,live.com,ttl,2016-06-28T04:37:23.782Z,7,3,1,3,"{""12321"":4,""3356"":4,""8075"":4}"
14227,live.com,ttl,2016-07-05T04:40:44.259Z,7,3,1,3,"{""200761"":4,""12874"":4,""8075"":4}"
14228,live.com,ttl,2016-06-07T04:51:19.532Z,7,3,1,3,"{""36884"":4,""8075"":4,""3257"":4}"
14229,live.com,ttl,2016-06-14T05:27:02.193Z,7,3,1,3,"{""201011"":4,""8075"":4,""1200"":4}"
14230,live.com,ttl,2016-06-01T01:33:08.942Z,7,3,1,3,"{""43082"":4,""8075"":4,""20860"":4}"
14231,live.com,ttl,2016-06-24T00:00:26.857Z,31,5,1,5,"{""197706"":16,""21183"":16,""8585"":16,""5391"":16,""8075"":16}"
14232,live.com,ttl,2016-07-08T00:00:26.857Z,31,5,1,5,"{""197706"":16,""21183"":16,""8585"":16,""5391"":16,""8075"":16}"
14233,live.com,ttl,2016-06-30T02:31:33.125Z,7,3,1,3,"{""30693"":4,""3356"":4,""8075"":4}"
14234,live.com,ttl,2016-06-23T05:18:51.290Z,7,3,1,3,"{""9186"":4,""5626"":4,""8075"":4}"
14235,live.com,ttl,2016-07-07T05:18:51.290Z,7,3,1,3,"{""9186"":4,""5626"":4,""8075"":4}"
14236,live.com,ttl,2016-08-11T05:18:51.290Z,7,3,1,3,"{""9186"":4,""5626"":4,""8075"":4}"
14237,live.com,ttl,2016-07-06T03:08:01.000Z,7,3,1,3,"{""174"":4,""8075"":4,""35017"":4}"
14238,conservativetribune.com,seq,2016-12-28T07:33:04.913Z,1,5,2,1,"{""174"":1}"
14241,xvideos.com,ttl,2016-07-29T04:36:22.484Z,31,5,1,5,"{""46652"":16,""6453"":16,""1299"":16,""12880"":16,""51026"":16}"
14242,xvideos.com,ttl,2016-08-05T04:36:22.484Z,31,5,1,5,"{""46652"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
14243,xvideos.com,ttl,2016-08-12T04:36:22.484Z,31,5,1,5,"{""46652"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
14246,goodreads.com,ttl,2016-05-10T04:29:35.772Z,15,4,1,4,"{""1299"":8,""35432"":8,""16509"":8,""197648"":8}"
14247,goodreads.com,ttl,2016-05-24T04:29:35.772Z,15,4,1,4,"{""1299"":8,""35432"":8,""16509"":8,""197648"":8}"
14248,goodreads.com,ttl,2016-07-05T04:29:35.772Z,15,4,1,4,"{""8544"":8,""1299"":8,""16509"":8,""197648"":8}"
14249,live.com,seq,2016-07-08T01:45:37.505Z,1,4,2,1,"{""1200"":1}"
14252,google.gr,rst,2016-09-06T04:29:35.772Z,1,4,2,1,"{""35432"":1}"
14253,softonic.com,rst,2016-07-26T04:29:35.772Z,1,7,3,1,"{""35432"":1}"
14255,realtor.com,ttl,2016-06-07T04:29:35.772Z,15,4,1,4,"{""32787"":8,""35432"":8,""11669"":8,""197648"":8}"
14256,realtor.com,ttl,2016-06-21T04:29:35.772Z,15,4,1,4,"{""32787"":8,""35432"":8,""11669"":8,""197648"":8}"
14257,realtor.com,ttl,2016-06-28T04:29:35.772Z,15,4,1,4,"{""8544"":8,""32787"":8,""11669"":8,""197648"":8}"
14258,live.com,block,2016-10-02T06:24:25.311Z,15,4,1,4,"{""34274"":8,""57734"":8,""8075"":8,""8218"":8}"
14259,goo.ne.jp,rst,2016-08-02T07:47:26.827Z,7,3,1,3,"{""34594"":4,""174"":4,""2914"":4}"
14260,goo.ne.jp,rst,2016-08-30T08:24:08.046Z,7,3,1,3,"{""2914"":4,""13739"":4,""3257"":4}"
14261,goo.ne.jp,rst,2016-11-29T07:38:25.172Z,1,4,2,1,"{""174"":1}"
14262,goo.ne.jp,rst,2017-01-09T10:37:05.188Z,7,3,1,3,"{""33785"":4,""2914"":4,""3491"":4}"
14263,google.com.sa,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
14264,realtor.com,seq,2016-06-21T02:51:13.412Z,31,5,1,5,"{""132597"":16,""32787"":16,""10103"":16,""11669"":16,""38726"":16}"
14265,live.com,rst,2016-09-06T04:40:44.259Z,7,3,1,3,"{""200761"":4,""12874"":4,""8075"":4}"
14266,live.com,rst,2016-09-07T01:33:08.942Z,7,3,1,3,"{""43082"":4,""8075"":4,""20860"":4}"
14267,live.com,rst,2016-09-20T02:57:05.904Z,7,3,1,3,"{""1299"":4,""8075"":4,""51167"":4}"
14268,live.com,rst,2016-11-29T04:51:19.532Z,7,3,1,3,"{""36884"":4,""8075"":4,""3257"":4}"
14269,live.com,rst,2017-01-20T00:00:26.857Z,31,5,1,5,"{""197706"":16,""21183"":16,""8585"":16,""5391"":16,""8075"":16}"
14270,foxnews.com,ttl,2016-08-10T20:37:09.517Z,239,8,3,8,"{""2914"":121,""5580"":121,""51026"":128,""20940"":128,""6762"":124,""12880"":128,""3257"":122,""6453"":122}"
14271,foxnews.com,ttl,2016-08-17T20:37:09.517Z,61,6,2,6,"{""2914"":31,""51026"":32,""20940"":32,""12880"":32,""3257"":31,""6453"":32}"
14276,livedoor.jp,ttl,2016-06-21T02:28:00.703Z,7,3,1,3,"{""48434"":4,""17707"":4,""6736"":4}"
14277,livedoor.jp,seq,2016-06-28T02:28:00.703Z,7,3,1,3,"{""48434"":4,""17707"":4,""6736"":4}"
14278,google.com.sg,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
14283,seznam.cz,ttl,2016-07-19T02:33:14.214Z,15,4,1,4,"{""54334"":8,""6939"":8,""63008"":8,""43037"":8}"
14284,seznam.cz,ttl,2016-10-18T02:33:14.214Z,63,6,1,6,"{""1299"":32,""54334"":32,""63008"":32,""29208"":32,""174"":32,""43037"":32}"
14287,seznam.cz,ttl,2016-06-07T02:50:18.236Z,7,3,2,3,"{""29208"":4,""47447"":4,""43037"":4}"
14289,seznam.cz,ttl,2016-09-13T02:50:18.236Z,7,3,1,3,"{""29208"":4,""47447"":4,""43037"":4}"
14290,seznam.cz,ttl,2016-07-12T02:53:00.068Z,7,3,1,3,"{""24724"":4,""15694"":4,""43037"":4}"
14291,seznam.cz,ttl,2016-07-19T03:00:13.557Z,7,3,1,3,"{""29208"":4,""12586"":4,""43037"":4}"
14292,seznam.cz,ttl,2016-06-07T03:07:54.067Z,15,4,1,4,"{""29208"":8,""8999"":8,""1299"":8,""43037"":8}"
14293,seznam.cz,ttl,2016-07-26T03:07:54.067Z,15,4,1,4,"{""29208"":8,""8999"":8,""1299"":8,""43037"":8}"
14295,google.pl,ttl,2016-06-28T04:29:35.772Z,7,3,1,3,"{""8544"":4,""197648"":4,""15169"":4}"
14303,yahoo.com,ttl,2016-07-12T02:33:14.214Z,31,5,1,5,"{""10310"":16,""6939"":16,""54334"":16,""63008"":16,""26101"":16}"
14304,yahoo.com,ttl,2016-08-23T02:33:14.214Z,63,6,1,6,"{""10310"":32,""3356"":32,""63008"":32,""174"":32,""36647"":32,""54334"":32}"
14305,yahoo.com,ttl,2016-08-30T02:33:14.214Z,31,5,1,5,"{""10310"":16,""6939"":16,""36646"":16,""54334"":16,""63008"":16}"
14306,yahoo.com,ttl,2016-09-06T02:33:14.214Z,31,5,1,5,"{""10310"":16,""6939"":16,""54334"":16,""63008"":16,""26101"":16}"
14307,yahoo.com,ttl,2016-09-13T02:33:14.214Z,63,6,1,6,"{""10310"":32,""3356"":32,""63008"":32,""174"":32,""36647"":32,""54334"":32}"
14308,yahoo.com,ttl,2016-09-27T02:33:14.214Z,63,6,1,6,"{""10310"":32,""3356"":32,""63008"":32,""174"":32,""36647"":32,""54334"":32}"
14309,yahoo.com,ttl,2016-11-15T02:33:14.214Z,63,6,1,6,"{""10310"":32,""3356"":32,""63008"":32,""174"":32,""36647"":32,""54334"":32}"
14311,yahoo.com,ttl,2016-06-07T02:36:35.318Z,1,4,2,1,"{""36647"":1}"
14314,yahoo.com,ttl,2016-08-23T02:36:35.318Z,7,3,1,3,"{""10310"":4,""36646"":4,""8100"":4}"
14315,yahoo.com,ttl,2016-08-30T02:36:35.318Z,7,3,1,3,"{""10310"":4,""8100"":4,""36647"":4}"
14316,yahoo.com,ttl,2016-09-06T02:36:35.318Z,7,3,1,3,"{""10310"":4,""36646"":4,""8100"":4}"
14317,yahoo.com,ttl,2016-09-13T02:36:35.318Z,7,3,1,3,"{""10310"":4,""8100"":4,""36647"":4}"
14318,yahoo.com,ttl,2016-10-11T02:36:35.318Z,7,3,1,3,"{""10310"":4,""8100"":4,""36647"":4}"
14319,yahoo.com,ttl,2016-10-18T02:36:35.318Z,7,3,1,3,"{""10310"":4,""36646"":4,""8100"":4}"
14320,yahoo.com,ttl,2016-11-01T02:36:35.318Z,7,3,1,3,"{""10310"":4,""36646"":4,""8100"":4}"
14321,yahoo.com,ttl,2016-12-27T02:36:35.318Z,15,4,1,4,"{""10310"":8,""19151"":8,""36646"":8,""8100"":8}"
14322,yahoo.com,ttl,2016-05-17T02:37:19.855Z,31,5,1,5,"{""10310"":16,""39819"":16,""36646"":16,""43727"":16,""29061"":16}"
14323,yahoo.com,ttl,2016-05-31T02:37:19.855Z,31,5,1,5,"{""10310"":16,""39819"":16,""36647"":16,""43727"":16,""29061"":16}"
14324,yahoo.com,ttl,2016-06-14T02:37:19.855Z,31,5,1,5,"{""10310"":16,""39819"":16,""36647"":16,""43727"":16,""29061"":16}"
14325,yahoo.com,ttl,2016-06-21T02:37:19.855Z,31,5,1,5,"{""10310"":16,""39819"":16,""36647"":16,""43727"":16,""29061"":16}"
14326,yahoo.com,ttl,2016-07-05T02:37:19.855Z,31,5,1,5,"{""10310"":16,""39819"":16,""26101"":16,""43727"":16,""29061"":16}"
14327,yahoo.com,ttl,2016-05-10T02:42:36.486Z,31,5,1,5,"{""10310"":16,""38935"":16,""36647"":16,""12310"":16,""1200"":16}"
14329,yahoo.com,ttl,2016-06-14T02:42:36.486Z,61,6,2,6,"{""38935"":32,""10310"":32,""1200"":32,""12310"":32,""36646"":31,""36647"":31}"
14330,yahoo.com,ttl,2016-06-28T02:42:36.486Z,1,7,3,1,"{""26101"":1}"
14331,yahoo.com,ttl,2016-05-17T02:48:35.961Z,15,4,1,4,"{""42708"":8,""10310"":8,""26101"":8,""51430"":8}"
14333,yahoo.com,ttl,2016-06-14T02:48:35.961Z,1,8,5,1,"{""42708"":1}"
14336,yahoo.com,ttl,2016-07-05T02:48:35.961Z,31,5,1,5,"{""10310"":16,""50673"":16,""1200"":16,""51430"":16,""26101"":16}"
14337,yahoo.com,ttl,2016-08-16T02:48:35.961Z,1,6,2,1,"{""36647"":1}"
14338,yahoo.com,ttl,2016-08-30T02:48:35.961Z,1,6,2,1,"{""36646"":1}"
14339,yahoo.com,ttl,2016-09-20T02:48:35.961Z,31,5,1,5,"{""10310"":16,""50673"":16,""1200"":16,""51430"":16,""36647"":16}"
14340,yahoo.com,ttl,2016-09-27T02:48:35.961Z,31,5,1,5,"{""42708"":16,""10310"":16,""1200"":16,""51430"":16,""26101"":16}"
14341,yahoo.com,ttl,2016-10-11T02:48:35.961Z,31,5,1,5,"{""10310"":16,""50673"":16,""1200"":16,""51430"":16,""26101"":16}"
14342,yahoo.com,ttl,2016-10-25T02:48:35.961Z,31,5,1,5,"{""10310"":16,""50673"":16,""1200"":16,""51430"":16,""26101"":16}"
14343,yahoo.com,ttl,2016-11-01T02:48:35.961Z,31,5,1,5,"{""10310"":16,""50673"":16,""1200"":16,""51430"":16,""26101"":16}"
14344,yahoo.com,ttl,2016-11-15T02:48:35.961Z,15,4,1,4,"{""174"":8,""36646"":8,""1299"":8,""51430"":8}"
14345,yahoo.com,ttl,2016-11-22T02:48:35.961Z,31,5,1,5,"{""10310"":16,""50673"":16,""1200"":16,""51430"":16,""26101"":16}"
14346,yahoo.com,ttl,2016-12-27T02:48:35.961Z,1,8,4,1,"{""36646"":1}"
14348,yahoo.com,ttl,2017-01-10T02:48:35.961Z,1,8,5,1,"{""36647"":1}"
14356,yahoo.com,ttl,2016-08-02T02:50:18.236Z,7,3,1,3,"{""10310"":4,""47447"":4,""26101"":4}"
14357,yahoo.com,ttl,2016-08-09T02:50:18.236Z,7,3,1,3,"{""10310"":4,""47447"":4,""36647"":4}"
14358,yahoo.com,ttl,2016-08-16T02:50:18.236Z,7,3,1,3,"{""10310"":4,""47447"":4,""26101"":4}"
14359,yahoo.com,ttl,2016-08-23T02:50:18.236Z,7,3,1,3,"{""10310"":4,""47447"":4,""26101"":4}"
14362,yahoo.com,ttl,2016-10-04T02:50:18.236Z,1,5,5,1,"{""36646"":1}"
14365,yahoo.com,ttl,2016-10-25T02:50:18.236Z,7,3,1,3,"{""10310"":4,""47447"":4,""36647"":4}"
14366,yahoo.com,ttl,2016-11-01T02:50:18.236Z,7,3,1,3,"{""10310"":4,""47447"":4,""36646"":4}"
14370,yahoo.com,ttl,2016-12-06T02:50:18.236Z,1,5,4,2,"{""26101"":1,""36647"":1}"
14371,yahoo.com,ttl,2016-12-13T02:50:18.236Z,1,5,4,1,"{""36647"":1}"
14377,yahoo.com,ttl,2016-05-17T02:53:00.068Z,7,3,1,3,"{""10310"":4,""26101"":4,""15694"":4}"
14378,yahoo.com,ttl,2016-05-31T02:53:00.068Z,15,4,1,4,"{""10310"":8,""1200"":8,""15694"":8,""36647"":8}"
14379,yahoo.com,ttl,2016-06-07T02:53:00.068Z,1,4,2,1,"{""36646"":1}"
14380,yahoo.com,ttl,2016-08-02T02:53:00.068Z,7,3,1,3,"{""10310"":4,""26101"":4,""15694"":4}"
14381,yahoo.com,ttl,2016-08-09T02:53:00.068Z,7,3,1,3,"{""10310"":4,""36647"":4,""15694"":4}"
14382,yahoo.com,ttl,2016-08-16T02:53:00.068Z,7,3,1,3,"{""10310"":4,""36646"":4,""15694"":4}"
14383,yahoo.com,ttl,2016-08-23T02:53:00.068Z,7,3,1,3,"{""10310"":4,""36646"":4,""15694"":4}"
14384,yahoo.com,ttl,2016-09-06T02:53:00.068Z,7,3,1,3,"{""10310"":4,""26101"":4,""15694"":4}"
14385,yahoo.com,ttl,2016-09-27T02:53:00.068Z,7,3,1,3,"{""10310"":4,""36646"":4,""15694"":4}"
14386,yahoo.com,ttl,2016-10-04T02:53:00.068Z,7,3,1,3,"{""10310"":4,""36646"":4,""15694"":4}"
14387,yahoo.com,ttl,2016-10-18T02:53:00.068Z,7,3,1,3,"{""10310"":4,""26101"":4,""15694"":4}"
14388,yahoo.com,ttl,2016-11-15T02:53:00.068Z,7,3,1,3,"{""10310"":4,""36647"":4,""15694"":4}"
14389,yahoo.com,ttl,2016-11-29T02:53:00.068Z,1,4,3,1,"{""36647"":1}"
14390,yahoo.com,ttl,2016-12-27T02:53:00.068Z,1,5,2,1,"{""36646"":1}"
14391,yahoo.com,ttl,2017-01-10T02:53:00.068Z,1,6,3,1,"{""36646"":1}"
14393,yahoo.com,ttl,2017-01-24T02:53:00.068Z,29,5,2,5,"{""10310"":16,""24724"":16,""26101"":15,""15694"":16,""36647"":15}"
14395,yahoo.com,ttl,2016-06-07T03:00:13.557Z,1,5,3,1,"{""36647"":1}"
14396,yahoo.com,ttl,2016-06-14T03:00:13.557Z,1,5,3,1,"{""26101"":1}"
14401,yahoo.com,ttl,2016-07-19T03:06:04.263Z,1,6,3,1,"{""26101"":1}"
14402,yahoo.com,ttl,2016-08-16T03:06:04.263Z,29,5,2,5,"{""40676"":16,""6461"":16,""26101"":15,""10310"":16,""36647"":15}"
14403,yahoo.com,ttl,2016-09-06T03:06:04.263Z,1,5,2,1,"{""36646"":1}"
14404,yahoo.com,ttl,2016-07-12T03:07:54.067Z,15,4,1,4,"{""10310"":8,""8999"":8,""1299"":8,""36647"":8}"
14405,yahoo.com,ttl,2016-08-16T03:07:54.067Z,15,4,1,4,"{""10310"":8,""8999"":8,""1299"":8,""36647"":8}"
14406,yahoo.com,ttl,2016-10-11T03:07:54.067Z,15,4,1,4,"{""10310"":8,""8999"":8,""36646"":8,""1299"":8}"
14407,yahoo.com,ttl,2016-10-25T03:07:54.067Z,15,4,1,4,"{""10310"":8,""8999"":8,""1299"":8,""36647"":8}"
14408,yahoo.com,ttl,2016-11-29T03:07:54.067Z,15,4,1,4,"{""10310"":8,""8999"":8,""1299"":8,""26101"":8}"
14409,yahoo.com,ttl,2016-06-14T03:16:49.522Z,15,4,1,4,"{""10310"":8,""46816"":8,""6939"":8,""36646"":8}"
14410,yahoo.com,ttl,2016-06-28T03:16:49.522Z,29,5,2,5,"{""10310"":16,""46816"":16,""6939"":16,""26101"":15,""36647"":15}"
14411,seznam.cz,ttl,2016-06-28T03:22:56.975Z,1,5,2,1,"{""201011"":1}"
14412,seznam.cz,ttl,2016-08-16T03:42:45.232Z,7,3,1,3,"{""29208"":4,""20860"":4,""43037"":4}"
14413,seznam.cz,ttl,2016-09-20T03:42:45.232Z,7,3,1,3,"{""29208"":4,""20860"":4,""43037"":4}"
14414,seznam.cz,ttl,2016-05-31T04:22:36.104Z,15,4,1,4,"{""35818"":8,""6830"":8,""29208"":8,""43037"":8}"
14415,seznam.cz,ttl,2016-05-31T04:46:23.176Z,1,9,3,1,"{""2914"":1}"
14416,seznam.cz,ttl,2016-06-14T04:46:23.176Z,3,5,2,2,"{""29208"":2,""2914"":2}"
14418,seznam.cz,ttl,2016-08-30T04:46:23.176Z,1,5,2,1,"{""12956"":1}"
14419,seznam.cz,ttl,2016-05-31T04:47:12.648Z,127,7,1,7,"{""19531"":64,""19844"":64,""6453"":64,""25780"":64,""29208"":64,""1299"":64,""43037"":64}"
14421,seznam.cz,ttl,2016-08-09T04:53:53.481Z,15,4,1,4,"{""5577"":8,""46786"":8,""29208"":8,""43037"":8}"
14423,seznam.cz,ttl,2016-05-10T04:57:43.552Z,7,3,1,3,"{""29208"":4,""43037"":4,""62217"":4}"
14424,seznam.cz,ttl,2016-06-14T05:14:44.659Z,15,4,1,4,"{""59564"":8,""29208"":8,""9002"":8,""43037"":8}"
14425,seznam.cz,ttl,2016-08-30T05:14:44.659Z,15,4,1,4,"{""59564"":8,""29208"":8,""9002"":8,""43037"":8}"
14426,seznam.cz,ttl,2016-09-20T05:33:34.350Z,127,7,1,7,"{""31283"":64,""49788"":64,""12552"":64,""16150"":64,""29208"":64,""34989"":64,""43037"":64}"
14431,seznam.cz,ttl,2016-10-11T08:02:19.722Z,3,7,3,2,"{""2914"":2,""3491"":2}"
14432,seznam.cz,ttl,2016-11-29T08:02:19.722Z,30,5,2,5,"{""29208"":16,""38001"":16,""2914"":16,""43037"":16,""3491"":15}"
14434,seznam.cz,ttl,2016-06-07T10:08:02.797Z,31,5,1,5,"{""41828"":16,""57127"":16,""12644"":16,""43037"":16,""16016"":16}"
14435,seznam.cz,ttl,2016-08-09T00:00:26.926Z,31,5,1,5,"{""29208"":16,""174"":16,""1299"":16,""43037"":16,""20853"":16}"
14437,seznam.cz,ttl,2016-06-07T00:16:19.848Z,7,3,1,3,"{""201011"":4,""29208"":4,""43037"":4}"
14438,seznam.cz,ttl,2016-06-21T00:16:19.848Z,7,3,1,3,"{""201011"":4,""29208"":4,""43037"":4}"
14439,seznam.cz,ttl,2016-10-04T00:16:19.848Z,7,3,1,3,"{""201011"":4,""29208"":4,""43037"":4}"
14440,seznam.cz,ttl,2016-06-21T00:28:35.314Z,3,6,3,2,"{""174"":2,""1299"":2}"
14441,seznam.cz,ttl,2016-06-07T01:42:40.366Z,31,5,1,5,"{""35320"":16,""48031"":16,""29208"":16,""43037"":16,""15626"":16}"
14442,yahoo.com,ttl,2016-07-05T03:16:49.522Z,15,4,1,4,"{""10310"":8,""46816"":8,""6939"":8,""36646"":8}"
14443,yahoo.com,ttl,2016-06-07T03:31:57.670Z,1,5,2,1,"{""26101"":1}"
14444,yahoo.com,ttl,2016-08-02T03:31:57.670Z,15,4,1,4,"{""10310"":8,""9680"":8,""3462"":8,""36647"":8}"
14448,yahoo.com,ttl,2016-06-14T03:42:45.232Z,1,6,3,1,"{""26101"":1}"
14449,yahoo.com,ttl,2016-06-28T03:42:45.232Z,1,6,3,1,"{""36646"":1}"
14450,yahoo.com,ttl,2016-11-22T03:42:45.232Z,7,3,1,3,"{""10310"":4,""20860"":4,""26101"":4}"
14451,yahoo.com,ttl,2016-05-24T03:55:46.318Z,7,3,1,3,"{""10310"":4,""36646"":4,""3223"":4}"
14452,yahoo.com,ttl,2016-05-31T03:55:46.318Z,1,5,3,1,"{""36647"":1}"
14455,yahoo.com,ttl,2016-06-21T03:55:46.318Z,1,4,2,1,"{""36647"":1}"
14456,yahoo.com,ttl,2016-06-28T03:55:46.318Z,1,4,2,1,"{""26101"":1}"
14457,yahoo.com,ttl,2016-07-05T03:55:46.318Z,7,3,1,3,"{""10310"":4,""26101"":4,""3223"":4}"
14458,yahoo.com,ttl,2016-09-13T03:55:46.318Z,7,3,1,3,"{""10310"":4,""36647"":4,""3223"":4}"
14459,yahoo.com,ttl,2016-09-27T03:55:46.318Z,7,3,1,3,"{""10310"":4,""36646"":4,""3223"":4}"
14460,yahoo.com,ttl,2016-11-01T03:55:46.318Z,7,3,1,3,"{""10310"":4,""26101"":4,""3223"":4}"
14468,yahoo.com,ttl,2016-07-19T03:55:53.462Z,1,5,3,2,"{""36646"":1,""26101"":1}"
14469,yahoo.com,ttl,2016-08-23T03:55:53.462Z,1,5,3,2,"{""36646"":1,""36647"":1}"
14471,yahoo.com,ttl,2016-09-06T03:55:53.462Z,1,5,4,2,"{""36646"":1,""36647"":1}"
14472,yahoo.com,ttl,2016-09-13T03:55:53.462Z,1,5,3,1,"{""26101"":1}"
14474,yahoo.com,ttl,2016-09-27T03:55:53.462Z,1,4,2,1,"{""36646"":1}"
14482,yahoo.com,ttl,2016-11-22T03:55:53.462Z,25,5,5,5,"{""10310"":16,""36351"":16,""36646"":13,""36647"":13,""26101"":13}"
14483,yahoo.com,ttl,2016-11-29T03:55:53.462Z,1,5,3,2,"{""36646"":1,""36647"":1}"
14485,yahoo.com,ttl,2016-12-13T03:55:53.462Z,1,5,4,2,"{""36646"":1,""36647"":1}"
14494,yahoo.com,ttl,2016-06-21T04:09:47.222Z,1,5,2,1,"{""36646"":1}"
14495,yahoo.com,ttl,2016-07-05T04:09:47.222Z,15,4,1,4,"{""10310"":8,""3356"":8,""49367"":8,""36647"":8}"
14496,yahoo.com,ttl,2016-05-10T04:15:14.210Z,31,5,1,5,"{""10310"":16,""199558"":16,""6939"":16,""26101"":16,""2588"":16}"
14497,yahoo.com,ttl,2016-05-17T04:15:14.210Z,31,5,1,5,"{""10310"":16,""199558"":16,""6939"":16,""36646"":16,""2588"":16}"
14498,yahoo.com,ttl,2016-06-07T04:15:14.210Z,61,6,2,6,"{""199558"":32,""10310"":32,""2588"":32,""6939"":32,""36646"":31,""36647"":31}"
14499,yahoo.com,ttl,2016-06-21T04:15:14.210Z,1,6,2,1,"{""36646"":1}"
14500,yahoo.com,ttl,2016-07-12T04:15:14.210Z,31,5,1,5,"{""10310"":16,""199558"":16,""6939"":16,""26101"":16,""2588"":16}"
14501,yahoo.com,ttl,2016-08-23T04:15:14.210Z,31,5,1,5,"{""10310"":16,""199558"":16,""6939"":16,""36647"":16,""2588"":16}"
14502,yahoo.com,ttl,2016-09-13T04:15:14.210Z,31,5,1,5,"{""10310"":16,""199558"":16,""6939"":16,""36646"":16,""2588"":16}"
14503,yahoo.com,ttl,2016-09-20T04:15:14.210Z,31,5,1,5,"{""10310"":16,""199558"":16,""6939"":16,""36647"":16,""2588"":16}"
14504,yahoo.com,ttl,2016-10-04T04:15:14.210Z,31,5,1,5,"{""10310"":16,""199558"":16,""6939"":16,""26101"":16,""2588"":16}"
14505,yahoo.com,ttl,2016-05-17T04:22:36.104Z,15,4,1,4,"{""10310"":8,""35818"":8,""6830"":8,""36647"":8}"
14506,yahoo.com,ttl,2016-05-24T04:29:35.772Z,15,4,1,4,"{""10310"":8,""36647"":8,""35432"":8,""197648"":8}"
14507,yahoo.com,ttl,2016-07-05T04:36:32.199Z,7,3,1,3,"{""10310"":4,""20473"":4,""26101"":4}"
14508,yahoo.com,ttl,2016-08-30T04:41:38.577Z,7,3,1,3,"{""10310"":4,""26101"":4,""9009"":4}"
14509,yahoo.com,ttl,2016-06-21T04:47:12.648Z,125,7,2,7,"{""19531"":64,""19844"":64,""5580"":64,""10310"":64,""25780"":64,""36646"":63,""36647"":63}"
14510,yahoo.com,ttl,2016-08-02T04:47:12.648Z,63,6,1,6,"{""19531"":32,""19844"":32,""10310"":32,""3491"":32,""25780"":32,""36647"":32}"
14511,yahoo.com,ttl,2016-08-30T04:47:12.648Z,63,6,1,6,"{""19531"":32,""19844"":32,""5580"":32,""10310"":32,""25780"":32,""36647"":32}"
14512,yahoo.com,ttl,2016-07-12T04:53:53.481Z,31,5,1,5,"{""5577"":16,""10310"":16,""174"":16,""1299"":16,""26101"":16}"
14513,yahoo.com,ttl,2016-07-26T04:53:53.481Z,31,5,1,5,"{""5577"":16,""10310"":16,""174"":16,""1299"":16,""26101"":16}"
14514,yahoo.com,ttl,2016-08-09T04:53:53.481Z,31,5,1,5,"{""5577"":16,""10310"":16,""174"":16,""1299"":16,""26101"":16}"
14515,yahoo.com,ttl,2016-08-16T04:53:53.481Z,31,5,1,5,"{""5577"":16,""10310"":16,""174"":16,""1299"":16,""26101"":16}"
14516,yahoo.com,ttl,2016-08-30T04:53:53.481Z,31,5,1,5,"{""5577"":16,""10310"":16,""174"":16,""1299"":16,""36647"":16}"
14517,yahoo.com,ttl,2016-06-07T04:54:48.978Z,1,6,3,1,"{""26101"":1}"
14518,yahoo.com,ttl,2016-06-28T04:54:48.978Z,1,6,3,1,"{""36646"":1}"
14519,yahoo.com,ttl,2016-07-05T04:54:48.978Z,1,5,2,1,"{""36647"":1}"
14521,yahoo.com,ttl,2016-08-16T04:54:48.978Z,1,5,2,1,"{""26101"":1}"
14522,yahoo.com,ttl,2016-09-06T04:54:48.978Z,1,6,3,1,"{""36646"":1}"
14523,yahoo.com,ttl,2016-09-20T04:54:48.978Z,15,4,1,4,"{""10310"":8,""1200"":8,""29073"":8,""36647"":8}"
14524,yahoo.com,ttl,2016-10-11T04:54:48.978Z,15,4,1,4,"{""10310"":8,""1200"":8,""29073"":8,""26101"":8}"
14525,yahoo.com,ttl,2016-11-01T04:54:48.978Z,15,4,1,4,"{""10310"":8,""1200"":8,""29073"":8,""26101"":8}"
14526,yahoo.com,ttl,2016-05-10T05:14:44.659Z,15,4,1,4,"{""59564"":8,""10310"":8,""9002"":8,""26101"":8}"
14527,yahoo.com,ttl,2016-05-24T05:14:44.659Z,15,4,1,4,"{""59564"":8,""10310"":8,""36646"":8,""9002"":8}"
14529,yahoo.com,ttl,2016-06-07T05:14:44.659Z,1,6,3,2,"{""36646"":1,""26101"":1}"
14530,yahoo.com,ttl,2016-06-14T05:14:44.659Z,1,6,4,2,"{""36646"":1,""36647"":1}"
14536,yahoo.com,ttl,2016-08-09T05:14:44.659Z,15,4,1,4,"{""59564"":8,""10310"":8,""36646"":8,""9002"":8}"
14537,yahoo.com,ttl,2016-08-16T05:14:44.659Z,29,5,2,5,"{""59564"":16,""10310"":16,""36646"":15,""9002"":16,""36647"":15}"
14538,yahoo.com,ttl,2016-08-23T05:14:44.659Z,29,5,2,5,"{""59564"":16,""10310"":16,""36646"":15,""9002"":16,""36647"":15}"
14541,yahoo.com,ttl,2016-09-13T05:14:44.659Z,1,6,4,2,"{""36646"":1,""36647"":1}"
14543,yahoo.com,ttl,2016-10-11T05:14:44.659Z,15,4,1,4,"{""59564"":8,""10310"":8,""9002"":8,""36647"":8}"
14544,yahoo.com,ttl,2016-10-18T05:14:44.659Z,15,4,1,4,"{""59564"":8,""10310"":8,""36646"":8,""9002"":8}"
14545,yahoo.com,ttl,2016-11-08T05:14:44.659Z,15,4,1,4,"{""59564"":8,""10310"":8,""9002"":8,""26101"":8}"
14546,yahoo.com,ttl,2016-11-29T05:14:44.659Z,15,4,1,4,"{""59564"":8,""10310"":8,""9002"":8,""26101"":8}"
14547,yahoo.com,ttl,2016-12-27T05:14:44.659Z,15,4,1,4,"{""59564"":8,""10310"":8,""9002"":8,""36647"":8}"
14548,yahoo.com,ttl,2017-01-17T05:14:44.659Z,29,5,2,5,"{""59564"":16,""10310"":16,""36646"":15,""9002"":16,""26101"":15}"
14549,yahoo.com,ttl,2016-06-21T05:33:34.350Z,1,6,2,1,"{""36646"":1}"
14550,yahoo.com,ttl,2016-06-28T05:33:34.350Z,1,6,2,1,"{""36646"":1}"
14551,yahoo.com,ttl,2016-08-09T05:33:34.350Z,31,5,1,5,"{""10310"":16,""34989"":16,""50304"":16,""36647"":16,""49788"":16}"
14552,yahoo.com,ttl,2016-08-23T05:33:34.350Z,31,5,1,5,"{""10310"":16,""34989"":16,""50304"":16,""36647"":16,""49788"":16}"
14553,yahoo.com,ttl,2016-08-30T05:33:34.350Z,31,5,1,5,"{""10310"":16,""34989"":16,""50304"":16,""26101"":16,""49788"":16}"
14554,yahoo.com,ttl,2016-09-20T05:33:34.350Z,31,5,1,5,"{""10310"":16,""34989"":16,""36646"":16,""49788"":16,""50304"":16}"
14555,yahoo.com,ttl,2016-09-27T05:33:34.350Z,31,5,1,5,"{""10310"":16,""34989"":16,""50304"":16,""36647"":16,""49788"":16}"
14556,yahoo.com,ttl,2016-10-04T05:33:34.350Z,31,5,1,5,"{""10310"":16,""34989"":16,""50304"":16,""36647"":16,""49788"":16}"
14557,yahoo.com,ttl,2016-10-18T05:33:34.350Z,31,5,1,5,"{""10310"":16,""34989"":16,""50304"":16,""26101"":16,""49788"":16}"
14558,yahoo.com,ttl,2016-10-25T05:33:34.350Z,31,5,1,5,"{""10310"":16,""34989"":16,""50304"":16,""26101"":16,""49788"":16}"
14559,yahoo.com,ttl,2016-11-15T05:33:34.350Z,31,5,1,5,"{""10310"":16,""34989"":16,""50304"":16,""26101"":16,""49788"":16}"
14560,yahoo.com,ttl,2016-11-29T05:33:34.350Z,31,5,1,5,"{""10310"":16,""34989"":16,""36646"":16,""49788"":16,""50304"":16}"
14561,yahoo.com,ttl,2016-12-06T05:33:34.350Z,31,5,1,5,"{""10310"":16,""34989"":16,""50304"":16,""36647"":16,""49788"":16}"
14562,yahoo.com,ttl,2016-12-20T05:33:34.350Z,31,5,1,5,"{""10310"":16,""34989"":16,""50304"":16,""26101"":16,""49788"":16}"
14563,yahoo.com,ttl,2017-01-03T05:33:34.350Z,31,5,1,5,"{""10310"":16,""34989"":16,""36646"":16,""49788"":16,""50304"":16}"
14565,yahoo.com,ttl,2017-01-17T05:33:34.350Z,1,7,3,2,"{""36646"":1,""26101"":1}"
14568,yahoo.com,ttl,2016-05-17T05:53:51.027Z,15,4,1,4,"{""199267"":8,""10310"":8,""8551"":8,""36647"":8}"
14569,yahoo.com,ttl,2016-05-24T05:53:51.027Z,15,4,1,4,"{""199267"":8,""10310"":8,""8551"":8,""26101"":8}"
14570,yahoo.com,ttl,2016-05-31T06:12:06.247Z,15,4,1,4,"{""10310"":8,""34702"":8,""36647"":8,""3327"":8}"
14571,yahoo.com,ttl,2016-06-07T06:12:06.247Z,3,7,3,2,"{""1200"":2,""26101"":2}"
14572,yahoo.com,ttl,2016-06-14T06:12:06.247Z,1,5,2,1,"{""26101"":1}"
14573,yahoo.com,ttl,2016-06-21T06:12:06.247Z,1,6,3,1,"{""1200"":1}"
14574,yahoo.com,ttl,2016-06-28T06:12:06.247Z,1,6,2,1,"{""36647"":1}"
14575,yahoo.com,ttl,2016-08-23T06:12:06.247Z,15,4,1,4,"{""10310"":8,""34702"":8,""26101"":8,""3327"":8}"
14576,yahoo.com,ttl,2016-09-20T06:12:06.247Z,15,4,1,4,"{""10310"":8,""34702"":8,""36647"":8,""3327"":8}"
14577,yahoo.com,ttl,2016-09-27T06:12:06.247Z,15,4,1,4,"{""10310"":8,""34702"":8,""36647"":8,""3327"":8}"
14578,yahoo.com,ttl,2016-10-04T06:12:06.247Z,15,4,1,4,"{""10310"":8,""34702"":8,""36647"":8,""3327"":8}"
14579,yahoo.com,ttl,2016-10-25T06:12:06.247Z,15,4,1,4,"{""10310"":8,""34702"":8,""26101"":8,""3327"":8}"
14580,yahoo.com,ttl,2016-12-06T06:12:06.247Z,15,4,1,4,"{""10310"":8,""34702"":8,""36647"":8,""3327"":8}"
14581,yahoo.com,ttl,2016-12-13T06:12:06.247Z,15,4,1,4,"{""10310"":8,""34702"":8,""36647"":8,""3327"":8}"
14582,yahoo.com,ttl,2016-12-27T06:12:06.247Z,15,4,1,4,"{""10310"":8,""34702"":8,""36646"":8,""3327"":8}"
14584,yahoo.com,ttl,2016-08-02T06:41:06.383Z,15,4,1,4,"{""10310"":8,""36352"":8,""1299"":8,""36646"":8}"
14585,yahoo.com,ttl,2016-08-30T06:41:06.383Z,1,6,3,1,"{""36646"":1}"
14586,yahoo.com,ttl,2016-09-27T06:41:06.383Z,15,4,1,4,"{""10310"":8,""36352"":8,""1299"":8,""26101"":8}"
14587,yahoo.com,ttl,2016-10-11T06:41:06.383Z,15,4,1,4,"{""10310"":8,""36352"":8,""1299"":8,""36647"":8}"
14588,yahoo.com,ttl,2016-05-31T06:54:30.887Z,7,3,1,3,"{""10310"":4,""31122"":4,""26101"":4}"
14589,yahoo.com,ttl,2016-06-07T06:54:30.887Z,1,4,2,1,"{""36647"":1}"
14590,yahoo.com,ttl,2016-07-05T06:54:30.887Z,7,3,1,3,"{""10310"":4,""31122"":4,""36646"":4}"
14591,yahoo.com,ttl,2016-06-28T07:00:43.787Z,31,5,1,5,"{""10310"":16,""24768"":16,""174"":16,""1299"":16,""26101"":16}"
14592,yahoo.com,ttl,2016-07-19T07:00:43.787Z,31,5,1,5,"{""10310"":16,""24768"":16,""174"":16,""1299"":16,""36647"":16}"
14593,yahoo.com,ttl,2016-05-10T07:02:28.447Z,1,5,2,1,"{""26101"":1}"
14594,yahoo.com,ttl,2016-05-31T07:02:28.447Z,57,6,3,6,"{""10310"":32,""36647"":29,""43289"":32,""36646"":29,""26101"":29,""8928"":32}"
14595,yahoo.com,ttl,2016-06-07T07:02:28.447Z,1,6,3,1,"{""26101"":1}"
14596,yahoo.com,ttl,2016-06-14T07:02:28.447Z,1,6,3,1,"{""36646"":1}"
14598,yahoo.com,ttl,2016-06-28T07:02:28.447Z,29,5,2,5,"{""10310"":16,""43289"":16,""36646"":15,""36647"":15,""8928"":16}"
14599,yahoo.com,ttl,2016-07-05T07:02:28.447Z,15,4,1,4,"{""10310"":8,""43289"":8,""36647"":8,""8928"":8}"
14600,yahoo.com,ttl,2016-07-19T07:02:28.447Z,1,5,2,1,"{""36646"":1}"
14601,yahoo.com,ttl,2016-08-02T07:02:28.447Z,15,4,1,4,"{""10310"":8,""43289"":8,""26101"":8,""8928"":8}"
14602,yahoo.com,ttl,2016-08-16T07:02:28.447Z,15,4,1,4,"{""10310"":8,""43289"":8,""36646"":8,""8928"":8}"
14603,yahoo.com,ttl,2016-08-23T07:02:28.447Z,15,4,1,4,"{""10310"":8,""43289"":8,""26101"":8,""8928"":8}"
14604,yahoo.com,ttl,2016-08-30T07:02:28.447Z,15,4,1,4,"{""10310"":8,""43289"":8,""26101"":8,""8928"":8}"
14605,yahoo.com,ttl,2016-09-06T07:02:28.447Z,1,5,2,1,"{""26101"":1}"
14606,yahoo.com,ttl,2016-09-13T07:02:28.447Z,15,4,1,4,"{""10310"":8,""43289"":8,""26101"":8,""8928"":8}"
14607,yahoo.com,ttl,2016-10-04T07:02:28.447Z,15,4,1,4,"{""10310"":8,""43289"":8,""26101"":8,""8928"":8}"
14608,yahoo.com,ttl,2016-10-11T07:02:28.447Z,15,4,1,4,"{""10310"":8,""43289"":8,""36647"":8,""8928"":8}"
14609,yahoo.com,ttl,2016-10-18T07:02:28.447Z,15,4,1,4,"{""10310"":8,""43289"":8,""26101"":8,""8928"":8}"
14610,yahoo.com,ttl,2016-05-10T07:09:57.499Z,31,5,1,5,"{""10310"":16,""34081"":16,""174"":16,""36647"":16,""3356"":16}"
14611,yahoo.com,ttl,2016-10-11T07:09:57.499Z,15,4,1,4,"{""10310"":8,""34081"":8,""36647"":8,""3356"":8}"
14612,yahoo.com,ttl,2016-10-18T07:09:57.499Z,15,4,1,4,"{""10310"":8,""34081"":8,""26101"":8,""3356"":8}"
14614,yahoo.com,ttl,2016-05-10T07:26:31.798Z,7,3,1,3,"{""10310"":4,""6830"":4,""36646"":4}"
14615,yahoo.com,ttl,2016-05-17T07:26:31.798Z,7,3,1,3,"{""10310"":4,""6830"":4,""36646"":4}"
14616,yahoo.com,ttl,2016-06-07T07:26:31.798Z,1,4,2,1,"{""36646"":1}"
14617,yahoo.com,ttl,2016-06-14T07:26:31.798Z,13,4,2,4,"{""10310"":8,""6830"":8,""36646"":7,""26101"":7}"
14619,yahoo.com,ttl,2016-06-28T07:26:31.798Z,13,4,2,4,"{""10310"":8,""6830"":8,""36646"":7,""36647"":7}"
14620,yahoo.com,ttl,2016-07-05T07:26:31.798Z,7,3,1,3,"{""10310"":4,""6830"":4,""36646"":4}"
14621,yahoo.com,ttl,2016-07-19T07:26:31.798Z,7,3,1,3,"{""10310"":4,""6830"":4,""36646"":4}"
14622,yahoo.com,ttl,2016-07-26T07:26:31.798Z,7,3,1,3,"{""10310"":4,""6830"":4,""36646"":4}"
14623,yahoo.com,ttl,2016-08-02T07:26:31.798Z,7,3,1,3,"{""10310"":4,""6830"":4,""36647"":4}"
14624,yahoo.com,ttl,2016-08-09T07:26:31.798Z,7,3,1,3,"{""10310"":4,""6830"":4,""36646"":4}"
14625,yahoo.com,ttl,2016-08-23T07:26:31.798Z,7,3,1,3,"{""10310"":4,""6830"":4,""36646"":4}"
14626,yahoo.com,ttl,2016-08-30T07:26:31.798Z,7,3,1,3,"{""10310"":4,""6830"":4,""26101"":4}"
14627,yahoo.com,ttl,2016-09-27T07:26:31.798Z,7,3,1,3,"{""10310"":4,""6830"":4,""26101"":4}"
14628,yahoo.com,ttl,2016-11-08T07:26:31.798Z,7,3,1,3,"{""10310"":4,""6830"":4,""36646"":4}"
14629,yahoo.com,ttl,2016-11-22T07:26:31.798Z,7,3,1,3,"{""10310"":4,""6830"":4,""26101"":4}"
14630,yahoo.com,ttl,2016-12-06T07:26:31.798Z,7,3,1,3,"{""10310"":4,""6830"":4,""36646"":4}"
14631,yahoo.com,ttl,2017-01-03T07:26:31.798Z,7,3,1,3,"{""10310"":4,""6830"":4,""36647"":4}"
14632,yahoo.com,ttl,2017-01-17T07:26:31.798Z,7,3,1,3,"{""10310"":4,""6830"":4,""36646"":4}"
14633,yahoo.com,ttl,2017-01-31T07:26:31.798Z,7,3,1,3,"{""10310"":4,""6830"":4,""26101"":4}"
14634,yahoo.com,ttl,2016-05-17T08:02:19.722Z,15,4,1,4,"{""10310"":8,""38001"":8,""36646"":8,""3491"":8}"
14635,yahoo.com,ttl,2016-05-24T08:02:19.722Z,2,6,3,2,"{""36647"":2,""3491"":1}"
14636,yahoo.com,ttl,2016-05-31T08:02:19.722Z,2,9,9,2,"{""36646"":1,""3491"":2}"
14644,yahoo.com,ttl,2016-08-09T08:02:19.722Z,1,6,2,1,"{""3491"":1}"
14649,yahoo.com,ttl,2016-09-13T08:02:19.722Z,1,7,3,1,"{""26101"":1}"
14650,yahoo.com,ttl,2016-09-20T08:02:19.722Z,1,7,5,2,"{""1299"":1,""36646"":1}"
14657,yahoo.com,ttl,2016-11-22T08:02:19.722Z,3,10,5,2,"{""3356"":2,""2914"":2}"
14662,yahoo.com,ttl,2017-01-03T08:02:19.722Z,15,4,1,4,"{""10310"":8,""38001"":8,""26101"":8,""3491"":8}"
14664,yahoo.com,ttl,2017-01-17T08:02:19.722Z,3,8,5,3,"{""4657"":2,""1299"":2,""36646"":3}"
14668,yahoo.com,ttl,2016-07-12T09:52:06.548Z,15,4,1,4,"{""10310"":8,""41678"":8,""3356"":8,""26101"":8}"
14669,yahoo.com,ttl,2016-05-10T10:58:13.068Z,63,6,1,6,"{""10310"":32,""44515"":32,""3356"":32,""30818"":32,""50613"":32,""36646"":32}"
14670,yahoo.com,ttl,2016-05-17T10:58:13.068Z,63,6,1,6,"{""10310"":32,""3356"":32,""30818"":32,""50613"":32,""174"":32,""36647"":32}"
14674,yahoo.com,ttl,2016-06-28T10:58:13.068Z,1,6,2,1,"{""36646"":1}"
14675,yahoo.com,ttl,2016-07-12T10:58:13.068Z,61,6,2,6,"{""10310"":32,""3356"":32,""30818"":32,""50613"":32,""36646"":31,""26101"":31}"
14676,yahoo.com,ttl,2016-07-19T10:58:13.068Z,1,7,2,1,"{""26101"":1}"
14677,yahoo.com,ttl,2016-07-26T10:58:13.068Z,31,5,1,5,"{""10310"":16,""3356"":16,""30818"":16,""50613"":16,""36647"":16}"
14678,yahoo.com,ttl,2016-09-13T10:58:13.068Z,31,5,1,5,"{""10310"":16,""3356"":16,""30818"":16,""50613"":16,""36647"":16}"
14679,yahoo.com,ttl,2016-09-20T10:58:13.068Z,31,5,1,5,"{""10310"":16,""3356"":16,""36646"":16,""30818"":16,""50613"":16}"
14680,yahoo.com,ttl,2016-09-27T10:58:13.068Z,1,7,3,2,"{""36646"":1,""26101"":1}"
14682,yahoo.com,ttl,2016-10-18T10:58:13.068Z,1,6,2,1,"{""36646"":1}"
14683,yahoo.com,ttl,2016-10-25T10:58:13.068Z,1,7,3,1,"{""36646"":1}"
14684,yahoo.com,ttl,2016-11-15T10:58:13.068Z,1,7,3,1,"{""36647"":1}"
14685,yahoo.com,ttl,2016-11-22T10:58:13.068Z,1,6,2,1,"{""26101"":1}"
14686,yahoo.com,ttl,2016-12-06T10:58:13.068Z,1,7,3,1,"{""36647"":1}"
14687,yahoo.com,ttl,2016-12-20T10:58:13.068Z,1,6,2,1,"{""26101"":1}"
14688,yahoo.com,ttl,2017-01-03T10:58:13.068Z,31,5,1,5,"{""10310"":16,""3356"":16,""30818"":16,""50613"":16,""26101"":16}"
14690,yahoo.com,ttl,2017-01-17T10:58:13.068Z,1,6,2,1,"{""26101"":1}"
14692,yahoo.com,ttl,2016-08-16T00:00:50.455Z,15,4,1,4,"{""10310"":8,""42831"":8,""36646"":8,""3356"":8}"
14693,yahoo.com,ttl,2016-09-06T00:00:50.455Z,15,4,1,4,"{""10310"":8,""42831"":8,""26101"":8,""3356"":8}"
14695,seznam.cz,ttl,2016-06-21T04:40:44.259Z,15,4,1,4,"{""200761"":8,""29208"":8,""12874"":8,""43037"":8}"
14696,seznam.cz,ttl,2016-06-07T04:53:31.580Z,7,3,1,3,"{""29208"":4,""6830"":4,""43037"":4}"
14697,seznam.cz,ttl,2016-07-19T04:53:31.580Z,7,3,1,3,"{""29208"":4,""6830"":4,""43037"":4}"
14700,seznam.cz,ttl,2016-07-19T10:38:10.165Z,7,3,1,3,"{""29208"":4,""35432"":4,""43037"":4}"
14701,seznam.cz,ttl,2016-09-03T02:23:05.891Z,63,6,1,6,"{""3257"":32,""3356"":32,""30818"":32,""50613"":32,""29208"":32,""43037"":32}"
14703,seznam.cz,ttl,2016-06-11T05:23:11.730Z,15,4,1,4,"{""7552"":8,""29208"":8,""2914"":8,""43037"":8}"
14704,seznam.cz,ttl,2016-07-08T01:05:20.501Z,31,5,1,5,"{""201789"":16,""29208"":16,""50673"":16,""1200"":16,""43037"":16}"
14707,seznam.cz,ttl,2016-08-30T00:18:50.468Z,15,4,1,4,"{""203629"":8,""2119"":8,""29208"":8,""43037"":8}"
14708,seznam.cz,ttl,2016-10-03T16:26:26.802Z,15,4,1,4,"{""39324"":8,""29208"":8,""43037"":8,""47605"":8}"
14715,yahoo.com,ttl,2016-08-23T00:10:30.321Z,1,7,3,1,"{""36646"":1}"
14716,yahoo.com,ttl,2016-09-27T00:10:30.321Z,31,5,1,5,"{""53889"":16,""10310"":16,""1299"":16,""36647"":16,""3257"":16}"
14717,yahoo.com,ttl,2016-10-11T00:10:30.321Z,31,5,1,5,"{""53889"":16,""10310"":16,""1299"":16,""26101"":16,""3257"":16}"
14723,yahoo.com,ttl,2016-07-19T00:16:19.848Z,7,3,1,3,"{""10310"":4,""201011"":4,""36646"":4}"
14724,yahoo.com,ttl,2016-08-09T00:16:19.848Z,7,3,1,3,"{""10310"":4,""201011"":4,""26101"":4}"
14725,yahoo.com,ttl,2016-09-06T00:16:19.848Z,7,3,1,3,"{""10310"":4,""201011"":4,""36646"":4}"
14728,yahoo.com,ttl,2016-10-25T00:16:19.848Z,7,3,1,3,"{""10310"":4,""201011"":4,""26101"":4}"
14729,yahoo.com,ttl,2016-11-01T00:16:19.848Z,7,3,1,3,"{""10310"":4,""201011"":4,""26101"":4}"
14730,yahoo.com,ttl,2016-11-15T00:16:19.848Z,1,4,3,1,"{""36646"":1}"
14731,yahoo.com,ttl,2016-11-29T00:16:19.848Z,1,5,3,1,"{""36646"":1}"
14733,yahoo.com,ttl,2017-01-10T00:16:19.848Z,1,5,3,1,"{""26101"":1}"
14736,yahoo.com,ttl,2016-05-31T00:24:10.294Z,1,8,2,1,"{""36647"":1}"
14738,yahoo.com,ttl,2016-06-14T00:24:10.294Z,1,8,2,1,"{""36646"":1}"
14739,yahoo.com,ttl,2016-07-05T00:24:10.294Z,127,7,1,7,"{""5391"":64,""10310"":64,""21183"":64,""197706"":64,""6762"":64,""8585"":64,""26101"":64}"
14740,yahoo.com,ttl,2016-07-12T00:24:10.294Z,127,7,1,7,"{""5391"":64,""10310"":64,""21183"":64,""197706"":64,""6762"":64,""8585"":64,""26101"":64}"
14741,yahoo.com,ttl,2016-07-26T00:24:10.294Z,127,7,1,7,"{""5391"":64,""10310"":64,""21183"":64,""197706"":64,""6762"":64,""8585"":64,""36647"":64}"
14742,yahoo.com,ttl,2016-08-09T00:24:10.294Z,127,7,1,7,"{""5391"":64,""10310"":64,""21183"":64,""197706"":64,""6762"":64,""8585"":64,""26101"":64}"
14743,yahoo.com,ttl,2016-08-16T00:24:10.294Z,127,7,1,7,"{""5391"":64,""10310"":64,""21183"":64,""197706"":64,""6762"":64,""8585"":64,""36647"":64}"
14744,yahoo.com,ttl,2016-08-30T00:24:10.294Z,127,7,1,7,"{""5391"":64,""10310"":64,""8585"":64,""21183"":64,""197706"":64,""6762"":64,""36646"":64}"
14745,yahoo.com,ttl,2016-09-06T00:24:10.294Z,1,8,2,1,"{""36646"":1}"
14746,yahoo.com,ttl,2016-09-13T00:24:10.294Z,127,7,1,7,"{""5391"":64,""10310"":64,""21183"":64,""197706"":64,""6762"":64,""8585"":64,""26101"":64}"
14747,yahoo.com,ttl,2016-09-20T00:24:10.294Z,127,7,1,7,"{""5391"":64,""10310"":64,""21183"":64,""197706"":64,""6762"":64,""8585"":64,""36647"":64}"
14748,yahoo.com,ttl,2016-09-27T00:24:10.294Z,127,7,1,7,"{""5391"":64,""10310"":64,""21183"":64,""197706"":64,""6762"":64,""8585"":64,""36647"":64}"
14749,yahoo.com,ttl,2016-10-04T00:24:10.294Z,127,7,1,7,"{""5391"":64,""10310"":64,""21183"":64,""197706"":64,""6762"":64,""8585"":64,""36647"":64}"
14750,yahoo.com,ttl,2016-10-11T00:24:10.294Z,127,7,1,7,"{""5391"":64,""10310"":64,""8585"":64,""21183"":64,""197706"":64,""6762"":64,""36646"":64}"
14751,yahoo.com,ttl,2016-10-18T00:24:10.294Z,127,7,1,7,"{""5391"":64,""10310"":64,""21183"":64,""197706"":64,""8585"":64,""26101"":64,""8928"":64}"
14752,yahoo.com,ttl,2016-10-25T00:24:10.294Z,127,7,1,7,"{""5391"":64,""10310"":64,""21183"":64,""197706"":64,""6762"":64,""8585"":64,""36647"":64}"
14753,yahoo.com,ttl,2016-11-01T00:24:10.294Z,127,7,1,7,"{""5391"":64,""10310"":64,""8585"":64,""21183"":64,""197706"":64,""6762"":64,""36646"":64}"
14754,yahoo.com,ttl,2016-05-31T00:45:12.987Z,1,5,2,1,"{""36647"":1}"
14755,yahoo.com,ttl,2016-06-07T00:45:12.987Z,1,5,2,1,"{""36646"":1}"
14756,yahoo.com,ttl,2016-05-31T00:46:55.458Z,29,5,2,5,"{""10310"":16,""199669"":16,""36646"":15,""9002"":16,""26101"":15}"
14757,yahoo.com,ttl,2016-06-07T00:46:55.458Z,1,5,2,1,"{""36647"":1}"
14758,yahoo.com,ttl,2016-06-14T00:46:55.458Z,1,5,2,1,"{""36647"":1}"
14760,yahoo.com,ttl,2016-07-12T00:46:55.458Z,15,4,1,4,"{""10310"":8,""199669"":8,""9002"":8,""36647"":8}"
14761,yahoo.com,ttl,2016-07-26T00:46:55.458Z,15,4,1,4,"{""10310"":8,""199669"":8,""36646"":8,""9002"":8}"
14762,yahoo.com,ttl,2016-08-16T00:46:55.458Z,15,4,1,4,"{""10310"":8,""199669"":8,""9002"":8,""36647"":8}"
14763,yahoo.com,ttl,2016-08-23T00:46:55.458Z,15,4,1,4,"{""10310"":8,""199669"":8,""9002"":8,""36647"":8}"
14764,yahoo.com,ttl,2016-09-06T00:46:55.458Z,15,4,1,4,"{""10310"":8,""199669"":8,""9002"":8,""26101"":8}"
14765,yahoo.com,ttl,2016-09-20T00:46:55.458Z,15,4,1,4,"{""10310"":8,""199669"":8,""9002"":8,""36647"":8}"
14766,yahoo.com,ttl,2016-10-04T00:46:55.458Z,15,4,1,4,"{""10310"":8,""199669"":8,""9002"":8,""36647"":8}"
14767,yahoo.com,ttl,2016-10-11T00:46:55.458Z,15,4,1,4,"{""10310"":8,""199669"":8,""9002"":8,""26101"":8}"
14768,yahoo.com,ttl,2016-11-01T00:46:55.458Z,15,4,1,4,"{""10310"":8,""199669"":8,""9002"":8,""26101"":8}"
14769,yahoo.com,ttl,2016-11-08T00:46:55.458Z,15,4,1,4,"{""10310"":8,""199669"":8,""9002"":8,""36647"":8}"
14770,yahoo.com,ttl,2016-11-22T00:46:55.458Z,15,4,1,4,"{""10310"":8,""199669"":8,""9002"":8,""36647"":8}"
14771,yahoo.com,ttl,2016-11-29T00:46:55.458Z,15,4,1,4,"{""10310"":8,""199669"":8,""9002"":8,""36647"":8}"
14772,yahoo.com,ttl,2016-12-06T00:46:55.458Z,15,4,1,4,"{""10310"":8,""199669"":8,""9002"":8,""36647"":8}"
14774,yahoo.com,ttl,2016-07-19T00:59:28.316Z,31,5,1,5,"{""10310"":16,""53055"":16,""18881"":16,""53087"":16,""26101"":16}"
14775,yahoo.com,ttl,2016-06-21T01:00:01.723Z,1,6,3,1,"{""26101"":1}"
14780,yahoo.com,ttl,2016-08-16T01:51:56.186Z,15,4,1,4,"{""10310"":8,""3356"":8,""36646"":8,""51852"":8}"
14781,yahoo.com,ttl,2016-05-31T02:18:10.434Z,1,6,2,1,"{""36646"":1}"
14782,yahoo.com,ttl,2016-06-21T02:18:10.434Z,15,4,1,4,"{""10310"":8,""39451"":8,""26101"":8,""20860"":8}"
14783,yahoo.com,ttl,2016-06-07T02:21:06.143Z,31,5,1,5,"{""10310"":16,""36646"":16,""15576"":16,""60311"":16,""3303"":16}"
14784,yahoo.com,ttl,2016-06-21T02:21:06.143Z,1,6,2,1,"{""36646"":1}"
14785,yahoo.com,ttl,2016-07-12T02:21:06.143Z,31,5,1,5,"{""10310"":16,""36646"":16,""15576"":16,""60311"":16,""3303"":16}"
14786,yahoo.com,ttl,2016-08-02T02:21:06.143Z,31,5,1,5,"{""10310"":16,""36646"":16,""15576"":16,""60311"":16,""3303"":16}"
14787,yahoo.com,ttl,2016-05-31T02:24:21.483Z,3,5,2,2,"{""36647"":2,""1200"":2}"
14788,yahoo.com,ttl,2016-06-07T02:24:21.483Z,1,5,2,1,"{""36647"":1}"
14789,yahoo.com,ttl,2016-08-02T02:24:21.483Z,7,3,1,3,"{""10310"":4,""36646"":4,""3327"":4}"
14790,yahoo.com,ttl,2016-09-13T02:24:21.483Z,7,3,1,3,"{""10310"":4,""26101"":4,""3327"":4}"
14791,yahoo.com,ttl,2016-06-07T02:35:25.568Z,13,4,2,4,"{""18978"":8,""10310"":8,""36647"":7,""26101"":7}"
14792,yahoo.com,ttl,2016-08-23T02:35:25.568Z,13,4,2,4,"{""18978"":8,""10310"":8,""36646"":7,""26101"":7}"
14794,yahoo.com,ttl,2016-09-20T02:35:25.568Z,7,3,1,3,"{""18978"":4,""10310"":4,""26101"":4}"
14795,yahoo.com,ttl,2016-05-31T02:41:41.940Z,1,5,2,1,"{""26101"":1}"
14797,yahoo.com,ttl,2016-05-31T03:08:24.678Z,1,7,3,1,"{""26101"":1}"
14798,yahoo.com,ttl,2016-06-07T03:08:24.678Z,4,8,4,3,"{""174"":4,""36647"":2,""26101"":2}"
14799,yahoo.com,ttl,2016-08-09T03:08:24.678Z,31,5,1,5,"{""1421"":16,""10310"":16,""6939"":16,""2914"":16,""26101"":16}"
14800,yahoo.com,ttl,2016-08-16T03:08:24.678Z,31,5,1,5,"{""1421"":16,""10310"":16,""6939"":16,""2914"":16,""36647"":16}"
14801,yahoo.com,ttl,2016-09-06T03:08:24.678Z,15,4,1,4,"{""1421"":8,""10310"":8,""6939"":8,""36647"":8}"
14802,yahoo.com,ttl,2016-09-13T03:08:24.678Z,15,4,1,4,"{""1421"":8,""10310"":8,""6939"":8,""36647"":8}"
14803,yahoo.com,ttl,2016-05-31T03:10:07.980Z,31,5,1,5,"{""63213"":16,""10310"":16,""174"":16,""36647"":16,""3356"":16}"
14804,yahoo.com,ttl,2016-07-26T03:10:35.342Z,31,5,1,5,"{""10310"":16,""20853"":16,""174"":16,""1299"":16,""26101"":16}"
14805,yahoo.com,ttl,2016-08-23T03:10:35.342Z,1,6,2,1,"{""36646"":1}"
14806,yahoo.com,ttl,2016-09-06T03:10:35.342Z,121,7,3,7,"{""10310"":64,""36647"":61,""1299"":64,""20853"":64,""174"":64,""36646"":61,""26101"":61}"
14808,yahoo.com,ttl,2016-07-05T03:17:54.169Z,31,5,1,5,"{""16125"":16,""10310"":16,""3356"":16,""36647"":16,""13194"":16}"
14809,yahoo.com,ttl,2016-07-26T03:17:54.169Z,31,5,1,5,"{""16125"":16,""10310"":16,""3356"":16,""36647"":16,""13194"":16}"
14810,yahoo.com,ttl,2016-08-02T03:17:54.169Z,31,5,1,5,"{""16125"":16,""10310"":16,""3356"":16,""36647"":16,""13194"":16}"
14811,yahoo.com,ttl,2016-06-21T03:18:37.599Z,15,4,1,4,"{""9498"":8,""10310"":8,""36647"":8,""56202"":8}"
14812,yahoo.com,ttl,2016-07-12T03:18:37.599Z,31,5,1,5,"{""9498"":16,""10310"":16,""3356"":16,""36647"":16,""56202"":16}"
14813,yahoo.com,ttl,2016-08-09T03:24:44.829Z,15,4,1,4,"{""10310"":8,""36646"":8,""20860"":8,""35662"":8}"
14814,yahoo.com,ttl,2016-11-08T03:24:44.829Z,15,4,1,4,"{""10310"":8,""35662"":8,""36647"":8,""20860"":8}"
14815,yahoo.com,ttl,2016-11-15T03:24:44.829Z,15,4,1,4,"{""10310"":8,""35662"":8,""26101"":8,""20860"":8}"
14816,yahoo.com,ttl,2016-06-07T03:59:10.241Z,1,5,2,1,"{""36646"":1}"
14817,yahoo.com,ttl,2016-06-14T03:59:10.241Z,1,5,2,1,"{""36647"":1}"
14818,yahoo.com,ttl,2016-06-28T03:59:10.241Z,1,5,2,1,"{""36646"":1}"
14819,yahoo.com,ttl,2016-07-12T03:59:10.241Z,15,4,1,4,"{""10310"":8,""3238"":8,""36646"":8,""3549"":8}"
14820,yahoo.com,ttl,2016-06-14T04:11:46.454Z,31,5,1,5,"{""10310"":16,""6939"":16,""36646"":16,""36114"":16,""53340"":16}"
14821,yahoo.com,ttl,2016-08-30T04:11:46.454Z,31,5,1,5,"{""10310"":16,""6939"":16,""36114"":16,""53340"":16,""36647"":16}"
14822,yahoo.com,ttl,2016-05-31T04:40:17.362Z,1,6,2,1,"{""26101"":1}"
14823,yahoo.com,ttl,2016-08-02T04:40:17.362Z,63,6,1,6,"{""10310"":32,""56934"":32,""1299"":32,""63008"":32,""174"":32,""26101"":32}"
14824,yahoo.com,ttl,2016-10-04T04:40:17.362Z,15,4,1,4,"{""10310"":8,""1299"":8,""26101"":8,""56934"":8}"
14825,yahoo.com,ttl,2016-11-29T04:40:17.362Z,15,4,1,4,"{""10310"":8,""1299"":8,""36646"":8,""56934"":8}"
14826,yahoo.com,ttl,2016-07-05T04:40:44.259Z,15,4,1,4,"{""200761"":8,""10310"":8,""12874"":8,""36646"":8}"
14827,yahoo.com,ttl,2016-05-31T04:50:54.944Z,1,5,2,1,"{""26101"":1}"
14828,yahoo.com,ttl,2016-05-31T05:08:26.735Z,1,6,2,1,"{""36647"":1}"
14829,yahoo.com,ttl,2016-06-28T05:08:26.735Z,1,6,2,1,"{""36647"":1}"
14830,yahoo.com,ttl,2016-07-12T05:08:26.735Z,31,5,1,5,"{""28717"":16,""10310"":16,""31027"":16,""1200"":16,""36647"":16}"
14831,yahoo.com,ttl,2016-07-19T05:08:26.735Z,31,5,1,5,"{""28717"":16,""10310"":16,""31027"":16,""1200"":16,""26101"":16}"
14832,yahoo.com,ttl,2016-08-30T05:08:26.735Z,31,5,1,5,"{""28717"":16,""10310"":16,""36646"":16,""1200"":16,""31027"":16}"
14833,yahoo.com,ttl,2016-05-31T05:48:12.690Z,15,4,1,4,"{""33182"":8,""10310"":8,""3356"":8,""26101"":8}"
14834,yahoo.com,ttl,2016-06-07T05:50:47.767Z,1,5,3,1,"{""36647"":1}"
14835,yahoo.com,ttl,2016-06-14T06:05:18.420Z,31,5,1,5,"{""10310"":16,""28877"":16,""197133"":16,""36647"":16,""8218"":16}"
14836,yahoo.com,ttl,2016-07-05T06:05:18.420Z,31,5,1,5,"{""10310"":16,""28877"":16,""197133"":16,""36646"":16,""8218"":16}"
14837,yahoo.com,ttl,2016-10-04T07:29:32.831Z,7,3,1,3,"{""10310"":4,""16276"":4,""36646"":4}"
14838,yahoo.com,ttl,2016-11-08T07:29:32.831Z,7,3,1,3,"{""10310"":4,""16276"":4,""36646"":4}"
14839,yahoo.com,ttl,2016-11-22T07:29:32.831Z,7,3,1,3,"{""10310"":4,""16276"":4,""36646"":4}"
14840,yahoo.com,ttl,2016-12-13T07:29:32.831Z,7,3,1,3,"{""10310"":4,""16276"":4,""26101"":4}"
14842,yahoo.com,ttl,2016-06-07T07:57:58.364Z,13,4,2,4,"{""10310"":8,""42473"":8,""36646"":7,""26101"":7}"
14843,yahoo.com,ttl,2016-06-21T07:57:58.364Z,1,4,2,1,"{""26101"":1}"
14844,yahoo.com,ttl,2016-06-28T07:57:58.364Z,1,4,2,1,"{""36646"":1}"
14845,yahoo.com,ttl,2016-07-05T07:57:58.364Z,7,3,1,3,"{""10310"":4,""42473"":4,""36647"":4}"
14846,yahoo.com,ttl,2016-07-19T07:57:58.364Z,7,3,1,3,"{""10310"":4,""42473"":4,""26101"":4}"
14847,yahoo.com,ttl,2016-06-21T08:10:59.284Z,1,6,3,1,"{""3356"":1}"
14848,yahoo.com,ttl,2016-07-19T08:10:59.284Z,15,4,1,4,"{""32475"":8,""10310"":8,""3356"":8,""26101"":8}"
14849,yahoo.com,ttl,2016-08-23T08:10:59.284Z,15,4,1,4,"{""32475"":8,""10310"":8,""3356"":8,""26101"":8}"
14851,yahoo.com,ttl,2016-07-05T08:24:08.046Z,7,3,1,3,"{""10310"":4,""36646"":4,""13739"":4}"
14852,yahoo.com,ttl,2016-06-07T08:37:03.003Z,1,4,2,1,"{""36647"":1}"
14853,yahoo.com,ttl,2016-06-21T08:37:03.003Z,1,5,3,1,"{""36646"":1}"
14854,yahoo.com,ttl,2016-08-09T08:37:03.003Z,15,4,1,4,"{""10310"":8,""4323"":8,""36646"":8,""3549"":8}"
14855,yahoo.com,ttl,2016-09-13T08:37:03.003Z,15,4,1,4,"{""10310"":8,""4323"":8,""3549"":8,""36647"":8}"
14856,yahoo.com,ttl,2016-09-20T08:37:03.003Z,15,4,1,4,"{""10310"":8,""4323"":8,""3549"":8,""26101"":8}"
14857,yahoo.com,ttl,2016-09-27T08:37:03.003Z,15,4,1,4,"{""10310"":8,""4323"":8,""3549"":8,""26101"":8}"
14858,yahoo.com,ttl,2016-10-04T08:37:03.003Z,15,4,1,4,"{""10310"":8,""4323"":8,""3549"":8,""26101"":8}"
14859,yahoo.com,ttl,2016-10-11T08:37:03.003Z,15,4,1,4,"{""10310"":8,""4323"":8,""3549"":8,""26101"":8}"
14860,yahoo.com,ttl,2016-10-25T08:37:03.003Z,15,4,1,4,"{""10310"":8,""4323"":8,""3549"":8,""36647"":8}"
14861,yahoo.com,ttl,2016-06-21T08:50:04.417Z,1,5,3,1,"{""36646"":1}"
14862,yahoo.com,ttl,2016-09-13T08:50:04.417Z,15,4,1,4,"{""42708"":8,""10310"":8,""1200"":8,""26101"":8}"
14863,yahoo.com,ttl,2016-10-11T08:50:04.417Z,15,4,1,4,"{""42708"":8,""10310"":8,""1200"":8,""26101"":8}"
14864,yahoo.com,ttl,2016-06-21T09:57:29.483Z,1,5,2,1,"{""36647"":1}"
14865,yahoo.com,ttl,2016-05-31T10:38:10.165Z,1,5,3,2,"{""36646"":1,""26101"":1}"
14866,yahoo.com,ttl,2016-06-14T10:38:10.165Z,7,3,1,3,"{""10310"":4,""26101"":4,""35432"":4}"
14867,yahoo.com,ttl,2016-05-31T11:11:15.565Z,31,5,1,5,"{""10310"":16,""45634"":16,""56308"":16,""36647"":16,""3491"":16}"
14868,yahoo.com,ttl,2016-06-21T11:11:15.565Z,1,6,2,1,"{""17547"":1}"
14869,yahoo.com,ttl,2016-06-28T11:11:15.565Z,31,5,1,5,"{""10310"":16,""56308"":16,""36646"":16,""45634"":16,""3491"":16}"
14870,yahoo.com,ttl,2016-09-28T00:19:22.947Z,31,5,1,5,"{""10310"":16,""174"":16,""36646"":16,""1299"":16,""4766"":16}"
14871,yahoo.com,ttl,2016-10-12T00:19:22.947Z,61,6,2,6,"{""10310"":32,""26101"":31,""1299"":32,""4766"":32,""174"":32,""36647"":31}"
14872,yahoo.com,ttl,2016-10-19T00:19:22.947Z,31,5,1,5,"{""10310"":16,""174"":16,""4766"":16,""1299"":16,""26101"":16}"
14873,yahoo.com,ttl,2016-11-09T00:19:22.947Z,31,5,1,5,"{""10310"":16,""1299"":16,""174"":16,""36647"":16,""4766"":16}"
14875,yahoo.com,ttl,2016-11-23T00:19:22.947Z,31,5,1,5,"{""10310"":16,""174"":16,""4766"":16,""1299"":16,""26101"":16}"
14876,yahoo.com,ttl,2016-12-14T00:19:22.947Z,31,5,1,5,"{""10310"":16,""174"":16,""4766"":16,""1299"":16,""26101"":16}"
14877,yahoo.com,ttl,2016-12-21T00:19:22.947Z,31,5,1,5,"{""10310"":16,""1299"":16,""174"":16,""36647"":16,""4766"":16}"
14878,yahoo.com,ttl,2017-01-11T00:19:22.947Z,1,6,2,1,"{""36647"":1}"
14879,yahoo.com,ttl,2017-01-18T00:19:22.947Z,1,6,2,1,"{""36647"":1}"
14880,yahoo.com,ttl,2016-06-11T04:47:53.466Z,63,6,1,6,"{""10310"":32,""35753"":32,""26101"":32,""34426"":32,""51975"":32,""8966"":32}"
14881,yahoo.com,ttl,2016-06-18T04:47:53.466Z,1,7,2,1,"{""26101"":1}"
14882,yahoo.com,ttl,2016-07-02T04:47:53.466Z,63,6,1,6,"{""10310"":32,""35753"":32,""26101"":32,""34426"":32,""51975"":32,""8966"":32}"
14885,seznam.cz,seq,2016-08-16T04:09:47.222Z,1,7,3,1,"{""3356"":1}"
14889,amazon.es,ttl,2016-09-06T02:33:14.214Z,31,5,1,5,"{""54334"":16,""174"":16,""2914"":16,""63008"":16,""16509"":16}"
14890,amazon.es,ttl,2016-10-04T02:33:14.214Z,31,5,1,5,"{""54334"":16,""174"":16,""2914"":16,""63008"":16,""16509"":16}"
14891,amazon.es,ttl,2016-10-18T02:33:14.214Z,31,5,1,5,"{""54334"":16,""174"":16,""2914"":16,""63008"":16,""16509"":16}"
14892,amazon.es,ttl,2016-05-31T02:36:35.318Z,7,3,1,3,"{""8100"":4,""16509"":4,""3257"":4}"
14894,amazon.es,ttl,2016-05-31T02:41:11.754Z,7,3,1,3,"{""174"":4,""2914"":4,""16509"":4}"
14896,amazon.es,ttl,2016-05-24T03:45:32.548Z,15,4,1,4,"{""29889"":8,""174"":8,""2914"":8,""16509"":8}"
14898,amazon.es,ttl,2016-05-31T03:55:53.462Z,1,7,3,1,"{""2914"":1}"
14900,amazon.es,ttl,2016-09-20T03:55:53.462Z,1,6,2,1,"{""2914"":1}"
14904,amazon.es,ttl,2016-05-17T05:19:08.930Z,15,4,1,4,"{""6459"":8,""2914"":8,""16509"":8,""19916"":8}"
14906,amazon.es,ttl,2016-08-09T05:24:33.101Z,7,3,1,3,"{""50300"":4,""16509"":4,""62217"":4}"
14907,amazon.es,ttl,2016-06-14T05:33:34.350Z,31,5,1,5,"{""34989"":16,""50304"":16,""1200"":16,""16509"":16,""49788"":16}"
14908,amazon.es,ttl,2016-07-12T05:33:34.350Z,31,5,1,5,"{""34989"":16,""50304"":16,""1200"":16,""16509"":16,""49788"":16}"
14909,amazon.es,ttl,2016-07-19T05:33:34.350Z,31,5,1,5,"{""34989"":16,""50304"":16,""1200"":16,""16509"":16,""49788"":16}"
14910,amazon.es,ttl,2016-06-21T06:12:06.247Z,15,4,1,4,"{""34702"":8,""2914"":8,""16509"":8,""3327"":8}"
14911,amazon.es,ttl,2016-05-17T07:38:25.172Z,15,4,1,4,"{""174"":8,""2914"":8,""30083"":8,""16509"":8}"
14912,amazon.es,ttl,2016-05-10T08:01:13.414Z,7,3,1,3,"{""63213"":4,""16509"":4,""3257"":4}"
14913,amazon.es,ttl,2016-06-07T08:02:19.722Z,3,6,3,2,"{""2914"":2,""3491"":2}"
14914,amazon.es,ttl,2016-06-21T08:02:19.722Z,3,6,2,2,"{""2914"":2,""3491"":2}"
14921,amazon.es,ttl,2016-09-27T08:02:19.722Z,3,6,3,2,"{""2914"":2,""3491"":2}"
14922,amazon.es,ttl,2016-10-04T08:02:19.722Z,3,6,2,2,"{""4657"":2,""1200"":2}"
14923,amazon.es,ttl,2016-10-11T08:02:19.722Z,3,6,3,2,"{""2914"":2,""3491"":2}"
14924,amazon.es,ttl,2016-10-18T08:02:19.722Z,3,6,3,2,"{""2914"":2,""3491"":2}"
14925,amazon.es,ttl,2016-10-25T08:02:19.722Z,3,6,2,2,"{""2914"":2,""3491"":2}"
14926,amazon.es,ttl,2016-11-08T08:02:19.722Z,1,5,2,1,"{""2914"":1}"
14931,amazon.es,ttl,2017-01-17T08:02:19.722Z,1,4,2,1,"{""3491"":1}"
14933,amazon.es,ttl,2016-06-14T00:10:30.321Z,7,3,1,3,"{""53889"":4,""16509"":4,""3257"":4}"
14936,amazon.es,ttl,2016-08-02T00:10:30.321Z,7,3,1,3,"{""53889"":4,""16509"":4,""3257"":4}"
14937,amazon.es,ttl,2016-08-16T00:10:30.321Z,7,3,1,3,"{""53889"":4,""16509"":4,""3257"":4}"
14938,amazon.es,ttl,2016-08-23T00:10:30.321Z,7,3,1,3,"{""53889"":4,""16509"":4,""3257"":4}"
14940,amazon.es,ttl,2016-06-21T00:47:53.200Z,7,3,2,3,"{""40676"":4,""16509"":4,""3257"":4}"
14941,amazon.es,ttl,2016-06-28T00:47:53.200Z,7,3,2,3,"{""40676"":4,""16509"":4,""3257"":4}"
14943,amazon.es,ttl,2016-07-12T00:47:53.200Z,7,3,1,3,"{""40676"":4,""16509"":4,""3257"":4}"
14944,amazon.es,ttl,2016-07-19T00:47:53.200Z,7,3,2,3,"{""40676"":4,""16509"":4,""3257"":4}"
14945,amazon.es,ttl,2016-08-02T00:47:53.200Z,7,3,1,3,"{""40676"":4,""16509"":4,""3257"":4}"
14947,amazon.es,ttl,2016-06-14T03:10:35.342Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
14952,amazon.es,ttl,2016-07-26T03:10:35.342Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
14953,amazon.es,ttl,2016-08-02T03:10:35.342Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
14954,amazon.es,ttl,2016-09-06T03:10:35.342Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
14955,amazon.es,ttl,2016-09-13T03:10:35.342Z,7,3,1,3,"{""2914"":4,""16509"":4,""20853"":4}"
14956,amazon.es,ttl,2016-06-07T03:41:02.637Z,31,5,1,5,"{""51975"":16,""34426"":16,""35753"":16,""16509"":16,""8966"":16}"
14957,amazon.es,ttl,2016-06-28T03:41:02.637Z,31,5,1,5,"{""51975"":16,""34426"":16,""35753"":16,""16509"":16,""8966"":16}"
14958,amazon.es,ttl,2016-07-19T08:04:20.303Z,7,3,1,3,"{""9009"":4,""1200"":4,""16509"":4}"
14960,amazon.es,ttl,2016-06-28T08:31:48.458Z,7,3,1,3,"{""12989"":4,""1200"":4,""16509"":4}"
14961,amazon.es,ttl,2016-05-31T11:26:39.571Z,7,3,1,3,"{""26277"":4,""16509"":4,""6461"":4}"
14962,amazon.es,ttl,2016-06-07T11:26:39.571Z,7,3,1,3,"{""26277"":4,""16509"":4,""6461"":4}"
14963,amazon.es,ttl,2016-06-14T11:26:39.571Z,7,3,1,3,"{""26277"":4,""16509"":4,""6461"":4}"
14964,amazon.es,ttl,2016-06-21T11:26:39.571Z,7,3,1,3,"{""26277"":4,""16509"":4,""6461"":4}"
14965,amazon.es,ttl,2016-06-28T11:26:39.571Z,7,3,1,3,"{""26277"":4,""16509"":4,""6461"":4}"
14966,amazon.es,ttl,2016-07-13T00:42:37.063Z,15,4,1,4,"{""174"":8,""2914"":8,""35017"":8,""16509"":8}"
14967,amazon.es,ttl,2016-08-10T00:42:37.063Z,15,4,1,4,"{""174"":8,""2914"":8,""35017"":8,""16509"":8}"
14968,amazon.es,ttl,2016-06-01T02:14:06.090Z,31,5,1,5,"{""35320"":16,""48031"":16,""2914"":16,""16509"":16,""15626"":16}"
14969,amazon.es,ttl,2016-06-28T02:02:34.809Z,15,4,1,4,"{""6453"":8,""2914"":8,""55720"":8,""16509"":8}"
14970,amazon.es,ttl,2016-07-05T02:02:34.809Z,15,4,1,4,"{""6453"":8,""2914"":8,""55720"":8,""16509"":8}"
14971,amazon.es,ttl,2016-07-12T02:02:34.809Z,15,4,1,4,"{""6453"":8,""2914"":8,""55720"":8,""16509"":8}"
14973,amazon.es,ttl,2016-06-21T04:34:03.426Z,7,3,1,3,"{""63128"":4,""16509"":4,""3257"":4}"
14974,amazon.es,ttl,2016-06-28T04:34:03.426Z,7,3,1,3,"{""63128"":4,""16509"":4,""3257"":4}"
14975,amazon.es,ttl,2016-08-16T06:44:12.544Z,15,4,1,4,"{""11831"":8,""6391"":8,""16509"":8,""3257"":8}"
14978,yahoo.com,ttl,2016-06-11T10:29:48.162Z,1,5,2,1,"{""36647"":1}"
14979,yahoo.com,ttl,2016-06-18T10:29:48.162Z,1,5,2,1,"{""26101"":1}"
14980,yahoo.com,ttl,2016-06-25T10:29:48.162Z,15,4,1,4,"{""10026"":8,""133752"":8,""36647"":8,""10310"":8}"
14981,yahoo.com,ttl,2016-07-16T10:29:48.162Z,15,4,1,4,"{""10026"":8,""133752"":8,""36646"":8,""10310"":8}"
14983,yahoo.com,ttl,2016-07-29T01:05:20.501Z,31,5,1,5,"{""10310"":16,""201789"":16,""50673"":16,""1200"":16,""26101"":16}"
14984,yahoo.com,ttl,2016-06-10T03:58:38.529Z,1,5,2,1,"{""26101"":1}"
14985,yahoo.com,ttl,2016-07-22T03:58:38.529Z,15,4,1,4,"{""10310"":8,""1299"":8,""36884"":8,""26101"":8}"
14986,yahoo.com,ttl,2016-08-05T03:58:38.529Z,15,4,1,4,"{""10310"":8,""36884"":8,""1299"":8,""36646"":8}"
14987,yahoo.com,ttl,2016-08-12T03:58:38.529Z,15,4,1,4,"{""10310"":8,""1299"":8,""36884"":8,""36647"":8}"
14988,yahoo.com,ttl,2016-06-10T12:04:08.383Z,31,5,1,5,"{""7643"":16,""10310"":16,""1273"":16,""45899"":16,""26101"":16}"
14989,yahoo.com,ttl,2016-07-22T12:04:08.383Z,31,5,1,5,"{""7643"":16,""10310"":16,""36646"":16,""45899"":16,""3491"":16}"
14990,yahoo.com,ttl,2017-01-16T03:29:31.527Z,15,4,1,4,"{""10310"":8,""35699"":8,""59432"":8,""36647"":8}"
14991,yahoo.com,ttl,2017-01-23T03:29:31.527Z,1,6,3,1,"{""36647"":1}"
14992,yahoo.com,ttl,2017-01-30T03:29:31.527Z,1,5,2,1,"{""36647"":1}"
14993,yahoo.com,ttl,2016-06-13T04:34:40.764Z,253,8,2,8,"{""13156"":128,""10310"":128,""5626"":128,""9186"":128,""6453"":127,""3356"":128,""174"":127,""36647"":128}"
14994,yahoo.com,ttl,2016-06-27T04:34:40.764Z,127,7,1,7,"{""13156"":64,""10310"":64,""5626"":64,""9186"":64,""3356"":64,""174"":64,""26101"":64}"
14995,yahoo.com,ttl,2016-07-04T04:34:40.764Z,127,7,1,7,"{""13156"":64,""10310"":64,""5626"":64,""9186"":64,""3356"":64,""174"":64,""26101"":64}"
14996,yahoo.com,ttl,2016-08-08T04:34:40.764Z,127,7,1,7,"{""13156"":64,""10310"":64,""5626"":64,""9186"":64,""1299"":64,""174"":64,""36646"":64}"
14997,yahoo.com,ttl,2016-08-22T04:34:40.764Z,127,7,1,7,"{""13156"":64,""10310"":64,""5626"":64,""9186"":64,""1299"":64,""174"":64,""36646"":64}"
14998,yahoo.com,ttl,2016-09-05T04:34:40.764Z,127,7,1,7,"{""13156"":64,""10310"":64,""5626"":64,""9186"":64,""1299"":64,""174"":64,""36647"":64}"
14999,yahoo.com,ttl,2016-10-03T04:34:40.764Z,127,7,1,7,"{""13156"":64,""10310"":64,""5626"":64,""9186"":64,""1299"":64,""174"":64,""36646"":64}"
15000,yahoo.com,ttl,2016-10-10T04:34:40.764Z,127,7,1,7,"{""13156"":64,""10310"":64,""5626"":64,""9186"":64,""1299"":64,""174"":64,""36646"":64}"
15001,yahoo.com,ttl,2016-10-17T04:34:40.764Z,127,7,1,7,"{""13156"":64,""10310"":64,""5626"":64,""9186"":64,""1299"":64,""174"":64,""36647"":64}"
15002,yahoo.com,ttl,2016-10-24T04:34:40.764Z,127,7,1,7,"{""13156"":64,""10310"":64,""5626"":64,""9186"":64,""1299"":64,""174"":64,""36647"":64}"
15003,yahoo.com,ttl,2016-11-14T04:34:40.764Z,127,7,1,7,"{""13156"":64,""10310"":64,""5626"":64,""9186"":64,""1299"":64,""174"":64,""36646"":64}"
15004,yahoo.com,ttl,2016-11-21T04:34:40.764Z,127,7,1,7,"{""13156"":64,""10310"":64,""5626"":64,""9186"":64,""1299"":64,""174"":64,""26101"":64}"
15005,yahoo.com,ttl,2016-06-23T02:30:47.167Z,1,5,2,1,"{""26101"":1}"
15006,yahoo.com,ttl,2016-07-28T02:30:47.167Z,7,3,1,3,"{""24971"":4,""1299"":4,""36647"":4}"
15007,yahoo.com,ttl,2016-08-11T02:30:47.167Z,15,4,1,4,"{""10310"":8,""24971"":8,""1299"":8,""36646"":8}"
15008,yahoo.com,ttl,2016-09-08T02:30:47.167Z,15,4,1,4,"{""10310"":8,""24971"":8,""9002"":8,""36647"":8}"
15009,yahoo.com,ttl,2016-09-29T02:30:47.167Z,15,4,1,4,"{""10310"":8,""24971"":8,""9002"":8,""36647"":8}"
15010,yahoo.com,ttl,2016-06-19T00:27:59.578Z,15,4,1,4,"{""10310"":8,""6663"":8,""201924"":8,""36647"":8}"
15011,yahoo.com,ttl,2016-06-26T00:27:59.578Z,1,5,2,1,"{""26101"":1}"
15012,yahoo.com,ttl,2016-07-03T00:27:59.578Z,15,4,1,4,"{""10310"":8,""6663"":8,""201924"":8,""36647"":8}"
15013,yahoo.com,ttl,2016-09-06T00:18:50.468Z,15,4,1,4,"{""203629"":8,""2119"":8,""36646"":8,""10310"":8}"
15014,yahoo.com,ttl,2016-08-26T05:01:36.303Z,15,4,1,4,"{""10310"":8,""1299"":8,""30693"":8,""26101"":8}"
15016,yahoo.com,ttl,2016-12-04T22:45:17.928Z,1,4,2,1,"{""36646"":1}"
15017,yahoo.com,ttl,2016-12-18T22:45:17.928Z,1,5,3,1,"{""36646"":1}"
15018,yahoo.com,ttl,2016-09-22T06:14:20.070Z,1,6,2,1,"{""36647"":1}"
15020,yahoo.com,ttl,2016-11-10T06:14:20.070Z,31,5,1,5,"{""39324"":16,""10310"":16,""47605"":16,""26101"":16,""9002"":16}"
15021,yahoo.com,ttl,2016-11-17T06:14:20.070Z,31,5,1,5,"{""39324"":16,""10310"":16,""47605"":16,""36647"":16,""9002"":16}"
15022,yahoo.com,ttl,2016-11-24T06:14:20.070Z,31,5,1,5,"{""39324"":16,""10310"":16,""36646"":16,""9002"":16,""47605"":16}"
15023,yahoo.com,ttl,2016-12-08T06:14:20.070Z,31,5,1,5,"{""39324"":16,""10310"":16,""36646"":16,""9002"":16,""47605"":16}"
15024,yahoo.com,ttl,2016-12-22T06:14:20.070Z,31,5,1,5,"{""39324"":16,""10310"":16,""36646"":16,""9002"":16,""47605"":16}"
15025,yahoo.com,ttl,2017-01-12T06:14:20.070Z,31,5,1,5,"{""39324"":16,""10310"":16,""47605"":16,""36647"":16,""9002"":16}"
15026,yahoo.com,ttl,2016-11-05T12:44:57.050Z,15,4,1,4,"{""10310"":8,""50300"":8,""36646"":8,""62217"":8}"
15027,yahoo.com,ttl,2016-11-19T12:44:57.050Z,15,4,1,4,"{""10310"":8,""50300"":8,""26101"":8,""62217"":8}"
15029,yahoo.com,ttl,2017-01-14T12:44:57.050Z,15,4,1,4,"{""10310"":8,""50300"":8,""36646"":8,""62217"":8}"
15030,yahoo.com,ttl,2017-01-21T12:44:57.050Z,1,6,3,1,"{""26101"":1}"
15031,yahoo.com,ttl,2016-10-14T13:46:22.211Z,1,7,3,1,"{""26101"":1}"
15032,yahoo.com,ttl,2016-12-23T13:46:22.211Z,1,7,3,1,"{""36647"":1}"
15034,yahoo.com,ttl,2017-01-06T13:46:22.211Z,61,6,2,6,"{""30844"":32,""10310"":32,""36997"":32,""29032"":32,""36646"":31,""36647"":31}"
15036,yahoo.com,ttl,2017-02-03T13:46:22.211Z,1,6,2,1,"{""26101"":1}"
15038,yahoo.com,ttl,2017-01-08T09:37:51.000Z,15,4,1,4,"{""10310"":8,""174"":8,""36646"":8,""1299"":8}"
15040,yahoo.com,seq,2016-05-17T06:42:32.400Z,15,4,1,4,"{""10310"":8,""1680"":8,""36646"":8,""6762"":8}"
15045,blogger.com,ttl,2016-06-07T04:29:35.772Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
15046,china.com.cn,ttl,2016-06-28T00:35:28.119Z,1,7,3,1,"{""7473"":1}"
15048,babytree.com,seq,2016-06-28T08:54:17.258Z,63,6,1,6,"{""7473"":32,""4808"":32,""132919"":32,""4837"":32,""703"":32,""37963"":32}"
15049,babytree.com,seq,2016-07-26T02:07:31.322Z,15,4,1,4,"{""38001"":8,""701"":8,""4837"":8,""3491"":8}"
15050,babytree.com,seq,2016-11-23T01:58:59.784Z,1,5,2,1,"{""4837"":1}"
15051,amazon.es,seq,2016-07-01T09:51:27.567Z,3,5,2,2,"{""9299"":2,""1273"":2}"
15067,yahoo.com,seq,2016-09-02T05:01:36.303Z,1,5,2,1,"{""36647"":1}"
15071,yahoo.com,seq,2016-10-14T03:49:57.759Z,1,5,2,1,"{""36646"":1}"
15075,yahoo.com,seq,2017-01-22T09:37:51.000Z,1,6,3,1,"{""26101"":1}"
15076,sahibinden.com,ttl,2016-05-10T04:29:35.772Z,15,4,1,4,"{""9121"":8,""1299"":8,""35432"":8,""197648"":8}"
15077,sahibinden.com,ttl,2016-06-28T04:29:35.772Z,15,4,1,4,"{""8544"":8,""197648"":8,""1299"":8,""9121"":8}"
15078,seznam.cz,rst,2016-08-09T01:42:40.366Z,31,5,1,5,"{""35320"":16,""48031"":16,""29208"":16,""43037"":16,""15626"":16}"
15079,seznam.cz,rst,2016-08-09T04:40:44.259Z,15,4,1,4,"{""200761"":8,""29208"":8,""12874"":8,""43037"":8}"
15080,seznam.cz,rst,2016-08-23T10:08:02.797Z,31,5,1,5,"{""41828"":16,""57127"":16,""12644"":16,""43037"":16,""16016"":16}"
15081,seznam.cz,rst,2016-09-13T10:38:10.165Z,7,3,1,3,"{""29208"":4,""35432"":4,""43037"":4}"
15082,seznam.cz,rst,2016-11-19T05:23:11.730Z,15,4,1,4,"{""7552"":8,""29208"":8,""2914"":8,""43037"":8}"
15083,seznam.cz,rst,2016-11-22T05:50:47.767Z,7,3,1,3,"{""29208"":4,""24940"":4,""43037"":4}"
15089,yahoo.com,rst,2016-06-28T04:22:36.104Z,1,6,3,1,"{""36647"":1}"
15090,yahoo.com,rst,2016-07-19T10:38:10.165Z,1,5,3,2,"{""36646"":1,""26101"":1}"
15091,yahoo.com,rst,2016-08-09T03:16:49.522Z,57,6,3,6,"{""10310"":32,""26101"":29,""46816"":32,""6939"":32,""36646"":29,""36647"":29}"
15092,yahoo.com,rst,2016-08-16T03:16:49.522Z,15,4,1,4,"{""10310"":8,""46816"":8,""6939"":8,""36646"":8}"
15094,yahoo.com,rst,2016-08-23T03:18:37.599Z,2,8,5,2,"{""3356"":1,""36647"":2}"
15095,yahoo.com,rst,2016-08-30T03:59:10.241Z,1,6,3,2,"{""36646"":1,""36647"":1}"
15096,yahoo.com,rst,2016-09-06T03:59:10.241Z,15,4,1,4,"{""10310"":8,""3238"":8,""36646"":8,""3549"":8}"
15097,yahoo.com,rst,2016-08-30T04:40:44.259Z,1,6,3,1,"{""36646"":1}"
15099,yahoo.com,rst,2016-09-13T08:24:08.046Z,1,5,3,2,"{""36646"":1,""36647"":1}"
15101,yahoo.com,rst,2016-11-15T02:41:41.940Z,1,6,3,1,"{""26101"":1}"
15102,yahoo.com,rst,2016-12-06T00:18:50.468Z,1,6,3,1,"{""36646"":1}"
15103,yahoo.com,rst,2016-12-20T03:17:54.169Z,1,7,3,1,"{""36647"":1}"
15104,yahoo.com,rst,2016-12-27T03:17:54.169Z,31,5,1,5,"{""16125"":16,""10310"":16,""3356"":16,""36647"":16,""13194"":16}"
15107,yahoo.com,rst,2017-01-10T05:50:47.767Z,1,5,3,1,"{""36647"":1}"
15110,yahoo.com,rst,2017-01-31T04:41:38.577Z,1,6,5,1,"{""26101"":1}"
15111,yahoo.com,rst,2017-02-21T03:55:53.462Z,25,5,3,5,"{""10310"":16,""36351"":16,""36646"":13,""36647"":13,""26101"":13}"
15112,yahoo.com,status,2017-02-21T03:55:53.462Z,25,5,3,5,"{""10310"":16,""36351"":16,""36646"":13,""36647"":13,""26101"":13}"
15113,tube8.com,ttl,2016-08-12T22:58:31.793Z,126,7,2,7,"{""11019"":64,""51026"":64,""6762"":64,""12880"":64,""6453"":63,""1299"":64,""30361"":64}"
15114,txxx.com,ttl,2016-08-10T20:37:09.517Z,29,5,2,5,"{""12880"":16,""6453"":15,""6762"":15,""13335"":16,""51026"":16}"
15115,txxx.com,ttl,2016-08-17T20:37:09.517Z,29,5,2,5,"{""12880"":16,""6453"":15,""6762"":15,""13335"":16,""51026"":16}"
15116,lifehacker.com,seq,2016-07-19T03:55:53.462Z,1,5,3,1,"{""13591"":1}"
15118,txxx.com,seq,2016-07-12T02:42:41.638Z,7,3,1,3,"{""6939"":4,""54455"":4,""13335"":4}"
15119,txxx.com,seq,2016-07-12T07:38:25.172Z,7,3,1,3,"{""1299"":4,""30083"":4,""13335"":4}"
15120,txxx.com,seq,2016-09-20T04:36:35.964Z,1,5,2,1,"{""6461"":1}"
15121,txxx.com,seq,2016-09-27T03:08:24.678Z,1,6,4,1,"{""3257"":1}"
15122,txxx.com,seq,2016-10-04T04:47:12.648Z,15,4,1,4,"{""19844"":8,""19531"":8,""25780"":8,""13335"":8}"
15123,txxx.com,seq,2016-10-11T03:55:46.318Z,1,6,4,1,"{""1299"":1}"
15124,txxx.com,seq,2016-11-01T04:54:48.978Z,7,3,1,3,"{""1200"":4,""13335"":4,""29073"":4}"
15125,txxx.com,seq,2016-11-01T07:31:13.682Z,3,6,3,3,"{""174"":3,""1299"":2,""2914"":2}"
15126,txxx.com,seq,2017-01-24T02:33:14.214Z,1,7,5,1,"{""6939"":1}"
15128,txxx.com,block,2016-06-28T06:19:14.327Z,7,3,1,3,"{""6939"":4,""32097"":4,""13335"":4}"
15129,blogger.com,dns,2016-05-26T22:03:19.913Z,15,4,1,4,"{""15169"":8,""6453"":8,""16322"":8,""12880"":8}"
15130,blogger.com,dns,2016-06-02T22:03:19.913Z,15,4,1,4,"{""15169"":8,""16322"":8,""12880"":8,""6762"":8}"
15131,blogger.com,dns,2016-06-09T22:03:19.913Z,15,4,1,4,"{""15169"":8,""16322"":8,""12880"":8,""6762"":8}"
15132,blogger.com,dns,2016-06-16T22:03:19.913Z,15,4,1,4,"{""15169"":8,""16322"":8,""12880"":8,""6762"":8}"
15133,blogger.com,dns,2016-06-23T22:03:19.913Z,15,4,1,4,"{""15169"":8,""16322"":8,""12880"":8,""6762"":8}"
15134,blogger.com,dns,2016-06-30T22:03:19.913Z,15,4,1,4,"{""15169"":8,""6453"":8,""16322"":8,""12880"":8}"
15135,blogger.com,dns,2016-07-07T22:03:19.913Z,15,4,1,4,"{""15169"":8,""6453"":8,""16322"":8,""12880"":8}"
15136,blogger.com,dns,2016-07-14T22:03:19.913Z,15,4,1,4,"{""15169"":8,""16322"":8,""12880"":8,""6762"":8}"
15137,blogger.com,dns,2016-07-21T22:03:19.913Z,15,4,1,4,"{""15169"":8,""6453"":8,""16322"":8,""12880"":8}"
15138,blogger.com,dns,2016-07-28T22:03:19.913Z,15,4,1,4,"{""15169"":8,""16322"":8,""12880"":8,""6762"":8}"
15139,blogger.com,dns,2016-08-04T22:03:19.913Z,15,4,1,4,"{""15169"":8,""16322"":8,""12880"":8,""6762"":8}"
15140,blogger.com,dns,2016-08-11T22:03:19.913Z,29,5,2,5,"{""15169"":16,""6453"":15,""16322"":16,""12880"":16,""6762"":15}"
15141,blogger.com,dns,2016-08-18T22:03:19.913Z,29,5,2,5,"{""15169"":16,""6453"":15,""16322"":16,""12880"":16,""6762"":15}"
15142,blogger.com,dns,2016-08-25T22:03:19.913Z,29,5,2,5,"{""15169"":16,""6453"":15,""16322"":16,""12880"":16,""6762"":15}"
15143,blogger.com,dns,2016-09-01T22:03:19.913Z,15,4,1,4,"{""15169"":8,""16322"":8,""12880"":8,""6762"":8}"
15144,blogger.com,dns,2016-09-08T22:03:19.913Z,15,4,1,4,"{""15169"":8,""16322"":8,""12880"":8,""6762"":8}"
15145,blogger.com,dns,2016-09-15T22:03:19.913Z,29,5,2,5,"{""15169"":16,""6453"":15,""16322"":16,""12880"":16,""6762"":15}"
15146,blogger.com,dns,2016-09-22T22:03:19.913Z,29,5,2,5,"{""15169"":16,""6453"":15,""16322"":16,""12880"":16,""6762"":15}"
15147,blogger.com,rst,2016-08-02T04:29:35.772Z,1,4,2,1,"{""35432"":1}"
15148,ebay-kleinanzeigen.de,ttl,2016-05-10T02:37:56.319Z,15,4,3,4,"{""54334"":8,""6939"":8,""63008"":8,""41552"":8}"
15150,ebay-kleinanzeigen.de,ttl,2016-05-31T02:37:56.319Z,15,4,18,4,"{""54334"":8,""6939"":8,""63008"":8,""41552"":8}"
15152,ebay-kleinanzeigen.de,ttl,2016-06-14T02:37:56.319Z,15,4,14,4,"{""54334"":8,""6939"":8,""63008"":8,""41552"":8}"
15153,ebay-kleinanzeigen.de,ttl,2016-06-21T02:37:56.319Z,15,4,14,4,"{""54334"":8,""6939"":8,""63008"":8,""41552"":8}"
15156,ebay-kleinanzeigen.de,ttl,2016-08-30T02:37:56.319Z,63,6,1,6,"{""262914"":32,""3356"":32,""41552"":32,""63008"":32,""174"":32,""54334"":32}"
15157,ebay-kleinanzeigen.de,ttl,2016-09-20T02:37:56.319Z,63,6,1,6,"{""262914"":32,""3356"":32,""41552"":32,""63008"":32,""174"":32,""54334"":32}"
15158,ebay-kleinanzeigen.de,ttl,2016-10-11T02:37:56.319Z,63,6,1,6,"{""262914"":32,""3356"":32,""41552"":32,""63008"":32,""174"":32,""54334"":32}"
15159,ebay-kleinanzeigen.de,ttl,2016-10-18T02:37:56.319Z,63,6,2,6,"{""262914"":32,""3356"":32,""41552"":32,""63008"":32,""174"":32,""54334"":32}"
15160,ebay-kleinanzeigen.de,ttl,2016-10-25T02:37:56.319Z,63,6,1,6,"{""262914"":32,""3356"":32,""41552"":32,""63008"":32,""174"":32,""54334"":32}"
15161,ebay-kleinanzeigen.de,ttl,2016-11-22T02:37:56.319Z,63,6,1,6,"{""262914"":32,""3356"":32,""41552"":32,""63008"":32,""174"":32,""54334"":32}"
15169,ebay-kleinanzeigen.de,ttl,2016-08-02T02:48:35.961Z,7,3,1,3,"{""50673"":4,""51430"":4,""41552"":4}"
15170,ebay-kleinanzeigen.de,ttl,2016-10-04T02:48:35.961Z,15,4,1,4,"{""50673"":8,""1200"":8,""51430"":8,""41552"":8}"
15171,ebay-kleinanzeigen.de,ttl,2016-11-29T02:48:35.961Z,15,4,1,4,"{""50673"":8,""1200"":8,""51430"":8,""41552"":8}"
15172,ebay-kleinanzeigen.de,ttl,2017-01-24T02:48:35.961Z,15,4,1,4,"{""50673"":8,""1200"":8,""51430"":8,""41552"":8}"
15173,ebay-kleinanzeigen.de,ttl,2017-01-31T02:48:35.961Z,1,5,2,1,"{""46786"":1}"
15174,ebay-kleinanzeigen.de,ttl,2017-01-17T02:50:18.236Z,7,3,1,3,"{""47447"":4,""1200"":4,""41552"":4}"
15175,ebay-kleinanzeigen.de,ttl,2016-06-07T02:53:00.068Z,7,3,1,3,"{""5580"":4,""41552"":4,""15694"":4}"
15176,ebay-kleinanzeigen.de,ttl,2016-06-14T02:53:00.068Z,7,3,1,3,"{""5580"":4,""41552"":4,""15694"":4}"
15178,ebay-kleinanzeigen.de,ttl,2016-07-05T02:53:00.068Z,7,3,1,3,"{""5580"":4,""41552"":4,""15694"":4}"
15179,ebay-kleinanzeigen.de,ttl,2016-05-10T03:06:04.263Z,7,3,1,3,"{""40676"":4,""6939"":4,""41552"":4}"
15180,ebay-kleinanzeigen.de,ttl,2016-05-24T03:06:04.263Z,1,5,2,1,"{""6939"":1}"
15181,ebay-kleinanzeigen.de,ttl,2016-05-24T03:16:49.522Z,7,3,1,3,"{""46816"":4,""6939"":4,""41552"":4}"
15183,ebay-kleinanzeigen.de,ttl,2016-07-05T03:45:32.548Z,31,5,1,5,"{""29889"":16,""33695"":16,""262914"":16,""41552"":16,""3356"":16}"
15184,ebay-kleinanzeigen.de,ttl,2016-07-12T03:55:46.318Z,31,5,1,5,"{""3223"":16,""1299"":16,""262914"":16,""41552"":16,""3356"":16}"
15185,ebay-kleinanzeigen.de,ttl,2016-05-17T03:55:53.462Z,31,5,1,5,"{""36351"":16,""20562"":16,""1200"":16,""41552"":16,""24785"":16}"
15187,ebay-kleinanzeigen.de,ttl,2016-06-07T03:55:53.462Z,2,9,4,2,"{""10026"":1,""1200"":2}"
15190,ebay-kleinanzeigen.de,ttl,2016-06-28T03:55:53.462Z,2,6,4,2,"{""10026"":1,""1200"":2}"
15191,ebay-kleinanzeigen.de,ttl,2016-07-05T03:55:53.462Z,3,6,2,2,"{""10026"":2,""1200"":2}"
15192,ebay-kleinanzeigen.de,ttl,2016-07-12T03:55:53.462Z,3,6,2,2,"{""10026"":2,""1200"":2}"
15193,ebay-kleinanzeigen.de,ttl,2016-08-16T03:55:53.462Z,15,4,1,4,"{""36351"":8,""20562"":8,""41552"":8,""24785"":8}"
15194,ebay-kleinanzeigen.de,ttl,2016-08-23T03:55:53.462Z,3,6,2,2,"{""10026"":2,""1200"":2}"
15196,ebay-kleinanzeigen.de,ttl,2016-09-06T03:55:53.462Z,3,6,2,2,"{""10026"":2,""1200"":2}"
15200,ebay-kleinanzeigen.de,ttl,2016-11-15T03:55:53.462Z,3,6,2,2,"{""2828"":2,""3491"":2}"
15201,ebay-kleinanzeigen.de,ttl,2016-11-22T03:55:53.462Z,3,8,2,2,"{""10026"":2,""1200"":2}"
15203,ebay-kleinanzeigen.de,ttl,2016-12-27T03:55:53.462Z,3,8,2,2,"{""10026"":2,""1200"":2}"
15205,ebay-kleinanzeigen.de,ttl,2017-01-17T03:55:53.462Z,15,4,1,4,"{""10026"":8,""36351"":8,""1200"":8,""41552"":8}"
15209,ebay-kleinanzeigen.de,ttl,2016-05-10T04:15:14.210Z,15,4,1,4,"{""199558"":8,""6939"":8,""41552"":8,""2588"":8}"
15210,ebay-kleinanzeigen.de,ttl,2016-06-21T04:15:14.210Z,15,4,1,4,"{""199558"":8,""6939"":8,""41552"":8,""2588"":8}"
15211,ebay-kleinanzeigen.de,ttl,2016-06-14T04:16:02.756Z,1,5,2,1,"{""174"":1}"
15214,ebay-kleinanzeigen.de,ttl,2016-08-09T04:16:02.756Z,31,5,1,5,"{""174"":16,""3356"":16,""262914"":16,""41552"":16,""8999"":16}"
15215,ebay-kleinanzeigen.de,ttl,2016-08-16T04:16:02.756Z,31,5,1,5,"{""1299"":16,""8999"":16,""41552"":16,""262914"":16,""3356"":16}"
15216,txxx.com,block,2016-11-01T04:01:14.341Z,61,6,2,6,"{""51975"":32,""35753"":32,""13335"":32,""34426"":32,""8781"":31,""8966"":31}"
15217,txxx.com,block,2016-11-08T04:01:14.341Z,31,5,1,5,"{""51975"":16,""34426"":16,""35753"":16,""13335"":16,""8966"":16}"
15218,txxx.com,block,2016-11-15T04:01:14.341Z,31,5,1,5,"{""51975"":16,""34426"":16,""35753"":16,""13335"":16,""8966"":16}"
15221,facebook.com,ttl,2016-06-07T04:29:35.772Z,7,3,1,3,"{""32934"":4,""8544"":4,""197648"":4}"
15222,ebay-kleinanzeigen.de,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""35432"":4,""41552"":4,""197648"":4}"
15223,ebay-kleinanzeigen.de,ttl,2016-06-14T04:36:32.199Z,15,4,1,4,"{""20473"":8,""2914"":8,""5580"":8,""41552"":8}"
15224,ebay-kleinanzeigen.de,ttl,2016-06-21T04:36:32.199Z,15,4,1,4,"{""20473"":8,""1299"":8,""5580"":8,""41552"":8}"
15225,ebay-kleinanzeigen.de,ttl,2016-07-05T04:36:32.199Z,15,4,1,4,"{""20473"":8,""2828"":8,""41552"":8,""3257"":8}"
15229,ebay-kleinanzeigen.de,ttl,2016-06-28T04:47:12.648Z,127,7,1,7,"{""19531"":64,""19844"":64,""262914"":64,""3356"":64,""6453"":64,""25780"":64,""41552"":64}"
15232,ebay-kleinanzeigen.de,ttl,2016-07-05T04:53:53.481Z,15,4,1,4,"{""5577"":8,""46786"":8,""1200"":8,""41552"":8}"
15233,ebay-kleinanzeigen.de,ttl,2016-05-10T04:56:05.648Z,7,3,1,3,"{""43082"":4,""20860"":4,""41552"":4}"
15236,ebay-kleinanzeigen.de,ttl,2016-08-16T05:14:44.659Z,7,3,2,3,"{""59564"":4,""9002"":4,""41552"":4}"
15238,ebay-kleinanzeigen.de,ttl,2016-08-30T05:14:44.659Z,7,3,1,3,"{""59564"":4,""9002"":4,""41552"":4}"
15239,ebay-kleinanzeigen.de,ttl,2016-09-06T05:14:44.659Z,7,3,1,3,"{""59564"":4,""9002"":4,""41552"":4}"
15241,ebay-kleinanzeigen.de,ttl,2016-09-27T05:14:44.659Z,7,3,1,3,"{""59564"":4,""9002"":4,""41552"":4}"
15242,ebay-kleinanzeigen.de,ttl,2016-06-28T05:33:34.350Z,15,4,1,4,"{""34989"":8,""49788"":8,""41552"":8,""50304"":8}"
15243,ebay-kleinanzeigen.de,ttl,2016-08-30T05:33:34.350Z,15,4,1,4,"{""34989"":8,""49788"":8,""41552"":8,""50304"":8}"
15244,ebay-kleinanzeigen.de,ttl,2016-10-18T05:33:34.350Z,15,4,1,4,"{""34989"":8,""49788"":8,""41552"":8,""50304"":8}"
15245,ebay-kleinanzeigen.de,ttl,2016-09-06T06:03:09.869Z,7,3,1,3,"{""20860"":4,""41552"":4,""35662"":4}"
15246,ebay-kleinanzeigen.de,ttl,2016-05-31T06:04:25.422Z,55,6,2,6,"{""262914"":28,""1200"":31,""3257"":28,""3356"":28,""53264"":32,""41552"":32}"
15247,ebay-kleinanzeigen.de,ttl,2016-06-28T06:04:25.422Z,15,4,1,4,"{""3356"":8,""53264"":8,""41552"":8,""3257"":8}"
15248,ebay-kleinanzeigen.de,ttl,2016-06-07T06:12:06.247Z,1,4,2,1,"{""1200"":1}"
15251,ebay-kleinanzeigen.de,ttl,2016-06-28T06:12:06.247Z,7,3,1,3,"{""34702"":4,""41552"":4,""3327"":4}"
15252,ebay-kleinanzeigen.de,ttl,2016-07-12T06:12:06.247Z,7,3,1,3,"{""34702"":4,""41552"":4,""3327"":4}"
15253,ebay-kleinanzeigen.de,ttl,2016-11-01T06:12:06.247Z,7,3,1,3,"{""34702"":4,""41552"":4,""3327"":4}"
15254,ebay-kleinanzeigen.de,ttl,2016-05-24T06:18:22.657Z,7,3,1,3,"{""6939"":4,""63008"":4,""41552"":4}"
15255,ebay-kleinanzeigen.de,ttl,2016-06-14T06:19:14.327Z,7,3,1,3,"{""6939"":4,""32097"":4,""41552"":4}"
15256,ebay-kleinanzeigen.de,ttl,2016-06-21T06:19:14.327Z,7,3,1,3,"{""6939"":4,""32097"":4,""41552"":4}"
15259,ebay-kleinanzeigen.de,ttl,2016-06-14T06:41:06.383Z,1,6,2,1,"{""2828"":1}"
15261,ebay-kleinanzeigen.de,ttl,2016-06-28T06:41:06.383Z,7,6,2,3,"{""3356"":4,""262914"":4,""3257"":4}"
15262,ebay-kleinanzeigen.de,ttl,2016-07-12T06:41:06.383Z,1,6,2,1,"{""2828"":1}"
15263,ebay-kleinanzeigen.de,ttl,2016-07-26T06:41:06.383Z,7,3,1,3,"{""36352"":4,""2828"":4,""41552"":4}"
15264,ebay-kleinanzeigen.de,ttl,2016-08-16T06:41:06.383Z,31,5,1,5,"{""36352"":16,""1299"":16,""262914"":16,""41552"":16,""3356"":16}"
15266,ebay-kleinanzeigen.de,ttl,2016-08-30T06:41:06.383Z,1,6,2,1,"{""2828"":1}"
15267,ebay-kleinanzeigen.de,ttl,2016-09-13T06:41:06.383Z,1,6,2,1,"{""2828"":1}"
15268,ebay-kleinanzeigen.de,ttl,2016-05-24T06:54:30.887Z,7,3,1,3,"{""31122"":4,""5580"":4,""41552"":4}"
15269,ebay-kleinanzeigen.de,ttl,2016-06-28T06:54:30.887Z,7,3,1,3,"{""31122"":4,""5580"":4,""41552"":4}"
15270,ebay-kleinanzeigen.de,ttl,2016-06-14T07:00:43.787Z,15,4,1,4,"{""3320"":8,""24768"":8,""6453"":8,""41552"":8}"
15271,ebay-kleinanzeigen.de,ttl,2016-06-21T07:00:43.787Z,15,4,1,4,"{""3320"":8,""24768"":8,""6453"":8,""41552"":8}"
15272,ebay-kleinanzeigen.de,ttl,2016-07-19T07:00:43.787Z,31,5,1,5,"{""262914"":16,""24768"":16,""3356"":16,""6453"":16,""41552"":16}"
15273,ebay-kleinanzeigen.de,ttl,2016-05-31T07:02:28.447Z,7,3,1,3,"{""43289"":4,""41552"":4,""8928"":4}"
15274,ebay-kleinanzeigen.de,ttl,2016-06-07T07:02:28.447Z,15,4,1,4,"{""43289"":8,""262914"":8,""41552"":8,""3356"":8}"
15276,ebay-kleinanzeigen.de,ttl,2016-07-12T07:02:28.447Z,15,4,1,4,"{""43289"":8,""262914"":8,""41552"":8,""3356"":8}"
15277,ebay-kleinanzeigen.de,ttl,2016-07-19T07:02:28.447Z,15,4,1,4,"{""43289"":8,""262914"":8,""41552"":8,""3356"":8}"
15278,ebay-kleinanzeigen.de,ttl,2016-10-11T07:02:28.447Z,7,3,1,3,"{""43289"":4,""41552"":4,""8928"":4}"
15279,ebay-kleinanzeigen.de,ttl,2016-09-20T07:26:31.798Z,15,4,1,4,"{""6830"":8,""262914"":8,""41552"":8,""3356"":8}"
15280,ebay-kleinanzeigen.de,ttl,2016-05-10T07:26:38.011Z,15,4,1,4,"{""22676"":8,""6939"":8,""63008"":8,""41552"":8}"
15281,ebay-kleinanzeigen.de,ttl,2016-07-26T07:31:13.682Z,31,5,1,5,"{""174"":16,""3356"":16,""41552"":16,""262914"":16,""35017"":16}"
15282,ebay-kleinanzeigen.de,ttl,2016-08-09T07:31:13.682Z,31,5,1,5,"{""174"":16,""3356"":16,""41552"":16,""262914"":16,""35017"":16}"
15284,ebay-kleinanzeigen.de,ttl,2016-06-14T07:38:25.172Z,15,4,1,4,"{""1299"":8,""5580"":8,""30083"":8,""41552"":8}"
15287,ebay-kleinanzeigen.de,ttl,2016-05-17T07:41:48.000Z,7,3,1,3,"{""31034"":4,""1267"":4,""41552"":4}"
15288,ebay-kleinanzeigen.de,ttl,2016-06-14T07:41:48.000Z,7,3,1,3,"{""31034"":4,""1267"":4,""41552"":4}"
15289,ebay-kleinanzeigen.de,ttl,2016-06-21T07:41:48.000Z,7,3,1,3,"{""31034"":4,""1267"":4,""41552"":4}"
15290,ebay-kleinanzeigen.de,ttl,2016-05-31T08:02:19.722Z,9,9,3,4,"{""3320"":6,""7473"":6,""2828"":6,""3491"":6}"
15291,ebay-kleinanzeigen.de,ttl,2016-06-07T08:02:19.722Z,3,8,3,2,"{""2828"":2,""3491"":2}"
15293,ebay-kleinanzeigen.de,ttl,2016-06-21T08:02:19.722Z,3,8,4,2,"{""2828"":2,""3491"":2}"
15295,ebay-kleinanzeigen.de,ttl,2016-08-16T08:02:19.722Z,15,4,1,4,"{""38001"":8,""2828"":8,""41552"":8,""3491"":8}"
15297,ebay-kleinanzeigen.de,ttl,2016-09-06T08:02:19.722Z,15,4,1,4,"{""38001"":8,""2828"":8,""41552"":8,""3491"":8}"
15303,ebay-kleinanzeigen.de,ttl,2016-12-06T08:02:19.722Z,3,6,2,2,"{""3356"":2,""2914"":2}"
15304,ebay-kleinanzeigen.de,ttl,2016-12-20T08:02:19.722Z,3,6,2,2,"{""3356"":2,""2914"":2}"
15306,ebay-kleinanzeigen.de,ttl,2016-05-10T09:10:55.542Z,15,4,1,4,"{""174"":8,""49349"":8,""5580"":8,""41552"":8}"
15307,ebay-kleinanzeigen.de,ttl,2016-05-10T10:01:26.641Z,7,3,1,3,"{""198310"":4,""12695"":4,""41552"":4}"
15308,ebay-kleinanzeigen.de,ttl,2016-05-10T10:08:02.797Z,31,5,1,5,"{""41828"":16,""57127"":16,""12644"":16,""41552"":16,""16016"":16}"
15309,ebay-kleinanzeigen.de,ttl,2016-06-07T10:08:02.797Z,31,5,1,5,"{""41828"":16,""57127"":16,""12644"":16,""41552"":16,""16016"":16}"
15311,ebay-kleinanzeigen.de,ttl,2016-07-19T10:08:02.797Z,31,5,1,5,"{""41828"":16,""57127"":16,""12644"":16,""41552"":16,""16016"":16}"
15312,ebay-kleinanzeigen.de,ttl,2016-06-21T00:00:25.097Z,15,4,1,4,"{""36352"":8,""2828"":8,""41552"":8,""55286"":8}"
15313,ebay-kleinanzeigen.de,ttl,2016-06-28T00:00:25.097Z,15,4,1,4,"{""36352"":8,""2828"":8,""41552"":8,""55286"":8}"
15315,ebay-kleinanzeigen.de,ttl,2016-07-26T00:00:25.097Z,15,4,1,4,"{""36352"":8,""2828"":8,""41552"":8,""55286"":8}"
15316,ebay-kleinanzeigen.de,ttl,2016-08-02T00:00:25.097Z,15,4,1,4,"{""36352"":8,""2828"":8,""41552"":8,""55286"":8}"
15319,ebay-kleinanzeigen.de,ttl,2016-09-13T00:00:25.097Z,15,4,1,4,"{""36352"":8,""2828"":8,""41552"":8,""55286"":8}"
15320,ebay-kleinanzeigen.de,ttl,2016-05-31T00:10:30.321Z,31,5,2,5,"{""53889"":16,""3356"":16,""262914"":16,""41552"":16,""3257"":16}"
15321,ebay-kleinanzeigen.de,ttl,2016-06-07T00:10:30.321Z,1,5,5,1,"{""262914"":1}"
15322,ebay-kleinanzeigen.de,ttl,2016-06-14T00:10:30.321Z,31,5,4,5,"{""53889"":16,""3356"":16,""262914"":16,""41552"":16,""3257"":16}"
15324,ebay-kleinanzeigen.de,ttl,2016-06-28T00:10:30.321Z,31,5,2,5,"{""53889"":16,""3356"":16,""262914"":16,""41552"":16,""3257"":16}"
15326,ebay-kleinanzeigen.de,ttl,2016-07-19T00:10:30.321Z,31,5,2,5,"{""53889"":16,""3356"":16,""262914"":16,""41552"":16,""3257"":16}"
15329,ebay-kleinanzeigen.de,ttl,2016-09-13T00:10:30.321Z,31,5,1,5,"{""53889"":16,""3356"":16,""262914"":16,""41552"":16,""3257"":16}"
15330,ebay-kleinanzeigen.de,ttl,2016-10-04T00:10:30.321Z,31,5,1,5,"{""53889"":16,""3356"":16,""262914"":16,""41552"":16,""3257"":16}"
15331,ebay-kleinanzeigen.de,ttl,2016-05-31T00:24:10.294Z,31,5,1,5,"{""197706"":16,""21183"":16,""8585"":16,""5391"":16,""41552"":16}"
15333,ebay-kleinanzeigen.de,ttl,2016-06-21T00:24:10.294Z,31,5,1,5,"{""197706"":16,""21183"":16,""8585"":16,""5391"":16,""41552"":16}"
15334,ebay-kleinanzeigen.de,ttl,2016-07-05T00:24:10.294Z,31,5,1,5,"{""197706"":16,""21183"":16,""8585"":16,""5391"":16,""41552"":16}"
15335,ebay-kleinanzeigen.de,ttl,2016-07-19T00:24:10.294Z,31,5,1,5,"{""197706"":16,""21183"":16,""8585"":16,""5391"":16,""41552"":16}"
15336,ebay-kleinanzeigen.de,ttl,2016-08-02T00:24:10.294Z,31,5,1,5,"{""197706"":16,""21183"":16,""8585"":16,""5391"":16,""41552"":16}"
15337,ebay-kleinanzeigen.de,ttl,2016-08-30T00:24:10.294Z,31,5,1,5,"{""197706"":16,""21183"":16,""8585"":16,""5391"":16,""41552"":16}"
15338,ebay-kleinanzeigen.de,ttl,2016-09-20T00:24:10.294Z,31,5,1,5,"{""197706"":16,""21183"":16,""8585"":16,""5391"":16,""41552"":16}"
15339,ebay-kleinanzeigen.de,ttl,2016-09-27T00:24:10.294Z,31,5,1,5,"{""197706"":16,""21183"":16,""8585"":16,""5391"":16,""41552"":16}"
15340,ebay-kleinanzeigen.de,ttl,2016-05-31T00:29:12.546Z,31,5,1,5,"{""41079"":16,""3356"":16,""262914"":16,""41552"":16,""3257"":16}"
15344,ebay-kleinanzeigen.de,ttl,2016-07-05T01:00:01.723Z,7,3,1,3,"{""201011"":4,""33891"":4,""41552"":4}"
15347,ebay-kleinanzeigen.de,ttl,2016-08-23T01:00:01.723Z,7,3,1,3,"{""201011"":4,""33891"":4,""41552"":4}"
15348,ebay-kleinanzeigen.de,ttl,2016-09-06T01:00:01.723Z,7,3,1,3,"{""201011"":4,""33891"":4,""41552"":4}"
15351,ebay-kleinanzeigen.de,ttl,2016-06-14T02:31:45.203Z,15,4,1,4,"{""6939"":8,""32097"":8,""41552"":8,""33387"":8}"
15353,ebay-kleinanzeigen.de,ttl,2016-07-05T02:31:45.203Z,15,4,1,4,"{""6939"":8,""32097"":8,""41552"":8,""33387"":8}"
15356,ebay-kleinanzeigen.de,ttl,2016-08-16T02:47:12.355Z,63,6,1,6,"{""262914"":32,""56934"":32,""3356"":32,""63008"":32,""174"":32,""41552"":32}"
15357,ebay-kleinanzeigen.de,ttl,2016-06-07T02:57:05.904Z,7,3,1,3,"{""8767"":4,""41552"":4,""51167"":4}"
15358,ebay-kleinanzeigen.de,ttl,2016-07-12T02:57:05.904Z,7,3,1,3,"{""8767"":4,""41552"":4,""51167"":4}"
15359,ebay-kleinanzeigen.de,ttl,2016-06-07T03:08:24.678Z,15,4,1,4,"{""1421"":8,""2828"":8,""41552"":8,""3257"":8}"
15361,xuite.net,ttl,2016-05-24T08:01:13.414Z,31,5,1,5,"{""63213"":16,""9680"":16,""174"":16,""1299"":16,""3462"":16}"
15368,ebay-kleinanzeigen.de,ttl,2016-07-19T03:08:24.678Z,15,4,1,4,"{""1421"":8,""6939"":8,""2914"":8,""41552"":8}"
15369,ebay-kleinanzeigen.de,ttl,2016-08-02T03:08:24.678Z,15,4,1,4,"{""1421"":8,""6939"":8,""2914"":8,""41552"":8}"
15375,ebay-kleinanzeigen.de,ttl,2016-10-18T03:15:54.157Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""41552"":8}"
15376,ebay-kleinanzeigen.de,ttl,2016-10-25T03:15:54.157Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""41552"":8}"
15377,ebay-kleinanzeigen.de,ttl,2016-11-01T03:15:54.157Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""41552"":8}"
15378,ebay-kleinanzeigen.de,ttl,2016-11-08T03:15:54.157Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""41552"":8}"
15379,ebay-kleinanzeigen.de,ttl,2016-11-15T03:15:54.157Z,31,5,1,5,"{""50613"":16,""174"":16,""30818"":16,""41552"":16,""3356"":16}"
15380,ebay-kleinanzeigen.de,ttl,2016-12-06T03:15:54.157Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""41552"":8}"
15381,ebay-kleinanzeigen.de,ttl,2016-05-31T03:45:31.826Z,7,3,1,3,"{""174"":4,""5580"":4,""41552"":4}"
15382,ebay-kleinanzeigen.de,ttl,2016-06-14T03:45:31.826Z,7,3,1,3,"{""174"":4,""5580"":4,""41552"":4}"
15383,ebay-kleinanzeigen.de,ttl,2016-06-28T03:59:10.241Z,30,5,2,5,"{""3238"":16,""3356"":16,""41552"":16,""3549"":16,""262914"":15}"
15384,ebay-kleinanzeigen.de,ttl,2016-05-31T04:11:46.454Z,31,5,1,5,"{""6461"":16,""36114"":16,""53340"":16,""41552"":16,""5580"":16}"
15385,ebay-kleinanzeigen.de,ttl,2016-06-07T04:11:46.454Z,31,5,1,5,"{""6461"":16,""36114"":16,""53340"":16,""41552"":16,""5580"":16}"
15386,ebay-kleinanzeigen.de,ttl,2016-06-21T04:11:46.454Z,31,5,1,5,"{""6461"":16,""36114"":16,""53340"":16,""41552"":16,""5580"":16}"
15387,ebay-kleinanzeigen.de,ttl,2016-05-31T04:40:44.259Z,15,4,1,4,"{""200761"":8,""12874"":8,""5580"":8,""41552"":8}"
15390,ebay-kleinanzeigen.de,ttl,2016-07-12T04:40:44.259Z,31,5,1,5,"{""200761"":16,""12874"":16,""262914"":16,""41552"":16,""3356"":16}"
15391,ebay-kleinanzeigen.de,ttl,2016-06-07T05:08:26.735Z,15,4,1,4,"{""28717"":8,""31027"":8,""1200"":8,""41552"":8}"
15395,ebay-kleinanzeigen.de,ttl,2016-06-21T05:48:12.690Z,1,5,2,1,"{""6503"":1}"
15396,ebay-kleinanzeigen.de,ttl,2016-06-21T06:10:54.031Z,7,3,1,3,"{""29550"":4,""5580"":4,""41552"":4}"
15397,ebay-kleinanzeigen.de,ttl,2016-09-06T07:22:17.829Z,31,5,1,5,"{""29485"":16,""3356"":16,""262914"":16,""41552"":16,""15994"":16}"
15399,ebay-kleinanzeigen.de,ttl,2016-07-12T07:29:32.831Z,7,3,1,3,"{""16276"":4,""1200"":4,""41552"":4}"
15400,ebay-kleinanzeigen.de,ttl,2016-08-02T07:29:32.831Z,7,3,1,3,"{""16276"":4,""1200"":4,""41552"":4}"
15401,ebay-kleinanzeigen.de,ttl,2016-08-09T07:29:32.831Z,7,3,1,3,"{""16276"":4,""1200"":4,""41552"":4}"
15402,ebay-kleinanzeigen.de,ttl,2016-08-16T07:29:32.831Z,7,3,1,3,"{""16276"":4,""1200"":4,""41552"":4}"
15403,ebay-kleinanzeigen.de,ttl,2016-08-30T07:29:32.831Z,7,3,1,3,"{""16276"":4,""1200"":4,""41552"":4}"
15404,ebay-kleinanzeigen.de,ttl,2016-07-05T07:47:00.884Z,15,4,1,4,"{""15555"":8,""56322"":8,""5483"":8,""41552"":8}"
15405,ebay-kleinanzeigen.de,ttl,2016-08-30T08:50:04.417Z,7,3,1,3,"{""42708"":4,""1200"":4,""41552"":4}"
15406,ebay-kleinanzeigen.de,ttl,2016-06-07T09:03:10.719Z,15,4,1,4,"{""63128"":8,""3356"":8,""41552"":8,""3257"":8}"
15407,ebay-kleinanzeigen.de,ttl,2016-07-05T09:03:55.404Z,7,3,1,3,"{""9009"":4,""1200"":4,""41552"":4}"
15408,ebay-kleinanzeigen.de,ttl,2016-08-02T09:03:55.404Z,7,3,1,3,"{""3356"":4,""9009"":4,""41552"":4}"
15411,ebay-kleinanzeigen.de,ttl,2016-06-28T12:10:30.196Z,7,3,1,3,"{""52048"":4,""9002"":4,""41552"":4}"
15412,ebay-kleinanzeigen.de,ttl,2016-07-05T12:10:30.196Z,7,3,1,3,"{""52048"":4,""9002"":4,""41552"":4}"
15413,ebay-kleinanzeigen.de,ttl,2016-06-04T00:00:25.889Z,7,3,1,3,"{""18978"":4,""6939"":4,""41552"":4}"
15415,ebay-kleinanzeigen.de,ttl,2016-10-15T00:21:47.768Z,7,3,1,3,"{""3320"":4,""41552"":4,""4766"":4}"
15416,ebay-kleinanzeigen.de,ttl,2016-12-31T00:21:47.768Z,7,3,1,3,"{""3320"":4,""41552"":4,""4766"":4}"
15417,ebay-kleinanzeigen.de,ttl,2016-06-11T02:24:45.654Z,31,5,1,5,"{""3356"":16,""38935"":16,""262914"":16,""41552"":16,""12310"":16}"
15418,ebay-kleinanzeigen.de,ttl,2016-06-18T02:24:52.778Z,63,6,1,6,"{""13156"":32,""5626"":32,""6453"":32,""3320"":32,""9186"":32,""41552"":32}"
15419,ebay-kleinanzeigen.de,ttl,2016-09-03T02:24:52.778Z,127,7,1,7,"{""13156"":64,""262914"":64,""5626"":64,""9186"":64,""3356"":64,""174"":64,""41552"":64}"
15420,ebay-kleinanzeigen.de,ttl,2016-06-04T02:54:23.329Z,7,7,2,3,"{""6453"":4,""3356"":4,""262914"":4}"
15421,ebay-kleinanzeigen.de,ttl,2016-06-11T02:54:23.329Z,31,5,1,5,"{""55720"":16,""6453"":16,""3356"":16,""262914"":16,""41552"":16}"
15423,ebay-kleinanzeigen.de,ttl,2016-06-04T06:56:32.996Z,15,4,1,4,"{""48900"":8,""9070"":8,""41552"":8,""8928"":8}"
15425,ebay-kleinanzeigen.de,ttl,2016-06-25T06:56:32.996Z,15,4,1,4,"{""48900"":8,""9070"":8,""41552"":8,""8928"":8}"
15426,ebay-kleinanzeigen.de,ttl,2016-06-18T09:48:24.934Z,15,4,1,4,"{""20521"":8,""3356"":8,""262914"":8,""41552"":8}"
15427,ebay-kleinanzeigen.de,ttl,2016-06-14T00:49:47.357Z,31,5,1,5,"{""35818"":16,""6830"":16,""262914"":16,""41552"":16,""3356"":16}"
15428,ebay-kleinanzeigen.de,ttl,2016-06-21T00:49:47.357Z,31,5,1,5,"{""35818"":16,""6830"":16,""262914"":16,""41552"":16,""3356"":16}"
15429,ebay-kleinanzeigen.de,ttl,2016-07-05T00:49:47.357Z,31,5,1,5,"{""35818"":16,""6830"":16,""262914"":16,""41552"":16,""3356"":16}"
15430,ebay-kleinanzeigen.de,ttl,2016-08-16T04:16:13.946Z,15,4,1,4,"{""35699"":8,""59432"":8,""1200"":8,""41552"":8}"
15431,ebay-kleinanzeigen.de,ttl,2016-06-10T00:14:33.569Z,7,3,1,3,"{""16125"":4,""41552"":4,""13194"":4}"
15436,ebay-kleinanzeigen.de,ttl,2016-06-17T02:45:43.002Z,7,3,1,3,"{""42005"":4,""41552"":4,""8928"":4}"
15437,ebay-kleinanzeigen.de,ttl,2016-06-17T06:14:54.855Z,15,4,1,4,"{""7552"":8,""2828"":8,""41552"":8,""4637"":8}"
15438,ebay-kleinanzeigen.de,ttl,2016-07-09T00:44:15.884Z,7,3,1,3,"{""199267"":4,""8551"":4,""41552"":4}"
15439,ebay-kleinanzeigen.de,ttl,2016-08-31T00:23:38.122Z,63,6,1,6,"{""45177"":32,""2764"":32,""9942"":32,""2828"":32,""7545"":32,""41552"":32}"
15440,ebay-kleinanzeigen.de,ttl,2016-11-06T22:45:17.928Z,7,3,1,3,"{""2828"":4,""41552"":4,""5413"":4}"
15441,facebook.com,dns,2016-05-19T22:03:19.913Z,63,6,1,6,"{""32934"":32,""16322"":32,""6461"":32,""6762"":32,""12880"":32,""6453"":32}"
15442,facebook.com,dns,2016-05-26T22:03:19.913Z,31,5,1,5,"{""32934"":16,""3356"":16,""16322"":16,""12880"":16,""6762"":16}"
15443,facebook.com,dns,2016-06-02T22:03:19.913Z,31,5,1,5,"{""32934"":16,""3356"":16,""16322"":16,""12880"":16,""6762"":16}"
15444,facebook.com,dns,2016-06-09T22:03:19.913Z,31,5,1,5,"{""32934"":16,""3356"":16,""16322"":16,""12880"":16,""6762"":16}"
15445,facebook.com,dns,2016-06-16T22:03:19.913Z,31,5,1,5,"{""32934"":16,""3356"":16,""16322"":16,""12880"":16,""6762"":16}"
15446,facebook.com,dns,2016-06-23T22:03:19.913Z,31,5,1,5,"{""32934"":16,""3356"":16,""16322"":16,""12880"":16,""6762"":16}"
15447,facebook.com,dns,2016-06-30T22:03:19.913Z,31,5,1,5,"{""32934"":16,""3356"":16,""16322"":16,""12880"":16,""6762"":16}"
15448,facebook.com,dns,2016-07-07T22:03:19.913Z,31,5,1,5,"{""32934"":16,""3356"":16,""16322"":16,""12880"":16,""6762"":16}"
15449,facebook.com,dns,2016-07-14T22:03:19.913Z,239,8,3,8,"{""32934"":128,""2914"":121,""16322"":128,""6461"":122,""6762"":124,""12880"":128,""6453"":122,""3356"":121}"
15450,facebook.com,dns,2016-07-21T22:03:19.913Z,31,5,1,5,"{""32934"":16,""3356"":16,""16322"":16,""12880"":16,""6762"":16}"
15451,facebook.com,dns,2016-08-11T22:03:19.913Z,121,7,2,7,"{""32934"":64,""2914"":62,""16322"":64,""6461"":62,""6762"":62,""12880"":64,""6453"":62}"
15452,facebook.com,dns,2016-08-18T22:03:19.913Z,31,5,1,5,"{""32934"":16,""2914"":16,""16322"":16,""12880"":16,""6762"":16}"
15453,facebook.com,rst,2016-07-26T04:29:35.772Z,1,4,2,1,"{""8544"":1}"
15454,ebay-kleinanzeigen.de,ttl,2016-10-22T04:19:50.475Z,15,4,1,4,"{""4826"":8,""2828"":8,""38220"":8,""41552"":8}"
15455,ebay-kleinanzeigen.de,ttl,2016-11-19T04:19:50.475Z,15,4,1,4,"{""4826"":8,""2828"":8,""38220"":8,""41552"":8}"
15456,ebay-kleinanzeigen.de,ttl,2016-09-25T00:32:33.905Z,15,4,1,4,"{""39324"":8,""3356"":8,""41552"":8,""47605"":8}"
15457,ebay-kleinanzeigen.de,ttl,2016-11-20T00:32:33.905Z,15,4,1,4,"{""39324"":8,""3356"":8,""41552"":8,""47605"":8}"
15458,ebay-kleinanzeigen.de,ttl,2016-10-27T12:20:09.873Z,15,4,1,4,"{""30844"":8,""29032"":8,""36997"":8,""41552"":8}"
15459,ebay-kleinanzeigen.de,ttl,2016-11-10T12:20:09.873Z,15,4,1,4,"{""30844"":8,""29032"":8,""36997"":8,""41552"":8}"
15460,ebay-kleinanzeigen.de,ttl,2016-12-08T12:20:09.873Z,15,4,1,4,"{""30844"":8,""29032"":8,""36997"":8,""41552"":8}"
15461,ebay-kleinanzeigen.de,ttl,2016-11-18T04:06:19.392Z,31,5,1,5,"{""4826"":16,""45671"":16,""3356"":16,""2828"":16,""41552"":16}"
15463,ebay-kleinanzeigen.de,seq,2016-06-28T07:11:49.553Z,15,4,1,4,"{""6461"":8,""2828"":8,""41552"":8,""15003"":8}"
15464,ebay-kleinanzeigen.de,seq,2016-06-25T09:48:24.934Z,15,4,1,4,"{""20521"":8,""3356"":8,""262914"":8,""41552"":8}"
15465,ebay-kleinanzeigen.de,seq,2016-07-05T03:16:49.522Z,7,3,1,3,"{""46816"":4,""6939"":4,""41552"":4}"
15466,ebay-kleinanzeigen.de,seq,2016-07-05T04:01:13.088Z,31,5,1,5,"{""3356"":16,""36884"":16,""262914"":16,""41552"":16,""3257"":16}"
15467,ebay-kleinanzeigen.de,seq,2016-07-22T00:14:33.569Z,7,3,1,3,"{""16125"":4,""41552"":4,""13194"":4}"
15468,ebay-kleinanzeigen.de,seq,2016-07-29T00:14:33.569Z,7,3,1,3,"{""16125"":4,""41552"":4,""13194"":4}"
15469,ebay-kleinanzeigen.de,seq,2016-07-09T06:40:34.622Z,3,5,2,2,"{""1299"":2,""5580"":2}"
15471,ebay-kleinanzeigen.de,seq,2016-08-23T01:46:31.711Z,31,5,1,5,"{""262914"":16,""4323"":16,""3356"":16,""3549"":16,""41552"":16}"
15472,ebay-kleinanzeigen.de,seq,2016-07-30T05:41:36.093Z,15,4,1,4,"{""3356"":8,""262914"":8,""41552"":8,""30496"":8}"
15473,ebay-kleinanzeigen.de,seq,2016-08-06T05:41:36.093Z,15,4,1,4,"{""3356"":8,""262914"":8,""41552"":8,""30496"":8}"
15474,ebay-kleinanzeigen.de,seq,2016-08-16T06:54:30.887Z,7,3,1,3,"{""31122"":4,""1200"":4,""41552"":4}"
15475,ebay-kleinanzeigen.de,seq,2016-07-26T07:14:46.351Z,15,4,1,4,"{""3320"":8,""6830"":8,""41552"":8,""30900"":8}"
15477,ebay-kleinanzeigen.de,seq,2016-08-19T06:14:54.855Z,15,4,1,4,"{""7552"":8,""2828"":8,""41552"":8,""3491"":8}"
15478,ebay-kleinanzeigen.de,seq,2016-08-23T10:31:36.017Z,63,6,1,6,"{""34426"":32,""1200"":32,""35753"":32,""51975"":32,""8966"":32,""41552"":32}"
15479,ebay-kleinanzeigen.de,seq,2016-09-06T10:31:36.017Z,63,6,1,6,"{""34426"":32,""1200"":32,""35753"":32,""51975"":32,""8966"":32,""41552"":32}"
15480,ebay-kleinanzeigen.de,seq,2016-09-13T10:31:36.017Z,63,6,1,6,"{""34426"":32,""1200"":32,""35753"":32,""51975"":32,""8966"":32,""41552"":32}"
15481,ebay-kleinanzeigen.de,seq,2016-08-09T04:47:12.648Z,1,7,2,1,"{""19531"":1}"
15482,ebay-kleinanzeigen.de,seq,2016-08-09T07:00:43.787Z,7,7,2,3,"{""174"":4,""3356"":4,""262914"":4}"
15485,ebay-kleinanzeigen.de,seq,2016-09-13T04:15:14.210Z,15,4,1,4,"{""199558"":8,""6939"":8,""41552"":8,""2588"":8}"
15486,ebay-kleinanzeigen.de,seq,2016-09-20T04:15:14.210Z,15,4,1,4,"{""199558"":8,""6939"":8,""41552"":8,""2588"":8}"
15487,ebay-kleinanzeigen.de,seq,2016-09-06T04:11:46.454Z,15,4,1,4,"{""6939"":8,""36114"":8,""53340"":8,""41552"":8}"
15488,ebay-kleinanzeigen.de,seq,2016-09-13T04:11:46.454Z,15,4,1,4,"{""6939"":8,""36114"":8,""53340"":8,""41552"":8}"
15489,ebay-kleinanzeigen.de,seq,2016-09-20T04:11:46.454Z,15,4,1,4,"{""6939"":8,""36114"":8,""53340"":8,""41552"":8}"
15490,ebay-kleinanzeigen.de,seq,2016-09-14T09:31:54.023Z,31,5,1,5,"{""7643"":16,""3320"":16,""45899"":16,""15412"":16,""41552"":16}"
15491,ebay-kleinanzeigen.de,seq,2016-09-21T09:31:54.023Z,31,5,1,5,"{""7643"":16,""3320"":16,""45899"":16,""15412"":16,""41552"":16}"
15492,ebay-kleinanzeigen.de,seq,2016-09-28T09:31:54.023Z,31,5,1,5,"{""7643"":16,""3320"":16,""45899"":16,""15412"":16,""41552"":16}"
15493,ebay-kleinanzeigen.de,seq,2016-10-05T09:31:54.023Z,31,5,1,5,"{""7643"":16,""3320"":16,""45899"":16,""15412"":16,""41552"":16}"
15494,ebay-kleinanzeigen.de,seq,2016-10-12T09:31:54.023Z,31,5,1,5,"{""7643"":16,""3320"":16,""45899"":16,""15412"":16,""41552"":16}"
15495,ebay-kleinanzeigen.de,seq,2016-10-19T09:31:54.023Z,31,5,1,5,"{""7643"":16,""3320"":16,""45899"":16,""15412"":16,""41552"":16}"
15496,ebay-kleinanzeigen.de,seq,2016-10-26T09:31:54.023Z,63,6,1,6,"{""262914"":32,""45899"":32,""7643"":32,""6453"":32,""3356"":32,""41552"":32}"
15497,ebay-kleinanzeigen.de,seq,2016-11-01T02:53:00.068Z,7,3,1,3,"{""24724"":4,""15694"":4,""41552"":4}"
15498,ebay-kleinanzeigen.de,seq,2016-10-11T08:50:04.417Z,7,3,1,3,"{""42708"":4,""1200"":4,""41552"":4}"
15499,ebay-kleinanzeigen.de,seq,2016-10-25T08:50:04.417Z,7,3,1,3,"{""42708"":4,""1200"":4,""41552"":4}"
15500,ebay-kleinanzeigen.de,seq,2016-11-01T08:50:04.417Z,7,3,1,3,"{""42708"":4,""1200"":4,""41552"":4}"
15501,ebay-kleinanzeigen.de,seq,2016-09-10T02:24:52.778Z,3,9,2,2,"{""3320"":2,""6453"":2}"
15502,ebay-kleinanzeigen.de,seq,2016-10-08T02:24:52.778Z,127,7,1,7,"{""13156"":64,""262914"":64,""5626"":64,""9186"":64,""3356"":64,""174"":64,""41552"":64}"
15503,ebay-kleinanzeigen.de,seq,2016-10-15T02:24:52.778Z,127,7,1,7,"{""13156"":64,""262914"":64,""5626"":64,""9186"":64,""3356"":64,""174"":64,""41552"":64}"
15504,ebay-kleinanzeigen.de,seq,2016-10-22T02:24:52.778Z,127,7,1,7,"{""13156"":64,""262914"":64,""5626"":64,""9186"":64,""3356"":64,""174"":64,""41552"":64}"
15505,ebay-kleinanzeigen.de,seq,2016-10-29T02:24:52.778Z,127,7,1,7,"{""13156"":64,""262914"":64,""5626"":64,""9186"":64,""3356"":64,""174"":64,""41552"":64}"
15506,ebay-kleinanzeigen.de,seq,2016-11-05T02:24:52.778Z,127,7,1,7,"{""13156"":64,""262914"":64,""5626"":64,""9186"":64,""3356"":64,""174"":64,""41552"":64}"
15507,ebay-kleinanzeigen.de,seq,2016-11-12T02:24:52.778Z,127,7,1,7,"{""13156"":64,""262914"":64,""5626"":64,""9186"":64,""3356"":64,""174"":64,""41552"":64}"
15508,ebay-kleinanzeigen.de,seq,2016-10-04T04:16:13.946Z,15,4,1,4,"{""35699"":8,""59432"":8,""1200"":8,""41552"":8}"
15509,ebay-kleinanzeigen.de,seq,2016-10-11T04:16:13.946Z,15,4,1,4,"{""35699"":8,""59432"":8,""1200"":8,""41552"":8}"
15510,ebay-kleinanzeigen.de,seq,2016-10-18T04:16:13.946Z,15,4,1,4,"{""35699"":8,""59432"":8,""1200"":8,""41552"":8}"
15511,ebay-kleinanzeigen.de,seq,2016-11-01T04:16:13.946Z,15,4,1,4,"{""35699"":8,""59432"":8,""1200"":8,""41552"":8}"
15512,ebay-kleinanzeigen.de,seq,2016-11-15T04:16:13.946Z,15,4,1,4,"{""35699"":8,""59432"":8,""1200"":8,""41552"":8}"
15513,ebay-kleinanzeigen.de,seq,2016-11-22T04:16:13.946Z,15,4,1,4,"{""35699"":8,""59432"":8,""1200"":8,""41552"":8}"
15515,ebay-kleinanzeigen.de,seq,2016-09-20T07:31:13.682Z,15,4,1,4,"{""3356"":8,""2914"":8,""35017"":8,""41552"":8}"
15517,ebay-kleinanzeigen.de,seq,2016-09-24T00:00:25.889Z,7,3,1,3,"{""18978"":4,""6939"":4,""41552"":4}"
15518,ebay-kleinanzeigen.de,seq,2016-10-01T00:00:25.889Z,7,3,1,3,"{""18978"":4,""6939"":4,""41552"":4}"
15519,ebay-kleinanzeigen.de,seq,2016-10-02T00:27:59.578Z,7,3,1,3,"{""6663"":4,""201924"":4,""41552"":4}"
15520,ebay-kleinanzeigen.de,seq,2016-10-11T03:08:24.678Z,7,3,1,3,"{""1421"":4,""6939"":4,""41552"":4}"
15521,ebay-kleinanzeigen.de,seq,2016-10-18T03:08:24.678Z,7,3,1,3,"{""1421"":4,""6939"":4,""41552"":4}"
15522,ebay-kleinanzeigen.de,seq,2016-10-25T03:08:24.678Z,7,3,1,3,"{""1421"":4,""6939"":4,""41552"":4}"
15523,ebay-kleinanzeigen.de,seq,2016-11-01T03:08:24.678Z,7,3,1,3,"{""1421"":4,""6939"":4,""41552"":4}"
15524,ebay-kleinanzeigen.de,seq,2016-11-08T03:08:24.678Z,7,3,1,3,"{""1421"":4,""6939"":4,""41552"":4}"
15525,ebay-kleinanzeigen.de,seq,2016-11-15T03:08:24.678Z,7,3,1,3,"{""1421"":4,""6939"":4,""41552"":4}"
15526,ebay-kleinanzeigen.de,seq,2016-11-22T03:08:24.678Z,7,3,1,3,"{""1421"":4,""6939"":4,""41552"":4}"
15527,ebay-kleinanzeigen.de,seq,2016-10-18T00:24:10.294Z,31,5,1,5,"{""197706"":16,""21183"":16,""8585"":16,""5391"":16,""41552"":16}"
15528,ebay-kleinanzeigen.de,seq,2016-10-11T01:52:37.327Z,15,4,1,4,"{""9680"":8,""3356"":8,""3462"":8,""41552"":8}"
15529,ebay-kleinanzeigen.de,seq,2016-11-01T01:52:37.327Z,15,4,1,4,"{""9680"":8,""3356"":8,""3462"":8,""41552"":8}"
15530,ebay-kleinanzeigen.de,seq,2016-11-15T01:52:37.327Z,15,4,1,4,"{""9680"":8,""3356"":8,""3462"":8,""41552"":8}"
15531,ebay-kleinanzeigen.de,seq,2016-11-22T01:52:37.327Z,15,4,1,4,"{""9680"":8,""3356"":8,""3462"":8,""41552"":8}"
15532,ebay-kleinanzeigen.de,seq,2016-11-29T01:52:37.327Z,15,4,1,4,"{""9680"":8,""3356"":8,""3462"":8,""41552"":8}"
15533,ebay-kleinanzeigen.de,seq,2016-10-25T07:22:17.829Z,31,5,1,5,"{""29485"":16,""3356"":16,""262914"":16,""41552"":16,""15994"":16}"
15534,ebay-kleinanzeigen.de,seq,2016-11-01T07:22:17.829Z,31,5,1,5,"{""29485"":16,""3356"":16,""262914"":16,""41552"":16,""15994"":16}"
15535,ebay-kleinanzeigen.de,seq,2016-11-08T07:22:17.829Z,31,5,1,5,"{""29485"":16,""3356"":16,""262914"":16,""41552"":16,""15994"":16}"
15536,ebay-kleinanzeigen.de,seq,2016-10-25T04:54:48.978Z,7,3,1,3,"{""1200"":4,""41552"":4,""29073"":4}"
15537,ebay-kleinanzeigen.de,seq,2016-11-01T04:54:48.978Z,7,3,1,3,"{""1200"":4,""41552"":4,""29073"":4}"
15538,ebay-kleinanzeigen.de,seq,2016-10-25T00:10:30.321Z,1,6,3,1,"{""262914"":1}"
15539,ebay-kleinanzeigen.de,seq,2016-11-01T00:10:30.321Z,31,5,1,5,"{""53889"":16,""3356"":16,""262914"":16,""41552"":16,""3257"":16}"
15540,ebay-kleinanzeigen.de,seq,2016-11-08T00:10:30.321Z,31,5,1,5,"{""53889"":16,""3356"":16,""262914"":16,""41552"":16,""3257"":16}"
15542,ebay-kleinanzeigen.de,seq,2016-11-08T02:47:12.355Z,31,5,1,5,"{""174"":16,""3356"":16,""262914"":16,""41552"":16,""56934"":16}"
15543,ebay-kleinanzeigen.de,seq,2016-11-29T02:47:12.355Z,31,5,1,5,"{""174"":16,""3356"":16,""262914"":16,""41552"":16,""56934"":16}"
15544,ebay-kleinanzeigen.de,seq,2016-11-01T04:16:02.756Z,31,5,1,5,"{""174"":16,""3356"":16,""262914"":16,""41552"":16,""8999"":16}"
15545,ebay-kleinanzeigen.de,seq,2016-11-08T04:16:02.756Z,31,5,1,5,"{""174"":16,""3356"":16,""262914"":16,""41552"":16,""8999"":16}"
15546,ebay-kleinanzeigen.de,seq,2016-11-15T04:16:02.756Z,31,5,1,5,"{""1299"":16,""8999"":16,""41552"":16,""262914"":16,""3356"":16}"
15547,ebay-kleinanzeigen.de,seq,2016-11-22T04:16:02.756Z,31,5,1,5,"{""174"":16,""3356"":16,""262914"":16,""41552"":16,""8999"":16}"
15548,ebay-kleinanzeigen.de,seq,2016-11-29T04:16:02.756Z,61,6,2,6,"{""8999"":32,""262914"":32,""3356"":32,""1299"":31,""174"":31,""41552"":32}"
15550,ebay-kleinanzeigen.de,seq,2016-11-01T05:33:34.350Z,63,6,1,6,"{""31283"":32,""49788"":32,""12552"":32,""16150"":32,""34989"":32,""41552"":32}"
15551,ebay-kleinanzeigen.de,seq,2016-11-08T05:33:34.350Z,15,4,1,4,"{""34989"":8,""49788"":8,""41552"":8,""50304"":8}"
15552,ebay-kleinanzeigen.de,seq,2016-11-15T05:33:34.350Z,15,4,1,4,"{""34989"":8,""49788"":8,""41552"":8,""50304"":8}"
15553,ebay-kleinanzeigen.de,seq,2016-11-22T05:33:34.350Z,15,4,1,4,"{""34989"":8,""49788"":8,""41552"":8,""50304"":8}"
15554,ebay-kleinanzeigen.de,seq,2016-11-29T05:33:34.350Z,15,4,1,4,"{""34989"":8,""49788"":8,""41552"":8,""50304"":8}"
15555,ebay-kleinanzeigen.de,seq,2016-12-06T05:33:34.350Z,15,4,1,4,"{""34989"":8,""49788"":8,""41552"":8,""50304"":8}"
15556,ebay-kleinanzeigen.de,seq,2016-11-01T07:02:28.447Z,7,3,1,3,"{""43289"":4,""41552"":4,""8928"":4}"
15557,ebay-kleinanzeigen.de,seq,2016-11-08T07:02:28.447Z,15,4,1,4,"{""43289"":8,""262914"":8,""41552"":8,""3356"":8}"
15558,ebay-kleinanzeigen.de,seq,2016-11-15T06:12:06.247Z,7,3,1,3,"{""34702"":4,""41552"":4,""3327"":4}"
15559,ebay-kleinanzeigen.de,seq,2016-11-22T06:12:06.247Z,7,3,1,3,"{""34702"":4,""41552"":4,""3327"":4}"
15560,ebay-kleinanzeigen.de,seq,2016-11-29T06:12:06.247Z,7,3,1,3,"{""34702"":4,""41552"":4,""3327"":4}"
15561,ebay-kleinanzeigen.de,seq,2016-12-06T06:12:06.247Z,7,3,1,3,"{""34702"":4,""41552"":4,""3327"":4}"
15562,ebay-kleinanzeigen.de,seq,2016-12-13T06:12:06.247Z,7,3,1,3,"{""34702"":4,""41552"":4,""3327"":4}"
15563,ebay-kleinanzeigen.de,seq,2016-12-20T06:12:06.247Z,7,3,1,3,"{""34702"":4,""41552"":4,""3327"":4}"
15564,ebay-kleinanzeigen.de,seq,2016-12-27T06:12:06.247Z,7,3,1,3,"{""34702"":4,""41552"":4,""3327"":4}"
15566,ebay-kleinanzeigen.de,seq,2016-11-15T05:14:44.659Z,7,3,2,3,"{""59564"":4,""9002"":4,""41552"":4}"
15567,ebay-kleinanzeigen.de,seq,2016-11-29T05:14:44.659Z,7,3,1,3,"{""59564"":4,""9002"":4,""41552"":4}"
15568,ebay-kleinanzeigen.de,seq,2016-12-06T05:14:44.659Z,7,3,1,3,"{""59564"":4,""9002"":4,""41552"":4}"
15569,ebay-kleinanzeigen.de,seq,2016-12-13T05:14:44.659Z,7,3,1,3,"{""59564"":4,""9002"":4,""41552"":4}"
15570,ebay-kleinanzeigen.de,seq,2016-12-20T05:14:44.659Z,7,3,1,3,"{""59564"":4,""9002"":4,""41552"":4}"
15571,ebay-kleinanzeigen.de,seq,2016-11-26T02:54:23.329Z,7,3,1,3,"{""24218"":4,""55720"":4,""41552"":4}"
15572,ebay-kleinanzeigen.de,seq,2016-12-03T02:54:23.329Z,7,3,1,3,"{""24218"":4,""55720"":4,""41552"":4}"
15573,ebay-kleinanzeigen.de,seq,2016-12-10T02:54:23.329Z,7,3,1,3,"{""24218"":4,""55720"":4,""41552"":4}"
15574,ebay-kleinanzeigen.de,seq,2016-12-17T02:54:23.329Z,7,3,1,3,"{""24218"":4,""55720"":4,""41552"":4}"
15575,ebay-kleinanzeigen.de,seq,2016-12-24T02:54:23.329Z,7,3,1,3,"{""24218"":4,""55720"":4,""41552"":4}"
15576,ebay-kleinanzeigen.de,seq,2016-12-31T02:54:23.329Z,7,3,1,3,"{""24218"":4,""55720"":4,""41552"":4}"
15577,ebay-kleinanzeigen.de,seq,2017-01-07T02:54:23.329Z,7,3,1,3,"{""24218"":4,""55720"":4,""41552"":4}"
15578,ebay-kleinanzeigen.de,seq,2017-01-14T02:54:23.329Z,7,3,1,3,"{""24218"":4,""55720"":4,""41552"":4}"
15579,ebay-kleinanzeigen.de,seq,2017-01-21T02:54:23.329Z,7,3,1,3,"{""24218"":4,""55720"":4,""41552"":4}"
15580,ebay-kleinanzeigen.de,seq,2017-01-28T02:54:23.329Z,7,3,1,3,"{""24218"":4,""55720"":4,""41552"":4}"
15581,ebay-kleinanzeigen.de,seq,2017-02-04T02:54:23.329Z,7,3,1,3,"{""24218"":4,""55720"":4,""41552"":4}"
15582,ebay-kleinanzeigen.de,seq,2016-11-22T03:06:44.197Z,15,4,1,4,"{""12321"":8,""3356"":8,""262914"":8,""41552"":8}"
15583,ebay-kleinanzeigen.de,seq,2016-11-29T03:06:44.197Z,15,4,1,4,"{""12321"":8,""3356"":8,""262914"":8,""41552"":8}"
15584,ebay-kleinanzeigen.de,seq,2016-12-06T03:06:44.197Z,15,4,1,4,"{""12321"":8,""3356"":8,""262914"":8,""41552"":8}"
15585,ebay-kleinanzeigen.de,seq,2016-12-13T03:06:44.197Z,15,4,1,4,"{""12321"":8,""3356"":8,""262914"":8,""41552"":8}"
15586,ebay-kleinanzeigen.de,seq,2016-12-27T03:06:44.197Z,15,4,1,4,"{""12321"":8,""3356"":8,""262914"":8,""41552"":8}"
15587,ebay-kleinanzeigen.de,seq,2016-11-29T07:26:31.798Z,3,5,2,2,"{""3356"":2,""262914"":2}"
15588,ebay-kleinanzeigen.de,seq,2016-12-06T07:26:31.798Z,15,4,1,4,"{""6830"":8,""262914"":8,""41552"":8,""3356"":8}"
15589,ebay-kleinanzeigen.de,seq,2016-12-13T07:26:31.798Z,15,4,1,4,"{""6830"":8,""262914"":8,""41552"":8,""3356"":8}"
15590,ebay-kleinanzeigen.de,seq,2016-12-20T07:26:31.798Z,15,4,1,4,"{""6830"":8,""262914"":8,""41552"":8,""3356"":8}"
15591,ebay-kleinanzeigen.de,seq,2016-12-27T07:26:31.798Z,15,4,1,4,"{""6830"":8,""262914"":8,""41552"":8,""3356"":8}"
15592,ebay-kleinanzeigen.de,seq,2017-01-03T07:26:31.798Z,15,4,1,4,"{""6830"":8,""262914"":8,""41552"":8,""3356"":8}"
15593,ebay-kleinanzeigen.de,seq,2017-01-10T07:26:31.798Z,15,4,1,4,"{""6830"":8,""262914"":8,""41552"":8,""3356"":8}"
15594,ebay-kleinanzeigen.de,seq,2017-01-17T07:26:31.798Z,7,3,1,3,"{""3320"":4,""6830"":4,""41552"":4}"
15595,ebay-kleinanzeigen.de,seq,2016-12-04T00:32:33.905Z,1,4,2,1,"{""3356"":1}"
15596,ebay-kleinanzeigen.de,seq,2016-12-25T00:32:33.905Z,15,4,1,4,"{""39324"":8,""3356"":8,""41552"":8,""47605"":8}"
15597,ebay-kleinanzeigen.de,seq,2016-12-22T12:20:09.873Z,15,4,1,4,"{""30844"":8,""29032"":8,""36997"":8,""41552"":8}"
15599,ebay-kleinanzeigen.de,seq,2017-01-17T03:15:54.157Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""41552"":8}"
15600,ebay-kleinanzeigen.de,seq,2017-01-14T08:15:56.870Z,1,4,2,1,"{""1200"":1}"
15602,ebay-kleinanzeigen.de,seq,2017-02-14T03:55:53.462Z,6,13,12,5,"{""10026"":6,""3356"":6,""2828"":4,""262914"":3,""3491"":4}"
15603,ebay-kleinanzeigen.de,seq,2017-02-21T03:55:53.462Z,7,3,1,3,"{""10026"":4,""36351"":4,""41552"":4}"
15605,ebay-kleinanzeigen.de,block,2016-06-14T08:20:16.598Z,7,7,2,3,"{""174"":4,""3356"":4,""262914"":4}"
15609,deviantart.com,ttl,2016-05-24T04:29:35.772Z,15,4,1,4,"{""8544"":8,""1299"":8,""16509"":8,""197648"":8}"
15610,deviantart.com,rst,2016-07-12T04:29:35.772Z,3,5,2,2,"{""8544"":2,""1299"":2}"
15612,ebay-kleinanzeigen.de,block,2016-07-16T06:40:34.622Z,1,5,2,1,"{""9002"":1}"
15614,ebay-kleinanzeigen.de,block,2016-07-19T06:23:59.301Z,3,7,3,2,"{""2828"":2,""2914"":2}"
15616,ebay-kleinanzeigen.de,block,2016-07-26T03:02:52.557Z,1,5,2,1,"{""1299"":1}"
15619,ebay-kleinanzeigen.de,block,2016-08-02T07:38:25.172Z,3,6,2,2,"{""3356"":2,""262914"":2}"
15623,ebay-kleinanzeigen.de,block,2016-08-23T05:23:49.174Z,7,3,1,3,"{""2828"":4,""5580"":4,""41552"":4}"
15624,ebay-kleinanzeigen.de,block,2016-08-23T06:54:30.887Z,1,4,2,1,"{""1200"":1}"
15625,ebay-kleinanzeigen.de,block,2016-08-26T06:14:54.855Z,15,4,1,4,"{""7552"":8,""2828"":8,""41552"":8,""3491"":8}"
15626,ebay-kleinanzeigen.de,block,2016-08-30T01:46:31.711Z,1,5,2,1,"{""3549"":1}"
15628,ebay-kleinanzeigen.de,block,2016-09-13T07:00:43.787Z,1,7,3,1,"{""174"":1}"
15629,ebay-kleinanzeigen.de,block,2016-09-13T08:59:00.926Z,7,9,2,3,"{""3356"":4,""1299"":4,""262914"":4}"
15636,ebay-kleinanzeigen.de,block,2016-11-08T02:53:00.068Z,1,4,2,1,"{""24724"":1}"
15643,avg.com,ttl,2016-05-31T04:12:07.695Z,1,4,2,1,"{""174"":1}"
15645,rakuten.co.jp,ttl,2016-08-23T02:33:14.214Z,31,5,1,5,"{""23820"":16,""174"":16,""2914"":16,""54334"":16,""63008"":16}"
15646,rakuten.co.jp,ttl,2016-09-27T02:33:14.214Z,31,5,1,5,"{""23820"":16,""174"":16,""2914"":16,""54334"":16,""63008"":16}"
15647,rakuten.co.jp,ttl,2016-11-08T02:48:35.961Z,31,5,1,5,"{""23820"":16,""50673"":16,""174"":16,""2914"":16,""51430"":16}"
15648,rakuten.co.jp,ttl,2016-12-27T02:48:35.961Z,3,7,2,2,"{""42708"":2,""1299"":2}"
15649,rakuten.co.jp,ttl,2016-11-29T02:50:18.236Z,7,3,1,3,"{""23820"":4,""47447"":4,""2914"":4}"
15650,rakuten.co.jp,ttl,2016-12-27T02:50:18.236Z,7,3,1,3,"{""23820"":4,""47447"":4,""2914"":4}"
15651,rakuten.co.jp,ttl,2016-08-09T02:53:00.068Z,15,4,1,4,"{""23820"":8,""1299"":8,""2914"":8,""15694"":8}"
15652,rakuten.co.jp,ttl,2016-09-13T03:06:44.197Z,15,4,1,4,"{""23820"":8,""12321"":8,""3356"":8,""2516"":8}"
15653,rakuten.co.jp,ttl,2016-08-02T03:07:54.067Z,15,4,1,4,"{""23820"":8,""174"":8,""2914"":8,""8999"":8}"
15654,rakuten.co.jp,ttl,2016-10-04T03:07:54.067Z,15,4,1,4,"{""23820"":8,""174"":8,""2914"":8,""8999"":8}"
15655,rakuten.co.jp,ttl,2016-08-16T03:31:57.670Z,7,3,1,3,"{""23820"":4,""2914"":4,""3462"":4}"
15656,rakuten.co.jp,ttl,2016-12-06T03:55:53.462Z,1,4,2,1,"{""2516"":1}"
15659,rakuten.co.jp,ttl,2017-01-24T03:55:53.462Z,1,4,2,1,"{""2914"":1}"
15668,ebay-kleinanzeigen.de,dns,2016-11-02T09:31:54.023Z,3,10,4,2,"{""2828"":2,""3491"":2}"
15671,ebay-kleinanzeigen.de,rst,2016-08-16T04:29:35.772Z,1,4,2,1,"{""35432"":1}"
15672,ebay-kleinanzeigen.de,rst,2016-09-06T02:57:05.904Z,7,3,1,3,"{""8767"":4,""41552"":4,""51167"":4}"
15675,aol.com,ttl,2016-05-31T04:12:07.695Z,15,4,1,4,"{""197648"":8,""174"":8,""35432"":8,""1668"":8}"
15676,aol.com,ttl,2016-06-07T04:12:07.695Z,15,4,1,4,"{""197648"":8,""174"":8,""35432"":8,""1668"":8}"
15677,aol.com,ttl,2016-06-14T04:12:07.695Z,15,4,1,4,"{""197648"":8,""174"":8,""35432"":8,""1668"":8}"
15678,aol.com,ttl,2016-06-28T04:12:07.695Z,15,4,1,4,"{""8544"":8,""197648"":8,""174"":8,""1668"":8}"
15679,aol.com,ttl,2016-07-05T04:12:07.695Z,15,4,1,4,"{""8544"":8,""197648"":8,""174"":8,""1668"":8}"
15680,rakuten.co.jp,ttl,2016-05-10T04:29:35.772Z,31,5,1,5,"{""23820"":16,""174"":16,""2914"":16,""35432"":16,""197648"":16}"
15681,rakuten.co.jp,ttl,2016-05-17T04:29:35.772Z,31,5,1,5,"{""23820"":16,""174"":16,""2914"":16,""35432"":16,""197648"":16}"
15682,rakuten.co.jp,ttl,2016-05-24T04:29:35.772Z,31,5,1,5,"{""23820"":16,""174"":16,""2914"":16,""35432"":16,""197648"":16}"
15683,rakuten.co.jp,ttl,2016-05-31T04:29:35.772Z,31,5,1,5,"{""23820"":16,""174"":16,""2914"":16,""35432"":16,""197648"":16}"
15684,rakuten.co.jp,ttl,2016-06-07T04:29:35.772Z,31,5,1,5,"{""23820"":16,""174"":16,""2914"":16,""35432"":16,""197648"":16}"
15685,rakuten.co.jp,ttl,2016-06-21T04:29:35.772Z,31,5,1,5,"{""23820"":16,""174"":16,""2914"":16,""35432"":16,""197648"":16}"
15686,rakuten.co.jp,ttl,2016-08-23T05:33:34.350Z,127,7,1,7,"{""49788"":64,""23820"":64,""12552"":64,""24862"":64,""2516"":64,""34989"":64,""3356"":64}"
15687,rakuten.co.jp,ttl,2016-10-11T07:02:28.447Z,7,3,1,3,"{""23820"":4,""43289"":4,""2914"":4}"
15688,rakuten.co.jp,ttl,2016-09-20T07:26:31.798Z,15,4,1,4,"{""23820"":8,""6830"":8,""2914"":8,""1200"":8}"
15689,rakuten.co.jp,ttl,2016-10-04T07:31:13.682Z,7,3,1,3,"{""23820"":4,""2914"":4,""35017"":4}"
15690,rakuten.co.jp,ttl,2016-11-15T08:02:19.722Z,15,4,1,4,"{""23820"":8,""38001"":8,""2914"":8,""3491"":8}"
15691,rakuten.co.jp,ttl,2016-12-27T08:02:19.722Z,1,4,2,1,"{""3491"":1}"
15692,rakuten.co.jp,ttl,2017-01-10T08:02:19.722Z,1,4,2,1,"{""3491"":1}"
15694,rakuten.co.jp,ttl,2017-01-24T08:02:19.722Z,1,4,2,1,"{""3491"":1}"
15695,rakuten.co.jp,ttl,2017-01-10T00:10:30.321Z,15,4,1,4,"{""53889"":8,""23820"":8,""2914"":8,""3257"":8}"
15696,rakuten.co.jp,ttl,2016-08-23T00:16:19.848Z,15,4,1,4,"{""23820"":8,""201011"":8,""2516"":8,""3356"":8}"
15697,rakuten.co.jp,ttl,2016-09-27T00:46:47.819Z,127,7,1,7,"{""3320"":64,""5391"":64,""2914"":64,""21183"":64,""197706"":64,""23820"":64,""8585"":64}"
15698,rakuten.co.jp,ttl,2016-07-12T03:02:27.136Z,7,3,1,3,"{""23820"":4,""2914"":4,""55720"":4}"
15699,siteadvisor.com,ttl,2016-06-14T05:54:12.680Z,31,5,1,5,"{""6461"":16,""197648"":16,""174"":16,""35432"":16,""7754"":16}"
15700,rakuten.co.jp,ttl,2016-08-23T03:02:27.136Z,7,3,1,3,"{""23820"":4,""2914"":4,""55720"":4}"
15702,rakuten.co.jp,ttl,2016-12-13T03:15:54.157Z,31,5,1,5,"{""23820"":16,""2516"":16,""3356"":16,""30818"":16,""50613"":16}"
15704,rakuten.co.jp,ttl,2016-08-23T04:23:53.734Z,7,3,1,3,"{""23820"":4,""2914"":4,""30496"":4}"
15705,rakuten.co.jp,ttl,2016-08-16T05:48:12.690Z,15,4,1,4,"{""33182"":8,""23820"":8,""2516"":8,""3356"":8}"
15706,rakuten.co.jp,ttl,2016-08-30T05:50:47.767Z,7,3,1,3,"{""23820"":4,""2914"":4,""24940"":4}"
15707,rakuten.co.jp,ttl,2016-08-23T07:33:13.473Z,15,4,1,4,"{""23820"":8,""35699"":8,""59432"":8,""2914"":8}"
15708,rakuten.co.jp,ttl,2016-12-28T00:19:22.947Z,7,3,1,3,"{""23820"":4,""2914"":4,""4766"":4}"
15709,rakuten.co.jp,ttl,2017-01-04T00:19:22.947Z,7,3,1,3,"{""23820"":4,""2914"":4,""4766"":4}"
15710,rakuten.co.jp,ttl,2016-08-20T11:11:42.136Z,15,4,1,4,"{""23820"":8,""24768"":8,""174"":8,""2914"":8}"
15711,rakuten.co.jp,ttl,2016-12-06T22:41:46.292Z,15,4,1,4,"{""23820"":8,""174"":8,""2914"":8,""61317"":8}"
15717,amazonaws.com,ttl,2016-07-05T03:31:57.670Z,15,4,1,4,"{""9680"":8,""1299"":8,""3462"":8,""16509"":8}"
15718,amazonaws.com,ttl,2016-05-10T04:29:35.772Z,15,4,1,4,"{""1299"":8,""35432"":8,""16509"":8,""197648"":8}"
15719,amazonaws.com,ttl,2016-05-24T04:29:35.772Z,15,4,1,4,"{""1299"":8,""35432"":8,""16509"":8,""197648"":8}"
15720,amazonaws.com,ttl,2016-06-14T04:29:35.772Z,15,4,1,4,"{""1299"":8,""35432"":8,""16509"":8,""197648"":8}"
15721,amazonaws.com,ttl,2016-07-05T04:29:35.772Z,15,4,1,4,"{""8544"":8,""1299"":8,""16509"":8,""197648"":8}"
15722,aol.com,rst,2016-08-16T04:12:07.695Z,29,5,2,5,"{""8544"":15,""197648"":16,""174"":16,""35432"":15,""1668"":16}"
15723,avg.com,rst,2016-08-09T04:12:07.695Z,1,6,5,1,"{""174"":1}"
15726,rakuten.co.jp,rst,2016-11-29T03:31:57.670Z,7,3,1,3,"{""23820"":4,""2914"":4,""3462"":4}"
15728,terraclicks.com,seq,2016-10-11T08:54:17.258Z,15,4,1,4,"{""27257"":8,""132919"":8,""2914"":8,""703"":8}"
15730,terraclicks.com,seq,2016-11-23T02:50:06.554Z,7,3,1,3,"{""27257"":4,""2914"":4,""20853"":4}"
15731,terraclicks.com,seq,2016-11-30T02:50:06.554Z,15,4,1,4,"{""27257"":8,""174"":8,""701"":8,""20853"":8}"
15732,terraclicks.com,seq,2017-01-24T08:01:13.414Z,7,3,1,3,"{""63213"":4,""27257"":4,""6939"":4}"
15734,newegg.com,ttl,2016-07-05T05:54:12.680Z,7,3,1,3,"{""8544"":4,""1299"":4,""197648"":4}"
15736,iqiyi.com,ttl,2016-08-02T03:55:53.462Z,31,5,1,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
15737,iqiyi.com,ttl,2016-08-23T03:55:53.462Z,15,9,2,4,"{""4808"":8,""37963"":8,""2914"":8,""4837"":8}"
15738,iqiyi.com,ttl,2016-08-30T03:55:53.462Z,15,8,2,4,"{""4808"":8,""37963"":8,""2914"":8,""4837"":8}"
15739,iqiyi.com,ttl,2016-09-06T03:55:53.462Z,15,11,4,4,"{""4808"":8,""37963"":8,""2914"":8,""4837"":8}"
15740,iqiyi.com,ttl,2016-09-13T03:55:53.462Z,15,9,2,4,"{""4808"":8,""37963"":8,""2914"":8,""4837"":8}"
15741,iqiyi.com,ttl,2016-09-20T03:55:53.462Z,7,9,3,3,"{""4808"":4,""37963"":4,""4837"":4}"
15742,iqiyi.com,ttl,2016-10-04T03:55:53.462Z,31,5,1,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
15743,iqiyi.com,ttl,2016-10-11T03:55:53.462Z,31,5,1,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
15745,iqiyi.com,ttl,2016-10-25T03:55:53.462Z,31,5,1,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
15746,iqiyi.com,ttl,2016-11-01T03:55:53.462Z,31,5,1,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
15747,iqiyi.com,ttl,2016-11-08T03:55:53.462Z,31,5,1,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
15748,iqiyi.com,ttl,2016-11-15T03:55:53.462Z,31,5,1,5,"{""4808"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
15750,iqiyi.com,ttl,2016-12-13T03:55:53.462Z,1,6,2,1,"{""4134"":1}"
15751,iqiyi.com,ttl,2016-08-20T01:02:01.716Z,15,4,1,4,"{""4812"":8,""174"":8,""4134"":8,""35017"":8}"
15752,iqiyi.com,ttl,2016-09-10T01:02:01.716Z,15,4,1,4,"{""4812"":8,""174"":8,""4134"":8,""35017"":8}"
15754,google.be,ttl,2016-06-28T04:29:35.772Z,7,3,1,3,"{""8544"":4,""197648"":4,""15169"":4}"
15755,youtube-mp3.org,ttl,2016-08-12T23:39:52.200Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
15756,imgur.com,ttl,2016-05-12T22:03:19.913Z,31,5,1,5,"{""6762"":16,""1299"":16,""54113"":16,""12880"":16,""16322"":16}"
15757,imgur.com,seq,2016-05-19T22:03:19.913Z,1,6,2,1,"{""6453"":1}"
15758,youtube-mp3.org,block,2016-09-13T06:03:09.869Z,7,3,1,3,"{""20860"":4,""13335"":4,""35662"":4}"
15759,pornhub.com,ttl,2016-12-14T00:19:40.610Z,7,3,1,3,"{""48684"":4,""4766"":4,""3257"":4}"
15760,pornhub.com,ttl,2016-09-11T19:17:10.040Z,15,4,1,4,"{""55628"":8,""4766"":8,""30361"":8,""3257"":8}"
15761,giphy.com,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""35432"":4,""13335"":4,""197648"":4}"
15762,google.com,ttl,2016-05-24T04:29:35.772Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
15763,imgur.com,block,2016-05-26T22:03:19.913Z,1,6,2,1,"{""6762"":1}"
15765,imgur.com,dns,2016-06-02T22:03:19.913Z,1,6,2,1,"{""6453"":1}"
15770,usatoday.com,ttl,2016-11-22T02:50:18.236Z,7,3,1,3,"{""47447"":4,""3356"":4,""21735"":4}"
15772,usatoday.com,ttl,2016-07-19T02:53:00.068Z,7,3,1,3,"{""3356"":4,""15694"":4,""21735"":4}"
15773,pornhub.com,seq,2016-09-18T19:17:10.040Z,3,7,2,2,"{""4766"":2,""3257"":2}"
15774,google.pt,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
15775,google.be,rst,2016-08-16T04:29:35.772Z,1,4,2,1,"{""8544"":1}"
15776,usatoday.com,ttl,2016-06-07T03:16:49.522Z,15,4,1,4,"{""46816"":8,""6939"":8,""2828"":8,""21735"":8}"
15777,usatoday.com,ttl,2016-06-14T03:16:49.522Z,15,4,1,4,"{""46816"":8,""6939"":8,""2828"":8,""21735"":8}"
15781,usatoday.com,ttl,2016-09-06T03:55:53.462Z,1,6,3,1,"{""2914"":1}"
15787,usatoday.com,ttl,2016-10-18T03:55:53.462Z,29,5,4,5,"{""2914"":15,""36351"":16,""21735"":16,""2828"":16,""3491"":15}"
15788,usatoday.com,ttl,2016-10-25T03:55:53.462Z,1,5,2,1,"{""3491"":1}"
15789,usatoday.com,ttl,2016-11-08T03:55:53.462Z,15,4,1,4,"{""2914"":8,""36351"":8,""2828"":8,""21735"":8}"
15792,usatoday.com,ttl,2016-11-29T03:55:53.462Z,1,5,2,1,"{""2914"":1}"
15793,usatoday.com,ttl,2016-12-06T03:55:53.462Z,29,5,3,5,"{""2914"":15,""36351"":16,""21735"":16,""2828"":16,""3491"":15}"
15795,usatoday.com,ttl,2016-12-20T03:55:53.462Z,3,7,2,2,"{""2828"":2,""2914"":2}"
15796,usatoday.com,ttl,2017-01-03T03:55:53.462Z,15,4,1,4,"{""2914"":8,""36351"":8,""2828"":8,""21735"":8}"
15797,usatoday.com,ttl,2017-01-17T03:55:53.462Z,15,4,1,4,"{""2914"":8,""36351"":8,""2828"":8,""21735"":8}"
15798,usatoday.com,ttl,2017-01-24T03:55:53.462Z,15,4,1,4,"{""2914"":8,""36351"":8,""2828"":8,""21735"":8}"
15800,usatoday.com,ttl,2016-06-14T04:47:12.648Z,63,6,1,6,"{""19531"":32,""19844"":32,""21735"":32,""6453"":32,""25780"":32,""2828"":32}"
15801,usatoday.com,ttl,2016-07-05T04:47:12.648Z,1,7,2,1,"{""6453"":1}"
15804,usatoday.com,ttl,2016-07-05T05:20:25.359Z,15,4,1,4,"{""4826"":8,""2828"":8,""38220"":8,""21735"":8}"
15805,usatoday.com,ttl,2016-07-12T05:20:25.359Z,15,4,1,4,"{""4826"":8,""2828"":8,""38220"":8,""21735"":8}"
15806,usatoday.com,ttl,2016-07-26T05:20:25.359Z,15,4,1,4,"{""4826"":8,""2828"":8,""38220"":8,""21735"":8}"
15807,usatoday.com,ttl,2016-08-16T05:20:25.359Z,15,4,1,4,"{""4826"":8,""2828"":8,""38220"":8,""21735"":8}"
15808,usatoday.com,ttl,2016-05-10T07:26:31.798Z,15,4,1,4,"{""6830"":8,""2828"":8,""1200"":8,""21735"":8}"
15809,usatoday.com,ttl,2016-06-14T07:26:31.798Z,15,4,1,4,"{""6830"":8,""2828"":8,""1200"":8,""21735"":8}"
15811,usatoday.com,ttl,2016-08-02T07:26:31.798Z,15,4,1,4,"{""6830"":8,""2828"":8,""1200"":8,""21735"":8}"
15812,usatoday.com,ttl,2016-05-24T08:02:19.722Z,15,4,1,4,"{""3491"":8,""2828"":8,""38001"":8,""21735"":8}"
15813,usatoday.com,ttl,2016-05-31T08:02:19.722Z,15,4,2,4,"{""3491"":8,""2828"":8,""38001"":8,""21735"":8}"
15814,usatoday.com,ttl,2016-06-07T08:02:19.722Z,15,4,1,4,"{""3491"":8,""2828"":8,""38001"":8,""21735"":8}"
15816,usatoday.com,ttl,2016-06-21T08:02:19.722Z,27,5,5,5,"{""3491"":14,""2828"":14,""38001"":16,""3356"":15,""21735"":16}"
15819,usatoday.com,ttl,2016-07-12T08:02:19.722Z,15,4,2,4,"{""3491"":8,""2828"":8,""38001"":8,""21735"":8}"
15820,usatoday.com,ttl,2016-07-19T08:02:19.722Z,15,4,1,4,"{""3491"":8,""2828"":8,""38001"":8,""21735"":8}"
15821,usatoday.com,ttl,2016-08-02T08:02:19.722Z,15,4,1,4,"{""3491"":8,""2828"":8,""38001"":8,""21735"":8}"
15822,usatoday.com,ttl,2016-08-09T08:02:19.722Z,3,6,2,2,"{""2828"":2,""3491"":2}"
15827,usatoday.com,ttl,2016-09-13T08:02:19.722Z,15,4,1,4,"{""3491"":8,""2828"":8,""38001"":8,""21735"":8}"
15830,usatoday.com,ttl,2016-10-04T08:02:19.722Z,15,4,2,4,"{""3491"":8,""2828"":8,""38001"":8,""21735"":8}"
15831,usatoday.com,ttl,2016-10-11T08:02:19.722Z,15,4,2,4,"{""3491"":8,""2828"":8,""38001"":8,""21735"":8}"
15832,usatoday.com,ttl,2016-10-18T08:02:19.722Z,15,4,1,4,"{""3491"":8,""2828"":8,""38001"":8,""21735"":8}"
15834,usatoday.com,ttl,2016-11-01T08:02:19.722Z,15,4,1,4,"{""3491"":8,""2828"":8,""38001"":8,""21735"":8}"
15835,usatoday.com,ttl,2016-11-08T08:02:19.722Z,15,4,1,4,"{""2914"":8,""38001"":8,""2828"":8,""21735"":8}"
15836,usatoday.com,ttl,2016-11-15T08:02:19.722Z,1,7,3,1,"{""3491"":1}"
15837,usatoday.com,ttl,2016-11-22T08:02:19.722Z,29,5,2,5,"{""2914"":15,""21735"":16,""2828"":16,""38001"":16,""3491"":15}"
15838,usatoday.com,ttl,2016-11-29T08:02:19.722Z,29,5,2,5,"{""2828"":16,""3491"":15,""2914"":15,""38001"":16,""21735"":16}"
15839,usatoday.com,ttl,2016-12-06T08:02:19.722Z,29,5,2,5,"{""2828"":16,""3491"":15,""2914"":15,""38001"":16,""21735"":16}"
15840,usatoday.com,ttl,2017-01-10T08:02:19.722Z,15,4,1,4,"{""2914"":8,""38001"":8,""2828"":8,""21735"":8}"
15841,usatoday.com,ttl,2017-01-31T08:02:19.722Z,29,5,2,5,"{""2828"":16,""3491"":15,""2914"":15,""38001"":16,""21735"":16}"
15842,usatoday.com,ttl,2016-05-17T10:58:13.068Z,31,5,1,5,"{""174"":16,""3356"":16,""30818"":16,""50613"":16,""21735"":16}"
15844,usatoday.com,ttl,2016-07-05T10:58:13.068Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""21735"":8}"
15846,usatoday.com,ttl,2016-07-26T10:58:13.068Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""21735"":8}"
15847,usatoday.com,ttl,2016-08-23T10:58:13.068Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""21735"":8}"
15848,usatoday.com,ttl,2016-08-30T10:58:13.068Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""21735"":8}"
15850,usatoday.com,ttl,2016-10-11T10:58:13.068Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""21735"":8}"
15851,usatoday.com,ttl,2016-10-25T10:58:13.068Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""21735"":8}"
15852,usatoday.com,ttl,2016-11-15T10:58:13.068Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""21735"":8}"
15855,usatoday.com,ttl,2016-12-13T10:58:13.068Z,15,4,1,4,"{""3356"":8,""30818"":8,""50613"":8,""21735"":8}"
15856,usatoday.com,ttl,2016-06-07T12:24:37.006Z,31,5,1,5,"{""7643"":16,""2828"":16,""2914"":16,""45899"":16,""21735"":16}"
15857,usatoday.com,ttl,2016-06-28T00:10:30.321Z,15,4,1,4,"{""53889"":8,""3257"":8,""3356"":8,""21735"":8}"
15858,usatoday.com,ttl,2016-08-09T00:16:19.848Z,7,3,1,3,"{""201011"":4,""3356"":4,""21735"":4}"
15859,usatoday.com,ttl,2016-09-06T00:16:19.848Z,7,3,1,3,"{""201011"":4,""3356"":4,""21735"":4}"
15860,usatoday.com,ttl,2016-09-13T00:16:19.848Z,7,3,1,3,"{""201011"":4,""3356"":4,""21735"":4}"
15861,usatoday.com,ttl,2016-09-20T00:16:19.848Z,7,3,1,3,"{""201011"":4,""3356"":4,""21735"":4}"
15862,usatoday.com,ttl,2016-10-04T00:16:19.848Z,7,3,1,3,"{""201011"":4,""3356"":4,""21735"":4}"
15863,usatoday.com,ttl,2016-09-20T01:23:41.991Z,7,3,1,3,"{""3356"":4,""29073"":4,""21735"":4}"
15864,usatoday.com,ttl,2016-09-27T01:23:41.991Z,7,3,1,3,"{""3356"":4,""29073"":4,""21735"":4}"
15865,usatoday.com,ttl,2016-10-04T01:23:41.991Z,7,3,1,3,"{""3356"":4,""29073"":4,""21735"":4}"
15866,usatoday.com,ttl,2016-10-18T01:23:41.991Z,7,3,1,3,"{""3356"":4,""29073"":4,""21735"":4}"
15867,usatoday.com,ttl,2016-09-27T02:35:25.568Z,15,4,1,4,"{""18978"":8,""6461"":8,""2828"":8,""21735"":8}"
15868,usatoday.com,ttl,2016-10-04T02:35:25.568Z,15,4,1,4,"{""18978"":8,""6461"":8,""2828"":8,""21735"":8}"
15869,usatoday.com,ttl,2016-05-31T02:41:41.940Z,15,4,1,4,"{""7552"":8,""3491"":8,""2828"":8,""21735"":8}"
15870,usatoday.com,ttl,2016-06-07T02:41:41.940Z,15,4,1,4,"{""7552"":8,""3491"":8,""2828"":8,""21735"":8}"
15871,usatoday.com,ttl,2016-06-28T02:41:41.940Z,15,4,1,4,"{""7552"":8,""3491"":8,""2828"":8,""21735"":8}"
15874,usatoday.com,ttl,2016-06-21T02:57:05.904Z,7,3,1,3,"{""3356"":4,""51167"":4,""21735"":4}"
15875,usatoday.com,ttl,2016-07-26T03:02:27.136Z,15,4,1,4,"{""4637"":8,""2828"":8,""55720"":8,""21735"":8}"
15876,usatoday.com,ttl,2016-06-21T03:02:52.557Z,7,3,1,3,"{""3356"":4,""30693"":4,""21735"":4}"
15877,usatoday.com,ttl,2016-08-02T03:10:35.342Z,15,4,1,4,"{""174"":8,""20853"":8,""3356"":8,""21735"":8}"
15879,usatoday.com,ttl,2016-10-12T00:19:22.947Z,7,3,1,3,"{""4766"":4,""2828"":4,""21735"":4}"
15880,usatoday.com,ttl,2016-10-19T00:19:22.947Z,7,3,1,3,"{""4766"":4,""2828"":4,""21735"":4}"
15881,usatoday.com,ttl,2016-11-09T00:19:22.947Z,7,3,1,3,"{""4766"":4,""2828"":4,""21735"":4}"
15882,usatoday.com,ttl,2016-11-16T00:19:22.947Z,7,3,1,3,"{""4766"":4,""2828"":4,""21735"":4}"
15883,usatoday.com,ttl,2016-11-23T00:19:22.947Z,7,3,1,3,"{""4766"":4,""2828"":4,""21735"":4}"
15884,usatoday.com,ttl,2017-01-04T00:19:22.947Z,7,3,1,3,"{""4766"":4,""2828"":4,""21735"":4}"
15885,usatoday.com,ttl,2017-01-18T00:19:22.947Z,7,3,1,3,"{""4766"":4,""2828"":4,""21735"":4}"
15886,usatoday.com,ttl,2017-01-25T00:19:22.947Z,7,3,1,3,"{""4766"":4,""2828"":4,""21735"":4}"
15887,usatoday.com,ttl,2016-07-09T04:30:28.162Z,7,3,1,3,"{""45177"":4,""3356"":4,""21735"":4}"
15888,usatoday.com,ttl,2016-07-16T04:30:28.162Z,7,3,1,3,"{""45177"":4,""3356"":4,""21735"":4}"
15889,usatoday.com,ttl,2016-07-30T04:30:28.162Z,7,3,1,3,"{""45177"":4,""3356"":4,""21735"":4}"
15890,usatoday.com,ttl,2016-07-02T05:41:36.093Z,7,3,1,3,"{""30496"":4,""3356"":4,""21735"":4}"
15891,usatoday.com,ttl,2016-07-09T05:41:36.093Z,7,3,1,3,"{""30496"":4,""3356"":4,""21735"":4}"
15892,usatoday.com,ttl,2016-07-05T01:46:31.711Z,15,4,1,4,"{""4323"":8,""3356"":8,""3549"":8,""21735"":8}"
15893,usatoday.com,ttl,2016-06-07T03:07:29.879Z,7,3,1,3,"{""12321"":4,""3356"":4,""21735"":4}"
15894,usatoday.com,ttl,2016-06-14T03:07:29.879Z,7,3,1,3,"{""12321"":4,""3356"":4,""21735"":4}"
15895,usatoday.com,ttl,2016-08-02T03:07:29.879Z,7,3,1,3,"{""12321"":4,""3356"":4,""21735"":4}"
15896,usatoday.com,ttl,2016-08-16T03:07:29.879Z,7,3,1,3,"{""12321"":4,""3356"":4,""21735"":4}"
15897,usatoday.com,ttl,2016-08-23T03:07:29.879Z,7,3,1,3,"{""12321"":4,""3356"":4,""21735"":4}"
15898,usatoday.com,ttl,2016-09-20T03:07:29.879Z,7,3,1,3,"{""12321"":4,""3356"":4,""21735"":4}"
15899,pornhub.com,block,2016-10-22T00:21:32.128Z,15,4,1,4,"{""199669"":8,""29076"":8,""1299"":8,""30361"":8}"
15900,pornhub.com,block,2016-10-29T00:21:32.128Z,15,4,1,4,"{""199669"":8,""29076"":8,""1299"":8,""30361"":8}"
15901,pornhub.com,block,2016-11-05T00:21:32.128Z,15,4,1,4,"{""199669"":8,""29076"":8,""1299"":8,""30361"":8}"
15902,pornhub.com,block,2016-11-12T00:21:32.128Z,15,4,1,4,"{""199669"":8,""29076"":8,""1299"":8,""30361"":8}"
15903,pornhub.com,block,2016-11-19T00:21:32.128Z,15,4,1,4,"{""199669"":8,""29076"":8,""1299"":8,""30361"":8}"
15904,pornhub.com,block,2016-11-26T00:21:32.128Z,29,5,2,5,"{""1299"":16,""199669"":16,""48684"":15,""29076"":16,""30361"":15}"
15905,pornhub.com,block,2016-12-03T00:21:32.128Z,15,4,1,4,"{""1299"":8,""199669"":8,""48684"":8,""29076"":8}"
15906,pornhub.com,block,2017-02-03T11:10:18.529Z,988,10,4,10,"{""11019"":496,""51975"":512,""35753"":512,""3257"":496,""1299"":508,""34426"":512,""48684"":502,""8781"":498,""8966"":504,""30361"":500}"
15907,pornhub.com,dns,2016-05-26T22:03:19.913Z,63,6,1,6,"{""16322"":32,""12880"":32,""3257"":32,""6453"":32,""30361"":32,""11019"":32}"
15908,pornhub.com,dns,2016-06-02T22:03:19.913Z,63,6,1,6,"{""16322"":32,""12880"":32,""3257"":32,""6453"":32,""30361"":32,""11019"":32}"
15909,pornhub.com,dns,2016-06-09T22:03:19.913Z,63,6,1,6,"{""16322"":32,""12880"":32,""3257"":32,""6453"":32,""30361"":32,""11019"":32}"
15910,pornhub.com,dns,2016-06-16T22:03:19.913Z,63,6,1,6,"{""16322"":32,""12880"":32,""3257"":32,""6453"":32,""30361"":32,""11019"":32}"
15911,pornhub.com,dns,2016-06-23T22:03:19.913Z,63,6,1,6,"{""16322"":32,""6762"":32,""12880"":32,""3257"":32,""30361"":32,""11019"":32}"
15912,pornhub.com,dns,2016-06-30T22:03:19.913Z,63,6,1,6,"{""16322"":32,""12880"":32,""3257"":32,""6453"":32,""30361"":32,""11019"":32}"
15913,pornhub.com,dns,2016-07-07T22:03:19.913Z,63,6,1,6,"{""16322"":32,""12880"":32,""3257"":32,""6453"":32,""30361"":32,""11019"":32}"
15914,pornhub.com,dns,2016-07-14T22:03:19.913Z,63,6,1,6,"{""16322"":32,""12880"":32,""3257"":32,""6453"":32,""30361"":32,""11019"":32}"
15915,pornhub.com,dns,2016-07-21T22:03:19.913Z,63,6,1,6,"{""16322"":32,""12880"":32,""3257"":32,""6453"":32,""30361"":32,""11019"":32}"
15916,pornhub.com,dns,2016-07-28T22:03:19.913Z,63,6,1,6,"{""16322"":32,""12880"":32,""3257"":32,""6453"":32,""30361"":32,""11019"":32}"
15917,pornhub.com,dns,2016-08-04T22:03:19.913Z,63,6,1,6,"{""16322"":32,""6762"":32,""12880"":32,""1299"":32,""30361"":32,""11019"":32}"
15918,pornhub.com,dns,2016-08-11T22:03:19.913Z,31,5,1,5,"{""12880"":16,""1299"":16,""16322"":16,""30361"":16,""6762"":16}"
15919,pornhub.com,dns,2016-08-18T22:03:19.913Z,31,5,1,5,"{""12880"":16,""1299"":16,""16322"":16,""30361"":16,""6762"":16}"
15920,pornhub.com,dns,2016-08-25T22:03:19.913Z,61,6,2,6,"{""16322"":32,""6762"":31,""12880"":32,""6453"":31,""1299"":32,""30361"":32}"
15921,pornhub.com,dns,2016-09-01T22:03:19.913Z,31,5,1,5,"{""12880"":16,""1299"":16,""16322"":16,""30361"":16,""6762"":16}"
15922,pornhub.com,dns,2016-09-08T22:03:19.913Z,31,5,1,5,"{""12880"":16,""1299"":16,""16322"":16,""30361"":16,""6762"":16}"
15923,pornhub.com,dns,2016-09-15T22:03:19.913Z,31,5,1,5,"{""12880"":16,""1299"":16,""16322"":16,""30361"":16,""6762"":16}"
15924,pornhub.com,dns,2016-09-22T22:03:19.913Z,31,5,1,5,"{""12880"":16,""1299"":16,""16322"":16,""30361"":16,""6762"":16}"
15928,usatoday.com,ttl,2016-07-15T03:58:38.529Z,15,4,1,4,"{""3257"":8,""3356"":8,""36884"":8,""21735"":8}"
15929,usatoday.com,ttl,2016-07-22T03:58:38.529Z,15,4,1,4,"{""3257"":8,""3356"":8,""36884"":8,""21735"":8}"
15931,usatoday.com,ttl,2016-06-17T05:56:04.001Z,7,3,1,3,"{""16637"":4,""3356"":4,""21735"":4}"
15932,usatoday.com,ttl,2016-06-24T05:56:04.001Z,7,3,1,3,"{""16637"":4,""3356"":4,""21735"":4}"
15933,usatoday.com,ttl,2016-09-25T22:45:17.928Z,7,3,1,3,"{""5413"":4,""2828"":4,""21735"":4}"
15934,usatoday.com,seq,2016-07-05T12:24:37.006Z,31,5,1,5,"{""7643"":16,""2828"":16,""2914"":16,""45899"":16,""21735"":16}"
15936,usatoday.com,seq,2016-06-28T02:57:05.904Z,7,3,1,3,"{""3356"":4,""51167"":4,""21735"":4}"
15938,usatoday.com,seq,2016-07-05T02:41:41.940Z,15,4,1,4,"{""7552"":8,""3491"":8,""2828"":8,""21735"":8}"
15939,usatoday.com,seq,2016-07-12T02:41:41.940Z,15,4,1,4,"{""7552"":8,""3491"":8,""2828"":8,""21735"":8}"
15941,usatoday.com,seq,2016-07-05T06:54:30.887Z,1,4,2,1,"{""174"":1}"
15942,usatoday.com,seq,2016-07-12T08:54:17.258Z,7,3,1,3,"{""132919"":4,""3356"":4,""21735"":4}"
15943,usatoday.com,seq,2016-07-19T08:54:17.258Z,7,3,1,3,"{""132919"":4,""3356"":4,""21735"":4}"
15944,usatoday.com,seq,2016-07-26T01:46:31.711Z,15,4,1,4,"{""4323"":8,""3356"":8,""3549"":8,""21735"":8}"
15945,usatoday.com,seq,2016-07-12T04:40:44.259Z,15,4,1,4,"{""200761"":8,""12874"":8,""3356"":8,""21735"":8}"
15946,usatoday.com,seq,2016-07-12T05:39:35.154Z,1,5,2,1,"{""3356"":1}"
15947,usatoday.com,seq,2016-07-23T05:41:36.093Z,7,3,1,3,"{""30496"":4,""3356"":4,""21735"":4}"
15948,usatoday.com,seq,2016-07-30T05:41:36.093Z,7,3,1,3,"{""30496"":4,""3356"":4,""21735"":4}"
15949,usatoday.com,seq,2016-07-16T10:58:46.149Z,30,5,2,5,"{""30900"":16,""6830"":16,""2828"":16,""1200"":15,""21735"":16}"
15950,usatoday.com,seq,2016-07-23T10:58:46.149Z,15,4,1,4,"{""30900"":8,""6830"":8,""2828"":8,""21735"":8}"
15951,usatoday.com,seq,2016-08-01T08:22:42.405Z,31,5,1,5,"{""48900"":16,""6939"":16,""2828"":16,""9070"":16,""21735"":16}"
15954,usatoday.com,seq,2016-08-09T02:53:00.068Z,7,3,1,3,"{""3356"":4,""15694"":4,""21735"":4}"
15955,usatoday.com,seq,2016-08-16T02:53:00.068Z,7,3,1,3,"{""3356"":4,""15694"":4,""21735"":4}"
15957,usatoday.com,seq,2016-08-16T06:42:01.562Z,15,4,1,4,"{""6461"":8,""3356"":8,""20860"":8,""21735"":8}"
15958,usatoday.com,seq,2016-08-30T03:10:35.342Z,15,4,1,4,"{""174"":8,""20853"":8,""3356"":8,""21735"":8}"
15960,usatoday.com,seq,2016-08-19T03:58:38.529Z,15,4,1,4,"{""3257"":8,""3356"":8,""36884"":8,""21735"":8}"
15961,usatoday.com,seq,2016-09-09T03:58:38.529Z,15,4,1,4,"{""3257"":8,""3356"":8,""36884"":8,""21735"":8}"
15962,usatoday.com,seq,2016-09-16T03:58:38.529Z,15,4,1,4,"{""3257"":8,""3356"":8,""36884"":8,""21735"":8}"
15963,usatoday.com,seq,2016-09-23T03:58:38.529Z,15,4,1,4,"{""3257"":8,""3356"":8,""36884"":8,""21735"":8}"
15965,usatoday.com,seq,2016-08-30T05:20:25.359Z,15,4,1,4,"{""4826"":8,""2828"":8,""38220"":8,""21735"":8}"
15966,usatoday.com,seq,2016-09-06T05:20:25.359Z,15,4,1,4,"{""4826"":8,""2828"":8,""38220"":8,""21735"":8}"
15967,usatoday.com,seq,2016-09-20T05:20:25.359Z,15,4,1,4,"{""4826"":8,""2828"":8,""38220"":8,""21735"":8}"
15968,usatoday.com,seq,2016-09-27T05:20:25.359Z,15,4,1,4,"{""4826"":8,""2828"":8,""38220"":8,""21735"":8}"
15969,usatoday.com,seq,2016-08-27T01:37:55.855Z,15,4,1,4,"{""1299"":8,""3356"":8,""3223"":8,""21735"":8}"
15970,usatoday.com,seq,2016-09-03T04:30:28.162Z,63,6,1,6,"{""45177"":32,""2764"":32,""9942"":32,""2828"":32,""21735"":32,""7545"":32}"
15971,usatoday.com,seq,2016-09-24T04:30:28.162Z,7,3,1,3,"{""45177"":4,""3356"":4,""21735"":4}"
15972,usatoday.com,seq,2016-10-01T04:30:28.162Z,7,3,1,3,"{""45177"":4,""3356"":4,""21735"":4}"
15973,usatoday.com,seq,2016-08-30T03:31:57.670Z,15,4,1,4,"{""9680"":8,""3356"":8,""3462"":8,""21735"":8}"
15974,usatoday.com,seq,2016-09-06T03:31:57.670Z,15,4,1,4,"{""9680"":8,""3356"":8,""3462"":8,""21735"":8}"
15975,usatoday.com,seq,2016-10-04T03:31:57.670Z,15,4,1,4,"{""9680"":8,""3356"":8,""3462"":8,""21735"":8}"
15976,usatoday.com,seq,2016-10-11T03:31:57.670Z,15,4,1,4,"{""9680"":8,""3356"":8,""3462"":8,""21735"":8}"
15977,usatoday.com,seq,2016-09-06T02:33:14.214Z,121,7,3,7,"{""174"":62,""21735"":64,""3356"":62,""2828"":62,""63008"":64,""6939"":62,""54334"":64}"
15979,usatoday.com,seq,2016-09-19T05:56:05.821Z,7,3,1,3,"{""43289"":4,""3356"":4,""21735"":4}"
15980,usatoday.com,seq,2016-09-27T03:07:29.879Z,7,3,1,3,"{""12321"":4,""3356"":4,""21735"":4}"
15981,usatoday.com,seq,2016-10-04T03:07:29.879Z,7,3,1,3,"{""12321"":4,""3356"":4,""21735"":4}"
15982,usatoday.com,seq,2016-10-11T03:07:29.879Z,7,3,1,3,"{""12321"":4,""3356"":4,""21735"":4}"
15983,usatoday.com,seq,2016-10-18T03:07:29.879Z,7,3,1,3,"{""12321"":4,""3356"":4,""21735"":4}"
15984,usatoday.com,seq,2016-10-25T03:07:29.879Z,7,3,1,3,"{""12321"":4,""3356"":4,""21735"":4}"
15985,usatoday.com,seq,2016-11-01T03:07:29.879Z,7,3,1,3,"{""12321"":4,""3356"":4,""21735"":4}"
15986,usatoday.com,seq,2016-12-06T03:07:29.879Z,7,3,1,3,"{""12321"":4,""3356"":4,""21735"":4}"
15987,usatoday.com,seq,2016-09-27T07:26:31.798Z,15,4,1,4,"{""6830"":8,""2828"":8,""1200"":8,""21735"":8}"
15988,usatoday.com,seq,2016-10-04T07:26:31.798Z,15,4,1,4,"{""6830"":8,""2828"":8,""1200"":8,""21735"":8}"
15989,usatoday.com,seq,2016-10-25T07:26:31.798Z,15,4,1,4,"{""6830"":8,""2828"":8,""1200"":8,""21735"":8}"
15990,usatoday.com,seq,2016-11-22T07:26:31.798Z,15,4,1,4,"{""6830"":8,""2828"":8,""1200"":8,""21735"":8}"
15992,usatoday.com,seq,2016-11-15T07:42:22.054Z,15,4,1,4,"{""29485"":8,""3356"":8,""15994"":8,""21735"":8}"
15994,usatoday.com,seq,2016-10-11T02:07:21.021Z,7,3,1,3,"{""3356"":4,""39122"":4,""21735"":4}"
15995,usatoday.com,seq,2016-10-18T02:07:21.021Z,7,3,1,3,"{""3356"":4,""39122"":4,""21735"":4}"
15997,usatoday.com,seq,2016-10-25T02:35:25.568Z,15,4,1,4,"{""18978"":8,""6461"":8,""2828"":8,""21735"":8}"
15998,usatoday.com,seq,2016-11-01T02:35:25.568Z,15,4,1,4,"{""18978"":8,""6461"":8,""2828"":8,""21735"":8}"
15999,usatoday.com,seq,2016-10-18T00:16:19.848Z,7,3,1,3,"{""201011"":4,""3356"":4,""21735"":4}"
16000,usatoday.com,seq,2016-11-08T00:16:19.848Z,7,3,1,3,"{""201011"":4,""3356"":4,""21735"":4}"
16001,usatoday.com,seq,2016-11-15T00:16:19.848Z,7,3,1,3,"{""201011"":4,""3356"":4,""21735"":4}"
16002,usatoday.com,seq,2016-11-22T00:16:19.848Z,7,3,1,3,"{""201011"":4,""3356"":4,""21735"":4}"
16003,usatoday.com,seq,2016-11-08T01:23:41.991Z,7,3,1,3,"{""3356"":4,""29073"":4,""21735"":4}"
16004,usatoday.com,seq,2016-11-15T01:23:41.991Z,7,3,1,3,"{""3356"":4,""29073"":4,""21735"":4}"
16006,usatoday.com,seq,2016-11-25T13:46:22.211Z,63,6,1,6,"{""6939"":32,""30844"":32,""21735"":32,""2828"":32,""29032"":32,""36997"":32}"
16007,usatoday.com,seq,2016-12-27T02:50:18.236Z,7,3,1,3,"{""47447"":4,""3356"":4,""21735"":4}"
16009,usatoday.com,seq,2017-01-17T00:10:30.321Z,1,5,2,1,"{""3356"":1}"
16010,usatoday.com,block,2016-07-05T06:16:02.265Z,7,3,1,3,"{""3356"":4,""53597"":4,""21735"":4}"
16011,eastday.com,seq,2017-01-17T00:00:25.097Z,31,5,1,5,"{""4812"":16,""36352"":16,""1299"":16,""4134"":16,""55286"":16}"
16012,eastday.com,seq,2017-02-14T05:48:53.142Z,3,8,4,2,"{""10026"":2,""4766"":2}"
16020,usatoday.com,block,2016-07-26T02:41:41.940Z,15,4,1,4,"{""7552"":8,""3491"":8,""2828"":8,""21735"":8}"
16030,usatoday.com,block,2016-12-06T06:43:20.659Z,15,4,1,4,"{""39324"":8,""3356"":8,""47605"":8,""21735"":8}"
16033,usatoday.com,dns,2016-08-08T08:22:42.405Z,3,7,2,2,"{""6939"":2,""2828"":2}"
16034,usatoday.com,dns,2016-09-27T03:02:27.136Z,1,6,3,1,"{""4637"":1}"
16036,usatoday.com,rst,2016-07-26T03:16:49.522Z,15,4,1,4,"{""46816"":8,""6939"":8,""2828"":8,""21735"":8}"
16037,usatoday.com,rst,2016-08-09T02:57:05.904Z,7,3,1,3,"{""3356"":4,""51167"":4,""21735"":4}"
16038,usatoday.com,rst,2016-08-23T12:24:37.006Z,31,5,1,5,"{""7643"":16,""2828"":16,""2914"":16,""45899"":16,""21735"":16}"
16039,usatoday.com,rst,2016-08-23T02:41:41.940Z,15,4,1,4,"{""7552"":8,""3491"":8,""2828"":8,""21735"":8}"
16040,usatoday.com,rst,2016-09-06T02:41:41.940Z,15,4,1,4,"{""7552"":8,""3491"":8,""2828"":8,""21735"":8}"
16041,usatoday.com,rst,2016-09-24T05:41:36.093Z,7,3,1,3,"{""30496"":4,""3356"":4,""21735"":4}"
16042,usatoday.com,rst,2016-10-01T05:41:36.093Z,7,3,1,3,"{""30496"":4,""3356"":4,""21735"":4}"
16043,usatoday.com,rst,2016-11-15T03:02:27.136Z,15,4,1,4,"{""4637"":8,""2828"":8,""55720"":8,""21735"":8}"
16044,usatoday.com,rst,2016-11-04T03:58:38.529Z,15,4,1,4,"{""3257"":8,""3356"":8,""36884"":8,""21735"":8}"
16045,usatoday.com,rst,2016-11-22T03:10:35.342Z,15,4,1,4,"{""174"":8,""20853"":8,""3356"":8,""21735"":8}"
16046,usatoday.com,rst,2017-01-03T03:07:29.879Z,7,3,1,3,"{""12321"":4,""3356"":4,""21735"":4}"
16047,usatoday.com,rst,2017-01-03T07:26:31.798Z,15,4,1,4,"{""6830"":8,""2828"":8,""1200"":8,""21735"":8}"
16048,usatoday.com,rst,2017-01-14T04:30:28.162Z,1,7,2,1,"{""3356"":1}"
16050,giphy.com,seq,2016-09-20T06:10:54.031Z,7,3,1,3,"{""29550"":4,""13335"":4,""3257"":4}"
16051,giphy.com,seq,2017-01-10T07:02:28.447Z,3,6,4,2,"{""39107"":2,""13335"":2}"
16052,giphy.com,seq,2017-01-24T11:06:59.084Z,1,4,2,1,"{""2914"":1}"
16053,giphy.com,dns,2016-05-26T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
16054,giphy.com,dns,2016-06-02T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
16055,giphy.com,dns,2016-06-09T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
16056,giphy.com,dns,2016-06-16T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
16057,giphy.com,dns,2016-06-23T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
16058,giphy.com,dns,2016-06-30T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
16059,giphy.com,dns,2016-07-07T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
16060,giphy.com,dns,2016-07-14T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
16061,giphy.com,dns,2016-07-21T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
16062,giphy.com,dns,2016-07-28T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
16063,giphy.com,dns,2016-08-04T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
16064,giphy.com,dns,2016-08-11T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
16065,giphy.com,dns,2016-08-18T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
16066,giphy.com,dns,2016-08-25T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
16067,giphy.com,dns,2016-09-01T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
16068,giphy.com,dns,2016-09-08T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
16069,giphy.com,dns,2016-09-15T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
16070,giphy.com,dns,2016-09-22T22:03:19.913Z,29,5,2,5,"{""12880"":16,""6453"":15,""16322"":16,""13335"":16,""6762"":15}"
16073,google.com,rst,2016-08-23T04:29:35.772Z,1,4,2,1,"{""35432"":1}"
16074,huffingtonpost.com,ttl,2016-05-10T04:29:35.772Z,15,4,1,4,"{""197648"":8,""174"":8,""35432"":8,""1668"":8}"
16075,huffingtonpost.com,ttl,2016-05-31T04:29:35.772Z,15,4,1,4,"{""197648"":8,""174"":8,""35432"":8,""1668"":8}"
16076,huffingtonpost.com,ttl,2016-06-07T04:29:35.772Z,15,4,1,4,"{""197648"":8,""174"":8,""35432"":8,""1668"":8}"
16077,huffingtonpost.com,ttl,2016-06-14T04:29:35.772Z,15,4,1,4,"{""197648"":8,""174"":8,""35432"":8,""1668"":8}"
16078,blogspot.com.br,dns,2016-06-09T20:51:08.933Z,30,5,2,5,"{""15169"":16,""6453"":15,""16322"":16,""12880"":16,""29049"":16}"
16079,blogspot.com.br,dns,2016-06-16T20:51:08.933Z,15,4,1,4,"{""15169"":8,""6453"":8,""16322"":8,""12880"":8}"
16080,blogspot.com.br,dns,2016-06-23T20:51:08.933Z,15,4,1,4,"{""15169"":8,""6453"":8,""16322"":8,""12880"":8}"
16081,blogspot.com.br,dns,2016-06-30T20:51:08.933Z,15,4,1,4,"{""15169"":8,""6453"":8,""16322"":8,""12880"":8}"
16082,blogspot.com.br,dns,2016-07-07T20:51:08.933Z,15,4,1,4,"{""15169"":8,""6453"":8,""16322"":8,""12880"":8}"
16083,blogspot.com.br,dns,2016-07-14T20:51:08.933Z,15,4,1,4,"{""15169"":8,""16322"":8,""12880"":8,""6762"":8}"
16084,blogspot.com.br,dns,2016-07-21T20:51:08.933Z,15,4,1,4,"{""15169"":8,""16322"":8,""12880"":8,""6762"":8}"
16085,blogspot.com.br,dns,2016-07-28T20:51:08.933Z,15,4,1,4,"{""15169"":8,""16322"":8,""12880"":8,""6762"":8}"
16086,blogspot.com.br,dns,2016-08-04T20:51:08.933Z,15,4,1,4,"{""15169"":8,""16322"":8,""12880"":8,""6762"":8}"
16087,blogspot.com.br,dns,2016-08-11T20:51:08.933Z,15,4,1,4,"{""15169"":8,""6453"":8,""16322"":8,""12880"":8}"
16088,blogspot.com.br,dns,2016-08-18T20:51:08.933Z,15,4,1,4,"{""15169"":8,""16322"":8,""12880"":8,""6762"":8}"
16089,blogspot.com.br,dns,2016-08-25T20:51:08.933Z,29,5,2,5,"{""15169"":16,""6453"":15,""16322"":16,""12880"":16,""6762"":15}"
16090,blogspot.com.br,dns,2016-09-01T20:51:08.933Z,15,4,1,4,"{""15169"":8,""16322"":8,""12880"":8,""6762"":8}"
16091,blogspot.com.br,dns,2016-09-08T20:51:08.933Z,15,4,1,4,"{""15169"":8,""16322"":8,""12880"":8,""6762"":8}"
16092,blogspot.com.br,dns,2016-09-15T20:51:08.933Z,29,5,2,5,"{""15169"":16,""6453"":15,""16322"":16,""12880"":16,""6762"":15}"
16094,oracle.com,ttl,2016-08-30T07:26:31.798Z,7,3,1,3,"{""6830"":4,""792"":4,""3257"":4}"
16095,huffingtonpost.com,ttl,2016-05-31T07:02:28.447Z,7,3,1,3,"{""174"":4,""1668"":4,""43289"":4}"
16098,youporn.com,ttl,2017-02-01T00:19:22.947Z,7,3,1,3,"{""48684"":4,""4766"":4,""3257"":4}"
16099,youporn.com,seq,2016-06-19T00:28:07.267Z,7,3,1,3,"{""48434"":4,""6736"":4,""30361"":4}"
16100,bongacams.com,dns,2016-05-26T22:03:19.913Z,31,5,1,5,"{""12880"":16,""1299"":16,""16322"":16,""29789"":16,""29049"":16}"
16101,bongacams.com,dns,2016-06-02T22:03:19.913Z,31,5,1,5,"{""12880"":16,""1299"":16,""16322"":16,""29789"":16,""6762"":16}"
16102,bongacams.com,dns,2016-06-09T22:03:19.913Z,63,6,1,6,"{""16322"":32,""6762"":32,""12880"":32,""6453"":32,""1299"":32,""29789"":32}"
16103,bongacams.com,dns,2016-06-16T22:03:19.913Z,31,5,1,5,"{""12880"":16,""1299"":16,""16322"":16,""29789"":16,""6762"":16}"
16104,bongacams.com,dns,2016-06-23T22:03:19.913Z,31,5,1,5,"{""12880"":16,""1299"":16,""16322"":16,""29789"":16,""6762"":16}"
16105,bongacams.com,dns,2016-06-30T22:03:19.913Z,31,5,1,5,"{""12880"":16,""1299"":16,""16322"":16,""29789"":16,""6762"":16}"
16106,bongacams.com,dns,2016-07-07T22:03:19.913Z,31,5,1,5,"{""12880"":16,""1299"":16,""16322"":16,""29789"":16,""6762"":16}"
16107,bongacams.com,dns,2016-07-14T22:03:19.913Z,31,5,1,5,"{""12880"":16,""1299"":16,""16322"":16,""29789"":16,""6762"":16}"
16108,bongacams.com,dns,2016-07-21T22:03:19.913Z,31,5,1,5,"{""12880"":16,""1299"":16,""16322"":16,""29789"":16,""6762"":16}"
16109,bongacams.com,dns,2016-07-28T22:03:19.913Z,31,5,1,5,"{""12880"":16,""1299"":16,""16322"":16,""29789"":16,""6762"":16}"
16110,bongacams.com,dns,2016-08-04T22:03:19.913Z,31,5,1,5,"{""12880"":16,""1299"":16,""16322"":16,""29789"":16,""6762"":16}"
16111,bongacams.com,dns,2016-08-11T22:03:19.913Z,31,5,1,5,"{""12880"":16,""1299"":16,""16322"":16,""29789"":16,""6762"":16}"
16112,bongacams.com,dns,2016-08-18T22:03:19.913Z,31,5,1,5,"{""12880"":16,""1299"":16,""16322"":16,""29789"":16,""6762"":16}"
16113,bongacams.com,dns,2016-08-25T22:03:19.913Z,31,5,1,5,"{""12880"":16,""1299"":16,""16322"":16,""29789"":16,""6762"":16}"
16114,bongacams.com,dns,2016-09-01T22:03:19.913Z,31,5,1,5,"{""12880"":16,""1299"":16,""16322"":16,""29789"":16,""6762"":16}"
16115,bongacams.com,dns,2016-09-08T22:03:19.913Z,31,5,1,5,"{""12880"":16,""1299"":16,""16322"":16,""29789"":16,""6762"":16}"
16116,bongacams.com,dns,2016-09-15T22:03:19.913Z,31,5,1,5,"{""6453"":16,""1299"":16,""16322"":16,""12880"":16,""29789"":16}"
16117,mail.ru,seq,2016-07-12T02:05:36.597Z,31,5,1,5,"{""9186"":16,""5626"":16,""6939"":16,""12389"":16,""47764"":16}"
16119,youporn.com,block,2016-12-31T22:00:16.415Z,29,5,2,5,"{""1299"":16,""199669"":16,""48684"":15,""29076"":16,""30361"":15}"
16120,youporn.com,dns,2016-05-26T23:26:39.886Z,63,6,1,6,"{""16322"":32,""12880"":32,""3257"":32,""6453"":32,""30361"":32,""11019"":32}"
16121,youporn.com,dns,2016-06-02T23:26:39.886Z,63,6,1,6,"{""16322"":32,""12880"":32,""3257"":32,""6453"":32,""30361"":32,""11019"":32}"
16122,youporn.com,dns,2016-06-09T23:26:39.886Z,63,6,1,6,"{""16322"":32,""12880"":32,""3257"":32,""6453"":32,""30361"":32,""11019"":32}"
16123,youporn.com,dns,2016-06-16T23:26:39.886Z,63,6,1,6,"{""16322"":32,""12880"":32,""3257"":32,""6453"":32,""30361"":32,""11019"":32}"
16124,youporn.com,dns,2016-06-23T23:26:39.886Z,63,6,1,6,"{""16322"":32,""12880"":32,""3257"":32,""6453"":32,""30361"":32,""11019"":32}"
16125,youporn.com,dns,2016-06-30T23:26:39.886Z,63,6,1,6,"{""16322"":32,""12880"":32,""3257"":32,""6453"":32,""30361"":32,""11019"":32}"
16126,youporn.com,dns,2016-07-07T23:26:39.886Z,63,6,1,6,"{""16322"":32,""12880"":32,""3257"":32,""6453"":32,""30361"":32,""11019"":32}"
16127,youporn.com,dns,2016-07-14T23:26:39.886Z,63,6,1,6,"{""16322"":32,""12880"":32,""3257"":32,""6453"":32,""30361"":32,""11019"":32}"
16128,youporn.com,dns,2016-07-21T23:26:39.886Z,63,6,1,6,"{""16322"":32,""12880"":32,""3257"":32,""6453"":32,""30361"":32,""11019"":32}"
16129,youporn.com,dns,2016-07-28T23:26:39.886Z,63,6,1,6,"{""16322"":32,""12880"":32,""3257"":32,""6453"":32,""30361"":32,""11019"":32}"
16130,youporn.com,dns,2016-07-03T00:28:07.267Z,7,3,1,3,"{""48434"":4,""6736"":4,""30361"":4}"
16131,youporn.com,dns,2016-09-29T06:25:39.011Z,63,6,1,6,"{""55628"":32,""3786"":32,""11019"":32,""701"":32,""1299"":32,""30361"":32}"
16134,force.com,ttl,2016-07-12T08:02:19.722Z,15,4,1,4,"{""38001"":8,""2914"":8,""12008"":8,""3491"":8}"
16135,chaturbate.com,seq,2016-09-13T04:02:35.016Z,15,4,1,4,"{""42831"":8,""2914"":8,""1299"":8,""13335"":8}"
16136,chaturbate.com,seq,2016-09-27T03:00:10.533Z,1,6,3,1,"{""6461"":1}"
16138,google.co.jp,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
16139,google.co.jp,ttl,2016-05-24T04:29:35.772Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
16140,chaturbate.com,block,2016-09-13T01:00:01.723Z,7,3,1,3,"{""201011"":4,""33891"":4,""13335"":4}"
16141,shutterstock.com,ttl,2016-06-07T03:16:12.691Z,7,3,1,3,"{""26941"":4,""47447"":4,""32787"":4}"
16142,shutterstock.com,ttl,2016-06-07T02:51:17.543Z,31,5,1,5,"{""14742"":16,""174"":16,""26941"":16,""38001"":16,""3491"":16}"
16143,shutterstock.com,ttl,2016-06-16T10:58:53.254Z,63,6,1,6,"{""14742"":32,""2914"":32,""26941"":32,""6453"":32,""133752"":32,""32787"":32}"
16144,chaturbate.com,block,2017-01-24T04:01:14.341Z,61,6,2,6,"{""51975"":32,""35753"":32,""13335"":32,""34426"":32,""8781"":31,""8966"":31}"
16145,chaturbate.com,block,2017-01-31T04:01:14.341Z,31,5,1,5,"{""51975"":16,""34426"":16,""35753"":16,""13335"":16,""8966"":16}"
16146,chaturbate.com,dns,2016-05-26T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
16147,chaturbate.com,dns,2016-06-02T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
16148,chaturbate.com,dns,2016-06-09T22:03:19.913Z,63,6,1,6,"{""16322"":32,""6762"":32,""12880"":32,""13335"":32,""6453"":32,""29049"":32}"
16149,chaturbate.com,dns,2016-06-16T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
16150,chaturbate.com,dns,2016-06-23T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
16151,chaturbate.com,dns,2016-06-30T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
16152,chaturbate.com,dns,2016-07-07T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
16153,chaturbate.com,dns,2016-07-14T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
16154,chaturbate.com,dns,2016-07-21T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
16155,chaturbate.com,dns,2016-07-28T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
16156,chaturbate.com,dns,2016-08-04T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
16157,chaturbate.com,dns,2016-08-11T22:03:19.913Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
16158,chaturbate.com,dns,2016-08-18T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
16159,chaturbate.com,dns,2016-08-25T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
16160,chaturbate.com,dns,2016-09-01T22:03:19.913Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
16161,asos.com,seq,2016-07-26T00:19:42.019Z,3,5,2,2,"{""33517"":2,""174"":2}"
16162,wix.com,ttl,2016-05-10T04:29:35.772Z,31,5,1,5,"{""19551"":16,""1299"":16,""2914"":16,""35432"":16,""197648"":16}"
16163,google.co.jp,rst,2016-08-30T04:29:35.772Z,1,4,2,1,"{""35432"":1}"
16164,ettoday.net,ttl,2016-08-10T20:37:09.517Z,63,6,1,6,"{""51026"":32,""6762"":32,""12880"":32,""9505"":32,""1299"":32,""18182"":32}"
16166,loading-delivery2.com,ttl,2016-05-31T04:12:07.695Z,15,4,1,4,"{""46652"":8,""1299"":8,""35432"":8,""197648"":8}"
16167,blogspot.in,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
16171,360.cn,ttl,2016-09-20T03:55:53.462Z,1,5,2,1,"{""3356"":1}"
16172,360.cn,ttl,2017-01-03T04:02:35.016Z,15,4,1,4,"{""2914"":8,""42831"":8,""4134"":8,""134764"":8}"
16173,360.cn,ttl,2016-07-19T00:00:26.926Z,15,4,1,4,"{""4812"":8,""174"":8,""4134"":8,""20853"":8}"
16174,360.cn,ttl,2017-01-31T00:10:30.321Z,1,5,2,1,"{""3257"":1}"
16175,imzog.com,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""35432"":4,""13335"":4,""197648"":4}"
16176,imzog.com,ttl,2016-05-18T20:24:45.112Z,31,5,1,5,"{""12880"":16,""6453"":16,""16322"":16,""13335"":16,""6762"":16}"
16178,google.co.il,ttl,2016-05-24T04:29:35.772Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
16179,blogspot.in,ttl,2016-06-15T03:31:20.719Z,7,3,1,3,"{""48434"":4,""15169"":4,""6736"":4}"
16180,360.cn,ttl,2016-12-06T00:16:19.848Z,15,4,1,4,"{""201011"":8,""3356"":8,""4134"":8,""134764"":8}"
16181,360.cn,ttl,2016-12-27T00:16:19.848Z,15,4,1,4,"{""201011"":8,""3356"":8,""4134"":8,""134764"":8}"
16184,360.cn,ttl,2016-09-20T01:24:06.455Z,15,4,1,4,"{""174"":8,""4134"":8,""29073"":8,""134764"":8}"
16185,360.cn,ttl,2016-06-21T02:14:56.417Z,15,4,1,4,"{""40676"":8,""4812"":8,""4134"":8,""3257"":8}"
16186,360.cn,ttl,2016-09-27T05:02:03.746Z,15,4,1,4,"{""1299"":8,""4134"":8,""15694"":8,""134764"":8}"
16187,360.cn,ttl,2016-07-30T00:28:19.422Z,15,4,1,4,"{""2914"":8,""4134"":8,""51852"":8,""134764"":8}"
16188,360.cn,ttl,2016-08-13T01:37:55.855Z,15,4,1,4,"{""1299"":8,""4134"":8,""3223"":8,""134764"":8}"
16189,google.com.eg,ttl,2016-05-24T04:29:35.772Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
16190,imzog.com,seq,2016-05-25T20:24:45.112Z,1,6,2,1,"{""29049"":1}"
16191,imzog.com,seq,2016-06-28T07:14:46.351Z,15,4,1,4,"{""6830"":8,""1299"":8,""13335"":8,""30900"":8}"
16192,imzog.com,block,2016-06-01T20:24:45.112Z,1,6,2,1,"{""6453"":1}"
16193,imzog.com,block,2016-07-12T03:41:02.637Z,61,6,2,6,"{""51975"":32,""35753"":32,""13335"":32,""34426"":32,""8781"":31,""8966"":31}"
16195,fedex.com,ttl,2016-06-04T00:34:37.420Z,1,5,2,1,"{""1239"":1}"
16196,google.co.il,ttl,2016-05-19T21:24:55.031Z,31,5,1,5,"{""15169"":16,""6453"":16,""16322"":16,""12880"":16,""29049"":16}"
16197,google.co.il,ttl,2016-05-26T21:24:55.031Z,15,4,1,4,"{""15169"":8,""16322"":8,""12880"":8,""6762"":8}"
16198,alibaba.com,ttl,2016-05-17T12:24:37.006Z,31,5,1,5,"{""7643"":16,""45899"":16,""2914"":16,""45102"":16,""3491"":16}"
16199,alibaba.com,ttl,2016-06-07T12:24:37.006Z,15,4,1,4,"{""7643"":8,""2914"":8,""45102"":8,""3491"":8}"
16200,alibaba.com,ttl,2016-08-02T06:09:13.579Z,31,5,1,5,"{""36351"":16,""6453"":16,""4637"":16,""45102"":16,""1221"":16}"
16201,alibaba.com,ttl,2016-10-04T06:09:13.579Z,31,5,1,5,"{""36351"":16,""6453"":16,""4637"":16,""45102"":16,""1221"":16}"
16202,alibaba.com,ttl,2016-10-11T06:09:13.579Z,31,5,1,5,"{""36351"":16,""6453"":16,""4637"":16,""45102"":16,""1221"":16}"
16203,alibaba.com,ttl,2016-10-18T06:09:13.579Z,31,5,1,5,"{""36351"":16,""6453"":16,""4637"":16,""45102"":16,""1221"":16}"
16204,alibaba.com,ttl,2016-10-25T06:09:13.579Z,31,5,1,5,"{""36351"":16,""6453"":16,""4637"":16,""45102"":16,""1221"":16}"
16205,alibaba.com,ttl,2016-11-22T06:09:13.579Z,31,5,1,5,"{""36351"":16,""6453"":16,""4637"":16,""45102"":16,""1221"":16}"
16206,alibaba.com,ttl,2016-12-06T06:09:13.579Z,31,5,1,5,"{""36351"":16,""6453"":16,""4637"":16,""45102"":16,""1221"":16}"
16207,alibaba.com,ttl,2016-12-20T06:09:13.579Z,31,5,1,5,"{""36351"":16,""6453"":16,""4637"":16,""45102"":16,""1221"":16}"
16208,alibaba.com,ttl,2016-06-22T03:02:31.513Z,63,6,1,6,"{""49788"":32,""50304"":32,""6453"":32,""34989"":32,""174"":32,""45102"":32}"
16209,alibaba.com,ttl,2016-07-06T03:02:31.513Z,63,6,1,6,"{""49788"":32,""50304"":32,""6453"":32,""34989"":32,""174"":32,""45102"":32}"
16210,alibaba.com,ttl,2016-06-25T05:41:36.093Z,7,3,1,3,"{""2914"":4,""45102"":4,""30496"":4}"
16211,alibaba.com,ttl,2016-06-07T04:16:13.946Z,15,4,1,4,"{""174"":8,""59432"":8,""45102"":8,""3356"":8}"
16212,alibaba.com,ttl,2016-07-01T01:44:20.405Z,31,5,1,5,"{""174"":16,""50673"":16,""45102"":16,""51430"":16,""3356"":16}"
16213,alibaba.com,ttl,2016-07-08T01:44:20.405Z,31,5,1,5,"{""50673"":16,""174"":16,""2914"":16,""45102"":16,""51430"":16}"
16214,alibaba.com,ttl,2016-08-05T01:44:20.405Z,15,4,1,4,"{""6453"":8,""50673"":8,""45102"":8,""51430"":8}"
16215,alibaba.com,ttl,2016-08-12T01:44:20.405Z,15,4,1,4,"{""6453"":8,""50673"":8,""45102"":8,""51430"":8}"
16216,alibaba.com,ttl,2016-08-26T01:44:20.405Z,31,5,1,5,"{""42708"":16,""6453"":16,""1299"":16,""45102"":16,""51430"":16}"
16217,alibaba.com,ttl,2016-09-09T01:44:20.405Z,31,5,1,5,"{""42708"":16,""6453"":16,""1299"":16,""45102"":16,""51430"":16}"
16218,alibaba.com,ttl,2016-07-07T04:40:24.411Z,15,4,1,4,"{""174"":8,""2914"":8,""45102"":8,""29073"":8}"
16219,alibaba.com,ttl,2016-06-26T01:21:16.857Z,31,5,1,5,"{""6453"":16,""3356"":16,""30818"":16,""50613"":16,""45102"":16}"
16220,alibaba.com,ttl,2016-07-03T01:21:16.857Z,31,5,1,5,"{""6453"":16,""3356"":16,""30818"":16,""50613"":16,""45102"":16}"
16221,alibaba.com,ttl,2016-07-10T01:21:16.857Z,31,5,1,5,"{""6453"":16,""3356"":16,""30818"":16,""50613"":16,""45102"":16}"
16222,alibaba.com,ttl,2016-07-31T01:21:16.857Z,31,5,1,5,"{""6453"":16,""3356"":16,""30818"":16,""50613"":16,""45102"":16}"
16223,alibaba.com,ttl,2016-08-07T01:21:16.857Z,31,5,1,5,"{""6453"":16,""3356"":16,""30818"":16,""50613"":16,""45102"":16}"
16224,alibaba.com,ttl,2016-08-14T01:21:16.857Z,31,5,1,5,"{""6453"":16,""3356"":16,""30818"":16,""50613"":16,""45102"":16}"
16225,alibaba.com,ttl,2016-06-19T03:06:33.772Z,31,5,1,5,"{""199267"":16,""8551"":16,""2914"":16,""45102"":16,""3356"":16}"
16226,alibaba.com,ttl,2016-06-26T06:30:40.536Z,15,4,1,4,"{""3238"":8,""174"":8,""45102"":8,""3356"":8}"
16227,alibaba.com,ttl,2016-07-09T03:10:31.681Z,7,3,1,3,"{""6453"":4,""45102"":4,""20853"":4}"
16228,alibaba.com,ttl,2016-09-06T01:40:55.298Z,15,4,1,4,"{""38001"":8,""2914"":8,""45102"":8,""3491"":8}"
16229,alibaba.com,ttl,2016-09-20T01:40:55.298Z,7,3,1,3,"{""38001"":4,""45102"":4,""3491"":4}"
16230,alibaba.com,ttl,2016-10-04T01:40:55.298Z,7,3,1,3,"{""6453"":4,""45102"":4,""38001"":4}"
16231,alibaba.com,ttl,2016-10-11T01:40:55.298Z,7,3,1,3,"{""6453"":4,""45102"":4,""38001"":4}"
16232,alibaba.com,ttl,2016-09-14T05:57:34.275Z,15,4,1,4,"{""6453"":8,""174"":8,""45102"":8,""61317"":8}"
16233,alibaba.com,ttl,2016-10-06T04:36:54.447Z,31,5,1,5,"{""9186"":16,""5626"":16,""6453"":16,""45102"":16,""13156"":16}"
16234,alibaba.com,ttl,2016-11-10T04:36:54.447Z,31,5,1,5,"{""9186"":16,""5626"":16,""6453"":16,""45102"":16,""13156"":16}"
16235,alibaba.com,ttl,2016-10-11T17:28:40.016Z,7,3,1,3,"{""6453"":4,""45102"":4,""15694"":4}"
16236,alibaba.com,ttl,2016-11-24T22:36:25.442Z,15,4,1,4,"{""6453"":8,""1299"":8,""45102"":8,""3223"":8}"
16237,alibaba.com,ttl,2016-12-08T14:50:13.164Z,63,6,1,6,"{""35753"":32,""39386"":32,""34426"":32,""6453"":32,""51975"":32,""45102"":32}"
16238,alibaba.com,ttl,2017-01-12T14:50:13.164Z,63,6,1,6,"{""35753"":32,""39386"":32,""34426"":32,""6453"":32,""51975"":32,""45102"":32}"
16239,alibaba.com,ttl,2016-12-10T14:26:28.191Z,15,4,1,4,"{""59564"":8,""6453"":8,""9002"":8,""45102"":8}"
16240,alibaba.com,ttl,2016-12-24T14:26:28.191Z,15,4,1,4,"{""59564"":8,""6453"":8,""9002"":8,""45102"":8}"
16241,alibaba.com,ttl,2017-01-07T14:26:28.191Z,15,4,1,4,"{""59564"":8,""6453"":8,""9002"":8,""45102"":8}"
16242,alibaba.com,ttl,2017-01-01T09:37:51.000Z,7,3,1,3,"{""6453"":4,""174"":4,""45102"":4}"
16243,alibaba.com,seq,2016-06-14T00:15:09.758Z,1,5,3,1,"{""3356"":1}"
16244,alibaba.com,seq,2016-06-20T04:24:54.482Z,3,6,2,2,"{""2914"":2,""63008"":2}"
16248,alibaba.com,seq,2016-06-28T08:04:20.303Z,1,5,2,1,"{""2914"":1}"
16250,alibaba.com,seq,2016-07-12T02:56:43.049Z,3,7,3,2,"{""6453"":2,""1299"":2}"
16251,alibaba.com,seq,2016-08-21T01:21:16.857Z,1,6,2,1,"{""6453"":1}"
16256,blogspot.in,ttl,2016-08-10T20:37:09.517Z,15,4,1,4,"{""15169"":8,""6762"":8,""12880"":8,""51026"":8}"
16257,blogspot.in,ttl,2016-08-17T20:37:09.517Z,15,4,1,4,"{""15169"":8,""6762"":8,""12880"":8,""51026"":8}"
16260,360.cn,ttl,2016-11-16T18:51:56.244Z,31,5,1,5,"{""29032"":16,""4134"":16,""36997"":16,""30844"":16,""134764"":16}"
16261,360.cn,seq,2016-08-23T04:36:35.964Z,1,9,4,1,"{""134764"":1}"
16262,google.co.il,ttl,2016-08-15T01:41:45.599Z,15,4,1,4,"{""15169"":8,""6762"":8,""12880"":8,""51026"":8}"
16263,google.co.il,seq,2016-06-02T21:24:55.031Z,1,6,2,1,"{""51026"":1}"
16264,google.co.in,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
16265,alibaba.com,rst,2016-07-24T06:30:40.536Z,1,6,3,1,"{""3356"":1}"
16266,alibaba.com,rst,2016-07-31T03:06:33.772Z,1,6,2,1,"{""2914"":1}"
16267,alibaba.com,rst,2016-08-16T12:24:37.006Z,1,5,2,1,"{""45899"":1}"
16268,alibaba.com,rst,2016-08-30T12:24:37.006Z,15,4,1,4,"{""7643"":8,""2914"":8,""45102"":8,""3491"":8}"
16269,alibaba.com,rst,2016-09-17T05:41:36.093Z,7,3,1,3,"{""2914"":4,""45102"":4,""30496"":4}"
16270,alibaba.com,rst,2016-11-20T01:21:16.857Z,1,6,2,1,"{""6453"":1}"
16271,alibaba.com,rst,2016-11-27T01:21:16.857Z,31,5,1,5,"{""6453"":16,""3356"":16,""30818"":16,""50613"":16,""45102"":16}"
16272,alibaba.com,rst,2016-12-17T03:10:31.681Z,7,3,1,3,"{""6453"":4,""45102"":4,""20853"":4}"
16273,alibaba.com,rst,2017-01-05T04:36:54.447Z,31,5,1,5,"{""9186"":16,""5626"":16,""6453"":16,""45102"":16,""13156"":16}"
16274,dropbox.com,ttl,2016-07-01T00:41:01.250Z,15,4,1,4,"{""8544"":8,""197648"":8,""174"":8,""19679"":8}"
16275,dropbox.com,rst,2016-08-05T00:41:01.250Z,15,4,1,4,"{""8544"":8,""197648"":8,""174"":8,""19679"":8}"
16276,blogspot.in,block,2016-06-29T03:31:20.719Z,7,3,1,3,"{""48434"":4,""15169"":4,""6736"":4}"
16281,blogspot.in,rst,2016-07-13T03:31:20.719Z,7,3,1,3,"{""48434"":4,""15169"":4,""6736"":4}"
16282,baidu.com,ttl,2016-07-23T00:21:47.768Z,7,3,1,3,"{""4766"":4,""4134"":4,""23724"":4}"
16283,baidu.com,ttl,2016-08-13T00:21:47.768Z,7,3,1,3,"{""3491"":4,""4766"":4,""9808"":4}"
16284,baidu.com,ttl,2016-06-04T02:34:21.779Z,1,5,2,1,"{""2914"":1}"
16285,baidu.com,ttl,2016-06-11T02:34:21.779Z,15,4,1,4,"{""4808"":8,""36351"":8,""2914"":8,""4837"":8}"
16287,baidu.com,ttl,2016-12-31T02:34:21.779Z,15,4,1,4,"{""4808"":8,""36351"":8,""2914"":8,""4837"":8}"
16288,baidu.com,ttl,2016-06-14T08:07:00.297Z,31,5,1,5,"{""4808"":16,""54334"":16,""6939"":16,""63008"":16,""4837"":16}"
16289,baidu.com,ttl,2016-07-12T08:07:00.297Z,31,5,1,5,"{""4808"":16,""54334"":16,""6939"":16,""63008"":16,""4837"":16}"
16290,baidu.com,ttl,2016-07-03T00:57:03.145Z,7,3,1,3,"{""3491"":4,""38001"":4,""9808"":4}"
16291,baidu.com,ttl,2016-06-19T02:33:52.452Z,31,5,1,5,"{""4826"":16,""4808"":16,""45671"":16,""4837"":16,""3257"":16}"
16292,baidu.com,ttl,2016-06-26T02:33:52.452Z,63,6,1,6,"{""45671"":32,""9808"":32,""4826"":32,""3491"":32,""3356"":32,""58453"":32}"
16293,baidu.com,ttl,2016-07-25T05:12:46.445Z,15,4,1,4,"{""4808"":8,""36352"":8,""1299"":8,""4837"":8}"
16295,baidu.com,seq,2016-07-03T02:33:52.452Z,1,6,2,1,"{""3257"":1}"
16296,baidu.com,seq,2016-07-10T02:33:52.452Z,63,6,1,6,"{""45671"":32,""9808"":32,""4826"":32,""3491"":32,""3356"":32,""58453"":32}"
16297,baidu.com,seq,2016-08-21T00:57:03.145Z,31,5,1,5,"{""4808"":16,""38001"":16,""701"":16,""4837"":16,""3491"":16}"
16299,baidu.com,seq,2016-08-30T08:07:00.297Z,31,5,1,5,"{""4808"":16,""54334"":16,""6939"":16,""63008"":16,""4837"":16}"
16300,baidu.com,seq,2016-09-24T00:21:47.768Z,7,3,1,3,"{""4766"":4,""4134"":4,""23724"":4}"
16301,baidu.com,seq,2016-10-01T00:21:47.768Z,7,3,1,3,"{""3491"":4,""4766"":4,""9808"":4}"
16302,baidu.com,seq,2016-11-30T00:51:06.779Z,1,5,2,1,"{""174"":1}"
16305,baidu.com,block,2016-07-17T02:33:52.452Z,31,5,1,5,"{""4826"":16,""4808"":16,""174"":16,""45671"":16,""4837"":16}"
16306,baidu.com,block,2016-08-01T05:12:46.445Z,3,6,2,2,"{""4808"":2,""4837"":2}"
16307,baidu.com,block,2016-09-24T11:26:47.279Z,15,4,1,4,"{""34274"":8,""9808"":8,""8218"":8,""3491"":8}"
16309,google.co.id,ttl,2016-06-28T04:29:35.772Z,7,3,1,3,"{""8544"":4,""197648"":4,""15169"":4}"
16311,google.co.il,rst,2016-08-16T04:29:35.772Z,1,4,2,1,"{""35432"":1}"
16312,amazon.ca,ttl,2016-06-07T04:29:35.772Z,15,4,1,4,"{""1299"":8,""35432"":8,""16509"":8,""197648"":8}"
16313,amazon.ca,ttl,2016-06-14T04:29:35.772Z,15,4,1,4,"{""1299"":8,""35432"":8,""16509"":8,""197648"":8}"
16315,amazon.ca,ttl,2016-08-30T00:24:10.294Z,63,6,1,6,"{""5391"":32,""16509"":32,""21183"":32,""197706"":32,""6762"":32,""8585"":32}"
16316,amazon.ca,ttl,2016-06-16T01:16:16.736Z,31,5,1,5,"{""45413"":16,""1299"":16,""4651"":16,""9931"":16,""16509"":16}"
16318,baidu.com,block,2016-12-07T13:39:45.050Z,1,5,2,1,"{""1299"":1}"
16320,baidu.com,rst,2016-08-07T02:33:52.452Z,1,6,2,1,"{""3257"":1}"
16321,baidu.com,rst,2016-08-14T02:33:52.452Z,63,6,1,6,"{""45671"":32,""9808"":32,""4826"":32,""3491"":32,""3356"":32,""58453"":32}"
16322,baidu.com,rst,2016-11-07T05:12:46.445Z,15,4,1,4,"{""4808"":8,""36352"":8,""1299"":8,""4837"":8}"
16324,media.tumblr.com,dns,2016-05-26T22:03:19.913Z,31,5,1,5,"{""12880"":16,""6453"":16,""1299"":16,""16322"":16,""16509"":16}"
16325,media.tumblr.com,dns,2016-06-02T22:03:19.913Z,31,5,1,5,"{""12880"":16,""6453"":16,""1299"":16,""16322"":16,""16509"":16}"
16326,media.tumblr.com,dns,2016-06-09T22:03:19.913Z,31,5,1,5,"{""12880"":16,""6453"":16,""1299"":16,""16322"":16,""16509"":16}"
16327,media.tumblr.com,dns,2016-06-16T22:03:19.913Z,31,5,1,5,"{""12880"":16,""6453"":16,""1299"":16,""16322"":16,""16509"":16}"
16328,amazon.ca,ttl,2016-07-28T03:36:27.319Z,29,5,2,5,"{""12880"":16,""6453"":15,""6762"":15,""16509"":16,""51026"":16}"
16329,amazon.ca,ttl,2016-08-04T03:36:27.319Z,15,4,1,4,"{""12880"":8,""6762"":8,""16509"":8,""51026"":8}"
16330,amazon.ca,ttl,2016-08-11T03:36:27.319Z,15,4,1,4,"{""12880"":8,""6762"":8,""16509"":8,""51026"":8}"
16331,amazon.ca,ttl,2016-10-09T22:45:17.928Z,1,4,2,1,"{""1299"":1}"
16332,amazon.ca,seq,2016-05-24T19:24:42.781Z,1,7,2,1,"{""2914"":1}"
16333,amazon.ca,seq,2016-07-13T01:25:06.766Z,1,4,2,1,"{""3356"":1}"
16334,amazon.ca,block,2016-05-31T19:24:42.781Z,1,7,2,1,"{""20485"":1}"
16338,amazon.ca,rst,2016-07-26T04:29:35.772Z,1,5,2,1,"{""35432"":1}"
16340,ontests.me,ttl,2016-05-31T04:29:35.772Z,7,3,1,3,"{""35432"":4,""13335"":4,""197648"":4}"
16341,ontests.me,seq,2016-07-05T02:48:35.961Z,1,6,4,1,"{""50673"":1}"
16342,ontests.me,dns,2016-07-12T07:31:13.682Z,3,6,3,2,"{""1299"":2,""2914"":2}"
16343,taobao.com,ttl,2016-08-09T00:35:28.119Z,31,5,1,5,"{""37963"":16,""58461"":16,""4134"":16,""38001"":16,""3491"":16}"
16345,taobao.com,ttl,2016-12-13T00:35:28.119Z,1,5,2,1,"{""4812"":1}"
16346,taobao.com,ttl,2016-07-26T02:25:36.405Z,31,5,1,5,"{""6461"":16,""37963"":16,""4134"":16,""8100"":16,""58461"":16}"
16347,taobao.com,ttl,2016-08-16T06:09:13.579Z,31,5,1,5,"{""10026"":16,""36351"":16,""37963"":16,""4134"":16,""4766"":16}"
16348,taobao.com,ttl,2016-05-31T08:10:59.284Z,1,6,3,1,"{""3356"":1}"
16349,taobao.com,ttl,2016-09-17T00:21:47.768Z,7,3,1,3,"{""37963"":4,""4134"":4,""4766"":4}"
16350,taobao.com,ttl,2016-06-18T02:00:08.343Z,15,4,1,4,"{""53889"":8,""37963"":8,""4134"":8,""3257"":8}"
16351,taobao.com,ttl,2016-11-21T06:49:17.099Z,15,4,1,4,"{""174"":8,""37963"":8,""4134"":8,""51430"":8}"
16352,taobao.com,ttl,2016-08-05T20:20:13.792Z,15,4,1,4,"{""2914"":8,""37963"":8,""4134"":8,""3327"":8}"
16354,taobao.com,ttl,2016-10-20T18:18:31.342Z,31,5,1,5,"{""17621"":16,""37963"":16,""1299"":16,""4837"":16,""5413"":16}"
16355,taobao.com,ttl,2016-12-20T15:21:08.583Z,15,4,1,4,"{""174"":8,""31122"":8,""37963"":8,""4134"":8}"
16356,taobao.com,seq,2016-06-07T03:18:37.599Z,31,5,1,5,"{""9498"":16,""174"":16,""37963"":16,""4134"":16,""56202"":16}"
16357,taobao.com,seq,2016-06-18T03:23:57.466Z,1,8,3,1,"{""49597"":1}"
16358,taobao.com,seq,2016-06-18T10:29:48.162Z,121,7,2,7,"{""17621"":62,""2914"":64,""133752"":64,""58461"":62,""4134"":62,""4837"":62,""37963"":64}"
16360,taobao.com,seq,2016-06-28T03:45:31.826Z,7,3,1,3,"{""174"":4,""37963"":4,""4134"":4}"
16361,taobao.com,seq,2016-06-21T04:59:24.381Z,7,7,2,3,"{""174"":4,""58461"":4,""49597"":4}"
16362,taobao.com,seq,2016-07-12T04:59:24.381Z,15,4,1,4,"{""37963"":8,""4134"":8,""47869"":8,""3257"":8}"
16364,taobao.com,seq,2016-06-28T05:08:58.982Z,15,4,1,4,"{""174"":8,""37963"":8,""12989"":8,""3257"":8}"
16366,taobao.com,seq,2016-06-28T08:10:59.284Z,15,4,1,4,"{""32475"":8,""6461"":8,""37963"":8,""4134"":8}"
16367,taobao.com,seq,2016-06-23T00:51:17.064Z,3,6,2,2,"{""58461"":2,""49597"":2}"
16368,taobao.com,seq,2016-06-23T04:27:39.808Z,1,6,2,1,"{""58461"":1}"
16369,taobao.com,seq,2016-07-09T00:00:21.559Z,63,6,1,6,"{""174"":32,""58461"":32,""4134"":32,""49597"":32,""37963"":32,""12586"":32}"
16370,taobao.com,seq,2016-07-02T08:56:03.993Z,30,5,2,5,"{""5577"":16,""174"":16,""37963"":16,""4134"":16,""58461"":15}"
16371,taobao.com,seq,2016-07-03T04:50:10.003Z,3,6,2,2,"{""58461"":2,""49597"":2}"
16372,taobao.com,seq,2016-07-05T04:18:16.462Z,1,5,2,1,"{""58461"":1}"
16374,taobao.com,seq,2016-07-12T04:22:27.846Z,15,4,1,4,"{""33182"":8,""2914"":8,""37963"":8,""4134"":8}"
16375,taobao.com,seq,2016-07-18T00:31:01.330Z,63,6,1,6,"{""174"":32,""58461"":32,""4134"":32,""20860"":32,""35662"":32,""37963"":32}"
16376,taobao.com,seq,2016-07-25T00:31:01.330Z,31,5,1,5,"{""174"":16,""37963"":16,""4134"":16,""20860"":16,""35662"":16}"
16377,taobao.com,seq,2016-08-01T00:31:01.330Z,31,5,1,5,"{""174"":16,""37963"":16,""4134"":16,""20860"":16,""35662"":16}"
16378,taobao.com,seq,2016-08-02T01:52:37.327Z,7,3,1,3,"{""37963"":4,""4134"":4,""3462"":4}"
16381,taobao.com,seq,2016-07-19T09:20:13.782Z,15,4,1,4,"{""174"":8,""37963"":8,""4134"":8,""56934"":8}"
16383,taobao.com,seq,2016-07-22T00:28:51.712Z,31,5,1,5,"{""6453"":16,""58461"":16,""4134"":16,""15694"":16,""37963"":16}"
16384,taobao.com,seq,2016-07-29T00:28:51.712Z,15,4,1,4,"{""6453"":8,""37963"":8,""4134"":8,""15694"":8}"
16385,taobao.com,seq,2016-07-18T02:04:50.197Z,63,6,1,6,"{""28717"":32,""31027"":32,""58461"":32,""4134"":32,""3356"":32,""37963"":32}"
16386,taobao.com,seq,2016-07-25T02:04:50.197Z,31,5,1,5,"{""28717"":16,""31027"":16,""37963"":16,""4134"":16,""3356"":16}"
16387,taobao.com,seq,2016-08-01T02:04:50.197Z,31,5,1,5,"{""28717"":16,""31027"":16,""37963"":16,""4134"":16,""3356"":16}"
16388,taobao.com,seq,2016-07-19T01:36:57.684Z,5,7,4,3,"{""174"":3,""58461"":3,""4134"":4}"
16390,taobao.com,seq,2016-07-26T05:11:29.059Z,15,4,1,4,"{""174"":8,""37963"":8,""4134"":8,""20860"":8}"
16391,taobao.com,seq,2016-07-28T05:23:37.976Z,127,7,1,7,"{""174"":64,""58461"":64,""4134"":64,""49788"":64,""50304"":64,""34989"":64,""37963"":64}"
16392,taobao.com,seq,2016-08-18T05:23:37.976Z,127,7,1,7,"{""174"":64,""58461"":64,""4134"":64,""49788"":64,""50304"":64,""34989"":64,""37963"":64}"
16396,taobao.com,seq,2016-08-02T08:04:20.303Z,15,4,1,4,"{""174"":8,""37963"":8,""4134"":8,""9009"":8}"
16397,taobao.com,seq,2016-07-29T01:57:20.244Z,1,6,3,1,"{""49597"":1}"
16398,taobao.com,seq,2016-08-05T01:57:20.244Z,15,4,1,4,"{""36352"":8,""1299"":8,""4134"":8,""37963"":8}"
16399,taobao.com,seq,2016-07-29T09:02:08.778Z,3,8,2,2,"{""9299"":2,""1299"":2}"
16400,taobao.com,seq,2016-07-30T00:05:41.824Z,1,5,2,1,"{""174"":1}"
16401,taobao.com,seq,2016-08-06T00:05:41.824Z,31,5,1,5,"{""58461"":16,""37963"":16,""174"":16,""4134"":16,""43289"":16}"
16402,taobao.com,seq,2016-08-13T00:05:41.824Z,15,4,1,4,"{""37963"":8,""174"":8,""4134"":8,""43289"":8}"
16404,taobao.com,seq,2016-08-09T02:25:36.405Z,15,4,1,4,"{""37963"":8,""4134"":8,""8100"":8,""3257"":8}"
16405,taobao.com,seq,2016-08-23T02:25:36.405Z,15,4,1,4,"{""37963"":8,""4134"":8,""8100"":8,""3491"":8}"
16407,taobao.com,seq,2016-08-09T02:27:11.737Z,15,4,1,4,"{""40676"":8,""37963"":8,""4134"":8,""3257"":8}"
16408,taobao.com,seq,2016-08-16T02:27:11.737Z,15,4,1,4,"{""40676"":8,""37963"":8,""4134"":8,""3257"":8}"
16409,taobao.com,seq,2016-08-23T02:27:11.737Z,15,4,1,4,"{""40676"":8,""6461"":8,""37963"":8,""4134"":8}"
16411,taobao.com,seq,2016-08-16T09:04:00.607Z,63,6,1,6,"{""17621"":32,""199558"":32,""6939"":32,""4837"":32,""2588"":32,""37963"":32}"
16413,taobao.com,seq,2016-08-17T00:42:37.063Z,15,4,1,4,"{""174"":8,""37963"":8,""4134"":8,""35017"":8}"
16414,taobao.com,seq,2016-08-09T05:14:44.659Z,31,5,1,5,"{""59564"":16,""37963"":16,""4134"":16,""9002"":16,""58461"":16}"
16415,taobao.com,seq,2016-08-16T05:14:44.659Z,15,4,1,4,"{""59564"":8,""37963"":8,""4134"":8,""9002"":8}"
16416,taobao.com,seq,2016-08-23T05:14:44.659Z,31,5,1,5,"{""59564"":16,""37963"":16,""4134"":16,""9002"":16,""58461"":16}"
16417,taobao.com,seq,2016-08-30T05:14:44.659Z,31,5,1,5,"{""59564"":16,""4812"":16,""37963"":16,""4134"":16,""9002"":16}"
16418,taobao.com,seq,2016-09-13T05:14:44.659Z,31,5,1,5,"{""59564"":16,""4812"":16,""37963"":16,""4134"":16,""9002"":16}"
16419,taobao.com,seq,2016-09-20T05:14:44.659Z,31,5,1,5,"{""59564"":16,""4812"":16,""37963"":16,""4134"":16,""9002"":16}"
16420,taobao.com,seq,2016-09-27T05:14:44.659Z,31,5,1,5,"{""59564"":16,""4812"":16,""37963"":16,""4134"":16,""9002"":16}"
16421,taobao.com,seq,2016-10-25T05:14:44.659Z,15,4,1,4,"{""59564"":8,""37963"":8,""4134"":8,""9002"":8}"
16423,taobao.com,seq,2016-08-16T05:29:45.199Z,31,5,1,5,"{""2914"":16,""37963"":16,""4134"":16,""50300"":16,""62217"":16}"
16424,taobao.com,seq,2016-08-11T00:41:38.576Z,62,6,2,6,"{""55286"":32,""58461"":31,""4134"":32,""1299"":32,""36352"":32,""37963"":32}"
16426,taobao.com,seq,2016-08-25T00:41:38.576Z,31,5,1,5,"{""36352"":16,""37963"":16,""4134"":16,""1299"":16,""55286"":16}"
16427,taobao.com,seq,2016-08-12T03:53:18.018Z,1,5,2,1,"{""4134"":1}"
16428,taobao.com,seq,2016-08-19T03:53:18.018Z,15,4,1,4,"{""37963"":8,""4134"":8,""1299"":8,""3223"":8}"
16429,taobao.com,seq,2016-08-26T03:53:18.018Z,15,4,1,4,"{""37963"":8,""4134"":8,""1299"":8,""3223"":8}"
16430,taobao.com,seq,2016-08-13T03:57:54.180Z,30,5,2,5,"{""42831"":16,""2914"":16,""37963"":16,""4134"":16,""58461"":15}"
16431,taobao.com,seq,2016-08-20T03:57:54.180Z,31,5,1,5,"{""42831"":16,""2914"":16,""37963"":16,""4134"":16,""58461"":16}"
16432,taobao.com,seq,2016-08-19T02:44:56.281Z,7,7,2,3,"{""201011"":4,""58461"":4,""49597"":4}"
16433,taobao.com,seq,2016-08-26T02:44:56.281Z,15,4,1,4,"{""2914"":8,""37963"":8,""4134"":8,""51852"":8}"
16434,taobao.com,seq,2016-08-26T20:20:13.792Z,31,5,1,5,"{""2914"":16,""4812"":16,""37963"":16,""4134"":16,""3327"":16}"
16435,taobao.com,seq,2016-08-27T05:11:52.267Z,31,5,1,5,"{""2914"":16,""37963"":16,""4134"":16,""34702"":16,""3327"":16}"
16436,taobao.com,seq,2016-09-03T05:11:52.267Z,63,6,1,6,"{""4812"":32,""2914"":32,""34702"":32,""4134"":32,""3327"":32,""37963"":32}"
16437,taobao.com,seq,2016-09-17T05:11:52.267Z,31,5,1,5,"{""2914"":16,""37963"":16,""4134"":16,""34702"":16,""3327"":16}"
16438,taobao.com,seq,2016-09-24T05:11:52.267Z,31,5,1,5,"{""2914"":16,""37963"":16,""4134"":16,""34702"":16,""3327"":16}"
16439,taobao.com,seq,2016-10-29T05:11:52.267Z,31,5,1,5,"{""2914"":16,""37963"":16,""4134"":16,""34702"":16,""3327"":16}"
16440,taobao.com,seq,2016-11-05T05:11:52.267Z,31,5,1,5,"{""2914"":16,""37963"":16,""4134"":16,""34702"":16,""3327"":16}"
16443,taobao.com,seq,2016-09-12T01:02:16.556Z,15,4,1,4,"{""174"":8,""37963"":8,""4134"":8,""20853"":8}"
16444,taobao.com,seq,2016-09-19T01:02:16.556Z,15,4,1,4,"{""174"":8,""37963"":8,""4134"":8,""20853"":8}"
16446,taobao.com,seq,2016-10-08T02:00:08.343Z,15,4,1,4,"{""53889"":8,""37963"":8,""4134"":8,""3257"":8}"
16447,taobao.com,seq,2016-09-29T05:39:34.493Z,31,5,1,5,"{""201011"":16,""37963"":16,""51191"":16,""1299"":16,""4837"":16}"
16450,taobao.com,seq,2016-10-18T02:22:30.545Z,31,5,1,5,"{""174"":16,""37963"":16,""4134"":16,""54334"":16,""63008"":16}"
16451,taobao.com,seq,2016-12-06T02:22:30.545Z,31,5,1,5,"{""174"":16,""37963"":16,""4134"":16,""54334"":16,""63008"":16}"
16453,taobao.com,seq,2016-12-02T01:05:23.738Z,1,5,2,1,"{""4837"":1}"
16454,taobao.com,seq,2016-10-07T08:56:04.527Z,7,3,1,3,"{""15399"":4,""37963"":4,""6453"":4}"
16455,taobao.com,seq,2016-10-09T11:05:39.629Z,1,5,2,1,"{""58461"":1}"
16456,taobao.com,seq,2016-10-09T18:24:10.250Z,1,5,2,1,"{""3356"":1}"
16458,taobao.com,seq,2016-11-19T06:52:09.490Z,15,4,1,4,"{""201011"":8,""37963"":8,""4134"":8,""3356"":8}"
16459,taobao.com,seq,2016-10-17T15:02:00.350Z,1,6,2,1,"{""4812"":1}"
16461,taobao.com,seq,2016-11-01T09:14:44.586Z,63,6,1,6,"{""13156"":32,""174"":32,""5626"":32,""4134"":32,""9186"":32,""37963"":32}"
16464,taobao.com,seq,2016-12-21T15:38:27.146Z,3,8,2,2,"{""3356"":2,""4134"":2}"
16465,taobao.com,seq,2017-01-10T15:21:08.583Z,31,5,1,5,"{""174"":16,""31122"":16,""37963"":16,""4134"":16,""58461"":16}"
16466,taobao.com,seq,2017-01-19T02:07:28.665Z,1,6,2,1,"{""58461"":1}"
16467,taobao.com,seq,2017-02-07T11:22:44.192Z,62,6,2,6,"{""4812"":31,""29032"":32,""30844"":32,""4134"":32,""37963"":32,""36997"":32}"
16468,taobao.com,block,2016-05-31T02:15:30.344Z,63,6,1,6,"{""2914"":32,""58461"":32,""4134"":32,""49597"":32,""20473"":32,""37963"":32}"
16469,taobao.com,block,2016-05-31T03:02:52.557Z,15,4,1,4,"{""30693"":8,""37963"":8,""4134"":8,""6939"":8}"
16470,taobao.com,block,2016-06-04T01:14:05.814Z,31,5,1,5,"{""174"":16,""11990"":16,""37963"":16,""4134"":16,""58461"":16}"
16475,taobao.com,block,2016-06-28T05:02:01.020Z,31,5,1,5,"{""58461"":16,""37963"":16,""4134"":16,""1299"":16,""30083"":16}"
16478,taobao.com,block,2016-07-05T05:08:58.982Z,3,5,2,2,"{""4134"":2,""3257"":2}"
16483,taobao.com,block,2016-07-23T00:00:21.559Z,1,7,4,1,"{""61317"":1}"
16484,taobao.com,block,2016-07-25T02:38:14.839Z,63,6,1,6,"{""19531"":32,""19844"":32,""5580"":32,""4837"":32,""25780"":32,""37963"":32}"
16485,taobao.com,block,2016-07-31T02:53:33.891Z,1,6,2,1,"{""17621"":1}"
16490,taobao.com,block,2016-09-02T03:53:18.018Z,1,5,2,1,"{""4837"":1}"
16492,taobao.com,block,2016-09-06T02:27:11.737Z,1,6,4,1,"{""1299"":1}"
16493,taobao.com,block,2016-09-06T05:23:49.174Z,1,4,2,1,"{""17621"":1}"
16494,taobao.com,block,2016-10-16T11:05:39.629Z,15,4,1,4,"{""199669"":8,""37963"":8,""4134"":8,""9002"":8}"
16496,taobao.com,block,2016-11-08T01:43:05.336Z,3,7,4,2,"{""17621"":2,""4837"":2}"
16498,taobao.com,dns,2016-06-27T07:17:59.252Z,3,8,2,2,"{""2914"":2,""9009"":2}"
16503,taobao.com,dns,2016-12-01T18:18:31.342Z,7,8,2,3,"{""58461"":4,""4134"":4,""3356"":4}"
16505,taobao.com,rst,2016-12-17T21:48:44.478Z,15,4,1,4,"{""33785"":8,""37963"":8,""4134"":8,""3491"":8}"
16507,google.co.id,rst,2016-08-23T04:29:35.772Z,1,4,2,1,"{""8544"":1}"
16508,zol.com.cn,ttl,2016-06-28T07:26:31.798Z,15,4,1,4,"{""4808"":8,""6830"":8,""4837"":8,""23724"":8}"
16510,dailymotion.com,dns,2016-05-26T22:03:19.913Z,31,5,1,5,"{""174"":16,""41690"":16,""16322"":16,""12880"":16,""29049"":16}"
16511,dailymotion.com,dns,2016-06-02T22:03:19.913Z,127,7,1,7,"{""16322"":64,""41690"":64,""12880"":64,""9498"":64,""29049"":64,""200612"":64,""174"":64}"
16512,dailymotion.com,dns,2016-06-09T22:03:19.913Z,31,5,1,5,"{""174"":16,""41690"":16,""16322"":16,""12880"":16,""6762"":16}"
16513,dailymotion.com,dns,2016-06-16T22:03:19.913Z,31,5,1,5,"{""174"":16,""41690"":16,""16322"":16,""12880"":16,""6762"":16}"
16514,dailymotion.com,dns,2016-06-23T22:03:19.913Z,31,5,1,5,"{""174"":16,""41690"":16,""16322"":16,""12880"":16,""6762"":16}"
16515,dailymotion.com,dns,2016-06-30T22:03:19.913Z,31,5,1,5,"{""174"":16,""41690"":16,""16322"":16,""12880"":16,""6762"":16}"
16516,dailymotion.com,dns,2016-07-07T22:03:19.913Z,31,5,1,5,"{""174"":16,""41690"":16,""16322"":16,""12880"":16,""6762"":16}"
16517,dailymotion.com,dns,2016-07-14T22:03:19.913Z,31,5,1,5,"{""174"":16,""41690"":16,""16322"":16,""12880"":16,""6762"":16}"
16518,dailymotion.com,dns,2016-07-21T22:03:19.913Z,31,5,1,5,"{""174"":16,""41690"":16,""16322"":16,""12880"":16,""6762"":16}"
16519,dailymotion.com,dns,2016-07-28T22:03:19.913Z,31,5,1,5,"{""174"":16,""41690"":16,""16322"":16,""12880"":16,""6762"":16}"
16520,dailymotion.com,dns,2016-08-04T22:03:19.913Z,31,5,1,5,"{""174"":16,""41690"":16,""16322"":16,""12880"":16,""6762"":16}"
16521,dailymotion.com,dns,2016-08-11T22:03:19.913Z,31,5,1,5,"{""174"":16,""41690"":16,""16322"":16,""12880"":16,""6762"":16}"
16522,dailymotion.com,dns,2016-08-18T22:03:19.913Z,31,5,1,5,"{""174"":16,""41690"":16,""16322"":16,""12880"":16,""6762"":16}"
16523,dailymotion.com,dns,2016-08-25T22:03:19.913Z,31,5,1,5,"{""174"":16,""41690"":16,""16322"":16,""12880"":16,""6762"":16}"
16524,dailymotion.com,dns,2016-09-01T22:03:19.913Z,31,5,1,5,"{""174"":16,""41690"":16,""16322"":16,""12880"":16,""6762"":16}"
16525,dailymotion.com,dns,2016-09-08T22:03:19.913Z,31,5,1,5,"{""174"":16,""41690"":16,""16322"":16,""12880"":16,""6762"":16}"
16526,dailymotion.com,dns,2016-09-15T22:03:19.913Z,31,5,1,5,"{""174"":16,""41690"":16,""16322"":16,""12880"":16,""6762"":16}"
16527,dailymotion.com,dns,2016-09-22T22:03:19.913Z,31,5,1,5,"{""174"":16,""41690"":16,""16322"":16,""12880"":16,""6762"":16}"
16528,gizmodo.com,seq,2016-08-24T06:30:14.817Z,7,3,1,3,"{""2914"":4,""54113"":4,""30496"":4}"
16529,tumblr.com,dns,2016-05-26T22:03:19.913Z,31,5,1,5,"{""6762"":16,""1299"":16,""26101"":16,""12880"":16,""16322"":16}"
16530,tumblr.com,dns,2016-06-02T22:03:19.913Z,63,6,1,6,"{""16322"":32,""10310"":32,""6762"":32,""12880"":32,""1299"":32,""26101"":32}"
16531,tumblr.com,dns,2016-06-09T22:03:19.913Z,63,6,1,6,"{""16322"":32,""10310"":32,""6762"":32,""12880"":32,""1299"":32,""26101"":32}"
16532,godaddy.com,ttl,2016-07-20T00:10:03.561Z,15,4,1,4,"{""209"":8,""2828"":8,""36352"":8,""26496"":8}"
16535,roblox.com,ttl,2016-06-21T04:46:23.176Z,3,6,2,2,"{""6453"":2,""4637"":2}"
16537,roblox.com,ttl,2016-07-19T04:46:23.176Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
16538,roblox.com,ttl,2016-08-30T04:46:23.176Z,1,6,3,1,"{""4637"":1}"
16539,roblox.com,ttl,2016-09-06T04:46:23.176Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
16540,roblox.com,ttl,2016-09-13T04:46:23.176Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
16541,roblox.com,ttl,2016-09-20T04:46:23.176Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
16542,roblox.com,ttl,2016-09-27T04:46:23.176Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
16543,roblox.com,ttl,2016-10-18T04:46:23.176Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
16544,roblox.com,ttl,2016-11-08T04:46:23.176Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
16545,roblox.com,ttl,2016-11-15T04:46:23.176Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
16546,roblox.com,ttl,2016-12-06T04:46:23.176Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
16547,roblox.com,ttl,2016-12-27T04:46:23.176Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
16548,roblox.com,ttl,2017-01-03T04:46:23.176Z,15,4,1,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
16551,roblox.com,ttl,2017-01-24T04:46:23.176Z,15,4,2,4,"{""36351"":8,""6453"":8,""4637"":8,""19324"":8}"
16553,roblox.com,ttl,2017-02-07T04:46:23.176Z,29,5,2,5,"{""36351"":16,""6453"":16,""2914"":15,""19324"":16,""4637"":15}"
16555,roblox.com,ttl,2016-06-21T06:12:06.247Z,31,5,1,5,"{""6453"":16,""34702"":16,""2914"":16,""19324"":16,""3327"":16}"
16556,roblox.com,ttl,2016-06-28T06:12:06.247Z,31,5,1,5,"{""6453"":16,""34702"":16,""2914"":16,""19324"":16,""3327"":16}"
16557,roblox.com,ttl,2016-05-10T12:24:37.006Z,31,5,1,5,"{""7643"":16,""3491"":16,""45899"":16,""19324"":16,""3257"":16}"
16558,roblox.com,ttl,2016-05-17T12:24:37.006Z,31,5,1,5,"{""7643"":16,""3491"":16,""45899"":16,""19324"":16,""3257"":16}"
16559,roblox.com,ttl,2016-05-24T12:24:37.006Z,31,5,1,5,"{""7643"":16,""3491"":16,""45899"":16,""19324"":16,""3257"":16}"
16560,roblox.com,ttl,2016-05-31T12:24:37.006Z,15,4,1,4,"{""7643"":8,""6453"":8,""45899"":8,""19324"":8}"
16561,roblox.com,ttl,2016-06-14T12:24:37.006Z,15,4,1,4,"{""7643"":8,""6453"":8,""45899"":8,""19324"":8}"
16562,roblox.com,ttl,2016-06-21T12:24:37.006Z,15,4,1,4,"{""7643"":8,""6453"":8,""45899"":8,""19324"":8}"
16563,roblox.com,ttl,2016-06-28T12:24:37.006Z,15,4,1,4,"{""7643"":8,""6453"":8,""45899"":8,""19324"":8}"
16565,roblox.com,ttl,2016-07-19T02:21:06.143Z,15,4,1,4,"{""60311"":8,""15576"":8,""19324"":8,""3257"":8}"
16566,roblox.com,ttl,2016-07-26T02:21:06.143Z,15,4,1,4,"{""60311"":8,""15576"":8,""19324"":8,""3257"":8}"
16567,roblox.com,ttl,2016-08-02T02:21:06.143Z,15,4,1,4,"{""60311"":8,""15576"":8,""19324"":8,""3257"":8}"
16568,roblox.com,ttl,2016-06-07T02:24:21.483Z,15,4,1,4,"{""6453"":8,""2914"":8,""19324"":8,""3327"":8}"
16569,roblox.com,ttl,2016-06-07T05:19:19.389Z,15,4,1,4,"{""6461"":8,""36114"":8,""53340"":8,""19324"":8}"
16571,roblox.com,ttl,2016-06-14T05:27:02.193Z,15,4,1,4,"{""201011"":8,""6453"":8,""3356"":8,""19324"":8}"
16572,roblox.com,ttl,2016-07-02T00:49:26.411Z,31,5,1,5,"{""19844"":16,""19531"":16,""25780"":16,""6453"":16,""19324"":16}"
16573,roblox.com,ttl,2016-07-02T03:08:56.148Z,15,4,1,4,"{""6453"":8,""42831"":8,""2914"":8,""19324"":8}"
16574,roblox.com,ttl,2016-06-14T07:16:42.058Z,15,4,1,4,"{""16637"":8,""3356"":8,""6453"":8,""19324"":8}"
16575,roblox.com,ttl,2016-06-21T07:16:42.058Z,7,3,1,3,"{""16637"":4,""3356"":4,""19324"":4}"
16576,roblox.com,ttl,2016-06-13T04:18:19.148Z,31,5,1,5,"{""16125"":16,""3320"":16,""13194"":16,""19324"":16,""3257"":16}"
16577,roblox.com,ttl,2016-06-16T02:00:30.255Z,63,6,1,6,"{""19324"":32,""3257"":32,""6453"":32,""3356"":32,""30818"":32,""50613"":32}"
16578,roblox.com,ttl,2016-06-23T02:00:30.255Z,63,6,1,6,"{""19324"":32,""3257"":32,""6453"":32,""3356"":32,""30818"":32,""50613"":32}"
16579,roblox.com,ttl,2016-06-30T02:00:30.255Z,63,6,1,6,"{""19324"":32,""3257"":32,""6453"":32,""3356"":32,""30818"":32,""50613"":32}"
16580,roblox.com,ttl,2016-07-28T02:00:30.255Z,31,5,1,5,"{""50613"":16,""6453"":16,""3356"":16,""30818"":16,""19324"":16}"
16581,roblox.com,ttl,2016-08-04T02:00:30.255Z,31,5,1,5,"{""50613"":16,""6453"":16,""3356"":16,""30818"":16,""19324"":16}"
16582,roblox.com,ttl,2016-08-18T02:00:30.255Z,31,5,1,5,"{""50613"":16,""6453"":16,""3356"":16,""30818"":16,""19324"":16}"
16583,roblox.com,ttl,2016-09-01T02:00:30.255Z,31,5,1,5,"{""50613"":16,""6453"":16,""3356"":16,""30818"":16,""19324"":16}"
16584,roblox.com,ttl,2016-09-08T02:00:30.255Z,63,6,1,6,"{""19324"":32,""3257"":32,""6453"":32,""3356"":32,""30818"":32,""50613"":32}"
16585,roblox.com,ttl,2016-07-23T02:50:02.322Z,15,4,1,4,"{""6453"":8,""50673"":8,""51430"":8,""19324"":8}"
16586,roblox.com,ttl,2016-09-24T11:09:57.537Z,15,4,1,4,"{""6461"":8,""30496"":8,""19324"":8,""3257"":8}"
16587,roblox.com,ttl,2016-11-10T16:22:20.917Z,31,5,1,5,"{""30844"":16,""6453"":16,""29032"":16,""36997"":16,""19324"":16}"
16588,roblox.com,ttl,2016-12-06T11:47:40.599Z,7,3,1,3,"{""6453"":4,""19324"":4,""20853"":4}"
16589,roblox.com,ttl,2016-12-13T11:47:40.599Z,7,3,1,3,"{""6453"":4,""19324"":4,""20853"":4}"
16591,roblox.com,ttl,2016-12-22T04:44:20.547Z,15,4,1,4,"{""6453"":8,""2914"":8,""19324"":8,""38001"":8}"
16595,roblox.com,block,2016-06-28T08:16:18.489Z,7,3,1,3,"{""47869"":4,""19324"":4,""3257"":4}"
16598,roblox.com,rst,2016-09-12T04:18:19.148Z,31,5,1,5,"{""16125"":16,""3320"":16,""13194"":16,""19324"":16,""3257"":16}"
16599,roblox.com,rst,2016-10-11T12:24:37.006Z,3,7,3,3,"{""6453"":3,""3491"":2,""3257"":2}"
16600,roblox.com,rst,2016-10-25T12:24:37.006Z,15,4,1,4,"{""7643"":8,""6453"":8,""45899"":8,""19324"":8}"
16601,roblox.com,rst,2016-11-01T12:24:37.006Z,15,4,1,4,"{""7643"":8,""6453"":8,""45899"":8,""19324"":8}"
16602,roblox.com,rst,2016-11-08T12:24:37.006Z,15,4,1,4,"{""7643"":8,""6453"":8,""45899"":8,""19324"":8}"
16607,wikia.com,seq,2017-01-17T11:37:58.872Z,7,3,1,3,"{""174"":4,""54113"":4,""61317"":4}"
16609,google.sk,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
16610,businessinsider.com,ttl,2016-06-07T03:55:53.462Z,1,4,2,1,"{""13591"":1}"
16612,uol.com.br,ttl,2016-05-17T02:33:14.214Z,15,4,1,4,"{""7162"":8,""6939"":8,""54334"":8,""63008"":8}"
16616,uol.com.br,ttl,2016-06-21T02:33:14.214Z,1,5,6,1,"{""6939"":1}"
16618,uol.com.br,ttl,2016-08-16T02:33:14.214Z,15,4,1,4,"{""7162"":8,""6939"":8,""54334"":8,""63008"":8}"
16619,uol.com.br,ttl,2016-10-18T02:33:14.214Z,15,4,1,4,"{""7162"":8,""174"":8,""54334"":8,""63008"":8}"
16621,uol.com.br,ttl,2016-12-13T02:33:14.214Z,15,4,1,4,"{""7162"":8,""174"":8,""54334"":8,""63008"":8}"
16623,uol.com.br,ttl,2017-01-10T02:36:35.318Z,7,3,1,3,"{""7162"":4,""174"":4,""8100"":4}"
16624,uol.com.br,ttl,2017-01-31T02:36:35.318Z,13,4,2,4,"{""7162"":8,""174"":7,""1299"":7,""8100"":8}"
16625,uol.com.br,ttl,2016-05-24T02:43:03.931Z,7,3,1,3,"{""7162"":4,""174"":4,""40156"":4}"
16626,uol.com.br,ttl,2016-05-31T02:43:03.931Z,7,3,1,3,"{""7162"":4,""174"":4,""40156"":4}"
16627,uol.com.br,ttl,2016-07-19T02:48:35.961Z,31,5,1,5,"{""7162"":16,""51430"":16,""50673"":16,""1200"":16,""12989"":16}"
16628,uol.com.br,ttl,2016-09-13T02:48:35.961Z,15,4,1,4,"{""7162"":8,""174"":8,""50673"":8,""51430"":8}"
16630,uol.com.br,ttl,2017-01-31T02:48:35.961Z,1,6,3,1,"{""50673"":1}"
16632,uol.com.br,ttl,2016-06-07T02:50:18.236Z,7,3,1,3,"{""7162"":4,""47447"":4,""12989"":4}"
16635,uol.com.br,ttl,2016-06-28T02:50:18.236Z,7,3,1,3,"{""7162"":4,""47447"":4,""12989"":4}"
16636,uol.com.br,ttl,2016-08-23T02:50:18.236Z,7,3,1,3,"{""7162"":4,""47447"":4,""1299"":4}"
16643,uol.com.br,ttl,2017-01-10T02:50:18.236Z,7,3,2,3,"{""7162"":4,""47447"":4,""1299"":4}"
16644,uol.com.br,ttl,2016-05-10T02:51:01.673Z,63,6,1,6,"{""5391"":32,""7162"":32,""21183"":32,""197706"":32,""8585"":32,""12989"":32}"
16645,uol.com.br,ttl,2016-06-07T02:51:01.673Z,63,6,1,6,"{""5391"":32,""7162"":32,""21183"":32,""197706"":32,""8585"":32,""12989"":32}"
16646,uol.com.br,ttl,2016-07-26T02:53:00.068Z,7,3,1,3,"{""7162"":4,""1299"":4,""15694"":4}"
16647,uol.com.br,ttl,2016-09-13T02:53:00.068Z,7,3,1,3,"{""7162"":4,""1299"":4,""15694"":4}"
16648,uol.com.br,ttl,2016-10-25T02:53:00.068Z,7,3,1,3,"{""7162"":4,""1299"":4,""15694"":4}"
16649,uol.com.br,ttl,2016-05-10T03:00:13.557Z,7,3,1,3,"{""7162"":4,""12586"":4,""12989"":4}"
16650,uol.com.br,ttl,2016-05-31T03:00:13.557Z,7,3,1,3,"{""7162"":4,""12586"":4,""12989"":4}"
16651,uol.com.br,ttl,2016-06-21T03:00:13.557Z,7,3,1,3,"{""7162"":4,""12586"":4,""12989"":4}"
16652,uol.com.br,ttl,2016-05-31T03:06:04.263Z,1,5,2,1,"{""1299"":1}"
16653,uol.com.br,ttl,2016-06-07T03:07:54.067Z,1,4,2,1,"{""174"":1}"
16654,uol.com.br,ttl,2016-06-28T03:07:54.067Z,1,4,2,1,"{""174"":1}"
16655,uol.com.br,ttl,2016-10-04T03:07:54.067Z,7,3,1,3,"{""7162"":4,""174"":4,""8999"":4}"
16656,uol.com.br,ttl,2016-10-18T03:07:54.067Z,7,3,1,3,"{""7162"":4,""174"":4,""8999"":4}"
16657,uol.com.br,ttl,2016-11-29T03:07:54.067Z,1,4,2,1,"{""1299"":1}"
16658,uol.com.br,ttl,2016-12-06T03:07:54.067Z,1,4,2,1,"{""174"":1}"
16659,uol.com.br,ttl,2016-05-24T03:16:49.522Z,7,3,1,3,"{""7162"":4,""46816"":4,""6939"":4}"
16660,uol.com.br,ttl,2016-05-10T03:31:57.670Z,7,3,1,3,"{""7162"":4,""3462"":4,""6762"":4}"
16661,uol.com.br,ttl,2016-05-24T03:31:57.670Z,7,3,1,3,"{""7162"":4,""3462"":4,""6762"":4}"
16662,uol.com.br,ttl,2016-08-30T03:31:57.670Z,7,3,1,3,"{""7162"":4,""3462"":4,""6762"":4}"
16663,uol.com.br,ttl,2016-09-27T03:34:57.337Z,15,4,1,4,"{""7162"":8,""174"":8,""56934"":8,""63008"":8}"
16664,uol.com.br,ttl,2016-11-15T03:34:57.337Z,7,3,1,3,"{""7162"":4,""174"":4,""56934"":4}"
16665,uol.com.br,ttl,2016-05-24T03:36:18.017Z,7,3,1,3,"{""7162"":4,""174"":4,""25653"":4}"
16667,uol.com.br,ttl,2016-05-31T03:42:45.232Z,7,3,1,3,"{""7162"":4,""20860"":4,""12989"":4}"
16668,uol.com.br,ttl,2016-06-07T03:42:45.232Z,7,3,1,3,"{""7162"":4,""20860"":4,""12989"":4}"
16669,uol.com.br,ttl,2016-11-01T03:42:45.232Z,7,3,1,3,"{""7162"":4,""174"":4,""20860"":4}"
16670,uol.com.br,ttl,2017-01-24T03:42:45.232Z,7,3,1,3,"{""7162"":4,""174"":4,""20860"":4}"
16671,uol.com.br,ttl,2017-01-31T03:42:45.232Z,7,3,1,3,"{""7162"":4,""174"":4,""20860"":4}"
16673,uol.com.br,ttl,2016-08-09T04:09:47.222Z,7,3,1,3,"{""7162"":4,""174"":4,""49367"":4}"
16676,uol.com.br,ttl,2016-06-21T04:15:16.168Z,3,10,5,2,"{""2914"":2,""6762"":2}"
16677,uol.com.br,ttl,2016-05-24T04:29:35.772Z,15,4,1,4,"{""7162"":8,""35432"":8,""12989"":8,""197648"":8}"
16685,uol.com.br,ttl,2016-08-23T04:46:23.176Z,7,3,1,3,"{""7162"":4,""36351"":4,""26615"":4}"
16691,uol.com.br,ttl,2017-01-10T04:46:23.176Z,7,3,1,3,"{""7162"":4,""36351"":4,""26615"":4}"
16693,uol.com.br,ttl,2017-01-24T04:46:23.176Z,7,3,1,3,"{""7162"":4,""36351"":4,""26615"":4}"
16694,uol.com.br,ttl,2017-01-31T04:46:23.176Z,1,9,6,1,"{""26615"":1}"
16695,uol.com.br,ttl,2017-02-07T04:46:23.176Z,1,9,4,1,"{""26615"":1}"
16696,uol.com.br,ttl,2016-05-17T04:47:12.648Z,31,5,1,5,"{""7162"":16,""6453"":16,""25780"":16,""1299"":16,""19844"":16}"
16697,uol.com.br,ttl,2016-07-26T04:47:12.648Z,63,6,1,6,"{""19531"":32,""19844"":32,""5580"":32,""7162"":32,""6762"":32,""25780"":32}"
16698,uol.com.br,ttl,2016-11-29T04:53:53.481Z,7,3,1,3,"{""5577"":4,""7162"":4,""174"":4}"
16699,uol.com.br,ttl,2016-12-13T04:53:53.481Z,7,3,1,3,"{""5577"":4,""7162"":4,""174"":4}"
16700,uol.com.br,ttl,2016-05-17T04:54:48.978Z,15,4,1,4,"{""7162"":8,""1200"":8,""12989"":8,""29073"":8}"
16701,uol.com.br,ttl,2016-06-28T04:54:48.978Z,15,4,1,4,"{""7162"":8,""1200"":8,""12989"":8,""29073"":8}"
16702,uol.com.br,ttl,2016-06-07T04:57:43.552Z,7,3,1,3,"{""7162"":4,""12989"":4,""62217"":4}"
16703,uol.com.br,ttl,2016-06-14T04:57:43.552Z,7,3,1,3,"{""7162"":4,""12989"":4,""62217"":4}"
16704,uol.com.br,ttl,2016-06-28T04:57:43.552Z,7,3,1,3,"{""7162"":4,""12989"":4,""62217"":4}"
16707,uol.com.br,ttl,2017-01-10T04:57:43.552Z,15,4,1,4,"{""7162"":8,""174"":8,""50300"":8,""62217"":8}"
16710,uol.com.br,ttl,2016-07-05T05:14:44.659Z,63,6,1,6,"{""12956"":32,""7162"":32,""27699"":32,""10429"":32,""9002"":32,""59564"":32}"
16712,uol.com.br,ttl,2016-08-09T05:14:44.659Z,31,5,1,5,"{""59564"":16,""7162"":16,""174"":16,""2914"":16,""9002"":16}"
16714,uol.com.br,ttl,2016-12-06T05:14:44.659Z,31,5,1,5,"{""59564"":16,""7162"":16,""174"":16,""2914"":16,""9002"":16}"
16715,uol.com.br,ttl,2016-06-21T05:33:34.350Z,63,6,1,6,"{""7162"":32,""1200"":32,""50304"":32,""49788"":32,""34989"":32,""12989"":32}"
16716,uol.com.br,ttl,2016-10-04T05:33:34.350Z,31,5,1,5,"{""7162"":16,""34989"":16,""174"":16,""49788"":16,""50304"":16}"
16717,uol.com.br,ttl,2016-12-20T05:33:34.350Z,31,5,1,5,"{""7162"":16,""34989"":16,""174"":16,""49788"":16,""50304"":16}"
16718,uol.com.br,ttl,2017-01-31T05:33:34.350Z,31,5,1,5,"{""7162"":16,""34989"":16,""174"":16,""49788"":16,""50304"":16}"
16719,uol.com.br,ttl,2016-11-08T06:03:09.869Z,15,4,1,4,"{""7162"":8,""174"":8,""20860"":8,""35662"":8}"
16720,uol.com.br,ttl,2016-06-07T06:03:55.978Z,27,5,2,5,"{""7162"":16,""12956"":14,""174"":15,""5580"":16,""27699"":14}"
16721,uol.com.br,ttl,2016-08-09T06:12:06.247Z,31,5,1,5,"{""7162"":16,""174"":16,""2914"":16,""34702"":16,""3327"":16}"
16722,orange.fr,ttl,2016-09-13T01:13:16.996Z,7,3,1,3,"{""36351"":4,""4637"":4,""8891"":4}"
16723,orange.fr,ttl,2016-09-27T01:13:16.996Z,7,3,1,3,"{""36351"":4,""4637"":4,""8891"":4}"
16724,google.com.pe,ttl,2016-05-10T04:29:35.772Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
16726,uol.com.br,ttl,2016-08-23T06:41:06.383Z,7,3,1,3,"{""7162"":4,""36352"":4,""1299"":4}"
16727,uol.com.br,ttl,2016-08-30T06:41:06.383Z,7,3,1,3,"{""7162"":4,""36352"":4,""1299"":4}"
16728,uol.com.br,ttl,2016-05-31T06:42:21.939Z,15,4,1,4,"{""42708"":8,""60778"":8,""7162"":8,""12989"":8}"
16729,uol.com.br,ttl,2016-07-05T06:54:30.887Z,7,3,1,3,"{""7162"":4,""174"":4,""31122"":4}"
16730,uol.com.br,ttl,2016-06-14T07:02:28.447Z,7,3,1,3,"{""7162"":4,""174"":4,""43289"":4}"
16731,uol.com.br,ttl,2016-08-30T07:09:57.499Z,7,3,1,3,"{""7162"":4,""34081"":4,""174"":4}"
16733,uol.com.br,ttl,2016-08-02T07:11:49.553Z,7,3,1,3,"{""7162"":4,""174"":4,""15003"":4}"
16734,uol.com.br,ttl,2016-10-04T07:11:49.553Z,7,3,1,3,"{""7162"":4,""174"":4,""15003"":4}"
16735,uol.com.br,ttl,2016-10-11T07:11:49.553Z,7,3,1,3,"{""7162"":4,""174"":4,""15003"":4}"
16736,uol.com.br,ttl,2016-06-28T07:26:31.798Z,15,4,1,4,"{""7162"":8,""6830"":8,""2828"":8,""1200"":8}"
16737,uol.com.br,ttl,2016-10-11T07:26:31.798Z,15,4,1,4,"{""7162"":8,""6830"":8,""2828"":8,""1200"":8}"
16738,uol.com.br,ttl,2016-11-15T07:26:31.798Z,7,3,1,3,"{""7162"":4,""174"":4,""6830"":4}"
16739,uol.com.br,ttl,2016-12-27T07:26:31.798Z,7,3,1,3,"{""7162"":4,""174"":4,""6830"":4}"
16740,uol.com.br,ttl,2016-10-04T07:31:13.682Z,7,3,1,3,"{""7162"":4,""174"":4,""35017"":4}"
16741,uol.com.br,ttl,2016-10-11T07:31:13.682Z,7,3,1,3,"{""7162"":4,""174"":4,""35017"":4}"
16742,uol.com.br,ttl,2016-10-18T07:31:13.682Z,7,3,1,3,"{""7162"":4,""174"":4,""35017"":4}"
16743,uol.com.br,ttl,2016-05-10T07:38:25.172Z,7,3,1,3,"{""7162"":4,""1299"":4,""30083"":4}"
16744,uol.com.br,ttl,2016-05-10T07:41:48.000Z,7,3,1,3,"{""31034"":4,""7162"":4,""174"":4}"
16745,uol.com.br,ttl,2016-07-05T07:41:48.000Z,7,3,1,3,"{""31034"":4,""7162"":4,""174"":4}"
16746,uol.com.br,ttl,2016-07-12T07:47:26.827Z,7,3,1,3,"{""7162"":4,""174"":4,""34594"":4}"
16747,uol.com.br,ttl,2016-05-31T08:02:19.722Z,1,5,2,1,"{""12989"":1}"
16748,uol.com.br,ttl,2016-06-07T08:02:19.722Z,1,5,2,1,"{""12989"":1}"
16751,uol.com.br,ttl,2016-07-05T08:02:19.722Z,3,5,2,2,"{""174"":2,""3491"":2}"
16754,uol.com.br,ttl,2016-08-23T08:02:19.722Z,1,5,3,1,"{""3491"":1}"
16756,uol.com.br,ttl,2016-10-04T08:02:19.722Z,1,4,2,1,"{""3491"":1}"
16758,uol.com.br,ttl,2016-10-18T08:02:19.722Z,1,4,2,1,"{""3491"":1}"
16759,uol.com.br,ttl,2016-11-15T08:02:19.722Z,1,6,3,1,"{""3491"":1}"
16764,uol.com.br,ttl,2016-06-21T00:00:25.097Z,15,4,1,4,"{""7162"":8,""36352"":8,""1299"":8,""55286"":8}"
16765,uol.com.br,ttl,2016-06-14T00:00:26.926Z,7,3,1,3,"{""7162"":4,""12989"":4,""20853"":4}"
16766,uol.com.br,ttl,2016-10-04T00:00:26.926Z,7,3,1,3,"{""7162"":4,""174"":4,""20853"":4}"
16767,uol.com.br,ttl,2016-05-31T00:10:30.321Z,15,4,2,4,"{""53889"":8,""7162"":8,""12989"":8,""3257"":8}"
16768,uol.com.br,ttl,2016-06-07T00:10:30.321Z,15,4,1,4,"{""53889"":8,""7162"":8,""12989"":8,""3257"":8}"
16773,uol.com.br,ttl,2016-08-09T00:10:30.321Z,15,4,1,4,"{""53889"":8,""7162"":8,""12989"":8,""3257"":8}"
16776,uol.com.br,ttl,2016-10-18T00:16:19.848Z,7,3,1,3,"{""7162"":4,""201011"":4,""12989"":4}"
16777,uol.com.br,ttl,2016-10-25T00:16:19.848Z,7,3,1,3,"{""7162"":4,""201011"":4,""12989"":4}"
16778,uol.com.br,ttl,2016-11-22T00:16:19.848Z,7,3,1,3,"{""7162"":4,""201011"":4,""12989"":4}"
16779,uol.com.br,ttl,2016-12-06T00:16:19.848Z,7,3,1,3,"{""7162"":4,""201011"":4,""12989"":4}"
16782,uol.com.br,ttl,2016-06-28T00:45:12.987Z,15,4,1,4,"{""7162"":8,""34274"":8,""12989"":8,""8218"":8}"
16783,uol.com.br,ttl,2016-06-14T00:46:55.458Z,15,4,1,4,"{""7162"":8,""199669"":8,""174"":8,""199599"":8}"
16784,uol.com.br,ttl,2016-06-28T00:46:55.458Z,15,4,1,4,"{""7162"":8,""199669"":8,""174"":8,""199599"":8}"
16787,uol.com.br,ttl,2016-07-19T01:00:01.723Z,15,4,1,4,"{""7162"":8,""201011"":8,""33891"":8,""12989"":8}"
16788,uol.com.br,ttl,2016-06-07T01:04:17.455Z,7,3,1,3,"{""7162"":4,""6939"":4,""53597"":4}"
16789,uol.com.br,ttl,2016-05-31T01:51:56.186Z,7,3,1,3,"{""7162"":4,""51852"":4,""12989"":4}"
16790,uol.com.br,ttl,2016-06-07T02:05:36.597Z,31,5,1,5,"{""9186"":16,""5626"":16,""174"":16,""7162"":16,""13156"":16}"
16791,uol.com.br,ttl,2016-08-30T02:05:36.597Z,31,5,1,5,"{""9186"":16,""5626"":16,""174"":16,""7162"":16,""13156"":16}"
16792,uol.com.br,ttl,2016-09-27T02:05:36.597Z,31,5,1,5,"{""9186"":16,""5626"":16,""174"":16,""7162"":16,""13156"":16}"
16793,uol.com.br,ttl,2016-09-20T02:07:21.021Z,7,3,1,3,"{""7162"":4,""1299"":4,""39122"":4}"
16795,uol.com.br,ttl,2016-08-16T02:24:21.483Z,7,3,1,3,"{""7162"":4,""12989"":4,""3327"":4}"
16796,uol.com.br,ttl,2016-09-20T02:24:21.483Z,15,4,1,4,"{""7162"":8,""2914"":8,""2828"":8,""3327"":8}"
16797,uol.com.br,ttl,2016-06-07T02:31:03.364Z,1,5,2,1,"{""3257"":1}"
16800,uol.com.br,ttl,2016-06-07T02:41:41.940Z,7,3,1,3,"{""7162"":4,""7552"":4,""12989"":4}"
16801,uol.com.br,ttl,2016-06-28T02:41:41.940Z,7,3,1,3,"{""7162"":4,""7552"":4,""12989"":4}"
16802,uol.com.br,ttl,2016-06-07T02:42:41.638Z,7,3,1,3,"{""7162"":4,""2828"":4,""54455"":4}"
16803,uol.com.br,ttl,2016-06-07T02:51:13.412Z,7,3,1,3,"{""7162"":4,""132597"":4,""6939"":4}"
16804,uol.com.br,ttl,2016-06-07T02:57:05.904Z,7,3,1,3,"{""7162"":4,""1299"":4,""51167"":4}"
16805,uol.com.br,ttl,2016-08-30T03:02:27.136Z,15,4,1,4,"{""7162"":8,""174"":8,""4637"":8,""55720"":8}"
16807,uol.com.br,ttl,2016-06-07T03:08:24.678Z,7,3,1,3,"{""1421"":4,""7162"":4,""174"":4}"
16808,uol.com.br,ttl,2016-07-05T03:08:24.678Z,7,3,1,3,"{""1421"":4,""7162"":4,""174"":4}"
16809,uol.com.br,ttl,2016-07-12T03:08:24.678Z,15,4,1,4,"{""1421"":8,""7162"":8,""6939"":8,""2914"":8}"
16810,uol.com.br,ttl,2016-11-01T03:08:24.678Z,7,3,1,3,"{""1421"":4,""7162"":4,""174"":4}"
16811,uol.com.br,ttl,2016-07-26T03:15:54.157Z,15,4,1,4,"{""7162"":8,""174"":8,""30818"":8,""50613"":8}"
16812,uol.com.br,ttl,2016-09-06T03:15:54.157Z,15,4,1,4,"{""7162"":8,""174"":8,""30818"":8,""50613"":8}"
16813,uol.com.br,ttl,2016-10-25T03:15:54.157Z,7,7,2,3,"{""26615"":4,""3356"":4,""6762"":4}"
16816,uol.com.br,ttl,2017-01-03T03:15:54.157Z,15,4,1,4,"{""7162"":8,""174"":8,""30818"":8,""50613"":8}"
16817,uol.com.br,ttl,2016-08-16T03:41:02.637Z,63,6,1,6,"{""7162"":32,""35753"":32,""34426"":32,""2828"":32,""51975"":32,""8966"":32}"
16818,uol.com.br,ttl,2016-07-05T04:22:27.846Z,15,4,1,4,"{""33182"":8,""6503"":8,""7162"":8,""3549"":8}"
16819,uol.com.br,ttl,2016-05-31T04:28:17.693Z,7,3,1,3,"{""7162"":4,""174"":4,""40244"":4}"
16821,uol.com.br,ttl,2016-06-21T04:40:44.259Z,31,5,1,5,"{""200761"":16,""3269"":16,""12874"":16,""7162"":16,""6762"":16}"
16822,naver.com,seq,2016-06-07T03:24:44.829Z,3,7,2,2,"{""6461"":2,""701"":2}"
16823,naver.com,seq,2016-07-26T01:08:15.078Z,3,6,2,2,"{""1239"":2,""9318"":2}"
16824,naver.com,seq,2016-07-26T03:58:01.549Z,29,5,2,5,"{""3257"":16,""3356"":15,""1239"":15,""9318"":16,""12586"":16}"
16826,naver.com,seq,2016-09-07T00:10:03.561Z,13,4,2,4,"{""36352"":8,""2828"":7,""5580"":7,""9318"":8}"
16827,naver.com,seq,2016-09-20T02:07:21.021Z,13,4,2,4,"{""3356"":7,""39122"":8,""1200"":7,""9318"":8}"
16828,naver.com,seq,2016-09-27T02:07:21.021Z,7,3,1,3,"{""3356"":4,""39122"":4,""9318"":4}"
16829,naver.com,seq,2016-10-04T02:07:21.021Z,7,3,1,3,"{""3356"":4,""39122"":4,""9318"":4}"
16830,naver.com,seq,2016-09-27T01:13:16.996Z,5,6,3,3,"{""4637"":3,""2914"":3,""9318"":4}"
16831,naver.com,seq,2016-10-11T01:13:16.996Z,7,3,1,3,"{""36351"":4,""2914"":4,""9318"":4}"
16832,naver.com,seq,2016-10-25T01:13:16.996Z,7,3,1,3,"{""36351"":4,""2914"":4,""9318"":4}"
16833,naver.com,seq,2016-09-27T03:00:10.533Z,3,9,4,2,"{""12586"":2,""1239"":2}"
16834,naver.com,seq,2016-10-22T03:04:19.933Z,1,9,5,1,"{""2828"":1}"
16835,naver.com,seq,2016-10-29T03:04:19.933Z,15,4,1,4,"{""9318"":8,""2914"":8,""38001"":8,""3491"":8}"
16836,naver.com,block,2016-06-14T03:24:44.829Z,3,7,2,2,"{""174"":2,""1239"":2}"
16838,naver.com,block,2016-09-08T08:42:31.014Z,15,4,1,4,"{""203629"":8,""2119"":8,""2828"":8,""9318"":8}"
16839,naver.com,block,2016-09-13T00:00:25.097Z,1,5,2,1,"{""5580"":1}"
16840,naver.com,block,2016-09-13T01:00:01.723Z,1,4,2,1,"{""9318"":1}"
16843,uol.com.br,ttl,2016-06-28T04:54:55.270Z,7,3,1,3,"{""7162"":4,""31042"":4,""12989"":4}"
16844,uol.com.br,ttl,2016-07-19T04:54:55.270Z,7,3,1,3,"{""7162"":4,""31042"":4,""12989"":4}"
16846,uol.com.br,ttl,2016-06-07T05:19:19.389Z,15,4,1,4,"{""7162"":8,""6939"":8,""36114"":8,""53340"":8}"
16847,uol.com.br,ttl,2016-08-30T05:19:19.389Z,15,4,1,4,"{""7162"":8,""6939"":8,""36114"":8,""53340"":8}"
16848,uol.com.br,ttl,2016-05-31T05:50:47.767Z,7,3,1,3,"{""7162"":4,""24940"":4,""12989"":4}"
16849,uol.com.br,ttl,2016-06-07T05:50:47.767Z,7,3,1,3,"{""7162"":4,""24940"":4,""12989"":4}"
16850,uol.com.br,ttl,2016-06-14T05:50:47.767Z,7,3,1,3,"{""7162"":4,""24940"":4,""12989"":4}"
16851,uol.com.br,ttl,2016-07-26T05:50:47.767Z,7,3,1,3,"{""7162"":4,""24940"":4,""12989"":4}"
16852,uol.com.br,ttl,2016-08-30T05:50:47.767Z,7,3,1,3,"{""7162"":4,""174"":4,""24940"":4}"
16853,uol.com.br,ttl,2016-06-07T06:10:54.031Z,7,3,1,3,"{""7162"":4,""29550"":4,""12989"":4}"
16854,uol.com.br,ttl,2016-08-30T07:22:17.829Z,31,5,1,5,"{""7162"":16,""29485"":16,""8447"":16,""1299"":16,""15994"":16}"
16855,uol.com.br,ttl,2016-08-30T07:33:13.473Z,15,4,1,4,"{""7162"":8,""35699"":8,""174"":8,""59432"":8}"
16856,uol.com.br,ttl,2016-05-31T08:24:08.046Z,7,3,1,3,"{""7162"":4,""13739"":4,""12989"":4}"
16857,uol.com.br,ttl,2016-07-12T08:24:08.046Z,15,4,1,4,"{""7162"":8,""6461"":8,""174"":8,""13739"":8}"
16858,uol.com.br,ttl,2016-09-06T11:55:12.519Z,7,3,1,3,"{""7162"":4,""24768"":4,""174"":4}"
16859,uol.com.br,ttl,2016-09-20T11:55:12.519Z,7,3,1,3,"{""7162"":4,""24768"":4,""174"":4}"
16860,uol.com.br,ttl,2016-06-08T01:18:29.023Z,31,5,1,5,"{""7162"":16,""174"":16,""2914"":16,""57169"":16,""9002"":16}"
16862,uol.com.br,ttl,2016-06-04T06:27:03.889Z,7,3,1,3,"{""7162"":4,""35432"":4,""12989"":4}"
16863,uol.com.br,ttl,2016-06-25T06:27:03.889Z,7,3,1,3,"{""7162"":4,""35432"":4,""12989"":4}"
16864,uol.com.br,ttl,2016-06-18T09:29:20.886Z,1,5,2,1,"{""174"":1}"
16865,uol.com.br,ttl,2016-07-19T04:01:13.088Z,7,3,1,3,"{""7162"":4,""1299"":4,""36884"":4}"
16866,uol.com.br,ttl,2016-06-21T05:42:32.943Z,15,4,1,4,"{""7162"":8,""29405"":8,""1200"":8,""12989"":8}"
16867,uol.com.br,ttl,2016-07-12T05:42:32.943Z,7,3,1,3,"{""7162"":4,""29405"":4,""6762"":4}"
16868,uol.com.br,ttl,2016-07-26T05:44:27.812Z,7,3,1,3,"{""7162"":4,""24971"":4,""1299"":4}"
16869,uol.com.br,ttl,2016-08-16T05:44:27.812Z,31,5,1,5,"{""7162"":16,""26615"":16,""24971"":16,""1299"":16,""6762"":16}"
16870,uol.com.br,ttl,2016-07-29T01:05:20.501Z,15,4,1,4,"{""7162"":8,""201789"":8,""174"":8,""50673"":8}"
16871,uol.com.br,ttl,2016-08-19T01:05:20.501Z,15,4,1,4,"{""7162"":8,""201789"":8,""174"":8,""50673"":8}"
16872,uol.com.br,ttl,2016-09-25T00:27:59.578Z,15,4,1,4,"{""7162"":8,""6663"":8,""1299"":8,""201924"":8}"
16873,uol.com.br,ttl,2016-07-04T05:40:06.192Z,15,4,1,4,"{""7162"":8,""4323"":8,""3356"":8,""6762"":8}"
16874,uol.com.br,ttl,2016-09-28T00:23:38.122Z,7,3,1,3,"{""7162"":4,""45177"":4,""1299"":4}"
16875,uol.com.br,ttl,2016-11-23T00:23:38.122Z,7,3,1,3,"{""7162"":4,""45177"":4,""174"":4}"
16876,uol.com.br,ttl,2016-11-06T22:45:17.928Z,7,3,1,3,"{""7162"":4,""2828"":4,""5413"":4}"
16877,google.se,ttl,2016-05-24T04:29:35.772Z,7,3,1,3,"{""15169"":4,""35432"":4,""197648"":4}"
16879,uol.com.br,ttl,2016-11-10T12:20:09.873Z,31,5,1,5,"{""7162"":16,""6939"":16,""29032"":16,""30844"":16,""36997"":16}"
16881,uol.com.br,seq,2016-07-12T07:38:25.172Z,1,4,2,1,"{""174"":1}"
16882,uol.com.br,seq,2016-07-12T09:57:29.483Z,1,5,2,1,"{""1299"":1}"
16885,uol.com.br,seq,2016-08-02T09:52:06.548Z,1,5,2,1,"{""174"":1}"
16886,uol.com.br,seq,2016-08-09T02:41:41.940Z,3,5,2,2,"{""174"":2,""3491"":2}"
16887,uol.com.br,seq,2016-08-16T03:00:13.557Z,1,4,2,1,"{""174"":1}"
16893,netflix.com,dns,2016-05-26T22:03:19.913Z,31,5,1,5,"{""12880"":16,""6453"":16,""1299"":16,""16322"":16,""16509"":16}"
16894,netflix.com,dns,2016-06-02T22:03:19.913Z,31,5,1,5,"{""12880"":16,""1299"":16,""16322"":16,""16509"":16,""6762"":16}"
16895,netflix.com,dns,2016-06-09T22:03:19.913Z,31,5,1,5,"{""12880"":16,""6453"":16,""1299"":16,""16322"":16,""16509"":16}"
16896,netflix.com,dns,2016-06-16T22:03:19.913Z,31,5,1,5,"{""12880"":16,""1299"":16,""16322"":16,""16509"":16,""6762"":16}"
16898,17ok.com,seq,2016-08-31T02:50:06.554Z,63,6,1,6,"{""23844"":32,""4847"":32,""4808"":32,""4134"":32,""20853"":32,""174"":32}"
16899,17ok.com,seq,2016-09-21T02:50:06.554Z,127,7,1,7,"{""23844"":64,""174"":64,""4808"":64,""59050"":64,""4134"":64,""20853"":64,""4847"":64}"
16900,17ok.com,seq,2016-09-21T08:23:25.045Z,255,8,1,8,"{""23844"":128,""174"":128,""50673"":128,""4808"":128,""4134"":128,""59050"":128,""51430"":128,""4847"":128}"
16901,17ok.com,seq,2016-09-28T08:23:25.045Z,255,8,1,8,"{""23844"":128,""174"":128,""50673"":128,""4808"":128,""4134"":128,""59050"":128,""51430"":128,""4847"":128}"
16902,17ok.com,seq,2016-10-13T03:26:22.732Z,1,4,2,1,"{""59050"":1}"
16904,adidas.tmall.com,ttl,2016-11-15T18:59:35.820Z,31,5,1,5,"{""4812"":16,""37963"":16,""4134"":16,""38001"":16,""3491"":16}"
16905,adidas.tmall.com,ttl,2016-11-22T18:59:35.820Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
16906,adidas.tmall.com,ttl,2016-11-30T14:17:07.908Z,15,4,1,4,"{""201011"":8,""37963"":8,""1299"":8,""4837"":8}"
16908,adidas.tmall.com,ttl,2016-11-24T12:17:37.231Z,31,5,1,5,"{""59564"":16,""4812"":16,""37963"":16,""4134"":16,""9002"":16}"
16910,adidas.tmall.com,ttl,2016-12-06T20:28:32.598Z,63,6,1,6,"{""17621"":32,""4837"":32,""47605"":32,""39324"":32,""1299"":32,""37963"":32}"
16911,adidas.tmall.com,ttl,2016-12-22T01:18:10.442Z,7,8,2,3,"{""17621"":4,""37963"":4,""4837"":4}"
16912,adidas.tmall.com,ttl,2016-12-20T16:16:49.380Z,31,5,1,5,"{""17621"":16,""174"":16,""37963"":16,""4837"":16,""20853"":16}"
16913,adidas.tmall.com,ttl,2017-01-05T16:45:20.729Z,7,3,1,3,"{""174"":4,""35017"":4,""45102"":4}"
16914,adidas.tmall.com,seq,2016-12-08T12:17:37.231Z,31,5,1,5,"{""59564"":16,""4812"":16,""37963"":16,""4134"":16,""9002"":16}"
16916,adidas.tmall.com,block,2016-11-15T03:18:30.671Z,31,5,1,5,"{""33182"":16,""4812"":16,""37963"":16,""4134"":16,""3356"":16}"
16917,adidas.tmall.com,block,2016-11-16T03:20:25.026Z,31,5,1,5,"{""17621"":16,""37963"":16,""24940"":16,""4837"":16,""3257"":16}"
16918,adidas.tmall.com,block,2016-11-18T02:04:34.209Z,31,5,1,5,"{""4637"":16,""33438"":16,""37963"":16,""4134"":16,""1221"":16}"
16919,adidas.tmall.com,block,2016-11-19T06:55:43.827Z,15,4,1,4,"{""49505"":8,""37963"":8,""4134"":8,""9002"":8}"
16924,chaoshi.tmall.com,ttl,2016-10-28T01:30:48.967Z,1,5,2,1,"{""4812"":1}"
16925,chaoshi.tmall.com,ttl,2017-01-13T01:30:48.967Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
16926,chaoshi.tmall.com,ttl,2017-01-27T01:30:48.967Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
16927,chaoshi.tmall.com,ttl,2016-08-22T07:08:38.220Z,31,5,1,5,"{""32475"":16,""4812"":16,""37963"":16,""4134"":16,""3356"":16}"
16928,chaoshi.tmall.com,ttl,2016-09-12T17:35:43.343Z,15,4,1,4,"{""15399"":8,""37963"":8,""6453"":8,""4837"":8}"
16929,chaoshi.tmall.com,ttl,2016-11-07T04:25:54.094Z,15,4,1,4,"{""1299"":8,""37963"":8,""47447"":8,""4837"":8}"
16930,chaoshi.tmall.com,ttl,2016-12-12T04:25:54.094Z,15,4,1,4,"{""1299"":8,""37963"":8,""47447"":8,""4837"":8}"
16931,chaoshi.tmall.com,ttl,2016-10-27T16:40:11.012Z,15,4,1,4,"{""12321"":8,""3356"":8,""4134"":8,""37963"":8}"
16932,chaoshi.tmall.com,ttl,2016-12-03T06:46:15.561Z,31,5,1,5,"{""2914"":16,""37963"":16,""4134"":16,""34702"":16,""3327"":16}"
16933,chaoshi.tmall.com,ttl,2017-01-15T20:25:22.611Z,63,6,1,6,"{""4812"":32,""29032"":32,""30844"":32,""4134"":32,""37963"":32,""36997"":32}"
16934,chaoshi.tmall.com,ttl,2017-01-22T20:25:22.611Z,63,6,1,6,"{""4812"":32,""29032"":32,""30844"":32,""4134"":32,""37963"":32,""36997"":32}"
16936,chaoshi.tmall.com,seq,2016-09-26T17:35:43.343Z,7,3,1,3,"{""15399"":4,""37963"":4,""6453"":4}"
16937,chaoshi.tmall.com,seq,2016-10-10T17:35:43.343Z,15,4,1,4,"{""15399"":8,""37963"":8,""6453"":8,""4837"":8}"
16939,chaoshi.tmall.com,seq,2016-10-28T13:53:51.815Z,15,4,1,4,"{""33785"":8,""37963"":8,""4134"":8,""3491"":8}"
16940,chaoshi.tmall.com,seq,2016-10-30T02:15:20.470Z,15,4,1,4,"{""201011"":8,""37963"":8,""1299"":8,""4837"":8}"
16941,chaoshi.tmall.com,seq,2016-11-20T02:59:12.974Z,31,5,1,5,"{""59564"":16,""4812"":16,""37963"":16,""4134"":16,""9002"":16}"
16942,chaoshi.tmall.com,seq,2016-12-04T02:59:12.974Z,31,5,1,5,"{""59564"":16,""4812"":16,""37963"":16,""4134"":16,""9002"":16}"
16943,chaoshi.tmall.com,seq,2016-12-11T02:59:12.974Z,31,5,1,5,"{""59564"":16,""4812"":16,""37963"":16,""4134"":16,""9002"":16}"
16944,chaoshi.tmall.com,seq,2016-11-24T16:40:11.012Z,30,5,2,5,"{""4812"":15,""12321"":16,""3356"":16,""4134"":16,""37963"":16}"
16945,chaoshi.tmall.com,seq,2016-12-10T04:11:10.322Z,63,6,1,6,"{""17621"":32,""4837"":32,""47605"":32,""39324"":32,""1299"":32,""37963"":32}"
16946,chaoshi.tmall.com,seq,2016-12-18T00:20:23.661Z,31,5,1,5,"{""17621"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
16947,chaoshi.tmall.com,seq,2016-12-04T00:55:14.753Z,31,5,1,5,"{""16125"":16,""3320"":16,""37963"":16,""4134"":16,""13194"":16}"
16948,chaoshi.tmall.com,seq,2016-12-17T06:46:15.561Z,1,7,3,1,"{""12956"":1}"
16949,chaoshi.tmall.com,seq,2016-12-25T19:17:13.140Z,1,6,2,1,"{""4812"":1}"
16951,chaoshi.tmall.com,seq,2017-01-09T04:25:54.094Z,15,4,1,4,"{""1299"":8,""37963"":8,""47447"":8,""4837"":8}"
16952,chaoshi.tmall.com,seq,2017-01-14T02:29:54.058Z,31,5,1,5,"{""17621"":16,""174"":16,""37963"":16,""4837"":16,""61317"":16}"
16953,chaoshi.tmall.com,seq,2017-01-11T04:48:00.534Z,63,6,1,6,"{""28717"":32,""4812"":32,""31027"":32,""4134"":32,""3356"":32,""37963"":32}"
16954,chaoshi.tmall.com,seq,2017-01-22T07:00:49.220Z,63,6,1,6,"{""17621"":32,""42708"":32,""51430"":32,""1299"":32,""4837"":32,""37963"":32}"
16955,chaoshi.tmall.com,seq,2017-01-15T09:36:39.420Z,255,8,1,8,"{""17621"":128,""5391"":128,""174"":128,""21183"":128,""197706"":128,""4837"":128,""37963"":128,""8585"":128}"
16956,chaoshi.tmall.com,seq,2017-01-22T09:36:39.420Z,255,8,1,8,"{""17621"":128,""5391"":128,""174"":128,""21183"":128,""197706"":128,""4837"":128,""37963"":128,""8585"":128}"
16957,chaoshi.tmall.com,seq,2017-01-24T12:48:18.846Z,1,5,2,1,"{""4837"":1}"
16958,chaoshi.tmall.com,block,2016-11-11T13:53:51.815Z,31,5,1,5,"{""3491"":16,""33785"":16,""37963"":16,""4134"":16,""4812"":16}"
16959,chaoshi.tmall.com,block,2016-12-11T00:55:14.753Z,31,5,1,5,"{""16125"":16,""3320"":16,""37963"":16,""4134"":16,""13194"":16}"
16960,chaoshi.tmall.com,block,2016-12-17T04:11:10.322Z,63,6,1,6,"{""17621"":32,""4837"":32,""47605"":32,""39324"":32,""1299"":32,""37963"":32}"
16964,chaoshi.tmall.com,dns,2017-02-12T20:25:22.611Z,62,6,2,6,"{""4812"":31,""29032"":32,""30844"":32,""4134"":32,""37963"":32,""36997"":32}"
16965,chaoshi.tmall.com,rst,2016-12-05T17:35:43.343Z,15,4,1,4,"{""15399"":8,""37963"":8,""6453"":8,""4837"":8}"
16968,163.com,ttl,2016-05-17T02:36:35.318Z,15,4,1,4,"{""45062"":8,""4134"":8,""8100"":8,""36678"":8}"
16969,163.com,ttl,2016-06-07T02:36:35.318Z,15,4,1,4,"{""45062"":8,""1299"":8,""8100"":8,""4837"":8}"
16970,163.com,ttl,2016-06-14T02:36:35.318Z,15,4,1,4,"{""45062"":8,""4134"":8,""8100"":8,""36678"":8}"
16971,163.com,ttl,2016-05-10T02:41:11.754Z,7,3,1,3,"{""45062"":4,""174"":4,""4134"":4}"
16972,163.com,ttl,2016-05-31T02:41:11.754Z,31,5,1,5,"{""174"":16,""45062"":16,""58461"":16,""4134"":16,""49597"":16}"
16973,163.com,ttl,2016-06-07T02:41:11.754Z,7,3,1,3,"{""45062"":4,""174"":4,""4134"":4}"
16974,163.com,ttl,2016-05-10T02:52:24.838Z,31,5,2,5,"{""54334"":16,""45062"":16,""6939"":16,""63008"":16,""4837"":16}"
16975,163.com,ttl,2016-05-17T02:52:24.838Z,31,5,1,5,"{""54334"":16,""45062"":16,""6939"":16,""63008"":16,""4837"":16}"
16976,163.com,ttl,2016-05-24T02:52:24.838Z,31,5,2,5,"{""54334"":16,""45062"":16,""6939"":16,""63008"":16,""4837"":16}"
16977,163.com,ttl,2016-05-31T02:52:24.838Z,31,5,5,5,"{""54334"":16,""45062"":16,""6939"":16,""63008"":16,""4837"":16}"
16978,163.com,ttl,2016-06-07T02:52:24.838Z,31,5,10,5,"{""54334"":16,""45062"":16,""6939"":16,""63008"":16,""4837"":16}"
16981,163.com,ttl,2016-06-28T02:52:24.838Z,31,5,2,5,"{""54334"":16,""45062"":16,""6939"":16,""63008"":16,""4837"":16}"
16983,163.com,ttl,2016-05-10T03:22:56.975Z,15,4,1,4,"{""51852"":8,""45062"":8,""5580"":8,""4837"":8}"
16985,163.com,ttl,2016-05-10T03:45:32.548Z,31,5,1,5,"{""29889"":16,""4323"":16,""33695"":16,""45062"":16,""4837"":16}"
16986,163.com,ttl,2016-05-17T03:45:32.548Z,31,5,1,5,"{""29889"":16,""4323"":16,""33695"":16,""45062"":16,""4837"":16}"
16987,163.com,ttl,2016-05-24T03:45:32.548Z,31,5,1,5,"{""29889"":16,""45062"":16,""33695"":16,""7922"":16,""4837"":16}"
16988,163.com,ttl,2016-05-10T04:04:25.253Z,15,4,1,4,"{""26277"":8,""45062"":8,""174"":8,""4134"":8}"
16989,163.com,ttl,2016-05-17T04:04:25.253Z,15,4,1,4,"{""26277"":8,""45062"":8,""174"":8,""4134"":8}"
16990,163.com,ttl,2016-05-10T04:05:52.111Z,15,4,1,4,"{""7850"":8,""6939"":8,""45062"":8,""4837"":8}"
16991,163.com,ttl,2016-05-17T04:05:52.111Z,15,4,1,4,"{""7850"":8,""6939"":8,""45062"":8,""4837"":8}"
16992,163.com,ttl,2016-05-24T04:05:52.111Z,15,4,1,4,"{""7850"":8,""6939"":8,""45062"":8,""4837"":8}"
16993,163.com,ttl,2016-05-31T04:05:52.111Z,15,4,1,4,"{""7850"":8,""6939"":8,""45062"":8,""4837"":8}"
16994,163.com,ttl,2016-06-07T04:05:52.111Z,15,4,1,4,"{""7850"":8,""6939"":8,""45062"":8,""4837"":8}"
16995,163.com,ttl,2016-06-14T04:05:52.111Z,15,4,1,4,"{""7850"":8,""6939"":8,""45062"":8,""4837"":8}"
16996,163.com,ttl,2016-06-21T04:05:52.111Z,15,4,1,4,"{""7850"":8,""6939"":8,""45062"":8,""4837"":8}"
16997,163.com,ttl,2016-05-10T04:15:14.210Z,31,5,1,5,"{""199558"":16,""45062"":16,""6939"":16,""4837"":16,""2588"":16}"
16998,163.com,ttl,2016-05-17T04:15:14.210Z,31,5,1,5,"{""199558"":16,""45062"":16,""6939"":16,""4837"":16,""2588"":16}"
16999,163.com,ttl,2016-05-24T04:15:14.210Z,31,5,1,5,"{""199558"":16,""45062"":16,""6939"":16,""4837"":16,""2588"":16}"
17000,163.com,ttl,2016-05-31T04:15:14.210Z,31,5,1,5,"{""199558"":16,""45062"":16,""6939"":16,""4837"":16,""2588"":16}"
17001,163.com,ttl,2016-06-07T04:15:14.210Z,31,5,1,5,"{""199558"":16,""45062"":16,""6939"":16,""4837"":16,""2588"":16}"
17002,163.com,ttl,2016-06-14T04:15:14.210Z,31,5,1,5,"{""199558"":16,""45062"":16,""6939"":16,""4837"":16,""2588"":16}"
17003,163.com,ttl,2016-06-21T04:15:14.210Z,31,5,1,5,"{""199558"":16,""45062"":16,""6939"":16,""4837"":16,""2588"":16}"
17004,163.com,ttl,2016-06-28T04:15:14.210Z,31,5,1,5,"{""199558"":16,""45062"":16,""6939"":16,""4837"":16,""2588"":16}"
17005,163.com,ttl,2016-05-10T04:36:32.199Z,31,5,1,5,"{""20473"":16,""45062"":16,""2914"":16,""1239"":16,""4837"":16}"
17006,163.com,ttl,2016-05-17T04:36:32.199Z,31,5,1,5,"{""20473"":16,""45062"":16,""2914"":16,""1239"":16,""4837"":16}"
17007,163.com,ttl,2016-05-10T06:03:55.978Z,7,3,1,3,"{""45062"":4,""5580"":4,""4837"":4}"
17008,163.com,ttl,2016-05-17T06:03:55.978Z,7,3,1,3,"{""45062"":4,""5580"":4,""4837"":4}"
17009,163.com,ttl,2016-05-31T06:03:55.978Z,7,3,1,3,"{""45062"":4,""5580"":4,""4837"":4}"
17010,163.com,ttl,2016-06-07T06:03:55.978Z,7,3,1,3,"{""45062"":4,""5580"":4,""4837"":4}"
17011,163.com,ttl,2016-06-14T06:03:55.978Z,7,3,1,3,"{""45062"":4,""5580"":4,""4837"":4}"
17013,163.com,ttl,2016-05-10T06:16:02.265Z,15,4,1,4,"{""45062"":8,""6939"":8,""53597"":8,""4837"":8}"
17014,163.com,ttl,2016-05-17T06:16:02.265Z,15,4,1,4,"{""45062"":8,""6939"":8,""53597"":8,""4837"":8}"
17015,163.com,ttl,2016-05-24T06:16:02.265Z,15,4,1,4,"{""45062"":8,""6939"":8,""53597"":8,""4837"":8}"
17016,163.com,ttl,2016-05-31T06:16:02.265Z,15,4,1,4,"{""45062"":8,""6939"":8,""53597"":8,""4837"":8}"
17017,163.com,ttl,2016-05-10T06:18:22.657Z,15,4,1,4,"{""45062"":8,""6939"":8,""63008"":8,""4837"":8}"
17018,163.com,ttl,2016-05-17T06:18:22.657Z,15,4,1,4,"{""45062"":8,""6939"":8,""63008"":8,""4837"":8}"
17019,163.com,ttl,2016-05-24T06:18:22.657Z,15,4,1,4,"{""45062"":8,""6939"":8,""63008"":8,""4837"":8}"
17020,163.com,ttl,2016-05-10T06:40:49.784Z,63,6,1,6,"{""48031"":32,""15626"":32,""4837"":32,""35320"":32,""45062"":32,""1299"":32}"
17021,163.com,ttl,2016-05-10T06:41:06.383Z,15,4,1,4,"{""36352"":8,""1299"":8,""45062"":8,""4837"":8}"
17022,163.com,ttl,2016-05-17T06:41:06.383Z,15,4,1,4,"{""36352"":8,""1299"":8,""45062"":8,""4837"":8}"
17023,163.com,ttl,2016-05-24T06:41:06.383Z,15,4,1,4,"{""36352"":8,""1299"":8,""45062"":8,""4837"":8}"
17024,163.com,ttl,2016-05-31T06:41:06.383Z,15,4,1,4,"{""36352"":8,""1299"":8,""45062"":8,""4837"":8}"
17025,163.com,ttl,2016-06-07T06:41:06.383Z,15,4,1,4,"{""36352"":8,""1299"":8,""45062"":8,""4837"":8}"
17026,163.com,ttl,2016-06-14T06:41:06.383Z,15,4,1,4,"{""36352"":8,""1299"":8,""45062"":8,""4837"":8}"
17027,163.com,ttl,2016-06-21T06:41:06.383Z,15,4,1,4,"{""36352"":8,""1299"":8,""45062"":8,""4837"":8}"
17028,163.com,ttl,2016-06-28T06:41:06.383Z,15,4,1,4,"{""36352"":8,""1299"":8,""45062"":8,""4837"":8}"
17029,163.com,ttl,2016-05-10T08:14:00.462Z,15,4,1,4,"{""45062"":8,""12989"":8,""4837"":8,""3257"":8}"
17030,163.com,ttl,2016-05-17T08:14:00.462Z,15,4,1,4,"{""45062"":8,""12989"":8,""4837"":8,""3257"":8}"
17031,163.com,ttl,2016-05-24T08:14:00.462Z,15,4,1,4,"{""45062"":8,""12989"":8,""4837"":8,""3257"":8}"
17032,163.com,ttl,2016-06-07T08:14:00.462Z,15,4,1,4,"{""45062"":8,""12989"":8,""4837"":8,""3257"":8}"
17033,163.com,ttl,2016-06-14T08:14:00.462Z,15,4,1,4,"{""45062"":8,""12989"":8,""4837"":8,""3257"":8}"
17035,163.com,ttl,2016-05-17T09:37:19.900Z,31,5,1,5,"{""17676"":16,""45062"":16,""23661"":16,""17941"":16,""4837"":16}"
17036,163.com,ttl,2016-05-31T00:00:26.926Z,15,4,1,4,"{""45062"":8,""174"":8,""4134"":8,""20853"":8}"
17037,163.com,ttl,2016-06-07T00:00:26.926Z,15,4,1,4,"{""45062"":8,""174"":8,""4134"":8,""20853"":8}"
17038,pinterest.com,seq,2016-06-23T04:31:44.482Z,7,3,1,3,"{""48434"":4,""54113"":4,""6736"":4}"
17039,pinterest.com,dns,2016-05-26T22:03:19.913Z,127,7,1,7,"{""2914"":64,""16322"":64,""6762"":64,""12880"":64,""1299"":64,""29049"":64,""54113"":64}"
17040,pinterest.com,dns,2016-06-02T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""54113"":16}"
17041,pinterest.com,dns,2016-06-09T22:03:19.913Z,31,5,1,5,"{""6762"":16,""1299"":16,""54113"":16,""12880"":16,""16322"":16}"
17042,pinterest.com,dns,2016-06-16T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""54113"":16}"
17043,pinterest.com,dns,2016-06-23T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""54113"":16}"
17044,pinterest.com,dns,2016-06-30T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""54113"":16}"
17045,pinterest.com,dns,2016-07-07T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""54113"":16}"
17046,pinterest.com,dns,2016-07-14T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""54113"":16}"
17047,pinterest.com,dns,2016-07-21T22:03:19.913Z,31,5,1,5,"{""6762"":16,""1299"":16,""54113"":16,""12880"":16,""16322"":16}"
17048,pinterest.com,dns,2016-07-28T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""54113"":16}"
17049,pinterest.com,dns,2016-08-04T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""54113"":16}"
17050,pinterest.com,dns,2016-08-11T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""54113"":16}"
17051,pinterest.com,dns,2016-08-18T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""54113"":16}"
17052,pinterest.com,dns,2016-08-25T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""54113"":16}"
17053,pinterest.com,dns,2016-09-01T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""54113"":16}"
17054,pinterest.com,dns,2016-09-08T22:03:19.913Z,31,5,1,5,"{""6453"":16,""2914"":16,""16322"":16,""12880"":16,""54113"":16}"
17055,pinterest.com,dns,2016-07-07T04:31:44.482Z,7,3,1,3,"{""48434"":4,""54113"":4,""6736"":4}"
17057,google.sk,rst,2016-08-09T04:29:35.772Z,1,4,2,1,"{""35432"":1}"
17060,cnnic.cn,ttl,2016-07-16T00:31:34.879Z,15,4,1,4,"{""29889"":8,""174"":8,""4134"":8,""38283"":8}"
17061,cnnic.cn,ttl,2016-10-01T03:52:47.055Z,15,4,1,4,"{""174"":8,""4134"":8,""29073"":8,""38283"":8}"
17065,163.com,ttl,2016-05-31T00:14:36.930Z,63,6,1,6,"{""56030"":32,""132919"":32,""4837"":32,""45062"":32,""4637"":32,""4768"":32}"
17066,163.com,ttl,2016-05-31T00:30:26.647Z,15,4,1,4,"{""45062"":8,""1299"":8,""4837"":8,""32748"":8}"
17067,163.com,ttl,2016-06-07T00:30:26.647Z,15,4,1,4,"{""6453"":8,""45062"":8,""4837"":8,""32748"":8}"
17068,163.com,ttl,2016-06-14T00:30:26.647Z,15,4,1,4,"{""45062"":8,""1299"":8,""4837"":8,""32748"":8}"
17069,163.com,ttl,2016-06-21T00:30:26.647Z,15,4,1,4,"{""6453"":8,""45062"":8,""4837"":8,""32748"":8}"
17070,163.com,ttl,2016-05-31T00:37:32.425Z,3,9,5,5,"{""10026"":3,""7922"":3,""4637"":2,""2914"":3,""1221"":2}"
17071,163.com,ttl,2016-06-07T00:37:32.425Z,1,6,2,1,"{""10026"":1}"
17074,163.com,ttl,2016-06-28T00:37:32.425Z,1,9,4,2,"{""10026"":1,""2914"":1}"
17075,163.com,ttl,2016-07-12T00:37:32.425Z,15,4,1,4,"{""36351"":8,""45062"":8,""1299"":8,""4837"":8}"
17076,163.com,ttl,2016-05-31T00:45:12.987Z,31,5,1,5,"{""34274"":16,""45062"":16,""4134"":16,""8218"":16,""6461"":16}"
17077,163.com,ttl,2016-06-07T00:45:12.987Z,63,6,1,6,"{""8218"":32,""6461"":32,""58461"":32,""4134"":32,""45062"":32,""34274"":32}"
17079,163.com,ttl,2016-06-07T00:57:11.055Z,15,4,1,4,"{""53889"":8,""45062"":8,""4837"":8,""3257"":8}"
17080,163.com,ttl,2016-06-14T00:57:11.055Z,15,4,1,4,"{""53889"":8,""45062"":8,""4837"":8,""3257"":8}"
17082,163.com,ttl,2016-06-28T00:57:11.055Z,15,4,2,4,"{""53889"":8,""45062"":8,""4837"":8,""3257"":8}"
17083,163.com,ttl,2016-07-05T00:57:11.055Z,15,4,1,4,"{""53889"":8,""45062"":8,""4837"":8,""3257"":8}"
17087,163.com,ttl,2016-06-21T01:00:01.723Z,62,6,2,6,"{""58461"":31,""4837"":32,""45062"":32,""1299"":32,""33891"":32,""201011"":32}"
17091,163.com,ttl,2016-08-30T01:00:01.723Z,31,5,1,5,"{""201011"":16,""45062"":16,""1299"":16,""33891"":16,""4837"":16}"
17092,163.com,ttl,2016-05-31T01:04:09.564Z,31,5,1,5,"{""45062"":16,""174"":16,""4134"":16,""40156"":16,""58461"":16}"
17093,163.com,ttl,2016-06-07T01:04:09.564Z,31,5,1,5,"{""174"":16,""45062"":16,""58461"":16,""40156"":16,""49597"":16}"
17094,163.com,ttl,2016-06-14T01:23:41.991Z,31,5,1,5,"{""45062"":16,""174"":16,""4134"":16,""29073"":16,""58461"":16}"
17096,163.com,ttl,2016-05-31T01:49:18.694Z,3,8,3,3,"{""4134"":3,""4837"":2,""3257"":2}"
17097,163.com,ttl,2016-06-07T01:49:18.694Z,15,4,1,4,"{""40676"":8,""45062"":8,""4837"":8,""3257"":8}"
17099,163.com,ttl,2016-06-21T01:49:18.694Z,15,4,1,4,"{""40676"":8,""45062"":8,""4837"":8,""3257"":8}"
17100,163.com,ttl,2016-06-28T01:49:18.694Z,15,4,1,4,"{""40676"":8,""45062"":8,""4837"":8,""3257"":8}"
17101,163.com,ttl,2016-07-05T01:49:18.694Z,15,4,1,4,"{""40676"":8,""45062"":8,""4837"":8,""3257"":8}"
17102,163.com,ttl,2016-05-31T01:52:37.327Z,7,3,1,3,"{""45062"":4,""3462"":4,""4837"":4}"
17103,163.com,ttl,2016-06-07T01:52:37.327Z,7,3,1,3,"{""45062"":4,""3462"":4,""4837"":4}"
17104,163.com,ttl,2016-06-14T01:52:37.327Z,7,3,1,3,"{""45062"":4,""3462"":4,""4837"":4}"
17105,163.com,ttl,2016-06-21T01:52:37.327Z,7,3,1,3,"{""45062"":4,""3462"":4,""4837"":4}"
17106,163.com,ttl,2016-05-31T02:05:36.597Z,63,6,1,6,"{""13156"":32,""5626"":32,""6453"":32,""4837"":32,""9186"":32,""45062"":32}"
17107,163.com,ttl,2016-06-07T02:05:36.597Z,63,6,1,6,"{""13156"":32,""5626"":32,""6453"":32,""4837"":32,""9186"":32,""45062"":32}"
17109,163.com,ttl,2016-06-07T02:07:21.021Z,31,5,1,5,"{""45062"":16,""1299"":16,""39122"":16,""4837"":16,""58461"":16}"
17110,163.com,ttl,2016-06-14T02:07:21.021Z,15,4,1,4,"{""45062"":8,""1299"":8,""39122"":8,""4837"":8}"
17116,163.com,ttl,2016-07-05T02:18:24.067Z,15,4,1,4,"{""201011"":8,""45062"":8,""1299"":8,""4837"":8}"
17117,163.com,ttl,2016-05-31T02:21:06.143Z,62,6,2,6,"{""58461"":31,""60311"":32,""45062"":32,""4837"":32,""3303"":32,""15576"":32}"
17118,163.com,ttl,2016-06-14T02:21:06.143Z,31,5,1,5,"{""45062"":16,""60311"":16,""15576"":16,""4837"":16,""3303"":16}"
17119,163.com,ttl,2016-06-21T02:21:06.143Z,31,5,1,5,"{""45062"":16,""60311"":16,""15576"":16,""4837"":16,""3303"":16}"
17120,163.com,ttl,2016-06-28T02:21:06.143Z,31,5,1,5,"{""45062"":16,""60311"":16,""15576"":16,""4837"":16,""3303"":16}"
17121,163.com,ttl,2016-05-31T02:28:28.856Z,15,4,1,4,"{""59564"":8,""45062"":8,""4134"":8,""9002"":8}"
17122,163.com,ttl,2016-06-07T02:28:28.856Z,31,5,1,5,"{""59564"":16,""45062"":16,""58461"":16,""4134"":16,""9002"":16}"
17123,163.com,ttl,2016-06-14T02:28:28.856Z,31,5,1,5,"{""59564"":16,""45062"":16,""58461"":16,""4134"":16,""9002"":16}"
17124,163.com,ttl,2016-05-31T02:29:22.628Z,15,4,1,4,"{""45062"":8,""1299"":8,""4837"":8,""38001"":8}"
17125,163.com,ttl,2016-06-07T02:29:22.628Z,31,5,1,5,"{""45062"":16,""58461"":16,""4134"":16,""38001"":16,""3491"":16}"
17126,163.com,ttl,2016-06-14T02:29:22.628Z,15,4,1,4,"{""45062"":8,""1299"":8,""4837"":8,""38001"":8}"
17127,163.com,ttl,2016-06-28T02:29:22.628Z,15,4,1,4,"{""45062"":8,""1299"":8,""4837"":8,""38001"":8}"
17128,163.com,ttl,2016-07-05T02:29:22.628Z,15,4,1,4,"{""45062"":8,""1299"":8,""4837"":8,""38001"":8}"
17130,163.com,ttl,2016-06-07T02:31:45.203Z,31,5,1,5,"{""45062"":16,""6939"":16,""32097"":16,""4837"":16,""33387"":16}"
17131,163.com,ttl,2016-06-14T02:31:45.203Z,31,5,1,5,"{""45062"":16,""6939"":16,""32097"":16,""4837"":16,""33387"":16}"
17132,163.com,ttl,2016-05-31T02:43:37.807Z,15,4,1,4,"{""45062"":8,""43289"":8,""4837"":8,""3257"":8}"
17133,163.com,ttl,2016-06-07T02:43:37.807Z,15,4,1,4,"{""45062"":8,""43289"":8,""4837"":8,""3257"":8}"
17134,163.com,ttl,2016-06-14T02:43:37.807Z,15,4,1,4,"{""45062"":8,""43289"":8,""4837"":8,""3257"":8}"
17136,163.com,ttl,2016-06-28T02:43:37.807Z,15,4,1,4,"{""45062"":8,""43289"":8,""4837"":8,""3257"":8}"
17138,163.com,ttl,2016-06-21T02:47:12.355Z,31,5,1,5,"{""45062"":16,""174"":16,""4134"":16,""56934"":16,""58461"":16}"
17139,163.com,ttl,2016-06-28T02:47:12.355Z,31,5,1,5,"{""45062"":16,""174"":16,""4134"":16,""56934"":16,""58461"":16}"
17140,163.com,ttl,2016-05-31T03:01:42.824Z,31,5,1,5,"{""6461"":16,""45062"":16,""58461"":16,""4134"":16,""15003"":16}"
17142,163.com,ttl,2016-06-14T03:10:07.980Z,15,4,1,4,"{""63213"":8,""45062"":8,""174"":8,""4134"":8}"
17143,163.com,ttl,2016-05-31T03:34:11.895Z,15,4,1,4,"{""45062"":8,""12586"":8,""4837"":8,""3257"":8}"
17144,163.com,ttl,2016-06-07T03:34:11.895Z,15,4,1,4,"{""45062"":8,""12586"":8,""4837"":8,""3257"":8}"
17145,163.com,ttl,2016-06-14T03:34:11.895Z,15,4,1,4,"{""45062"":8,""12586"":8,""4837"":8,""3257"":8}"
17146,163.com,ttl,2016-06-21T03:34:11.895Z,15,4,1,4,"{""45062"":8,""12586"":8,""4837"":8,""3257"":8}"
17147,163.com,ttl,2016-06-28T03:34:11.895Z,15,4,1,4,"{""45062"":8,""12586"":8,""4837"":8,""3257"":8}"
17148,163.com,ttl,2016-05-31T04:12:35.819Z,15,4,1,4,"{""45062"":8,""1299"":8,""3223"":8,""4837"":8}"
17149,163.com,ttl,2016-06-07T04:12:35.819Z,15,4,1,4,"{""45062"":8,""1299"":8,""3223"":8,""4837"":8}"
17150,163.com,ttl,2016-06-14T04:12:35.819Z,15,4,1,4,"{""45062"":8,""1299"":8,""3223"":8,""4837"":8}"
17152,163.com,ttl,2016-06-07T04:39:16.800Z,15,4,1,4,"{""45062"":8,""47869"":8,""4837"":8,""3257"":8}"
17153,163.com,ttl,2016-06-14T04:39:16.800Z,15,4,1,4,"{""45062"":8,""47869"":8,""4837"":8,""3257"":8}"
17154,163.com,ttl,2016-05-31T04:50:54.944Z,15,4,1,4,"{""45062"":8,""6939"":8,""53755"":8,""4837"":8}"
17155,163.com,ttl,2016-05-31T05:11:29.059Z,30,5,2,5,"{""6461"":16,""45062"":16,""58461"":15,""4134"":16,""20860"":16}"
17156,163.com,ttl,2016-06-07T05:11:29.059Z,31,5,1,5,"{""6461"":16,""45062"":16,""58461"":16,""4134"":16,""20860"":16}"
17157,163.com,ttl,2016-06-21T05:11:29.059Z,63,6,1,6,"{""58461"":32,""4134"":32,""20860"":32,""45062"":32,""49597"":32,""174"":32}"
17159,163.com,ttl,2016-06-07T05:19:19.389Z,62,6,2,6,"{""53340"":32,""58461"":31,""4837"":32,""45062"":32,""6939"":32,""36114"":32}"
17161,163.com,ttl,2016-05-31T05:51:08.153Z,63,6,1,6,"{""58461"":32,""4134"":32,""45062"":32,""49597"":32,""174"":32,""34594"":32}"
17162,163.com,ttl,2016-06-07T05:51:08.153Z,63,6,1,6,"{""58461"":32,""4134"":32,""45062"":32,""49597"":32,""174"":32,""34594"":32}"
17163,163.com,ttl,2016-05-31T05:57:04.512Z,63,6,1,6,"{""49788"":32,""4837"":32,""50304"":32,""45062"":32,""1299"":32,""34989"":32}"
17164,163.com,ttl,2016-06-07T05:57:04.512Z,63,6,1,6,"{""49788"":32,""4837"":32,""50304"":32,""45062"":32,""1299"":32,""34989"":32}"
17166,163.com,ttl,2016-06-07T06:22:22.400Z,15,4,2,4,"{""45062"":8,""8999"":8,""1299"":8,""4837"":8}"
17169,163.com,ttl,2016-06-28T06:22:22.400Z,15,4,1,4,"{""45062"":8,""8999"":8,""1299"":8,""4837"":8}"
17170,163.com,ttl,2016-05-31T06:23:59.301Z,1,5,2,1,"{""12179"":1}"
17171,163.com,ttl,2016-06-14T06:23:59.301Z,15,4,1,4,"{""45062"":8,""46475"":8,""1299"":8,""4837"":8}"
17172,163.com,ttl,2016-06-21T06:23:59.301Z,1,7,2,1,"{""1299"":1}"
17173,163.com,ttl,2016-05-31T07:30:15.389Z,62,6,2,6,"{""6461"":32,""58461"":31,""4134"":32,""20860"":32,""45062"":32,""35662"":32}"
17174,163.com,ttl,2016-06-07T07:30:15.389Z,31,5,1,5,"{""6461"":16,""45062"":16,""4134"":16,""20860"":16,""35662"":16}"
17175,163.com,ttl,2016-05-31T08:24:08.046Z,15,4,1,4,"{""45062"":8,""13739"":8,""4837"":8,""3257"":8}"
17176,163.com,ttl,2016-06-14T08:24:08.046Z,15,4,1,4,"{""45062"":8,""13739"":8,""4837"":8,""3257"":8}"
17177,163.com,ttl,2016-05-31T08:50:04.417Z,15,4,1,4,"{""42708"":8,""45062"":8,""1299"":8,""4837"":8}"
17178,163.com,ttl,2016-05-31T09:32:41.971Z,31,5,1,5,"{""37153"":16,""3257"":16,""45062"":16,""4837"":16,""37179"":16}"
17179,163.com,ttl,2016-06-07T12:10:30.196Z,31,5,1,5,"{""5518"":16,""45062"":16,""1299"":16,""52048"":16,""4837"":16}"
17180,163.com,ttl,2016-06-01T00:42:37.063Z,30,5,2,5,"{""45062"":16,""174"":16,""4134"":16,""35017"":16,""49597"":15}"
17181,163.com,ttl,2016-06-08T00:42:37.063Z,15,4,1,4,"{""45062"":8,""174"":8,""4134"":8,""35017"":8}"
17182,163.com,ttl,2016-06-01T02:40:02.802Z,15,4,1,4,"{""45062"":8,""57172"":8,""5580"":8,""4837"":8}"
17183,163.com,ttl,2016-06-08T02:40:02.802Z,15,4,1,4,"{""45062"":8,""57172"":8,""5580"":8,""4837"":8}"
17184,163.com,ttl,2016-06-15T02:40:02.802Z,15,4,1,4,"{""45062"":8,""57172"":8,""5580"":8,""4837"":8}"
17185,163.com,ttl,2016-06-01T03:01:04.667Z,15,4,1,4,"{""45062"":8,""53264"":8,""4837"":8,""3257"":8}"
17186,163.com,ttl,2016-06-08T03:01:04.667Z,15,4,1,4,"{""45062"":8,""53264"":8,""4837"":8,""3257"":8}"
17187,163.com,ttl,2016-06-15T03:01:04.667Z,15,4,1,4,"{""45062"":8,""53264"":8,""4837"":8,""3257"":8}"
17188,163.com,ttl,2016-06-22T03:01:04.667Z,15,4,1,4,"{""45062"":8,""53264"":8,""4837"":8,""3257"":8}"
17189,163.com,ttl,2016-06-04T00:00:54.722Z,31,5,1,5,"{""200761"":16,""45062"":16,""12874"":16,""1299"":16,""4837"":16}"
17190,163.com,ttl,2016-06-04T00:25:50.561Z,15,4,1,4,"{""45062"":8,""24940"":8,""4837"":8,""3257"":8}"
17191,163.com,ttl,2016-06-11T00:25:50.561Z,15,4,1,4,"{""45062"":8,""24940"":8,""4837"":8,""3257"":8}"
17192,163.com,ttl,2016-06-04T00:58:37.038Z,15,4,1,4,"{""45062"":8,""25653"":8,""4837"":8,""3257"":8}"
17193,163.com,ttl,2016-06-11T00:58:37.038Z,15,4,1,4,"{""45062"":8,""25653"":8,""4837"":8,""3257"":8}"
17194,163.com,ttl,2016-06-18T00:58:37.038Z,15,4,1,4,"{""45062"":8,""25653"":8,""4837"":8,""3257"":8}"
17195,163.com,ttl,2016-06-04T01:02:10.772Z,7,3,1,3,"{""4323"":4,""45062"":4,""4837"":4}"
17196,163.com,ttl,2016-06-11T01:02:10.772Z,7,3,1,3,"{""4323"":4,""45062"":4,""4837"":4}"
17197,163.com,ttl,2016-06-18T01:02:10.772Z,7,3,1,3,"{""4323"":4,""45062"":4,""4837"":4}"
17198,163.com,ttl,2016-06-04T01:05:54.385Z,31,5,1,5,"{""45062"":16,""11588"":16,""12989"":16,""4837"":16,""3257"":16}"
17199,163.com,ttl,2016-06-11T01:05:54.385Z,31,5,1,5,"{""45062"":16,""11588"":16,""12989"":16,""4837"":16,""3257"":16}"
17201,163.com,ttl,2016-06-11T02:33:54.720Z,15,4,1,4,"{""45062"":8,""9009"":8,""4837"":8,""3257"":8}"
17202,163.com,ttl,2016-06-18T02:33:54.720Z,1,5,2,1,"{""3257"":1}"
17203,163.com,ttl,2016-06-25T02:33:54.720Z,15,4,1,4,"{""45062"":8,""9009"":8,""4837"":8,""3257"":8}"
17204,163.com,ttl,2016-06-04T02:50:51.982Z,7,7,2,3,"{""1299"":4,""1136"":4,""4837"":4}"
17205,163.com,ttl,2016-06-04T03:23:57.466Z,15,4,1,4,"{""1421"":8,""45062"":8,""4837"":8,""3257"":8}"
17206,163.com,ttl,2016-06-11T03:23:57.466Z,15,4,1,4,"{""1421"":8,""45062"":8,""4837"":8,""3257"":8}"
17207,163.com,ttl,2016-06-25T03:23:57.466Z,15,4,1,4,"{""1421"":8,""45062"":8,""4837"":8,""3257"":8}"
17208,163.com,ttl,2016-06-04T05:23:20.920Z,15,4,1,4,"{""35818"":8,""6830"":8,""45062"":8,""4837"":8}"
17209,163.com,ttl,2016-06-11T05:23:20.920Z,15,4,1,4,"{""35818"":8,""6830"":8,""45062"":8,""4837"":8}"
17210,163.com,ttl,2016-06-04T06:00:17.527Z,127,7,1,7,"{""5391"":64,""21183"":64,""197706"":64,""6762"":64,""4837"":64,""45062"":64,""8585"":64}"
17211,163.com,ttl,2016-06-11T06:00:17.527Z,127,7,1,7,"{""5391"":64,""21183"":64,""197706"":64,""6762"":64,""4837"":64,""45062"":64,""8585"":64}"
17212,163.com,ttl,2016-06-25T06:00:17.527Z,127,7,1,7,"{""5391"":64,""21183"":64,""197706"":64,""6762"":64,""4837"":64,""45062"":64,""8585"":64}"
17213,163.com,ttl,2016-06-04T08:02:29.642Z,15,4,1,4,"{""29550"":8,""45062"":8,""4837"":8,""3257"":8}"
17214,163.com,ttl,2016-06-04T09:19:14.493Z,31,5,1,5,"{""31034"":16,""45062"":16,""1273"":16,""1267"":16,""4837"":16}"
17215,163.com,ttl,2016-06-04T09:43:56.123Z,63,6,1,6,"{""19531"":32,""19844"":32,""5580"":32,""4837"":32,""45062"":32,""25780"":32}"
17216,163.com,ttl,2016-06-11T09:43:56.123Z,63,6,1,6,"{""19531"":32,""19844"":32,""6453"":32,""4837"":32,""45062"":32,""25780"":32}"
17217,163.com,ttl,2016-06-18T09:43:56.123Z,63,6,1,6,"{""19531"":32,""19844"":32,""6453"":32,""4837"":32,""45062"":32,""25780"":32}"
17218,163.com,ttl,2016-06-25T09:43:56.123Z,63,6,1,6,"{""19531"":32,""19844"":32,""5580"":32,""4837"":32,""45062"":32,""25780"":32}"
17219,163.com,ttl,2016-06-07T00:45:28.430Z,15,4,1,4,"{""45062"":8,""1299"":8,""30083"":8,""4837"":8}"
17220,163.com,ttl,2016-06-14T00:45:28.430Z,15,4,1,4,"{""45062"":8,""1299"":8,""30083"":8,""4837"":8}"
17221,163.com,ttl,2016-06-21T00:45:28.430Z,15,4,1,4,"{""45062"":8,""1299"":8,""30083"":8,""4837"":8}"
17222,163.com,ttl,2016-06-28T00:45:28.430Z,15,4,1,4,"{""45062"":8,""1299"":8,""30083"":8,""4837"":8}"
17223,163.com,ttl,2016-07-05T00:45:28.430Z,15,4,1,4,"{""45062"":8,""1299"":8,""30083"":8,""4837"":8}"
17225,163.com,ttl,2016-06-14T02:41:01.853Z,15,4,1,4,"{""45062"":8,""6939"":8,""32097"":8,""4837"":8}"
17226,163.com,ttl,2016-06-21T02:41:01.853Z,31,5,1,5,"{""45062"":16,""6939"":16,""32097"":16,""4837"":16,""58461"":16}"
17227,163.com,ttl,2016-06-07T04:16:13.946Z,63,6,1,6,"{""58461"":32,""4134"":32,""45062"":32,""59432"":32,""49597"":32,""174"":32}"
17228,163.com,ttl,2016-06-14T06:07:36.716Z,31,5,1,5,"{""28877"":16,""197133"":16,""1299"":16,""45062"":16,""4837"":16}"
17229,163.com,ttl,2016-06-07T08:48:03.579Z,31,5,1,5,"{""9498"":16,""45062"":16,""56202"":16,""4837"":16,""3257"":16}"
17230,163.com,ttl,2016-06-10T01:03:13.868Z,15,4,1,4,"{""6453"":8,""31122"":8,""45062"":8,""4837"":8}"
17231,163.com,ttl,2016-06-17T01:03:13.868Z,15,4,1,4,"{""6453"":8,""31122"":8,""45062"":8,""4837"":8}"
17232,163.com,ttl,2016-06-24T01:03:13.868Z,15,4,1,4,"{""6453"":8,""31122"":8,""45062"":8,""4837"":8}"
17233,163.com,ttl,2016-07-01T01:03:13.868Z,15,4,1,4,"{""6453"":8,""31122"":8,""45062"":8,""4837"":8}"
17234,163.com,ttl,2016-06-10T02:37:38.958Z,31,5,1,5,"{""49367"":16,""45062"":16,""3356"":16,""4134"":16,""58461"":16}"
17235,163.com,ttl,2016-06-10T02:45:43.002Z,31,5,1,5,"{""42005"":16,""8928"":16,""45062"":16,""4837"":16,""3257"":16}"
17236,163.com,ttl,2016-06-10T05:15:55.148Z,63,6,1,6,"{""6461"":32,""58461"":32,""4134"":32,""20860"":32,""39451"":32,""45062"":32}"
17237,163.com,ttl,2016-06-10T06:55:10.343Z,63,6,1,6,"{""15555"":32,""56322"":32,""4134"":32,""3320"":32,""45062"":32,""5483"":32}"
17238,uol.com.br,rst,2016-07-26T00:46:55.458Z,15,4,1,4,"{""7162"":8,""199669"":8,""174"":8,""199599"":8}"
17239,uol.com.br,rst,2016-08-09T02:51:13.412Z,7,3,1,3,"{""7162"":4,""132597"":4,""6939"":4}"
17240,uol.com.br,rst,2016-08-09T03:16:49.522Z,7,3,1,3,"{""7162"":4,""46816"":4,""6939"":4}"
17241,uol.com.br,rst,2016-08-27T06:27:03.889Z,1,4,2,1,"{""12989"":1}"
17242,uol.com.br,rst,2016-09-06T04:40:44.259Z,3,6,2,2,"{""3269"":2,""6762"":2}"
17243,uol.com.br,rst,2016-09-20T07:47:26.827Z,1,6,3,1,"{""174"":1}"
17244,uol.com.br,rst,2016-09-27T08:24:08.046Z,3,7,3,3,"{""6461"":2,""174"":2,""12989"":3}"
17245,uol.com.br,rst,2016-12-13T04:01:13.088Z,7,3,1,3,"{""7162"":4,""1299"":4,""36884"":4}"
17246,uol.com.br,rst,2017-01-03T05:50:47.767Z,1,6,3,2,"{""174"":1,""12989"":1}"
17247,uol.com.br,rst,2017-01-17T11:55:12.519Z,1,5,2,1,"{""174"":1}"
17248,bbc.co.uk,ttl,2016-06-11T05:23:11.730Z,7,3,1,3,"{""7552"":4,""4637"":4,""2818"":4}"
17249,bbc.co.uk,dns,2016-05-26T22:03:19.913Z,31,5,1,5,"{""6762"":16,""1299"":16,""2818"":16,""12880"":16,""16322"":16}"
17250,bbc.co.uk,dns,2016-06-02T22:03:19.913Z,31,5,1,5,"{""6762"":16,""1299"":16,""2818"":16,""12880"":16,""16322"":16}"
17251,bbc.co.uk,dns,2016-06-09T22:03:19.913Z,31,5,1,5,"{""6762"":16,""1299"":16,""2818"":16,""12880"":16,""16322"":16}"
17252,bbc.co.uk,dns,2016-06-16T22:03:19.913Z,31,5,1,5,"{""6762"":16,""1299"":16,""2818"":16,""12880"":16,""16322"":16}"
17253,bbc.co.uk,dns,2016-06-23T22:03:19.913Z,31,5,1,5,"{""6762"":16,""1299"":16,""2818"":16,""12880"":16,""16322"":16}"
17254,bbc.co.uk,dns,2016-06-30T22:03:19.913Z,31,5,1,5,"{""6762"":16,""1299"":16,""2818"":16,""12880"":16,""16322"":16}"
17255,bbc.co.uk,dns,2016-07-07T22:03:19.913Z,31,5,1,5,"{""6762"":16,""1299"":16,""2818"":16,""12880"":16,""16322"":16}"
17256,bbc.co.uk,rst,2016-07-02T05:23:11.730Z,7,3,1,3,"{""7552"":4,""4637"":4,""2818"":4}"
17257,sharepoint.com,ttl,2016-07-05T04:29:35.772Z,7,3,1,3,"{""8544"":4,""8075"":4,""197648"":4}"
17258,youth.cn,ttl,2016-08-31T00:19:22.947Z,7,3,1,3,"{""4766"":4,""4134"":4,""23724"":4}"
17259,youth.cn,ttl,2016-09-07T00:19:22.947Z,7,3,1,3,"{""4766"":4,""4134"":4,""23724"":4}"
17260,youth.cn,ttl,2016-06-25T02:04:57.322Z,31,5,1,5,"{""10026"":16,""36351"":16,""4766"":16,""4134"":16,""23724"":16}"
17261,youth.cn,ttl,2016-07-02T02:04:57.322Z,31,5,1,5,"{""10026"":16,""36351"":16,""4766"":16,""4134"":16,""23724"":16}"
17262,youth.cn,ttl,2016-07-09T02:04:57.322Z,31,5,1,5,"{""10026"":16,""36351"":16,""4766"":16,""4134"":16,""23724"":16}"
17263,youth.cn,ttl,2016-07-16T02:04:57.322Z,31,5,1,5,"{""10026"":16,""36351"":16,""4766"":16,""4134"":16,""23724"":16}"
17264,youth.cn,ttl,2016-07-23T02:04:57.322Z,31,5,1,5,"{""10026"":16,""36351"":16,""4766"":16,""4134"":16,""23724"":16}"
17265,youth.cn,ttl,2016-07-30T02:04:57.322Z,31,5,1,5,"{""10026"":16,""36351"":16,""4766"":16,""4134"":16,""23724"":16}"
17266,youth.cn,ttl,2016-08-06T02:04:57.322Z,31,5,1,5,"{""10026"":16,""36351"":16,""4766"":16,""4134"":16,""23724"":16}"
17267,youth.cn,ttl,2016-08-13T02:04:57.322Z,31,5,1,5,"{""10026"":16,""36351"":16,""4766"":16,""4134"":16,""23724"":16}"
17268,youth.cn,ttl,2016-08-20T02:04:57.322Z,31,5,1,5,"{""10026"":16,""36351"":16,""4766"":16,""4134"":16,""23724"":16}"
17269,youth.cn,ttl,2016-09-03T02:04:57.322Z,15,4,1,4,"{""2914"":8,""36351"":8,""4134"":8,""23724"":8}"
17270,youth.cn,ttl,2016-09-17T02:04:57.322Z,15,4,1,4,"{""2914"":8,""36351"":8,""4134"":8,""23724"":8}"
17271,youth.cn,ttl,2016-10-01T02:04:57.322Z,15,4,1,4,"{""2914"":8,""36351"":8,""4134"":8,""23724"":8}"
17272,youth.cn,ttl,2016-10-08T02:04:57.322Z,15,4,1,4,"{""2914"":8,""36351"":8,""4134"":8,""23724"":8}"
17273,youth.cn,ttl,2016-10-15T02:04:57.322Z,15,4,1,4,"{""2914"":8,""36351"":8,""4134"":8,""23724"":8}"
17274,youth.cn,ttl,2016-10-22T02:04:57.322Z,15,4,1,4,"{""2914"":8,""36351"":8,""4134"":8,""23724"":8}"
17275,youth.cn,ttl,2016-10-29T02:04:57.322Z,15,4,1,4,"{""2914"":8,""36351"":8,""4134"":8,""23724"":8}"
17276,youth.cn,ttl,2016-11-05T02:04:57.322Z,15,4,1,4,"{""2914"":8,""36351"":8,""4134"":8,""23724"":8}"
17277,youth.cn,ttl,2016-11-12T02:04:57.322Z,15,4,1,4,"{""2914"":8,""36351"":8,""4134"":8,""23724"":8}"
17278,youth.cn,ttl,2016-11-19T02:04:57.322Z,15,4,1,4,"{""2914"":8,""36351"":8,""4134"":8,""23724"":8}"
17279,youth.cn,ttl,2016-06-28T00:41:29.488Z,63,6,1,6,"{""8220"":32,""4134"":32,""60311"":32,""15576"":32,""3303"":32,""23724"":32}"
17280,youth.cn,ttl,2016-07-10T02:21:11.437Z,15,4,1,4,"{""4657"":8,""38001"":8,""4134"":8,""23724"":8}"
17281,youth.cn,ttl,2016-08-31T04:34:47.964Z,7,3,1,3,"{""2914"":4,""35017"":4,""23724"":4}"
17283,youth.cn,ttl,2017-01-13T06:35:35.056Z,15,4,1,4,"{""36678"":8,""4134"":8,""8100"":8,""23724"":8}"
17284,youth.cn,ttl,2017-01-20T06:35:35.056Z,15,4,1,4,"{""36678"":8,""4134"":8,""8100"":8,""23724"":8}"
17286,youth.cn,seq,2016-09-07T04:34:47.964Z,1,4,2,1,"{""174"":1}"
17287,youth.cn,seq,2016-09-29T03:26:22.732Z,7,3,1,3,"{""4134"":4,""3462"":4,""23724"":4}"
17291,weibo.com,ttl,2016-08-23T00:39:25.982Z,63,6,1,6,"{""4808"":32,""49788"":32,""4837"":32,""50304"":32,""34989"":32,""174"":32}"
17292,weibo.com,ttl,2016-06-14T05:27:02.193Z,15,4,1,4,"{""4808"":8,""201011"":8,""1299"":8,""4837"":8}"
17293,weibo.com,ttl,2016-07-26T05:27:02.193Z,15,4,1,4,"{""4808"":8,""201011"":8,""1299"":8,""4837"":8}"
17294,weibo.com,ttl,2016-09-06T05:27:02.193Z,15,4,1,4,"{""4808"":8,""201011"":8,""1299"":8,""4837"":8}"
17295,weibo.com,ttl,2016-06-25T00:00:28.552Z,1,6,2,1,"{""4657"":1}"
17296,weibo.com,ttl,2016-09-24T00:00:28.552Z,31,5,1,5,"{""4808"":16,""38001"":16,""701"":16,""4837"":16,""3491"":16}"
17297,weibo.com,ttl,2016-06-17T00:00:25.681Z,3,7,2,2,"{""6503"":2,""701"":2}"
17299,weibo.com,ttl,2016-07-22T01:25:27.487Z,15,4,1,4,"{""4808"":8,""4637"":8,""55720"":8,""4837"":8}"
17300,weibo.com,ttl,2016-08-26T01:42:51.011Z,15,4,1,4,"{""4808"":8,""6461"":8,""20860"":8,""4837"":8}"
17301,weibo.com,ttl,2016-12-23T01:42:51.011Z,15,4,1,4,"{""4808"":8,""6461"":8,""20860"":8,""4837"":8}"
17302,163.com,ttl,2016-06-10T11:27:11.418Z,241,8,2,8,"{""2914"":124,""1221"":124,""58461"":124,""4134"":124,""4837"":124,""45062"":128,""4637"":124,""33438"":128}"
17303,163.com,ttl,2016-06-17T11:27:11.418Z,31,5,1,5,"{""1221"":16,""33438"":16,""4637"":16,""45062"":16,""4837"":16}"
17304,163.com,ttl,2016-06-13T02:45:14.423Z,15,4,1,4,"{""33182"":8,""45062"":8,""3356"":8,""4134"":8}"
17305,163.com,ttl,2016-06-27T02:45:14.423Z,31,5,1,5,"{""33182"":16,""6503"":16,""45062"":16,""1299"":16,""4837"":16}"
17306,163.com,ttl,2016-06-13T07:17:59.252Z,31,5,1,5,"{""45062"":16,""1299"":16,""12310"":16,""4837"":16,""38935"":16}"
17308,163.com,ttl,2016-06-16T01:27:58.288Z,63,6,1,6,"{""28717"":32,""31027"":32,""58461"":32,""4134"":32,""45062"":32,""3356"":32}"
17311,163.com,ttl,2016-06-30T01:39:02.010Z,245,8,2,8,"{""50673"":124,""42708"":126,""58461"":124,""45062"":128,""4837"":128,""6453"":124,""1299"":126,""51430"":128}"
17312,163.com,ttl,2016-07-07T01:39:02.010Z,62,6,2,6,"{""50673"":32,""58461"":31,""6453"":32,""51430"":32,""45062"":32,""4837"":32}"
17313,163.com,ttl,2016-06-16T01:44:42.303Z,62,6,3,6,"{""50673"":32,""58461"":31,""6453"":32,""4837"":32,""45062"":32,""201789"":32}"
17314,163.com,ttl,2016-06-23T01:44:42.303Z,31,5,1,5,"{""201789"":16,""6453"":16,""50673"":16,""45062"":16,""4837"":16}"
17315,163.com,ttl,2016-06-30T01:44:42.303Z,31,5,1,5,"{""201789"":16,""6453"":16,""50673"":16,""45062"":16,""4837"":16}"
17316,163.com,ttl,2016-06-16T08:24:05.366Z,31,5,1,5,"{""7643"":16,""45062"":16,""45899"":16,""4837"":16,""3491"":16}"
17318,163.com,ttl,2016-06-19T03:22:02.705Z,15,4,1,4,"{""29405"":8,""45062"":8,""6762"":8,""4837"":8}"
17319,163.com,ttl,2016-06-19T07:46:45.329Z,31,5,1,5,"{""4826"":16,""45062"":16,""2828"":16,""38220"":16,""4837"":16}"
17320,163.com,ttl,2016-06-26T07:46:45.329Z,31,5,1,5,"{""4826"":16,""45062"":16,""2828"":16,""38220"":16,""4837"":16}"
17321,163.com,ttl,2016-06-25T00:01:07.324Z,31,5,1,5,"{""45062"":16,""6391"":16,""11831"":16,""4837"":16,""3257"":16}"
17322,163.com,ttl,2016-06-25T02:29:20.981Z,63,6,1,6,"{""34081"":32,""58461"":32,""4134"":32,""45062"":32,""49597"":32,""174"":32}"
17323,163.com,ttl,2016-07-02T02:29:20.981Z,63,6,1,6,"{""34081"":32,""58461"":32,""4134"":32,""45062"":32,""49597"":32,""174"":32}"
17324,163.com,ttl,2016-06-25T03:34:49.086Z,15,4,1,4,"{""63128"":8,""45062"":8,""4837"":8,""3257"":8}"
17325,163.com,ttl,2016-06-25T04:31:33.484Z,15,4,1,4,"{""24768"":8,""4837"":8,""45062"":8,""6453"":8}"
17326,163.com,ttl,2016-06-28T03:14:28.268Z,15,4,1,4,"{""55720"":8,""6453"":8,""45062"":8,""4837"":8}"
17328,163.com,ttl,2017-01-03T07:56:13.137Z,15,4,1,4,"{""45062"":8,""47447"":8,""1299"":8,""4837"":8}"
17329,163.com,ttl,2016-07-01T01:52:29.565Z,31,5,1,5,"{""6663"":16,""45062"":16,""201924"":16,""4837"":16,""3257"":16}"
17330,163.com,ttl,2016-07-08T01:52:29.565Z,31,5,1,5,"{""6663"":16,""45062"":16,""201924"":16,""4837"":16,""3257"":16}"
17331,163.com,ttl,2016-07-01T02:53:20.458Z,31,5,1,5,"{""36352"":16,""1299"":16,""45062"":16,""4837"":16,""55286"":16}"
17332,163.com,ttl,2016-07-08T02:53:20.458Z,31,5,1,5,"{""36352"":16,""1299"":16,""45062"":16,""4837"":16,""55286"":16}"
17333,163.com,ttl,2016-07-07T04:01:14.594Z,7,3,1,3,"{""45062"":4,""6830"":4,""4837"":4}"
17334,cnnic.cn,rst,2016-10-01T00:31:34.879Z,1,5,2,1,"{""4134"":1}"
17335,chinadaily.com.cn,ttl,2016-10-04T06:09:13.579Z,15,4,1,4,"{""2914"":8,""36351"":8,""4847"":8,""4134"":8}"
17336,chinadaily.com.cn,ttl,2016-11-29T06:09:13.579Z,15,4,1,4,"{""2914"":8,""36351"":8,""4847"":8,""4134"":8}"
17337,chinadaily.com.cn,ttl,2017-01-21T00:21:47.768Z,7,3,1,3,"{""4847"":4,""4134"":4,""4766"":4}"
17341,weibo.com,ttl,2016-10-21T07:09:18.036Z,15,4,1,4,"{""4808"":8,""47447"":8,""1299"":8,""4837"":8}"
17342,weibo.com,ttl,2016-07-22T09:08:03.153Z,7,7,2,3,"{""4808"":4,""6461"":4,""4837"":4}"
17343,weibo.com,ttl,2016-08-12T09:08:03.153Z,15,4,1,4,"{""4808"":8,""8100"":8,""4837"":8,""19174"":8}"
17344,weibo.com,ttl,2016-07-04T02:04:02.323Z,15,4,1,4,"{""4808"":8,""13739"":8,""4837"":8,""3257"":8}"
17345,weibo.com,ttl,2016-11-29T09:02:33.177Z,15,4,1,4,"{""4808"":8,""6461"":8,""15003"":8,""4837"":8}"
17346,weibo.com,ttl,2017-01-03T09:02:33.177Z,15,4,1,4,"{""4808"":8,""6461"":8,""15003"":8,""4837"":8}"
17347,hurriyet.com.tr,ttl,2016-06-14T02:28:00.703Z,7,3,1,3,"{""48434"":4,""6736"":4,""12978"":4}"
17348,hurriyet.com.tr,ttl,2016-08-14T00:39:05.436Z,63,6,1,6,"{""9121"":32,""51026"":32,""6762"":32,""12880"":32,""1299"":32,""12978"":32}"
17350,163.com,block,2016-05-31T06:18:22.657Z,15,4,1,4,"{""45062"":8,""6939"":8,""63008"":8,""4837"":8}"
17351,163.com,block,2016-05-31T07:12:56.409Z,31,5,1,5,"{""22676"":16,""45062"":16,""6939"":16,""63008"":16,""4837"":16}"
17352,163.com,block,2016-05-31T08:20:16.598Z,31,5,1,5,"{""20360"":16,""6939"":16,""63008"":16,""45062"":16,""4837"":16}"
17353,163.com,dns,2016-06-16T07:25:10.072Z,31,5,1,5,"{""45062"":16,""42831"":16,""2914"":16,""1239"":16,""4837"":16}"
17356,quora.com,dns,2016-05-26T22:03:19.913Z,255,8,1,8,"{""2914"":128,""16322"":128,""16509"":128,""6762"":128,""20485"":128,""14618"":128,""12880"":128,""29049"":128}"
17357,quora.com,dns,2016-06-02T22:03:19.913Z,63,6,1,6,"{""2914"":32,""16322"":32,""16509"":32,""6762"":32,""12880"":32,""14618"":32}"
17358,quora.com,dns,2016-06-09T22:03:19.913Z,63,6,1,6,"{""2914"":32,""16322"":32,""16509"":32,""6762"":32,""12880"":32,""14618"":32}"
17359,watsons.tmall.com,ttl,2016-10-03T06:08:21.590Z,31,5,1,5,"{""59564"":16,""4812"":16,""37963"":16,""4134"":16,""9002"":16}"
17360,watsons.tmall.com,ttl,2016-10-31T06:08:21.590Z,31,5,1,5,"{""59564"":16,""4812"":16,""37963"":16,""4134"":16,""9002"":16}"
17361,watsons.tmall.com,ttl,2016-11-21T06:08:21.590Z,31,5,1,5,"{""59564"":16,""4812"":16,""37963"":16,""4134"":16,""9002"":16}"
17367,watsons.tmall.com,ttl,2016-12-08T04:54:46.025Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
17368,watsons.tmall.com,ttl,2016-12-15T04:54:46.025Z,30,5,2,5,"{""4812"":15,""37963"":16,""4134"":16,""38001"":16,""3491"":16}"
17370,watsons.tmall.com,ttl,2016-11-05T00:40:18.851Z,15,4,1,4,"{""1299"":8,""37963"":8,""47447"":8,""4837"":8}"
17371,watsons.tmall.com,ttl,2016-11-19T00:40:18.851Z,1,5,3,1,"{""17621"":1}"
17372,watsons.tmall.com,ttl,2016-12-10T00:40:18.851Z,15,4,2,4,"{""1299"":8,""37963"":8,""47447"":8,""4837"":8}"
17373,watsons.tmall.com,ttl,2016-10-01T04:04:54.943Z,15,4,1,4,"{""37963"":8,""39122"":8,""1299"":8,""4837"":8}"
17374,watsons.tmall.com,ttl,2016-12-03T12:43:23.933Z,15,4,1,4,"{""201011"":8,""37963"":8,""1299"":8,""4837"":8}"
17375,watsons.tmall.com,ttl,2016-10-08T22:23:29.340Z,31,5,1,5,"{""33182"":16,""4812"":16,""37963"":16,""4134"":16,""3356"":16}"
17376,watsons.tmall.com,ttl,2016-09-25T07:17:41.226Z,31,5,1,5,"{""17621"":16,""37963"":16,""1299"":16,""4837"":16,""5413"":16}"
17377,watsons.tmall.com,ttl,2016-10-24T10:37:05.188Z,15,4,1,4,"{""33785"":8,""37963"":8,""4134"":8,""3491"":8}"
17379,watsons.tmall.com,ttl,2016-12-12T16:39:06.428Z,31,5,1,5,"{""17621"":16,""174"":16,""37963"":16,""4837"":16,""20853"":16}"
17380,watsons.tmall.com,seq,2016-10-15T04:04:54.943Z,15,4,1,4,"{""37963"":8,""39122"":8,""1299"":8,""4837"":8}"
17382,watsons.tmall.com,seq,2016-11-11T12:14:47.553Z,63,6,1,6,"{""4812"":32,""4323"":32,""4134"":32,""3549"":32,""3356"":32,""37963"":32}"
17383,watsons.tmall.com,seq,2016-10-30T07:17:41.226Z,31,5,1,5,"{""17621"":16,""37963"":16,""1299"":16,""4837"":16,""5413"":16}"
17384,watsons.tmall.com,seq,2016-11-28T01:05:45.453Z,63,6,1,6,"{""4812"":32,""2914"":32,""34702"":32,""4134"":32,""3327"":32,""37963"":32}"
17385,watsons.tmall.com,seq,2016-11-14T10:37:05.188Z,15,4,1,4,"{""33785"":8,""37963"":8,""4134"":8,""3491"":8}"
17386,watsons.tmall.com,seq,2016-11-21T10:37:05.188Z,15,4,1,4,"{""33785"":8,""37963"":8,""4134"":8,""3491"":8}"
17387,watsons.tmall.com,seq,2016-11-28T06:08:21.590Z,31,5,1,5,"{""59564"":16,""4812"":16,""37963"":16,""4134"":16,""9002"":16}"
17388,watsons.tmall.com,seq,2016-12-05T06:08:21.590Z,31,5,1,5,"{""59564"":16,""4812"":16,""37963"":16,""4134"":16,""9002"":16}"
17389,watsons.tmall.com,seq,2016-12-19T06:08:21.590Z,31,5,1,5,"{""59564"":16,""4812"":16,""37963"":16,""4134"":16,""9002"":16}"
17391,watsons.tmall.com,block,2016-10-08T12:31:46.799Z,31,5,1,5,"{""28717"":16,""31027"":16,""37963"":16,""4134"":16,""3356"":16}"
17395,watsons.tmall.com,dns,2016-12-03T13:20:05.751Z,15,4,1,4,"{""12321"":8,""3356"":8,""4134"":8,""37963"":8}"
17398,watsons.tmall.com,rst,2016-11-12T04:04:54.943Z,15,4,1,4,"{""37963"":8,""39122"":8,""1299"":8,""4837"":8}"
17399,watsons.tmall.com,rst,2016-12-12T10:37:05.188Z,3,7,2,2,"{""37963"":2,""4134"":2}"
17400,google.se,rst,2016-09-13T04:29:35.772Z,1,4,2,1,"{""35432"":1}"
17401,hurriyet.com.tr,block,2016-07-12T02:28:00.703Z,7,3,1,3,"{""48434"":4,""6736"":4,""12978"":4}"
17402,163.com,rst,2016-06-14T04:04:25.253Z,1,6,2,1,"{""4134"":1}"
17403,163.com,rst,2016-06-28T05:51:08.153Z,3,7,3,2,"{""4134"":2,""49597"":2}"
17404,163.com,rst,2016-07-05T08:48:03.579Z,1,7,2,1,"{""3257"":1}"
17406,163.com,rst,2016-07-12T09:32:41.971Z,3,9,2,2,"{""37179"":2,""3257"":2}"
17407,163.com,rst,2016-07-15T02:37:38.958Z,3,7,2,2,"{""3356"":2,""4134"":2}"
17409,163.com,rst,2016-07-26T00:45:12.987Z,1,7,3,1,"{""4134"":1}"
17411,163.com,rst,2016-08-02T02:41:01.853Z,31,5,1,5,"{""45062"":16,""6939"":16,""32097"":16,""4837"":16,""58461"":16}"
17415,163.com,rst,2016-08-27T01:02:10.772Z,1,6,2,1,"{""4837"":1}"
17422,163.com,rst,2016-10-01T04:31:33.484Z,1,6,2,1,"{""6453"":1}"
17424,163.com,rst,2016-10-14T05:15:55.148Z,3,8,2,2,"{""6461"":2,""4134"":2}"
17426,163.com,rst,2016-10-25T00:14:36.930Z,15,8,2,4,"{""4768"":8,""56030"":8,""4637"":8,""4837"":8}"
17427,163.com,rst,2016-10-25T03:45:32.548Z,5,8,3,3,"{""4323"":3,""33695"":4,""7922"":3}"
17435,163.com,rst,2017-01-17T01:00:01.723Z,31,5,1,5,"{""201011"":16,""45062"":16,""1299"":16,""33891"":16,""4837"":16}"
17438,163.com,rst,2017-01-17T04:05:52.111Z,1,6,2,1,"{""6939"":1}"
17439,163.com,rst,2017-01-24T02:07:21.021Z,30,5,2,5,"{""45062"":16,""1299"":16,""39122"":16,""4837"":16,""58461"":15}"
17440,163.com,rst,2017-01-28T02:29:20.981Z,3,7,2,2,"{""4134"":2,""49597"":2}"
17441,detail.tmall.com,seq,2016-05-17T06:40:49.784Z,63,6,1,6,"{""48031"":32,""15626"":32,""4837"":32,""35320"":32,""1299"":32,""37963"":32}"
17442,detail.tmall.com,seq,2016-05-31T04:56:05.648Z,1,6,2,1,"{""37963"":1}"
17443,detail.tmall.com,seq,2016-06-07T04:56:05.648Z,63,6,1,6,"{""174"":32,""20860"":32,""4837"":32,""1239"":32,""43082"":32,""37963"":32}"
17444,detail.tmall.com,seq,2016-06-14T04:56:05.648Z,63,6,1,6,"{""174"":32,""20860"":32,""4837"":32,""1239"":32,""43082"":32,""37963"":32}"
17445,detail.tmall.com,seq,2016-06-11T09:19:14.493Z,31,5,1,5,"{""31034"":16,""37963"":16,""1267"":16,""4837"":16,""1273"":16}"
17446,detail.tmall.com,seq,2016-06-21T10:38:10.165Z,15,4,1,4,"{""37963"":8,""35432"":8,""1299"":8,""4837"":8}"
17447,detail.tmall.com,seq,2016-06-17T00:30:32.133Z,7,6,2,3,"{""174"":4,""37963"":4,""1239"":4}"
17448,detail.tmall.com,seq,2016-06-23T02:47:29.419Z,31,5,1,5,"{""3238"":16,""174"":16,""1239"":16,""4837"":16,""37963"":16}"
17449,detail.tmall.com,seq,2016-06-24T00:41:12.314Z,63,6,1,6,"{""57169"":32,""2914"":32,""1239"":32,""4837"":32,""9002"":32,""37963"":32}"
17450,detail.tmall.com,seq,2016-06-24T01:49:15.341Z,31,5,1,5,"{""201011"":16,""37963"":16,""51191"":16,""1299"":16,""4837"":16}"
17451,detail.tmall.com,seq,2016-06-24T09:09:17.960Z,3,8,2,2,"{""37963"":2,""1299"":2}"
17452,detail.tmall.com,seq,2016-07-01T09:09:17.960Z,127,7,1,7,"{""41828"":64,""57127"":64,""4837"":64,""12644"":64,""1299"":64,""16016"":64,""37963"":64}"
17453,detail.tmall.com,seq,2016-06-25T02:01:48.850Z,1,6,2,1,"{""35432"":1}"
17454,detail.tmall.com,seq,2016-07-03T07:21:55.521Z,1,7,2,1,"{""174"":1}"
17455,detail.tmall.com,seq,2016-07-10T07:21:55.521Z,63,6,1,6,"{""2914"":32,""1239"":32,""4837"":32,""35699"":32,""59432"":32,""37963"":32}"
17457,detail.tmall.com,seq,2016-07-12T06:59:51.850Z,15,4,1,4,"{""4808"":8,""6939"":8,""49349"":8,""4837"":8}"
17458,detail.tmall.com,seq,2016-07-09T07:49:34.199Z,31,5,1,5,"{""174"":16,""37963"":16,""20860"":16,""4837"":16,""1239"":16}"
17459,detail.tmall.com,seq,2016-07-16T07:49:34.199Z,31,5,1,5,"{""174"":16,""37963"":16,""20860"":16,""4837"":16,""1239"":16}"
17460,detail.tmall.com,seq,2016-07-09T08:13:18.031Z,7,7,2,3,"{""37963"":4,""1239"":4,""3356"":4}"
17461,detail.tmall.com,seq,2016-07-16T08:13:18.031Z,31,5,1,5,"{""39326"":16,""3356"":16,""1239"":16,""4837"":16,""37963"":16}"
17462,detail.tmall.com,seq,2016-07-12T04:02:35.016Z,30,5,2,5,"{""42831"":16,""37963"":16,""2914"":15,""1239"":16,""4837"":16}"
17463,detail.tmall.com,seq,2016-07-19T04:02:35.016Z,15,4,1,4,"{""42831"":8,""2914"":8,""1239"":8,""4837"":8}"
17464,detail.tmall.com,seq,2016-07-26T04:02:35.016Z,15,4,1,4,"{""42831"":8,""4134"":8,""3356"":8,""38283"":8}"
17465,detail.tmall.com,seq,2016-08-02T04:02:35.016Z,15,4,1,4,"{""2914"":8,""42831"":8,""4134"":8,""4835"":8}"
17466,detail.tmall.com,seq,2016-08-09T04:02:35.016Z,31,5,1,5,"{""42831"":16,""37963"":16,""2914"":16,""1239"":16,""4837"":16}"
17467,detail.tmall.com,seq,2016-08-16T04:02:35.016Z,31,5,1,5,"{""42831"":16,""37963"":16,""2914"":16,""1239"":16,""4837"":16}"
17468,detail.tmall.com,seq,2016-07-15T01:32:10.171Z,31,5,1,5,"{""34081"":16,""37963"":16,""174"":16,""1239"":16,""4837"":16}"
17469,detail.tmall.com,seq,2016-07-22T01:32:10.171Z,31,5,1,5,"{""34081"":16,""37963"":16,""174"":16,""1239"":16,""4837"":16}"
17470,detail.tmall.com,seq,2016-07-15T07:59:31.971Z,63,6,1,6,"{""2914"":32,""34702"":32,""1239"":32,""4837"":32,""3327"":32,""37963"":32}"
17471,detail.tmall.com,seq,2016-07-22T07:59:31.971Z,63,6,1,6,"{""2914"":32,""34702"":32,""1239"":32,""4837"":32,""3327"":32,""37963"":32}"
17472,detail.tmall.com,seq,2016-07-19T06:18:43.006Z,15,4,1,4,"{""3223"":8,""37963"":8,""1299"":8,""4837"":8}"
17473,detail.tmall.com,seq,2016-07-26T06:18:43.006Z,7,3,1,3,"{""1299"":4,""3223"":4,""4837"":4}"
17474,detail.tmall.com,seq,2016-08-02T06:18:43.006Z,7,3,1,3,"{""1299"":4,""3223"":4,""4837"":4}"
17475,detail.tmall.com,seq,2016-08-09T06:18:43.006Z,15,4,1,4,"{""3223"":8,""37963"":8,""1299"":8,""4837"":8}"
17476,detail.tmall.com,seq,2016-08-16T06:18:43.006Z,15,4,1,4,"{""3223"":8,""37963"":8,""1299"":8,""4837"":8}"
17477,detail.tmall.com,seq,2016-08-23T06:18:43.006Z,15,4,1,4,"{""3223"":8,""37963"":8,""1299"":8,""4837"":8}"
17478,detail.tmall.com,seq,2016-08-30T06:18:43.006Z,15,4,1,4,"{""3223"":8,""37963"":8,""1299"":8,""4837"":8}"
17479,detail.tmall.com,seq,2016-09-06T06:18:43.006Z,15,4,1,4,"{""3223"":8,""37963"":8,""1299"":8,""4837"":8}"
17480,detail.tmall.com,seq,2016-09-13T06:18:43.006Z,15,4,1,4,"{""3223"":8,""37963"":8,""1299"":8,""4837"":8}"
17482,detail.tmall.com,seq,2016-07-26T07:31:13.682Z,7,3,1,3,"{""174"":4,""35017"":4,""4837"":4}"
17483,detail.tmall.com,seq,2016-08-02T07:31:13.682Z,15,4,1,4,"{""4808"":8,""174"":8,""35017"":8,""4837"":8}"
17484,detail.tmall.com,seq,2016-08-09T07:31:13.682Z,7,3,1,3,"{""174"":4,""35017"":4,""4837"":4}"
17485,detail.tmall.com,seq,2016-08-16T07:31:13.682Z,7,3,1,3,"{""174"":4,""35017"":4,""4837"":4}"
17486,detail.tmall.com,seq,2016-08-23T07:31:13.682Z,15,4,1,4,"{""4808"":8,""174"":8,""35017"":8,""4837"":8}"
17487,detail.tmall.com,seq,2016-08-30T07:31:13.682Z,7,3,1,3,"{""174"":4,""35017"":4,""4837"":4}"
17488,detail.tmall.com,seq,2016-09-06T07:31:13.682Z,15,4,1,4,"{""37963"":8,""2914"":8,""35017"":8,""1239"":8}"
17489,detail.tmall.com,seq,2016-09-13T07:31:13.682Z,31,5,1,5,"{""37963"":16,""2914"":16,""35017"":16,""4837"":16,""1239"":16}"
17490,detail.tmall.com,seq,2016-07-23T05:00:19.397Z,7,8,2,3,"{""201011"":4,""37963"":4,""1299"":4}"
17491,detail.tmall.com,seq,2016-07-30T05:00:19.397Z,31,5,1,5,"{""4808"":16,""51852"":16,""2914"":16,""1239"":16,""4837"":16}"
17492,detail.tmall.com,seq,2016-07-24T03:05:32.901Z,15,4,1,4,"{""24971"":8,""1299"":8,""4837"":8,""37963"":8}"
17493,detail.tmall.com,seq,2016-07-31T03:05:32.901Z,15,4,1,4,"{""24971"":8,""1299"":8,""4837"":8,""37963"":8}"
17494,detail.tmall.com,seq,2016-08-07T03:05:32.901Z,15,4,1,4,"{""24971"":8,""1299"":8,""4837"":8,""37963"":8}"
17495,detail.tmall.com,seq,2016-08-14T03:05:32.901Z,15,4,1,4,"{""24971"":8,""1299"":8,""4837"":8,""37963"":8}"
17496,detail.tmall.com,seq,2016-07-26T04:53:53.481Z,31,5,1,5,"{""5577"":16,""174"":16,""37963"":16,""1239"":16,""4837"":16}"
17497,detail.tmall.com,seq,2016-08-02T04:53:53.481Z,7,3,1,3,"{""5577"":4,""174"":4,""4837"":4}"
17498,detail.tmall.com,seq,2016-08-09T04:53:53.481Z,31,5,1,5,"{""5577"":16,""174"":16,""37963"":16,""1239"":16,""4837"":16}"
17499,detail.tmall.com,seq,2016-08-16T04:53:53.481Z,31,5,1,5,"{""5577"":16,""174"":16,""37963"":16,""1239"":16,""4837"":16}"
17500,detail.tmall.com,seq,2016-08-23T04:53:53.481Z,31,5,1,5,"{""5577"":16,""174"":16,""37963"":16,""1239"":16,""4837"":16}"
17501,detail.tmall.com,seq,2016-08-30T04:53:53.481Z,31,5,1,5,"{""5577"":16,""174"":16,""37963"":16,""1239"":16,""4837"":16}"
17502,detail.tmall.com,seq,2016-08-02T08:31:45.065Z,15,4,1,4,"{""9009"":8,""37963"":8,""1299"":8,""4837"":8}"
17503,detail.tmall.com,seq,2016-08-09T08:31:45.065Z,7,3,1,3,"{""9009"":4,""4837"":4,""3257"":4}"
17504,detail.tmall.com,seq,2016-08-16T08:31:45.065Z,7,3,1,3,"{""9009"":4,""4837"":4,""3257"":4}"
17505,detail.tmall.com,seq,2016-08-23T08:31:45.065Z,15,4,1,4,"{""4808"":8,""174"":8,""9009"":8,""4837"":8}"
17506,detail.tmall.com,seq,2016-08-30T08:31:45.065Z,7,3,1,3,"{""1299"":4,""9009"":4,""4837"":4}"
17508,weibo.com,rst,2016-08-29T02:04:02.323Z,15,4,1,4,"{""4808"":8,""13739"":8,""4837"":8,""3257"":8}"
17511,detail.tmall.com,seq,2016-09-06T08:31:45.065Z,15,4,1,4,"{""9009"":8,""37963"":8,""1299"":8,""4837"":8}"
17512,detail.tmall.com,seq,2016-08-08T01:22:15.496Z,31,5,1,5,"{""201789"":16,""6453"":16,""37963"":16,""50673"":16,""4837"":16}"
17513,detail.tmall.com,seq,2016-08-15T01:22:15.496Z,31,5,1,5,"{""201789"":16,""6453"":16,""37963"":16,""50673"":16,""4837"":16}"
17514,detail.tmall.com,seq,2016-08-22T01:22:15.496Z,31,5,1,5,"{""201789"":16,""6453"":16,""37963"":16,""50673"":16,""4837"":16}"
17515,detail.tmall.com,seq,2016-08-29T01:22:15.496Z,31,5,1,5,"{""201789"":16,""6453"":16,""37963"":16,""50673"":16,""4837"":16}"
17516,detail.tmall.com,seq,2016-09-05T01:22:15.496Z,31,5,1,5,"{""201789"":16,""6453"":16,""37963"":16,""50673"":16,""4837"":16}"
17517,detail.tmall.com,seq,2016-08-16T03:34:57.337Z,61,6,3,6,"{""37963"":31,""1239"":32,""4837"":32,""56934"":32,""63008"":31,""174"":32}"
17518,detail.tmall.com,seq,2016-08-23T03:34:57.337Z,61,6,2,6,"{""4808"":31,""1239"":31,""4837"":32,""56934"":32,""63008"":32,""174"":32}"
17519,detail.tmall.com,seq,2016-08-21T00:26:11.541Z,31,5,1,5,"{""37963"":16,""2914"":16,""1239"":16,""4837"":16,""3327"":16}"
17520,detail.tmall.com,seq,2016-08-28T00:26:11.541Z,15,4,1,4,"{""2914"":8,""1239"":8,""4837"":8,""3327"":8}"
17521,detail.tmall.com,seq,2016-09-04T00:26:11.541Z,15,4,1,4,"{""2914"":8,""1239"":8,""4837"":8,""3327"":8}"
17522,detail.tmall.com,seq,2016-09-11T00:26:11.541Z,15,4,1,4,"{""2914"":8,""1239"":8,""4837"":8,""3327"":8}"
17523,detail.tmall.com,seq,2016-09-18T00:26:11.541Z,31,5,1,5,"{""37963"":16,""2914"":16,""1239"":16,""4837"":16,""3327"":16}"
17525,detail.tmall.com,seq,2016-09-02T03:32:23.820Z,119,7,4,7,"{""37963"":60,""6461"":60,""1239"":60,""4837"":64,""20860"":64,""35662"":64,""174"":63}"
17526,detail.tmall.com,seq,2016-09-09T03:32:23.820Z,30,5,2,5,"{""4808"":15,""174"":16,""20860"":16,""4837"":16,""35662"":16}"
17527,detail.tmall.com,seq,2016-09-16T03:32:23.820Z,31,5,1,5,"{""4808"":16,""174"":16,""20860"":16,""4837"":16,""35662"":16}"
17529,detail.tmall.com,seq,2016-09-05T03:54:28.219Z,10,10,5,5,"{""44515"":5,""174"":6,""1239"":6,""4837"":8,""38283"":10}"
17530,detail.tmall.com,seq,2016-09-12T03:54:28.219Z,15,4,1,4,"{""50613"":8,""174"":8,""30818"":8,""4837"":8}"
17531,detail.tmall.com,seq,2016-09-19T03:54:28.219Z,63,6,1,6,"{""1239"":32,""4837"":32,""3356"":32,""30818"":32,""50613"":32,""37963"":32}"
17532,detail.tmall.com,seq,2016-09-26T03:54:28.219Z,63,6,1,6,"{""1239"":32,""4837"":32,""3356"":32,""30818"":32,""50613"":32,""37963"":32}"
17533,detail.tmall.com,seq,2016-09-17T04:04:23.502Z,3,6,2,2,"{""6461"":2,""4837"":2}"
17534,detail.tmall.com,seq,2016-09-22T13:02:39.214Z,3,6,2,2,"{""4808"":2,""3257"":2}"
17535,detail.tmall.com,seq,2016-09-29T13:02:39.214Z,15,4,1,4,"{""6453"":8,""37963"":8,""24940"":8,""4837"":8}"
17536,detail.tmall.com,seq,2016-10-06T13:02:39.214Z,15,4,1,4,"{""6453"":8,""37963"":8,""24940"":8,""4837"":8}"
17537,detail.tmall.com,seq,2016-10-13T13:02:39.214Z,15,4,1,4,"{""6453"":8,""37963"":8,""24940"":8,""4837"":8}"
17538,detail.tmall.com,seq,2016-09-24T00:15:04.060Z,15,4,1,4,"{""201011"":8,""37963"":8,""1299"":8,""4837"":8}"
17539,detail.tmall.com,seq,2016-10-01T00:15:04.060Z,15,4,1,4,"{""201011"":8,""37963"":8,""1299"":8,""4837"":8}"
17540,detail.tmall.com,seq,2016-10-08T00:15:04.060Z,15,4,1,4,"{""201011"":8,""37963"":8,""1299"":8,""4837"":8}"
17541,detail.tmall.com,seq,2016-10-15T00:15:04.060Z,15,4,1,4,"{""201011"":8,""37963"":8,""1299"":8,""4837"":8}"
17542,detail.tmall.com,seq,2016-10-22T00:15:04.060Z,15,4,1,4,"{""201011"":8,""37963"":8,""1299"":8,""4837"":8}"
17543,detail.tmall.com,seq,2016-10-29T00:15:04.060Z,15,4,1,4,"{""201011"":8,""37963"":8,""1299"":8,""4837"":8}"
17544,detail.tmall.com,seq,2016-11-05T00:15:04.060Z,15,4,1,4,"{""201011"":8,""37963"":8,""1299"":8,""4837"":8}"
17545,detail.tmall.com,seq,2016-11-12T00:15:04.060Z,15,4,1,4,"{""201011"":8,""37963"":8,""1299"":8,""4837"":8}"
17546,detail.tmall.com,seq,2016-11-19T00:15:04.060Z,15,4,1,4,"{""201011"":8,""37963"":8,""1299"":8,""4837"":8}"
17547,detail.tmall.com,seq,2016-11-26T00:15:04.060Z,15,4,1,4,"{""201011"":8,""37963"":8,""1299"":8,""4837"":8}"
17548,detail.tmall.com,seq,2016-12-03T00:15:04.060Z,15,4,1,4,"{""201011"":8,""37963"":8,""1299"":8,""4837"":8}"
17549,detail.tmall.com,seq,2016-09-27T00:00:26.926Z,840,10,6,10,"{""37963"":420,""4808"":420,""4835"":424,""20853"":512,""4134"":448,""1239"":420,""4837"":456,""58563"":424,""38283"":424,""174"":512}"
17551,detail.tmall.com,seq,2016-10-08T01:15:00.321Z,31,5,1,5,"{""37963"":16,""3356"":16,""1239"":16,""4837"":16,""29073"":16}"
17552,detail.tmall.com,seq,2016-10-25T00:27:32.161Z,30,14,12,10,"{""9808"":30,""4808"":15,""58461"":30,""4835"":20,""701"":18,""4837"":24,""58563"":30,""38283"":30,""7473"":18,""49597"":20}"
17553,detail.tmall.com,seq,2016-11-01T00:27:32.161Z,31,5,1,5,"{""37963"":16,""58461"":16,""4134"":16,""38001"":16,""3491"":16}"
17554,detail.tmall.com,seq,2016-10-25T16:25:46.302Z,15,4,1,4,"{""37963"":8,""1299"":8,""4837"":8,""5413"":8}"
17555,detail.tmall.com,seq,2016-11-01T16:25:46.302Z,15,4,1,4,"{""37963"":8,""1299"":8,""4837"":8,""5413"":8}"
17557,washingtonpost.com,ttl,2016-06-07T04:29:35.772Z,15,4,1,4,"{""33047"":8,""1299"":8,""35432"":8,""197648"":8}"
17558,detail.tmall.com,seq,2016-10-27T00:41:49.783Z,11756,14,8,14,"{""2914"":6076,""4808"":5878,""4134"":6400,""4766"":5968,""4835"":5968,""4837"":7264,""6461"":6076,""58563"":6004,""38283"":6004,""10026"":5968,""36351"":8192,""37963"":5878,""1299"":6076,""3356"":6256}"
17559,detail.tmall.com,seq,2016-11-03T00:41:49.783Z,15,4,1,4,"{""36351"":8,""37963"":8,""1299"":8,""4837"":8}"
17560,detail.tmall.com,seq,2016-11-10T00:41:49.783Z,15,4,1,4,"{""36351"":8,""37963"":8,""1299"":8,""4837"":8}"
17561,detail.tmall.com,seq,2016-11-17T00:41:49.783Z,15,4,1,4,"{""36351"":8,""37963"":8,""1299"":8,""4837"":8}"
17562,detail.tmall.com,seq,2016-11-13T19:36:12.208Z,123,7,2,7,"{""174"":64,""4134"":63,""1239"":62,""4837"":62,""63008"":64,""37963"":64,""54334"":64}"
17563,detail.tmall.com,seq,2016-11-20T19:36:12.208Z,31,5,1,5,"{""174"":16,""37963"":16,""4134"":16,""54334"":16,""63008"":16}"
17564,detail.tmall.com,seq,2016-11-29T03:56:41.053Z,70,11,5,7,"{""2914"":40,""4134"":56,""1239"":40,""4837"":40,""58563"":42,""38283"":42,""37963"":35}"
17565,detail.tmall.com,seq,2016-12-06T03:56:41.053Z,63,6,1,6,"{""2914"":32,""1239"":32,""4837"":32,""9002"":32,""59564"":32,""37963"":32}"
17566,detail.tmall.com,seq,2016-12-13T03:56:41.053Z,63,6,1,6,"{""2914"":32,""1239"":32,""4837"":32,""9002"":32,""59564"":32,""37963"":32}"
17567,detail.tmall.com,seq,2016-12-01T00:59:02.426Z,1,6,2,1,"{""1299"":1}"
17568,detail.tmall.com,seq,2016-12-08T00:59:02.426Z,31,5,1,5,"{""174"":16,""37963"":16,""1239"":16,""4837"":16,""61317"":16}"
17569,detail.tmall.com,seq,2016-12-04T20:56:24.754Z,31,5,1,5,"{""12455"":16,""5511"":16,""37963"":16,""1239"":16,""4837"":16}"
17570,detail.tmall.com,seq,2016-12-07T06:31:00.031Z,15,4,1,4,"{""6453"":8,""37963"":8,""15694"":8,""4837"":8}"
17571,detail.tmall.com,seq,2016-12-14T06:31:00.031Z,15,4,1,4,"{""6453"":8,""37963"":8,""15694"":8,""4837"":8}"
17573,detail.tmall.com,seq,2017-01-05T04:06:34.078Z,31,5,1,5,"{""174"":16,""37963"":16,""50673"":16,""51430"":16,""4837"":16}"
17574,detail.tmall.com,seq,2017-01-10T08:18:12.249Z,14,4,4,4,"{""1299"":8,""37963"":8,""47447"":8,""4837"":7}"
17575,detail.tmall.com,seq,2017-01-17T08:18:12.249Z,15,4,1,4,"{""1299"":8,""37963"":8,""47447"":8,""4837"":8}"
17577,detail.tmall.com,block,2016-05-31T01:34:36.337Z,31,5,1,5,"{""20473"":16,""37963"":16,""2914"":16,""1239"":16,""4837"":16}"
17578,detail.tmall.com,block,2016-06-21T04:56:05.648Z,31,5,1,5,"{""43082"":16,""174"":16,""20860"":16,""4837"":16,""1239"":16}"
17579,detail.tmall.com,block,2016-06-24T08:25:28.773Z,1,5,2,1,"{""6762"":1}"
17580,detail.tmall.com,block,2016-06-25T01:46:09.866Z,63,6,1,6,"{""28717"":32,""31027"":32,""1239"":32,""4837"":32,""3356"":32,""37963"":32}"
17581,detail.tmall.com,block,2016-06-28T00:15:09.758Z,15,4,1,4,"{""37963"":8,""47869"":8,""4837"":8,""3257"":8}"
17584,detail.tmall.com,block,2016-07-02T02:01:48.850Z,1,6,2,1,"{""8544"":1}"
17585,detail.tmall.com,block,2016-07-08T09:09:17.960Z,1,8,2,1,"{""6939"":1}"
17586,detail.tmall.com,block,2016-07-17T07:21:55.521Z,3,7,2,2,"{""35699"":2,""2914"":2}"
17587,detail.tmall.com,block,2016-07-19T06:59:51.850Z,3,7,2,2,"{""4808"":2,""6939"":2}"
17589,detail.tmall.com,block,2016-07-23T08:13:18.031Z,3,7,2,2,"{""4808"":2,""1299"":2}"
17592,detail.tmall.com,block,2016-08-06T05:00:19.397Z,7,8,2,3,"{""4808"":4,""2914"":4,""1239"":4}"
17594,detail.tmall.com,block,2016-08-22T02:39:36.153Z,27,5,2,5,"{""4808"":14,""174"":14,""12989"":16,""4837"":16,""3257"":15}"
17595,detail.tmall.com,block,2016-08-22T03:12:22.526Z,7,7,2,3,"{""4808"":4,""4837"":4,""3257"":4}"
17596,detail.tmall.com,block,2016-08-22T06:17:12.406Z,31,5,1,5,"{""4134"":16,""30900"":16,""6830"":16,""4835"":16,""49597"":16}"
17597,detail.tmall.com,block,2016-08-22T11:45:51.560Z,489,9,2,9,"{""4808"":252,""4835"":248,""6391"":256,""4134"":248,""4837"":252,""3257"":248,""49597"":248,""11831"":256,""174"":252}"
17602,detail.tmall.com,block,2016-09-07T06:49:47.651Z,15,4,1,4,"{""33182"":8,""2914"":8,""4134"":8,""38283"":8}"
17604,detail.tmall.com,block,2016-09-11T00:47:59.337Z,7,6,2,3,"{""37963"":4,""1239"":4,""61317"":4}"
17611,detail.tmall.com,block,2016-09-20T07:31:13.682Z,1,9,5,1,"{""1239"":1}"
17612,detail.tmall.com,block,2016-09-26T15:20:24.995Z,1,6,2,1,"{""3356"":1}"
17614,detail.tmall.com,block,2016-10-04T05:22:27.716Z,31,5,1,5,"{""37963"":16,""2914"":16,""1239"":16,""4837"":16,""30496"":16}"
17615,detail.tmall.com,block,2016-10-20T13:02:39.214Z,3,6,2,2,"{""6453"":2,""37963"":2}"
17616,detail.tmall.com,block,2016-11-08T00:27:32.161Z,1,11,8,1,"{""37963"":1}"
17618,detail.tmall.com,block,2016-12-03T18:17:51.602Z,63,6,1,6,"{""2914"":32,""1239"":32,""4837"":32,""6459"":32,""37963"":32,""19916"":32}"
17626,detail.tmall.com,dns,2016-06-28T10:38:10.165Z,1,4,2,1,"{""4837"":1}"
17629,detail.tmall.com,dns,2016-09-24T04:04:23.502Z,3,7,3,2,"{""3356"":2,""4134"":2}"
17634,detail.tmall.com,dns,2016-11-30T09:59:53.851Z,3,7,2,2,"{""1239"":2,""4837"":2}"
17636,digikala.com,ttl,2017-01-11T07:22:49.991Z,31,5,1,5,"{""59564"":16,""1200"":16,""50673"":16,""29049"":16,""9002"":16}"
17637,washingtonpost.com,ttl,2016-06-15T03:31:20.719Z,7,3,1,3,"{""48434"":4,""33047"":4,""6736"":4}"
17638,washingtonpost.com,ttl,2016-08-10T20:37:09.517Z,31,5,1,5,"{""33047"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
17639,washingtonpost.com,ttl,2016-08-17T20:37:09.517Z,31,5,1,5,"{""33047"":16,""1299"":16,""6762"":16,""12880"":16,""51026"":16}"
17641,washingtonpost.com,block,2016-06-29T03:31:20.719Z,7,3,1,3,"{""48434"":4,""33047"":4,""6736"":4}"
17643,trello.com,ttl,2016-06-07T04:29:35.772Z,7,3,1,3,"{""19551"":4,""35432"":4,""197648"":4}"
17648,washingtonpost.com,rst,2016-07-13T03:31:20.719Z,7,3,1,3,"{""48434"":4,""33047"":4,""6736"":4}"
17651,elmogaz.com,seq,2016-07-02T03:47:15.807Z,1,5,2,1,"{""6939"":1}"
17652,clickadu.com,ttl,2016-06-28T01:43:20.465Z,1,5,2,1,"{""8544"":1}"
17653,ck101.com,ttl,2016-06-28T04:29:35.772Z,15,4,1,4,"{""8544"":8,""1299"":8,""13335"":8,""197648"":8}"
17654,clickadu.com,rst,2016-08-02T01:43:20.465Z,1,5,2,1,"{""8544"":1}"
17655,ck101.com,block,2016-06-21T04:01:14.341Z,31,5,1,5,"{""8781"":16,""35753"":16,""51975"":16,""13335"":16,""34426"":16}"
17656,souq.com,ttl,2016-07-04T06:41:46.573Z,15,4,1,4,"{""29889"":8,""6453"":8,""174"":8,""32787"":8}"
17658,costco.com,ttl,2016-07-04T01:53:11.521Z,29,5,3,5,"{""36351"":16,""11283"":16,""1299"":15,""2914"":15,""7018"":16}"
17659,costco.com,ttl,2016-07-11T01:53:11.521Z,1,5,3,1,"{""2914"":1}"
17661,costco.com,ttl,2016-07-11T01:59:46.605Z,31,5,1,5,"{""11283"":16,""174"":16,""50673"":16,""51430"":16,""7018"":16}"
17662,costco.com,ttl,2016-07-11T02:04:59.348Z,15,4,1,4,"{""40676"":8,""6461"":8,""11283"":8,""7018"":8}"
17663,costco.com,ttl,2016-07-04T02:06:11.459Z,15,4,1,4,"{""53889"":8,""209"":8,""11283"":8,""3257"":8}"
17664,costco.com,ttl,2016-07-11T02:06:11.459Z,15,4,2,4,"{""53889"":8,""209"":8,""11283"":8,""3257"":8}"
17665,costco.com,ttl,2016-07-04T02:09:35.424Z,15,4,2,4,"{""11283"":8,""174"":8,""29073"":8,""7018"":8}"
17667,costco.com,ttl,2016-07-04T02:25:53.544Z,15,4,1,4,"{""11283"":8,""2914"":8,""7018"":8,""38001"":8}"
17668,costco.com,ttl,2016-07-11T02:25:53.544Z,57,6,3,6,"{""2914"":30,""209"":30,""38001"":32,""7018"":30,""11283"":32,""3491"":30}"
17673,costco.com,ttl,2016-07-11T02:50:08.444Z,31,5,1,5,"{""201011"":16,""11283"":16,""1299"":16,""33891"":16,""7018"":16}"
17675,costco.com,ttl,2016-07-18T03:22:03.392Z,15,4,2,4,"{""11283"":8,""174"":8,""7018"":8,""20853"":8}"
17676,costco.com,ttl,2016-07-04T03:29:04.020Z,31,5,1,5,"{""6461"":16,""11283"":16,""20860"":16,""7018"":16,""35662"":16}"
17677,costco.com,ttl,2016-07-11T03:36:08.486Z,15,4,1,4,"{""18978"":8,""6461"":8,""11283"":8,""7018"":8}"
17678,costco.com,ttl,2016-07-04T03:54:28.219Z,31,5,1,5,"{""50613"":16,""11283"":16,""174"":16,""30818"":16,""7018"":16}"
17679,costco.com,ttl,2016-07-04T04:05:45.368Z,31,5,2,5,"{""59564"":16,""11283"":16,""2914"":16,""9002"":16,""7018"":16}"
17680,costco.com,ttl,2016-07-11T04:05:45.368Z,31,5,1,5,"{""59564"":16,""11283"":16,""2914"":16,""9002"":16,""7018"":16}"
17681,costco.com,ttl,2016-07-11T04:26:19.503Z,15,4,1,4,"{""11283"":8,""174"":8,""7018"":8,""43289"":8}"
17683,costco.com,ttl,2016-07-04T06:28:01.149Z,15,4,1,4,"{""36352"":8,""1299"":8,""11283"":8,""7018"":8}"
17684,costco.com,ttl,2016-07-11T06:28:01.149Z,15,4,1,4,"{""36352"":8,""1299"":8,""11283"":8,""7018"":8}"
17685,costco.com,ttl,2016-07-04T07:17:56.661Z,1,5,2,1,"{""174"":1}"
17686,costco.com,ttl,2016-07-11T07:17:56.661Z,15,4,1,4,"{""11283"":8,""174"":8,""8100"":8,""7018"":8}"
17695,mlb.com,ttl,2016-05-10T04:29:35.772Z,63,6,1,6,"{""197648"":32,""17227"":32,""11251"":32,""7018"":32,""174"":32,""35432"":32}"
17696,mlb.com,ttl,2016-05-24T04:29:35.772Z,63,6,1,6,"{""197648"":32,""17227"":32,""11251"":32,""7018"":32,""174"":32,""35432"":32}"
17697,suning.com,ttl,2016-06-28T01:43:20.465Z,29,5,2,5,"{""8544"":15,""54994"":16,""1299"":16,""35432"":15,""197648"":16}"
17699,videomega.tv,ttl,2016-06-13T06:09:22.555Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
17700,videomega.tv,ttl,2016-06-20T06:09:22.555Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
17701,videomega.tv,ttl,2016-06-27T06:09:22.555Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
17702,videomega.tv,ttl,2016-07-04T06:09:22.555Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
17704,videomega.tv,ttl,2016-08-17T20:37:09.517Z,29,5,2,5,"{""12880"":16,""6453"":15,""6762"":15,""13335"":16,""51026"":16}"
17705,videomega.tv,seq,2016-07-11T06:09:22.555Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
17706,videomega.tv,seq,2016-07-18T06:09:22.555Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
17707,videomega.tv,seq,2016-07-25T06:09:22.555Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
17710,acfun.tv,ttl,2016-06-21T04:12:07.695Z,31,5,1,5,"{""4808"":16,""8544"":16,""1299"":16,""4837"":16,""197648"":16}"
17711,viralthread.com,ttl,2016-07-28T03:36:27.319Z,31,5,1,5,"{""12880"":16,""6453"":16,""6762"":16,""13335"":16,""51026"":16}"
17712,viralthread.com,ttl,2016-08-04T03:36:27.319Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
17713,viralthread.com,ttl,2016-08-11T03:36:27.319Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
17714,viralthread.com,ttl,2016-08-18T03:36:27.319Z,29,5,2,5,"{""12880"":16,""6453"":15,""6762"":15,""13335"":16,""51026"":16}"
17715,viralthread.com,seq,2016-08-30T00:31:53.146Z,15,4,1,4,"{""19844"":8,""19531"":8,""25780"":8,""13335"":8}"
17717,acfun.tv,seq,2016-07-09T04:33:45.625Z,7,3,1,3,"{""36351"":4,""31042"":4,""1200"":4}"
17718,acfun.tv,seq,2016-07-12T05:33:34.350Z,63,6,1,6,"{""31283"":32,""49788"":32,""12552"":32,""4766"":32,""16150"":32,""34989"":32}"
17719,acfun.tv,seq,2016-07-29T03:02:59.528Z,7,3,1,3,"{""5577"":4,""174"":4,""4766"":4}"
17720,acfun.tv,seq,2016-07-23T05:55:31.272Z,15,4,1,4,"{""6939"":8,""36114"":8,""53340"":8,""4766"":8}"
17721,acfun.tv,seq,2016-08-02T03:15:54.157Z,31,5,1,5,"{""44515"":16,""174"":16,""30818"":16,""50613"":16,""4766"":16}"
17722,acfun.tv,seq,2016-08-09T03:15:54.157Z,63,6,1,6,"{""3491"":32,""44515"":32,""3356"":32,""30818"":32,""50613"":32,""36351"":32}"
17723,acfun.tv,seq,2016-08-16T03:15:54.157Z,31,5,1,5,"{""36351"":16,""3356"":16,""30818"":16,""50613"":16,""3491"":16}"
17724,acfun.tv,seq,2016-07-29T01:40:25.133Z,15,4,1,4,"{""36351"":8,""24768"":8,""2914"":8,""6453"":8}"
17725,acfun.tv,seq,2016-08-19T01:40:25.133Z,7,3,1,3,"{""24768"":4,""6939"":4,""4766"":4}"
17726,acfun.tv,seq,2016-08-16T02:14:56.417Z,1,7,4,1,"{""4766"":1}"
17727,acfun.tv,seq,2016-08-23T02:14:56.417Z,7,3,1,3,"{""40676"":4,""3257"":4,""4766"":4}"
17728,acfun.tv,seq,2016-08-16T04:36:35.964Z,4,7,3,3,"{""1299"":2,""1136"":2,""4766"":4}"
17729,acfun.tv,seq,2016-08-23T04:36:35.964Z,7,3,1,3,"{""32475"":4,""6461"":4,""4766"":4}"
17730,acfun.tv,seq,2016-08-18T01:37:49.380Z,3,11,4,2,"{""24785"":2,""20562"":2}"
17731,acfun.tv,seq,2016-09-06T05:23:49.174Z,3,8,3,2,"{""36351"":2,""1200"":2}"
17733,acfun.tv,seq,2016-09-13T03:06:24.851Z,1,9,5,2,"{""36351"":1,""4766"":1}"
17734,acfun.tv,seq,2016-09-21T02:25:44.964Z,2,15,15,2,"{""9286"":1,""4766"":2}"
17735,acfun.tv,block,2016-06-14T02:03:39.230Z,7,8,2,3,"{""201011"":4,""1200"":4,""36351"":4}"
17736,acfun.tv,block,2016-06-24T06:02:05.149Z,7,8,2,3,"{""4766"":4,""7473"":4,""17547"":4}"
17737,acfun.tv,block,2016-06-29T01:38:20.963Z,7,9,2,3,"{""36351"":4,""2914"":4,""3257"":4}"
17738,acfun.tv,block,2016-07-09T01:25:42.821Z,3,6,2,2,"{""174"":2,""4766"":2}"
17739,acfun.tv,block,2016-07-12T02:09:25.631Z,3,6,2,2,"{""1299"":2,""4766"":2}"
17740,acfun.tv,block,2016-07-19T12:10:30.196Z,3,7,2,2,"{""9002"":2,""4766"":2}"
17741,acfun.tv,block,2016-08-02T00:00:31.267Z,3,8,3,2,"{""6939"":2,""4766"":2}"
17742,acfun.tv,block,2016-08-19T21:05:16.211Z,7,3,1,3,"{""39326"":4,""6939"":4,""4766"":4}"
17743,acfun.tv,block,2016-09-10T03:41:37.739Z,3,10,3,3,"{""36351"":3,""174"":2,""4766"":2}"
17745,acfun.tv,block,2016-09-13T00:00:25.097Z,1,6,3,1,"{""4766"":1}"
17746,acfun.tv,block,2016-09-13T00:00:26.926Z,7,11,6,3,"{""50607"":4,""6939"":4,""4766"":4}"
17749,acfun.tv,dns,2016-06-21T09:30:47.618Z,1,5,2,1,"{""4766"":1}"
17751,acfun.tv,dns,2016-09-16T01:52:29.565Z,7,11,5,3,"{""6939"":4,""1200"":4,""4766"":4}"
17755,thepiratebay.org,ttl,2016-06-07T04:12:07.695Z,7,3,1,3,"{""35432"":4,""13335"":4,""197648"":4}"
17756,thepiratebay.org,ttl,2016-06-28T04:12:07.695Z,15,4,1,4,"{""8544"":8,""1299"":8,""13335"":8,""197648"":8}"
17757,clipconverter.cc,ttl,2016-08-10T20:37:09.517Z,59,6,2,6,"{""16276"":32,""51026"":32,""6762"":31,""12880"":32,""6453"":30,""1299"":30}"
17758,thepiratebay.org,ttl,2016-06-10T01:28:36.877Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
17759,thepiratebay.org,ttl,2016-06-24T01:28:36.877Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
17760,thepiratebay.org,ttl,2016-07-01T01:28:36.877Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
17761,thepiratebay.org,ttl,2016-06-16T04:24:51.489Z,63,6,1,6,"{""16322"":32,""6762"":32,""12880"":32,""13335"":32,""6453"":32,""29049"":32}"
17762,thepiratebay.org,ttl,2016-07-28T03:36:27.319Z,29,5,2,5,"{""12880"":16,""6453"":15,""6762"":15,""13335"":16,""51026"":16}"
17763,thepiratebay.org,ttl,2016-08-04T03:36:27.319Z,15,4,1,4,"{""12880"":8,""6762"":8,""13335"":8,""51026"":8}"
17764,thepiratebay.org,ttl,2016-08-11T03:36:27.319Z,29,5,2,5,"{""12880"":16,""6453"":15,""6762"":15,""13335"":16,""51026"":16}"
17765,thepiratebay.org,ttl,2016-08-18T03:36:27.319Z,15,4,1,4,"{""6453"":8,""12880"":8,""13335"":8,""51026"":8}"
17766,behance.net,dns,2016-07-28T00:20:15.971Z,31,5,1,5,"{""33070"":16,""1299"":16,""6453"":16,""12880"":16,""16322"":16}"
17767,behance.net,dns,2016-08-04T00:20:15.971Z,31,5,1,5,"{""33070"":16,""1299"":16,""16322"":16,""12880"":16,""6762"":16}"
17768,behance.net,dns,2016-08-11T00:20:15.971Z,31,5,1,5,"{""33070"":16,""1299"":16,""16322"":16,""12880"":16,""6762"":16}"
17769,behance.net,dns,2016-08-18T00:20:15.971Z,31,5,1,5,"{""33070"":16,""1299"":16,""16322"":16,""12880"":16,""6762"":16}"
17770,behance.net,dns,2016-08-25T00:20:15.971Z,31,5,1,5,"{""33070"":16,""1299"":16,""16322"":16,""12880"":16,""6762"":16}"
17771,behance.net,dns,2016-09-01T00:20:15.971Z,31,5,1,5,"{""33070"":16,""1299"":16,""16322"":16,""12880"":16,""6762"":16}"
17772,behance.net,dns,2016-09-08T00:20:15.971Z,31,5,1,5,"{""33070"":16,""1299"":16,""16322"":16,""12880"":16,""6762"":16}"
17773,behance.net,dns,2016-09-15T00:20:15.971Z,31,5,1,5,"{""33070"":16,""1299"":16,""16322"":16,""12880"":16,""6762"":16}"
17774,tuberel.com,ttl,2016-08-15T01:41:45.599Z,29,5,2,5,"{""12880"":16,""6453"":15,""6762"":15,""13335"":16,""51026"":16}"
17775,tuberel.com,seq,2016-06-27T01:27:51.606Z,7,3,1,3,"{""48434"":4,""6736"":4,""13335"":4}"
17776,thepiratebay.org,seq,2016-06-23T04:24:51.489Z,1,7,2,1,"{""51026"":1}"
17779,thepiratebay.org,seq,2016-07-15T01:28:36.877Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
17780,thepiratebay.org,seq,2016-07-22T01:28:36.877Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
17781,thepiratebay.org,seq,2016-09-06T08:10:59.284Z,1,5,2,1,"{""6461"":1}"
17782,thepiratebay.org,block,2016-06-30T04:24:51.489Z,3,7,2,2,"{""6762"":2,""29049"":2}"
17783,thepiratebay.org,block,2016-06-30T12:16:20.878Z,14,4,2,4,"{""9498"":8,""18101"":7,""13335"":8,""33480"":8}"
17784,tuberel.com,seq,2016-10-04T02:05:36.597Z,31,5,1,5,"{""9186"":16,""5626"":16,""174"":16,""13335"":16,""13156"":16}"
17785,tuberel.com,seq,2016-09-27T00:46:47.819Z,1,8,2,1,"{""8928"":1}"
17786,tuberel.com,block,2016-09-23T00:51:39.246Z,61,6,2,6,"{""51975"":32,""35753"":32,""13335"":32,""34426"":32,""8781"":31,""8966"":31}"
17787,tuberel.com,block,2016-09-30T00:51:39.246Z,31,5,1,5,"{""51975"":16,""34426"":16,""35753"":16,""13335"":16,""8966"":16}"
17788,tuberel.com,block,2016-10-07T00:51:39.246Z,31,5,1,5,"{""51975"":16,""34426"":16,""35753"":16,""13335"":16,""8966"":16}"
17789,tuberel.com,block,2016-10-14T00:51:39.246Z,31,5,1,5,"{""51975"":16,""34426"":16,""35753"":16,""13335"":16,""8966"":16}"
17790,tuberel.com,block,2016-10-21T00:51:39.246Z,31,5,1,5,"{""51975"":16,""34426"":16,""35753"":16,""13335"":16,""8966"":16}"
17791,tuberel.com,block,2016-10-28T00:51:39.246Z,31,5,1,5,"{""51975"":16,""34426"":16,""35753"":16,""13335"":16,""8966"":16}"
17792,tuberel.com,block,2016-10-18T00:00:45.461Z,1,5,3,1,"{""6939"":1}"
17793,blkget.com,ttl,2016-06-28T04:29:35.772Z,3,6,2,2,"{""33597"":2,""174"":2}"
17795,gamefaqs.com,ttl,2016-07-28T03:36:27.319Z,62,6,2,6,"{""51026"":32,""6762"":31,""12880"":32,""6453"":32,""32787"":32,""6623"":32}"
17796,gamefaqs.com,ttl,2016-08-04T03:36:27.319Z,31,5,1,5,"{""51026"":16,""3356"":16,""6623"":16,""12880"":16,""6762"":16}"
17797,bp.blogspot.com,ttl,2016-06-12T00:28:07.267Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
17798,bp.blogspot.com,block,2016-07-10T00:28:07.267Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
17799,bp.blogspot.com,rst,2016-07-17T00:28:07.267Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
17800,bp.blogspot.com,status,2016-07-17T00:28:07.267Z,7,3,1,3,"{""48434"":4,""14618"":4,""6736"":4}"
17801,thepiratebay.org,dns,2016-07-07T04:24:51.489Z,1,7,5,1,"{""51026"":1}"
17802,thepiratebay.org,rst,2016-08-30T04:12:07.695Z,27,5,2,5,"{""8544"":14,""1299"":14,""35432"":15,""13335"":16,""197648"":16}"
17803,extratorrent.cc,ttl,2016-06-04T01:36:49.513Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
17804,extratorrent.cc,ttl,2016-06-11T01:36:49.513Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
17805,extratorrent.cc,ttl,2016-06-18T01:36:49.513Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
17806,extratorrent.cc,ttl,2016-06-25T01:36:49.513Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
17807,extratorrent.cc,ttl,2016-07-02T01:36:49.513Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
17808,extratorrent.cc,ttl,2016-07-09T01:36:49.513Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
17809,extratorrent.cc,ttl,2016-07-16T01:36:49.513Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
17810,ameblo.jp,ttl,2017-01-03T02:33:14.214Z,63,6,1,6,"{""2914"":32,""2497"":32,""63008"":32,""174"":32,""24284"":32,""54334"":32}"
17813,ameblo.jp,ttl,2017-01-03T02:41:11.754Z,15,4,1,4,"{""174"":8,""2914"":8,""24284"":8,""2497"":8}"
17814,ameblo.jp,ttl,2017-01-10T02:41:11.754Z,15,4,1,4,"{""174"":8,""2914"":8,""24284"":8,""2497"":8}"
17817,ameblo.jp,ttl,2017-01-10T02:53:00.068Z,15,4,1,4,"{""6453"":8,""15694"":8,""2497"":8,""24284"":8}"
17819,ameblo.jp,ttl,2016-11-22T03:45:32.548Z,31,5,1,5,"{""29889"":16,""33695"":16,""24284"":16,""2497"":16,""6461"":16}"
17821,ameblo.jp,ttl,2017-01-10T03:55:53.462Z,1,6,2,1,"{""24284"":1}"
17823,ameblo.jp,ttl,2017-01-10T04:36:32.199Z,15,4,1,4,"{""20473"":8,""2914"":8,""24284"":8,""2497"":8}"
17824,ameblo.jp,ttl,2017-01-03T04:41:38.577Z,15,4,1,4,"{""2914"":8,""9009"":8,""2497"":8,""24284"":8}"
17825,ameblo.jp,ttl,2016-07-05T04:47:47.720Z,15,4,1,4,"{""46664"":8,""5580"":8,""2497"":8,""24284"":8}"
17827,ameblo.jp,ttl,2017-01-10T04:59:24.381Z,1,5,2,1,"{""3257"":1}"
17828,ameblo.jp,ttl,2017-01-03T06:03:09.869Z,1,6,2,1,"{""24284"":1}"
17830,ameblo.jp,ttl,2017-01-10T06:18:22.657Z,31,5,1,5,"{""174"":16,""2914"":16,""63008"":16,""2497"":16,""24284"":16}"
17831,ameblo.jp,ttl,2017-01-03T06:41:06.383Z,3,6,2,2,"{""24284"":2,""3257"":2}"
17833,ameblo.jp,ttl,2016-10-25T07:26:38.011Z,63,6,1,6,"{""2914"":32,""2497"":32,""63008"":32,""22676"":32,""174"":32,""24284"":32}"
17835,ameblo.jp,ttl,2016-12-20T00:00:25.097Z,31,5,1,5,"{""36352"":16,""5580"":16,""24284"":16,""2497"":16,""55286"":16}"
17836,ameblo.jp,ttl,2016-12-27T00:00:25.097Z,31,5,1,5,"{""36352"":16,""5580"":16,""24284"":16,""2497"":16,""55286"":16}"
17837,ameblo.jp,ttl,2017-01-10T00:00:26.926Z,31,5,1,5,"{""174"":16,""2914"":16,""24284"":16,""2497"":16,""20853"":16}"
17839,extratorrent.cc,seq,2016-06-19T00:28:07.267Z,7,3,1,3,"{""48434"":4,""6736"":4,""13335"":4}"
17840,extratorrent.cc,seq,2016-07-23T01:36:49.513Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
17841,extratorrent.cc,seq,2016-07-30T01:36:49.513Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
17842,extratorrent.cc,seq,2016-08-06T01:36:49.513Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
17846,extratorrent.cc,block,2016-08-13T01:36:49.513Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
17848,extratorrent.cc,dns,2016-08-05T22:24:43.622Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
17849,extratorrent.cc,dns,2016-08-12T22:24:43.622Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
17850,extratorrent.cc,dns,2016-08-19T22:24:43.622Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
17851,extratorrent.cc,dns,2016-08-26T22:24:43.622Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
17852,extratorrent.cc,dns,2016-09-02T22:24:43.622Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
17853,extratorrent.cc,dns,2016-09-09T22:24:43.622Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
17854,extratorrent.cc,dns,2016-09-16T22:24:43.622Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
17855,extratorrent.cc,dns,2016-09-23T22:24:43.622Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
17856,extratorrent.cc,dns,2016-07-03T00:28:07.267Z,7,3,1,3,"{""48434"":4,""6736"":4,""13335"":4}"
17857,extratorrent.cc,rst,2016-09-03T01:36:49.513Z,7,3,1,3,"{""9498"":4,""56202"":4,""13335"":4}"
17861,ameblo.jp,ttl,2016-10-04T01:51:56.186Z,15,4,1,4,"{""51852"":8,""9002"":8,""2497"":8,""24284"":8}"
17862,ameblo.jp,ttl,2016-10-11T01:51:56.186Z,15,4,1,4,"{""51852"":8,""9002"":8,""2497"":8,""24284"":8}"
17863,ameblo.jp,ttl,2016-12-13T02:24:21.483Z,15,4,1,4,"{""2914"":8,""24284"":8,""2497"":8,""3327"":8}"
17864,ameblo.jp,ttl,2016-12-20T02:24:21.483Z,15,4,1,4,"{""2914"":8,""24284"":8,""2497"":8,""3327"":8}"
17865,ameblo.jp,ttl,2017-01-10T03:02:52.557Z,15,4,1,4,"{""30693"":8,""24284"":8,""2497"":8,""3257"":8}"
17866,ameblo.jp,ttl,2016-10-25T03:08:24.678Z,15,4,1,4,"{""1421"":8,""24284"":8,""2497"":8,""3257"":8}"
17867,ameblo.jp,ttl,2016-11-01T03:08:24.678Z,15,4,1,4,"{""1421"":8,""24284"":8,""2497"":8,""3257"":8}"
17868,ameblo.jp,ttl,2016-11-29T07:29:32.831Z,7,3,1,3,"{""16276"":4,""24284"":4,""2497"":4}"
17869,ameblo.jp,ttl,2016-12-06T07:29:32.831Z,7,3,1,3,"{""16276"":4,""24284"":4,""2497"":4}"
17870,ameblo.jp,ttl,2016-12-13T07:29:32.831Z,7,3,1,3,"{""16276"":4,""24284"":4,""2497"":4}"
17871,ameblo.jp,ttl,2017-01-10T07:29:32.831Z,7,3,1,3,"{""16276"":4,""24284"":4,""2497"":4}"
17872,ameblo.jp,ttl,2016-10-25T07:38:59.926Z,15,4,1,4,"{""31122"":8,""24284"":8,""2497"":8,""3257"":8}"
17873,ameblo.jp,ttl,2016-11-01T07:38:59.926Z,15,4,1,4,"{""31122"":8,""24284"":8,""2497"":8,""3257"":8}"
17874,ameblo.jp,ttl,2016-10-04T08:20:16.598Z,63,6,1,6,"{""2914"":32,""20360"":32,""2497"":32,""63008"":32,""174"":32,""24284"":32}"
17875,ameblo.jp,ttl,2016-10-18T08:20:16.598Z,63,6,1,6,"{""2914"":32,""20360"":32,""2497"":32,""63008"":32,""174"":32,""24284"":32}"
17876,ameblo.jp,ttl,2016-09-06T08:50:04.417Z,31,5,1,5,"{""42708"":16,""1299"":16,""2914"":16,""24284"":16,""2497"":16}"
17877,ameblo.jp,ttl,2016-09-13T08:50:04.417Z,31,5,1,5,"{""42708"":16,""1299"":16,""2914"":16,""24284"":16,""2497"":16}"
17879,ameblo.jp,ttl,2017-01-03T04:16:13.946Z,31,5,1,5,"{""35699"":16,""59432"":16,""2914"":16,""24284"":16,""2497"":16}"
17881,ameblo.jp,ttl,2016-10-25T05:42:32.943Z,31,5,1,5,"{""29405"":16,""1299"":16,""2914"":16,""24284"":16,""2497"":16}"
17882,ameblo.jp,ttl,2016-06-17T05:31:36.210Z,7,3,1,3,"{""48434"":4,""24284"":4,""6736"":4}"
17883,ameblo.jp,ttl,2017-01-03T08:59:00.926Z,31,5,1,5,"{""43578"":16,""1299"":16,""2914"":16,""24284"":16,""2497"":16}"
17884,ozock.com,ttl,2016-06-28T04:12:07.695Z,15,4,1,4,"{""8544"":8,""1299"":8,""13335"":8,""197648"":8}"
17885,kdnet.net,seq,2016-10-13T02:06:07.581Z,1,5,3,1,"{""174"":1}"
17886,kdnet.net,seq,2016-10-13T03:28:28.235Z,1,4,2,1,"{""2914"":1}"
17887,kdnet.net,seq,2016-10-24T06:46:59.699Z,1,4,2,1,"{""3491"":1}"
17888,kdnet.net,block,2016-10-13T08:26:32.767Z,7,3,1,3,"{""59432"":4,""174"":4,""4134"":4}"
17889,kdnet.net,block,2016-10-15T09:16:22.610Z,7,3,1,3,"{""6461"":4,""46475"":4,""4134"":4}"
17890,kdnet.net,block,2016-10-15T13:45:28.587Z,1,4,2,1,"{""6461"":1}"
17893,kdnet.net,rst,2016-10-24T06:46:59.699Z,1,6,3,1,"{""3491"":1}"
17894,kdnet.net,status,2016-10-24T06:46:59.699Z,1,6,3,1,"{""3491"":1}"
17895,ameblo.jp,ttl,2016-11-20T02:48:53.038Z,31,5,1,5,"{""12578"":16,""8285"":16,""2914"":16,""24284"":16,""2497"":16}"
17896,ameblo.jp,ttl,2016-11-27T02:48:53.038Z,31,5,1,5,"{""12578"":16,""8285"":16,""2914"":16,""24284"":16,""2497"":16}"
17897,ameblo.jp,ttl,2016-11-06T05:12:22.248Z,15,4,1,4,"{""33785"":8,""24284"":8,""2497"":8,""3491"":8}"
17900,ameblo.jp,block,2016-07-01T05:31:36.210Z,7,3,1,3,"{""48434"":4,""24284"":4,""6736"":4}"
17901,zone-telechargement.com,seq,2016-10-04T06:53:53.804Z,7,3,1,3,"{""20860"":4,""13335"":4,""35662"":4}"
17903,zone-telechargement.com,seq,2016-10-28T19:47:50.539Z,7,3,1,3,"{""12956"":4,""36884"":4,""13335"":4}"
17904,zone-telechargement.com,seq,2016-11-22T00:01:02.696Z,1,4,2,1,"{""2914"":1}"
17908,wp.com,dns,2016-09-12T21:22:29.115Z,61,6,2,6,"{""16322"":32,""2635"":32,""6762"":31,""12880"":32,""6453"":31,""1299"":32}"
17909,wp.com,dns,2016-09-19T21:22:29.115Z,123,7,2,7,"{""2914"":62,""16322"":64,""2635"":64,""6762"":62,""12880"":64,""6453"":63,""1299"":64}"
17910,ozock.com,seq,2016-11-26T21:48:44.478Z,15,4,1,4,"{""33785"":8,""6453"":8,""13335"":8,""3491"":8}"
17911,ozock.com,rst,2016-08-23T04:12:07.695Z,3,5,2,2,"{""8544"":2,""1299"":2}"
17912,douyu.com,ttl,2016-05-31T04:12:07.695Z,15,4,1,4,"{""54994"":8,""1299"":8,""35432"":8,""197648"":8}"
17914,douyu.com,ttl,2016-06-21T04:12:07.695Z,15,4,1,4,"{""54994"":8,""1299"":8,""35432"":8,""197648"":8}"
17915,douyu.com,ttl,2016-06-28T04:12:07.695Z,15,4,1,4,"{""8544"":8,""54994"":8,""1299"":8,""197648"":8}"
17916,douyu.com,ttl,2016-07-05T04:12:07.695Z,15,4,1,4,"{""8544"":8,""54994"":8,""1299"":8,""197648"":8}"
17917,sh.st,dns,2016-07-20T21:38:08.952Z,1,8,4,1,"{""51026"":1}"
17918,upwork.com,ttl,2016-05-31T04:12:07.695Z,7,3,1,3,"{""35432"":4,""13335"":4,""197648"":4}"
17919,upwork.com,ttl,2016-07-05T04:12:07.695Z,15,4,1,4,"{""8544"":8,""1299"":8,""13335"":8,""197648"":8}"
17920,rt.com,ttl,2016-08-09T03:06:04.263Z,15,4,1,4,"{""40676"":8,""6461"":8,""42014"":8,""9002"":8}"
17921,rt.com,ttl,2016-08-16T03:06:04.263Z,15,4,1,4,"{""40676"":8,""6461"":8,""42014"":8,""9002"":8}"
17922,rt.com,ttl,2016-08-02T04:46:23.176Z,7,3,1,3,"{""36351"":4,""20764"":4,""42014"":4}"
17923,rt.com,ttl,2016-06-28T06:40:49.784Z,63,6,1,6,"{""48031"":32,""47872"":32,""15626"":32,""42014"":32,""35320"":32,""20764"":32}"
17924,rt.com,ttl,2016-08-02T06:41:06.383Z,31,5,1,5,"{""2914"":16,""36352"":16,""1299"":16,""42014"":16,""9002"":16}"
17925,rt.com,ttl,2016-05-31T07:14:46.351Z,15,4,1,4,"{""6830"":8,""42014"":8,""9002"":8,""30900"":8}"
17926,rt.com,ttl,2016-08-09T00:10:30.321Z,31,5,1,5,"{""53889"":16,""20764"":16,""174"":16,""42014"":16,""3257"":16}"
17927,rt.com,ttl,2016-08-16T00:10:30.321Z,31,5,3,5,"{""53889"":16,""20764"":16,""174"":16,""42014"":16,""3257"":16}"
17928,rt.com,ttl,2016-08-09T00:35:28.119Z,31,5,1,5,"{""2914"":16,""38001"":16,""42014"":16,""9002"":16,""3491"":16}"
17929,rt.com,ttl,2016-07-26T01:00:01.723Z,15,4,1,4,"{""201011"":8,""42014"":8,""33891"":8,""9002"":8}"
17930,rt.com,ttl,2016-06-14T03:57:06.828Z,15,4,1,4,"{""41678"":8,""3356"":8,""42014"":8,""9002"":8}"
17931,rt.com,ttl,2016-10-11T05:57:04.512Z,63,6,1,6,"{""42014"":32,""49788"":32,""12552"":32,""24862"":32,""9002"":32,""34989"":32}"
17932,rt.com,ttl,2016-07-26T07:32:10.223Z,15,4,1,4,"{""20764"":8,""42014"":8,""1200"":8,""29073"":8}"
17933,rt.com,ttl,2016-08-16T07:32:10.223Z,15,4,1,4,"{""20764"":8,""42014"":8,""1200"":8,""29073"":8}"
17934,rt.com,ttl,2016-07-26T08:10:59.284Z,15,4,1,4,"{""32475"":8,""3356"":8,""42014"":8,""9002"":8}"
17935,rt.com,ttl,2016-08-06T00:49:37.903Z,31,5,1,5,"{""36352"":16,""42014"":16,""20764"":16,""5580"":16,""55286"":16}"
17936,rt.com,ttl,2016-07-30T02:21:21.405Z,15,4,1,4,"{""19151"":8,""42014"":8,""8100"":8,""9002"":8}"
17937,rt.com,ttl,2016-08-13T02:21:21.405Z,15,4,1,4,"{""19151"":8,""42014"":8,""8100"":8,""9002"":8}"
17938,rt.com,ttl,2016-07-23T03:27:15.366Z,127,7,1,7,"{""8220"":64,""42014"":64,""60311"":64,""9002"":64,""20764"":64,""3303"":64,""15576"":64}"
17939,upwork.com,seq,2016-09-27T04:53:31.580Z,7,3,1,3,"{""6830"":4,""1299"":4,""13335"":4}"
17940,upwork.com,seq,2017-01-03T03:24:44.829Z,7,3,1,3,"{""20860"":4,""13335"":4,""35662"":4}"
17941,rt.com,ttl,2016-07-03T07:54:57.299Z,7,3,1,3,"{""20764"":4,""42014"":4,""35432"":4}"
17942,rt.com,seq,2016-05-31T10:08:02.797Z,3,8,2,2,"{""42014"":2,""9002"":2}"
17943,rt.com,seq,2016-06-07T07:14:46.351Z,3,7,3,2,"{""42014"":2,""9002"":2}"
17944,rt.com,seq,2016-06-14T08:48:03.579Z,7,7,2,3,"{""42014"":4,""1200"":4,""9002"":4}"
17945,rt.com,seq,2016-06-28T05:56:53.805Z,7,8,2,3,"{""42014"":4,""9002"":4,""2497"":4}"
17946,ask.fm,dns,2016-05-26T22:03:19.913Z,31,5,1,5,"{""12880"":16,""6453"":16,""1299"":16,""16322"":16,""16798"":16}"
17947,ask.fm,dns,2016-06-02T22:03:19.913Z,63,6,1,6,"{""16322"":32,""6762"":32,""12880"":32,""16798"":32,""1299"":32,""29049"":32}"
17948,ask.fm,dns,2016-06-09T22:03:19.913Z,31,5,1,5,"{""12880"":16,""6453"":16,""1299"":16,""16322"":16,""16798"":16}"
17949,ask.fm,dns,2016-06-16T22:03:19.913Z,31,5,1,5,"{""12880"":16,""6453"":16,""1299"":16,""16322"":16,""16798"":16}"
17950,ask.fm,dns,2016-06-23T22:03:19.913Z,31,5,1,5,"{""12880"":16,""6453"":16,""1299"":16,""16322"":16,""16798"":16}"
17951,ask.fm,dns,2016-06-30T22:03:19.913Z,61,6,2,6,"{""16322"":32,""6762"":31,""12880"":32,""6453"":31,""1299"":32,""16798"":32}"
17952,ask.fm,dns,2016-07-07T22:03:19.913Z,61,6,2,6,"{""16322"":32,""6762"":31,""12880"":32,""6453"":31,""1299"":32,""16798"":32}"
17953,ask.fm,dns,2016-07-14T22:03:19.913Z,61,6,2,6,"{""16322"":32,""6762"":31,""12880"":32,""6453"":31,""1299"":32,""16798"":32}"
17954,ask.fm,dns,2016-07-21T22:03:19.913Z,31,5,1,5,"{""12880"":16,""6453"":16,""1299"":16,""16322"":16,""16798"":16}"
17955,ask.fm,dns,2016-07-28T22:03:19.913Z,31,5,1,5,"{""12880"":16,""6453"":16,""1299"":16,""16322"":16,""16798"":16}"
17956,ask.fm,dns,2016-08-04T22:03:19.913Z,31,5,1,5,"{""12880"":16,""1299"":16,""16322"":16,""16798"":16,""6762"":16}"
17957,ask.fm,dns,2016-08-11T22:03:19.913Z,61,6,2,6,"{""16322"":32,""6762"":31,""12880"":32,""6453"":31,""1299"":32,""16798"":32}"
17958,ask.fm,dns,2016-08-18T22:03:19.913Z,31,5,1,5,"{""12880"":16,""6453"":16,""1299"":16,""16322"":16,""16798"":16}"
17959,ask.fm,dns,2016-08-25T22:03:19.913Z,61,6,2,6,"{""16322"":32,""6762"":31,""12880"":32,""6453"":31,""1299"":32,""16798"":32}"
17960,ask.fm,dns,2016-09-01T22:03:19.913Z,61,6,2,6,"{""16322"":32,""6762"":31,""12880"":32,""6453"":31,""1299"":32,""16798"":32}"
17961,ask.fm,dns,2016-09-08T22:03:19.913Z,61,6,2,6,"{""16322"":32,""6762"":31,""12880"":32,""6453"":31,""1299"":32,""16798"":32}"
17962,ask.fm,dns,2016-09-15T22:03:19.913Z,31,5,1,5,"{""12880"":16,""6453"":16,""1299"":16,""16322"":16,""16798"":16}"
17963,ask.fm,dns,2016-09-22T22:03:19.913Z,31,5,1,5,"{""12880"":16,""6453"":16,""1299"":16,""16322"":16,""16798"":16}"
17964,douyu.com,rst,2016-08-02T04:12:07.695Z,29,5,2,5,"{""8544"":15,""54994"":16,""1299"":16,""35432"":15,""197648"":16}"
17966,zippyshare.com,ttl,2016-05-18T20:24:45.112Z,15,4,1,4,"{""6453"":8,""16276"":8,""16322"":8,""12880"":8}"
17967,zippyshare.com,ttl,2016-05-25T20:24:45.112Z,31,5,1,5,"{""29049"":16,""16276"":16,""1299"":16,""12880"":16,""16322"":16}"
17968,upwork.com,rst,2016-08-09T04:12:07.695Z,27,5,2,5,"{""8544"":14,""1299"":14,""13335"":16,""35432"":15,""197648"":16}"
17971,zippyshare.com,ttl,2016-07-28T03:36:27.319Z,59,6,2,6,"{""16276"":32,""51026"":32,""6762"":31,""12880"":32,""6453"":30,""1299"":30}"
17972,openload.co,ttl,2016-06-07T04:12:07.695Z,7,3,1,3,"{""35432"":4,""13335"":4,""197648"":4}"
17974,rt.com,rst,2016-07-26T03:57:06.828Z,15,4,1,4,"{""41678"":8,""3356"":8,""42014"":8,""9002"":8}"
17975,rt.com,rst,2016-07-26T07:14:46.351Z,15,4,1,4,"{""6830"":8,""42014"":8,""9002"":8,""30900"":8}"
17976,rt.com,rst,2016-08-09T06:40:49.784Z,63,6,1,6,"{""48031"":32,""47872"":32,""15626"":32,""42014"":32,""35320"":32,""20764"":32}"
17977,rt.com,rst,2016-08-21T07:54:57.299Z,3,6,2,2,"{""20764"":2,""42014"":2}"
17978,kissanime.to,ttl,2016-06-28T04:12:07.695Z,15,4,1,4,"{""8544"":8,""1299"":8,""13335"":8,""197648"":8}"
17979,kissanime.to,ttl,2016-07-05T04:12:07.695Z,15,4,1,4,"{""8544"":8,""1299"":8,""13335"":8,""197648"":8}"
17980,ouo.io,ttl,2016-09-06T07:31:13.682Z,3,5,2,2,"{""1299"":2,""2914"":2}"
17981,zippyshare.com,seq,2016-06-01T20:24:45.112Z,3,6,2,2,"{""1299"":2,""51026"":2}"
17984,zippyshare.com,block,2016-08-11T03:36:27.319Z,59,6,2,6,"{""16276"":32,""51026"":32,""6762"":31,""12880"":32,""6453"":30,""1299"":30}"
17985,zippyshare.com,dns,2016-06-22T20:24:45.112Z,1,7,3,1,"{""51026"":1}"
17987,daikynguyenvn.com,ttl,2016-06-21T04:12:07.695Z,7,3,1,3,"{""35432"":4,""13335"":4,""197648"":4}"
17988,123movies.to,seq,2016-11-05T21:48:44.478Z,15,4,1,4,"{""33785"":8,""6453"":8,""13335"":8,""3491"":8}"
17989,123movies.to,seq,2016-11-10T04:19:46.924Z,15,4,1,4,"{""3356"":8,""49367"":8,""1299"":8,""13335"":8}"
17990,123movies.to,seq,2016-11-18T11:09:37.932Z,31,5,1,5,"{""50613"":16,""1299"":16,""30818"":16,""13335"":16,""3356"":16}"
17992,openload.co,seq,2016-08-02T02:31:45.203Z,1,5,2,1,"{""6939"":1}"
17993,yts.ag,dns,2016-09-06T15:22:49.472Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
17994,yts.ag,dns,2016-09-13T15:22:49.472Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
17995,yts.ag,dns,2016-09-20T15:22:49.472Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
17996,kissanime.to,seq,2016-10-04T00:00:25.097Z,1,6,3,1,"{""1299"":1}"
17997,nbcolympics.com,ttl,2016-08-16T02:57:55.359Z,31,5,1,5,"{""20940"":16,""51026"":16,""8966"":16,""12880"":16,""6762"":16}"
17998,list.tmall.com,ttl,2016-10-09T02:11:57.062Z,31,5,1,5,"{""59564"":16,""4812"":16,""37963"":16,""4134"":16,""9002"":16}"
17999,list.tmall.com,ttl,2016-09-07T05:09:47.657Z,31,5,1,5,"{""17621"":16,""174"":16,""37963"":16,""4837"":16,""20853"":16}"
18000,list.tmall.com,ttl,2016-09-04T04:30:17.259Z,1,5,2,1,"{""4812"":1}"
18001,list.tmall.com,ttl,2016-09-11T04:30:17.259Z,1,5,2,1,"{""4812"":1}"
18002,list.tmall.com,ttl,2016-09-25T04:30:17.259Z,31,5,1,5,"{""4812"":16,""37963"":16,""4134"":16,""38001"":16,""3491"":16}"
18003,list.tmall.com,ttl,2016-10-30T04:30:17.259Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
18004,list.tmall.com,ttl,2016-11-20T04:30:17.259Z,31,5,1,5,"{""4812"":16,""37963"":16,""4134"":16,""38001"":16,""3491"":16}"
18005,list.tmall.com,ttl,2016-12-25T04:30:17.259Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
18006,list.tmall.com,ttl,2016-09-21T04:01:36.874Z,15,4,1,4,"{""2914"":8,""37963"":8,""4134"":8,""3327"":8}"
18007,list.tmall.com,ttl,2017-01-11T15:46:49.995Z,127,7,1,7,"{""17621"":64,""174"":64,""49788"":64,""4837"":64,""50304"":64,""34989"":64,""37963"":64}"
18009,list.tmall.com,seq,2016-09-21T05:09:47.657Z,31,5,1,5,"{""17621"":16,""174"":16,""37963"":16,""4837"":16,""20853"":16}"
18011,list.tmall.com,seq,2016-10-19T04:01:36.874Z,15,4,1,4,"{""2914"":8,""37963"":8,""4134"":8,""3327"":8}"
18013,list.tmall.com,seq,2016-11-27T02:11:57.062Z,31,5,1,5,"{""59564"":16,""4812"":16,""37963"":16,""4134"":16,""9002"":16}"
18014,list.tmall.com,seq,2016-12-11T02:11:57.062Z,31,5,1,5,"{""59564"":16,""4812"":16,""37963"":16,""4134"":16,""9002"":16}"
18015,list.tmall.com,seq,2017-01-08T04:30:17.259Z,1,5,2,1,"{""4812"":1}"
18017,list.tmall.com,seq,2017-01-22T04:30:17.259Z,1,5,2,1,"{""4812"":1}"
18020,list.tmall.com,seq,2017-01-23T05:24:23.506Z,7,8,2,3,"{""4812"":4,""4134"":4,""2914"":4}"
18022,list.tmall.com,seq,2017-01-26T02:06:59.096Z,31,5,1,5,"{""17621"":16,""36351"":16,""37963"":16,""2914"":16,""4837"":16}"
18023,list.tmall.com,seq,2017-02-25T01:17:17.107Z,63,6,1,6,"{""4812"":32,""29032"":32,""30844"":32,""4134"":32,""37963"":32,""36997"":32}"
18024,list.tmall.com,block,2016-09-19T03:47:16.871Z,1,6,2,1,"{""3356"":1}"
18029,list.tmall.com,block,2017-01-03T11:57:55.876Z,31,5,1,5,"{""17621"":16,""174"":16,""37963"":16,""29073"":16,""4837"":16}"
18031,list.tmall.com,block,2017-01-21T11:23:25.341Z,7,3,1,3,"{""46664"":4,""37963"":4,""5580"":4}"
18032,list.tmall.com,block,2017-01-22T15:21:20.989Z,15,4,1,4,"{""201011"":8,""37963"":8,""1299"":8,""4837"":8}"
18033,list.tmall.com,block,2017-01-30T05:24:23.506Z,7,8,3,3,"{""17621"":4,""174"":4,""4837"":4}"
18034,list.tmall.com,dns,2017-02-25T01:17:17.107Z,63,6,1,6,"{""4812"":32,""29032"":32,""30844"":32,""4134"":32,""37963"":32,""36997"":32}"
18035,list.tmall.com,rst,2016-11-02T05:09:47.657Z,31,5,1,5,"{""17621"":16,""174"":16,""37963"":16,""4837"":16,""20853"":16}"
18036,list.tmall.com,rst,2017-02-25T01:17:17.107Z,63,6,1,6,"{""4812"":32,""29032"":32,""30844"":32,""4134"":32,""37963"":32,""36997"":32}"
18037,list.tmall.com,status,2017-02-25T01:17:17.107Z,63,6,1,6,"{""4812"":32,""29032"":32,""30844"":32,""4134"":32,""37963"":32,""36997"":32}"
18038,nordstrom.com,ttl,2016-08-11T21:38:11.920Z,31,5,1,5,"{""30060"":16,""7342"":16,""6762"":16,""12880"":16,""51026"":16}"
18039,nordstrom.com,seq,2016-08-18T21:38:11.920Z,1,6,2,1,"{""6453"":1}"
18041,kissanime.to,dns,2016-06-30T16:07:49.353Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
18042,kissanime.to,dns,2016-07-07T16:07:49.353Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
18043,kissanime.to,dns,2016-07-14T16:07:49.353Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
18044,kissanime.to,dns,2016-07-21T16:07:49.353Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
18045,kissanime.to,dns,2016-07-28T16:07:49.353Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
18046,kissanime.to,dns,2016-08-04T16:07:49.353Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
18047,kissanime.to,dns,2016-08-11T16:07:49.353Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
18048,kissanime.to,dns,2016-08-18T16:07:49.353Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
18049,kissanime.to,dns,2016-08-25T16:07:49.353Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
18050,kissanime.to,rst,2016-08-30T04:12:07.695Z,3,5,2,2,"{""8544"":2,""1299"":2}"
18051,adexc.net,rst,2016-08-30T04:12:07.695Z,1,5,2,1,"{""35432"":1}"
18052,cctv.com,ttl,2016-10-10T03:32:09.104Z,15,4,1,4,"{""53889"":8,""4808"":8,""4837"":8,""3257"":8}"
18053,cctv.com,ttl,2016-10-24T03:32:09.104Z,15,4,1,4,"{""53889"":8,""4808"":8,""4837"":8,""3257"":8}"
18054,cctv.com,ttl,2016-10-31T03:32:09.104Z,15,4,1,4,"{""53889"":8,""4808"":8,""4837"":8,""3257"":8}"
18055,cctv.com,ttl,2016-09-19T04:30:23.393Z,15,4,1,4,"{""40676"":8,""4808"":8,""4837"":8,""3257"":8}"
18057,cctv.com,ttl,2016-11-21T09:01:11.918Z,15,4,1,4,"{""4808"":8,""36351"":8,""2914"":8,""4837"":8}"
18059,cctv.com,ttl,2016-10-24T12:42:49.728Z,63,6,1,6,"{""4808"":32,""49788"":32,""4837"":32,""50304"":32,""34989"":32,""174"":32}"
18060,cctv.com,ttl,2016-09-15T00:19:06.643Z,31,5,1,5,"{""5577"":16,""4808"":16,""174"":16,""51430"":16,""4837"":16}"
18061,cctv.com,ttl,2016-09-29T00:19:06.643Z,31,5,1,5,"{""5577"":16,""4808"":16,""174"":16,""51430"":16,""4837"":16}"
18062,cctv.com,ttl,2016-09-22T04:44:06.462Z,31,5,1,5,"{""4808"":16,""36352"":16,""1299"":16,""4837"":16,""55286"":16}"
18063,cctv.com,ttl,2016-09-29T06:23:25.374Z,15,4,1,4,"{""4808"":8,""20473"":8,""4837"":8,""3257"":8}"
18064,cctv.com,ttl,2016-10-04T02:18:31.961Z,15,4,1,4,"{""4808"":8,""1299"":8,""4837"":8,""5413"":8}"
18068,cctv.com,ttl,2016-10-23T01:40:28.228Z,7,3,1,3,"{""4808"":4,""47447"":4,""1299"":4}"
18069,cctv.com,ttl,2016-10-01T02:03:03.779Z,15,4,1,4,"{""4808"":8,""201011"":8,""1299"":8,""4837"":8}"
18070,cctv.com,ttl,2016-10-08T02:03:03.779Z,15,4,1,4,"{""4808"":8,""201011"":8,""1299"":8,""4837"":8}"
18071,cctv.com,ttl,2016-11-26T02:03:03.779Z,7,3,1,3,"{""4808"":4,""201011"":4,""1299"":4}"
18072,cctv.com,ttl,2016-11-06T22:44:38.629Z,31,5,1,5,"{""4808"":16,""174"":16,""50300"":16,""4837"":16,""62217"":16}"
18073,cctv.com,ttl,2016-10-03T00:54:44.878Z,15,4,1,4,"{""4808"":8,""6461"":8,""4837"":8,""30496"":8}"
18074,cctv.com,ttl,2016-10-13T16:57:57.349Z,31,5,1,5,"{""39324"":16,""4808"":16,""1299"":16,""4837"":16,""47605"":16}"
18076,cctv.com,ttl,2016-11-13T15:03:01.732Z,63,6,1,6,"{""13156"":32,""4808"":32,""5626"":32,""4837"":32,""9186"":32,""6453"":32}"
18077,cctv.com,ttl,2016-11-30T13:31:27.741Z,15,4,1,4,"{""4808"":8,""55720"":8,""4837"":8,""3491"":8}"
18078,cctv.com,ttl,2016-12-07T13:31:27.741Z,15,4,1,4,"{""4808"":8,""55720"":8,""4837"":8,""3491"":8}"
18079,cctv.com,ttl,2017-01-10T20:38:55.598Z,15,4,1,4,"{""4808"":8,""174"":8,""63008"":8,""4837"":8}"
18080,cctv.com,ttl,2017-01-16T04:54:43.060Z,7,3,1,3,"{""4808"":4,""174"":4,""4837"":4}"
18081,cctv.com,seq,2016-09-02T02:07:06.248Z,3,9,2,2,"{""8781"":2,""7473"":2}"
18086,cctv.com,seq,2016-11-24T05:52:02.497Z,1,10,3,1,"{""1299"":1}"
18088,rule.tmall.com,ttl,2017-01-29T12:21:04.767Z,1,6,2,1,"{""4812"":1}"
18089,rule.tmall.com,seq,2017-02-12T12:21:04.767Z,62,6,2,6,"{""4812"":31,""29032"":32,""30844"":32,""4134"":32,""37963"":32,""36997"":32}"
18090,rule.tmall.com,block,2017-01-30T05:24:23.506Z,7,8,3,3,"{""17621"":4,""174"":4,""4837"":4}"
18092,openload.co,dns,2016-06-16T02:07:57.395Z,31,5,1,5,"{""12880"":16,""6453"":16,""16322"":16,""13335"":16,""29049"":16}"
18093,openload.co,dns,2016-06-23T02:07:57.395Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
18094,openload.co,dns,2016-06-30T02:07:57.395Z,31,5,1,5,"{""12880"":16,""6453"":16,""16322"":16,""13335"":16,""6762"":16}"
18095,openload.co,dns,2016-07-07T02:07:57.395Z,29,5,2,5,"{""12880"":16,""6453"":15,""16322"":16,""13335"":16,""6762"":15}"
18096,openload.co,dns,2016-07-14T02:07:57.395Z,29,5,2,5,"{""12880"":16,""6453"":15,""16322"":16,""13335"":16,""6762"":15}"
18097,openload.co,dns,2016-07-21T02:07:57.395Z,29,5,2,5,"{""12880"":16,""6453"":15,""16322"":16,""13335"":16,""6762"":15}"
18098,openload.co,dns,2016-07-28T02:07:57.395Z,15,4,1,4,"{""12880"":8,""16322"":8,""13335"":8,""6762"":8}"
18099,openload.co,dns,2016-08-04T02:07:57.395Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
18100,openload.co,dns,2016-08-11T02:07:57.395Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
18101,openload.co,dns,2016-08-18T02:07:57.395Z,29,5,2,5,"{""12880"":16,""6453"":15,""16322"":16,""13335"":16,""6762"":15}"
18102,openload.co,dns,2016-08-25T02:07:57.395Z,29,5,2,5,"{""12880"":16,""6453"":15,""16322"":16,""13335"":16,""6762"":15}"
18103,openload.co,dns,2016-09-01T02:07:57.395Z,29,5,2,5,"{""12880"":16,""6453"":15,""16322"":16,""13335"":16,""6762"":15}"
18104,openload.co,dns,2016-09-08T02:07:57.395Z,29,5,2,5,"{""12880"":16,""6453"":15,""16322"":16,""13335"":16,""6762"":15}"
18105,openload.co,dns,2016-09-15T02:07:57.395Z,29,5,2,5,"{""12880"":16,""6453"":15,""16322"":16,""13335"":16,""6762"":15}"
18106,openload.co,dns,2016-09-22T02:07:57.395Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
18108,alicdn.com,seq,2016-05-17T04:56:05.648Z,3,7,2,2,"{""174"":2,""49597"":2}"
18109,alicdn.com,seq,2016-05-17T05:20:25.359Z,1,6,2,1,"{""37963"":1}"
18110,alicdn.com,seq,2016-05-17T07:47:26.827Z,3,6,2,2,"{""3320"":2,""37963"":2}"
18111,alicdn.com,seq,2016-05-24T05:47:56.508Z,1,5,2,1,"{""3491"":1}"
18112,alicdn.com,seq,2016-05-31T05:47:56.508Z,15,4,1,4,"{""2914"":8,""133752"":8,""58461"":8,""4134"":8}"
18113,alicdn.com,seq,2016-05-24T07:26:31.798Z,7,3,1,3,"{""6830"":4,""4134"":4,""58461"":4}"
18114,alicdn.com,seq,2016-05-31T07:26:31.798Z,7,3,1,3,"{""6830"":4,""4134"":4,""58461"":4}"
18115,alicdn.com,seq,2016-05-31T04:36:32.199Z,3,6,2,2,"{""58461"":2,""2914"":2}"
18116,alicdn.com,seq,2016-06-07T04:36:32.199Z,15,4,1,4,"{""2914"":8,""20473"":8,""58461"":8,""4134"":8}"
18117,alicdn.com,seq,2016-06-14T04:36:32.199Z,15,4,1,4,"{""20473"":8,""37963"":8,""4134"":8,""3257"":8}"
18118,alicdn.com,seq,2016-06-07T01:04:09.564Z,1,5,2,1,"{""49597"":1}"
18119,alicdn.com,seq,2016-06-07T03:58:01.549Z,1,5,2,1,"{""49597"":1}"
18120,alicdn.com,seq,2016-06-07T04:12:40.712Z,7,8,2,3,"{""3257"":4,""49597"":4,""8928"":4}"
18121,alicdn.com,seq,2016-06-07T04:54:55.270Z,1,5,2,1,"{""37963"":1}"
18122,alicdn.com,seq,2016-06-07T06:18:22.657Z,3,6,2,2,"{""58461"":2,""6939"":2}"
18123,alicdn.com,seq,2016-06-14T06:18:22.657Z,15,4,1,4,"{""6939"":8,""4134"":8,""63008"":8,""58461"":8}"
18124,alicdn.com,seq,2016-06-21T06:18:22.657Z,15,4,1,4,"{""174"":8,""37963"":8,""4134"":8,""63008"":8}"
18125,alicdn.com,seq,2016-06-28T06:18:22.657Z,15,4,1,4,"{""174"":8,""4134"":8,""63008"":8,""58461"":8}"
18126,alicdn.com,seq,2016-06-07T09:52:06.548Z,30,5,2,5,"{""41678"":16,""3356"":16,""4134"":16,""58461"":16,""49597"":15}"
18127,alicdn.com,seq,2016-06-14T09:52:06.548Z,15,4,1,4,"{""41678"":8,""37963"":8,""4134"":8,""3356"":8}"
18128,alicdn.com,seq,2016-06-07T10:31:36.017Z,1,8,2,1,"{""37963"":1}"
18129,alicdn.com,seq,2016-06-11T03:27:17.148Z,3,6,2,2,"{""6461"":2,""58461"":2}"
18130,alicdn.com,seq,2016-06-11T06:54:13.728Z,63,6,1,6,"{""48031"":32,""2914"":32,""15626"":32,""58461"":32,""4134"":32,""35320"":32}"
18131,alicdn.com,seq,2016-06-14T05:33:09.958Z,15,4,1,4,"{""174"":8,""4134"":8,""5580"":8,""58461"":8}"
18132,alicdn.com,seq,2016-06-14T05:53:18.123Z,63,6,1,6,"{""15555"":32,""56322"":32,""58461"":32,""4134"":32,""3320"":32,""5483"":32}"
18133,alicdn.com,seq,2016-06-14T12:26:32.849Z,15,4,1,4,"{""37963"":8,""4134"":8,""24940"":8,""3356"":8}"
18134,alicdn.com,seq,2016-06-21T12:26:32.849Z,15,4,1,4,"{""37963"":8,""4134"":8,""24940"":8,""3356"":8}"
18135,alicdn.com,seq,2016-06-15T01:18:29.023Z,15,4,1,4,"{""57169"":8,""4134"":8,""9002"":8,""58461"":8}"
18136,alicdn.com,seq,2016-06-17T01:26:20.984Z,1,5,2,1,"{""174"":1}"
18137,alicdn.com,seq,2016-06-20T04:46:09.367Z,1,5,2,1,"{""49597"":1}"
18138,alicdn.com,seq,2016-06-20T07:17:59.252Z,3,8,2,2,"{""58461"":2,""3356"":2}"
18139,alicdn.com,seq,2016-06-21T01:53:16.262Z,29,5,2,5,"{""59564"":16,""37963"":15,""4134"":16,""9002"":16,""58461"":15}"
18140,alicdn.com,seq,2016-06-21T04:36:35.964Z,29,5,2,5,"{""32475"":16,""6461"":15,""3356"":15,""4134"":16,""58461"":16}"
18141,alicdn.com,seq,2016-06-28T04:36:35.964Z,15,4,1,4,"{""32475"":8,""3356"":8,""4134"":8,""58461"":8}"
18142,alicdn.com,seq,2016-06-21T05:19:19.389Z,31,5,1,5,"{""6939"":16,""4134"":16,""36114"":16,""53340"":16,""58461"":16}"
18143,alicdn.com,seq,2016-06-28T05:19:19.389Z,31,5,1,5,"{""6939"":16,""4134"":16,""36114"":16,""53340"":16,""58461"":16}"
18144,alicdn.com,seq,2016-06-21T09:20:13.782Z,58,6,3,6,"{""174"":32,""58461"":30,""4134"":32,""56934"":32,""63008"":29,""37963"":30}"
18145,alicdn.com,seq,2016-06-23T02:31:33.125Z,1,5,2,1,"{""3356"":1}"
18146,alicdn.com,seq,2016-06-26T03:20:17.155Z,15,4,1,4,"{""49505"":8,""58461"":8,""4134"":8,""9002"":8}"
18147,alicdn.com,seq,2016-06-28T01:21:12.414Z,1,6,2,1,"{""58461"":1}"
18148,alicdn.com,seq,2016-07-05T01:21:12.414Z,31,5,1,5,"{""2914"":16,""37963"":16,""4134"":16,""34702"":16,""3327"":16}"
18149,alicdn.com,seq,2016-07-12T01:21:12.414Z,31,5,1,5,"{""2914"":16,""58461"":16,""4134"":16,""34702"":16,""3327"":16}"
18150,alicdn.com,seq,2016-06-28T11:00:41.808Z,2,6,3,2,"{""58461"":2,""49597"":1}"
18151,pages.tmall.com,seq,2017-01-30T05:42:13.734Z,15,4,1,4,"{""1273"":8,""50300"":8,""5580"":8,""62217"":8}"
18152,pages.tmall.com,seq,2017-01-30T08:38:51.885Z,3,6,2,2,"{""12389"":2,""3257"":2}"
18153,pages.tmall.com,seq,2017-01-30T22:41:18.541Z,25,5,2,5,"{""24429"":14,""12850"":14,""174"":14,""1273"":14,""20853"":16}"
18154,pages.tmall.com,seq,2017-02-01T02:42:43.047Z,1,5,3,1,"{""174"":1}"
18155,pages.tmall.com,seq,2017-02-01T03:07:33.828Z,7,3,1,3,"{""42708"":4,""1299"":4,""1273"":4}"
18156,pages.tmall.com,seq,2017-02-01T08:14:26.505Z,7,3,1,3,"{""3356"":4,""39122"":4,""1273"":4}"
18157,pages.tmall.com,seq,2017-02-02T18:27:57.871Z,15,4,1,4,"{""35699"":8,""59432"":8,""1273"":8,""2914"":8}"
18158,pages.tmall.com,seq,2017-02-06T05:24:23.506Z,13,4,2,4,"{""174"":7,""1273"":8,""12389"":7,""9009"":8}"
18159,pages.tmall.com,seq,2017-02-09T11:18:51.766Z,7,7,3,4,"{""209"":4,""4637"":4,""2914"":4,""12389"":7}"
18161,pages.tmall.com,seq,2017-02-20T06:07:08.630Z,7,3,1,3,"{""36351"":4,""3356"":4,""1273"":4}"
18163,pages.tmall.com,seq,2017-02-15T09:09:11.797Z,462,9,3,9,"{""199558"":256,""12389"":240,""60330"":232,""1273"":239,""12406"":232,""31133"":232,""2588"":256,""42979"":232,""6939"":254}"
18165,pages.tmall.com,block,2017-01-18T20:24:00.931Z,7,3,1,3,"{""24768"":4,""174"":4,""1273"":4}"
18166,pages.tmall.com,block,2017-01-19T15:17:22.328Z,63,6,1,6,"{""2914"":32,""1273"":32,""35753"":32,""34426"":32,""51975"":32,""8966"":32}"
18167,pages.tmall.com,block,2017-01-19T17:50:36.726Z,7,6,2,3,"{""1273"":4,""3356"":4,""47605"":4}"
18168,pages.tmall.com,block,2017-01-20T00:46:06.463Z,15,4,1,4,"{""5518"":8,""8285"":8,""1299"":8,""1273"":8}"
18171,pages.tmall.com,block,2017-01-24T20:36:58.120Z,31,5,1,5,"{""9186"":16,""5626"":16,""174"":16,""1273"":16,""13156"":16}"
18175,pages.tmall.com,block,2017-01-26T20:09:17.727Z,7,3,1,3,"{""1421"":4,""6453"":4,""3257"":4}"
18176,pages.tmall.com,block,2017-01-28T02:02:32.051Z,5,7,3,3,"{""6453"":3,""1273"":3,""1299"":4}"
18182,pages.tmall.com,block,2017-02-03T06:05:21.885Z,15,4,1,4,"{""1273"":8,""2914"":8,""9002"":8,""51852"":8}"
18185,pages.tmall.com,block,2017-02-08T03:30:58.253Z,1,4,2,1,"{""6453"":1}"
18187,pages.tmall.com,dns,2017-01-28T16:48:56.195Z,7,3,1,3,"{""7552"":4,""6453"":4,""2914"":4}"
18192,ouo.io,seq,2016-07-12T03:16:49.522Z,7,3,1,3,"{""46816"":4,""6939"":4,""13335"":4}"
18193,ouo.io,seq,2016-10-11T02:42:41.638Z,7,3,1,3,"{""6939"":4,""54455"":4,""13335"":4}"
18194,ouo.io,seq,2016-10-25T02:31:45.203Z,1,5,2,1,"{""6939"":1}"
18196,ouo.io,seq,2017-01-17T05:08:26.735Z,7,3,1,3,"{""28717"":4,""31027"":4,""13335"":4}"
18197,daikynguyenvn.com,rst,2016-08-16T04:12:07.695Z,1,5,2,1,"{""35432"":1}"
18198,alicdn.com,seq,2016-06-29T03:41:54.646Z,1,5,2,1,"{""58461"":1}"
18199,alicdn.com,seq,2016-07-06T03:41:54.646Z,15,4,1,4,"{""63213"":8,""174"":8,""4134"":8,""58461"":8}"
18201,alicdn.com,seq,2016-07-08T01:34:47.696Z,31,5,1,5,"{""4323"":16,""3356"":16,""4134"":16,""3549"":16,""37963"":16}"
18202,alicdn.com,seq,2016-07-15T01:34:47.696Z,31,5,1,5,"{""4323"":16,""3356"":16,""4134"":16,""3549"":16,""58461"":16}"
18203,alicdn.com,seq,2016-07-01T02:27:13.167Z,15,4,1,4,"{""2914"":8,""29550"":8,""58461"":8,""4134"":8}"
18204,alicdn.com,seq,2016-07-08T02:27:13.167Z,15,4,1,4,"{""2914"":8,""29550"":8,""58461"":8,""4134"":8}"
18205,alicdn.com,seq,2016-07-01T05:46:51.385Z,15,4,1,4,"{""58461"":8,""4134"":8,""53264"":8,""3257"":8}"
18206,alicdn.com,seq,2016-07-08T05:46:51.385Z,15,4,1,4,"{""58461"":8,""4134"":8,""53264"":8,""3257"":8}"
18207,alicdn.com,seq,2016-07-15T05:46:51.385Z,15,4,1,4,"{""58461"":8,""4134"":8,""53264"":8,""3257"":8}"
18208,alicdn.com,seq,2016-07-03T02:52:29.892Z,31,5,1,5,"{""201789"":16,""58461"":16,""4134"":16,""9002"":16,""50673"":16}"
18209,alicdn.com,seq,2016-07-10T02:52:29.892Z,31,5,1,5,"{""201789"":16,""58461"":16,""4134"":16,""9002"":16,""50673"":16}"
18210,alicdn.com,seq,2016-07-05T07:02:28.447Z,58,6,3,6,"{""174"":32,""58541"":29,""58461"":30,""4134"":32,""43289"":32,""37963"":30}"
18211,alicdn.com,seq,2016-07-12T07:02:28.447Z,15,4,1,4,"{""58461"":8,""174"":8,""4134"":8,""43289"":8}"
18212,alicdn.com,seq,2016-07-19T07:02:28.447Z,15,4,1,4,"{""58461"":8,""174"":8,""4134"":8,""43289"":8}"
18213,alicdn.com,seq,2016-07-26T07:02:28.447Z,15,4,1,4,"{""37963"":8,""174"":8,""4134"":8,""43289"":8}"
18214,alicdn.com,seq,2016-07-05T10:50:06.757Z,1,5,2,1,"{""37963"":1}"
18215,alicdn.com,seq,2016-07-12T10:50:06.757Z,15,4,1,4,"{""42831"":8,""2914"":8,""37963"":8,""4134"":8}"
18216,alicdn.com,seq,2016-07-19T10:50:06.757Z,15,4,1,4,"{""2914"":8,""42831"":8,""4134"":8,""58461"":8}"
18217,alicdn.com,seq,2016-07-10T08:00:09.516Z,1,4,2,1,"{""58461"":1}"
18218,alicdn.com,seq,2016-07-17T08:00:09.516Z,7,3,1,3,"{""37963"":4,""4134"":4,""3462"":4}"
18219,alicdn.com,seq,2016-07-24T08:00:09.516Z,7,3,1,3,"{""37963"":4,""4134"":4,""3462"":4}"
18220,alicdn.com,seq,2016-07-12T00:39:25.982Z,7,11,2,3,"{""174"":4,""50304"":4,""58461"":4}"
18221,alicdn.com,seq,2016-07-19T00:39:25.982Z,63,6,1,6,"{""58461"":32,""4134"":32,""49788"":32,""50304"":32,""34989"":32,""174"":32}"
18222,alicdn.com,seq,2016-07-26T00:39:25.982Z,255,8,1,8,"{""31283"":128,""58461"":128,""4134"":128,""49788"":128,""12552"":128,""3356"":128,""16150"":128,""34989"":128}"
18223,alicdn.com,seq,2016-08-02T00:39:25.982Z,255,8,1,8,"{""31283"":128,""58461"":128,""4134"":128,""49788"":128,""12552"":128,""3356"":128,""16150"":128,""34989"":128}"
18224,alicdn.com,seq,2016-08-09T00:39:25.982Z,255,8,1,8,"{""31283"":128,""58461"":128,""4134"":128,""49788"":128,""12552"":128,""3356"":128,""16150"":128,""34989"":128}"
18225,alicdn.com,seq,2016-07-13T03:58:47.687Z,26,5,3,5,"{""174"":16,""37963"":14,""58461"":14,""4134"":16,""49597"":13}"
18226,alicdn.com,seq,2016-07-20T03:58:47.687Z,7,3,1,3,"{""174"":4,""4134"":4,""58461"":4}"
18227,alicdn.com,seq,2016-07-27T03:58:47.687Z,7,3,1,3,"{""174"":4,""4134"":4,""58461"":4}"
18228,alicdn.com,seq,2016-07-14T06:14:12.749Z,3,6,2,2,"{""6503"":2,""174"":2}"
18229,alicdn.com,seq,2016-07-21T06:14:12.749Z,15,4,1,4,"{""33182"":8,""2914"":8,""37963"":8,""4134"":8}"
18230,alicdn.com,seq,2016-07-28T06:14:12.749Z,31,5,1,5,"{""33182"":16,""6503"":16,""174"":16,""4134"":16,""58461"":16}"
18231,alicdn.com,seq,2016-08-04T06:14:12.749Z,15,4,1,4,"{""33182"":8,""2914"":8,""58461"":8,""4134"":8}"
18232,alicdn.com,seq,2016-07-17T00:30:25.396Z,3,6,2,2,"{""201011"":2,""3356"":2}"
18233,alicdn.com,seq,2016-07-24T00:30:25.396Z,15,4,1,4,"{""2914"":8,""37963"":8,""4134"":8,""51852"":8}"
18234,alicdn.com,seq,2016-07-31T00:30:25.396Z,15,4,1,4,"{""2914"":8,""37963"":8,""4134"":8,""51852"":8}"
18235,alicdn.com,seq,2016-08-07T00:30:25.396Z,15,4,1,4,"{""2914"":8,""37963"":8,""4134"":8,""51852"":8}"
18236,alicdn.com,seq,2016-07-19T04:25:29.177Z,61,6,2,6,"{""58461"":32,""4134"":32,""3356"":31,""30818"":32,""50613"":32,""174"":31}"
18237,alicdn.com,seq,2016-07-26T04:25:29.177Z,63,6,1,6,"{""58461"":32,""4134"":32,""44515"":32,""3356"":32,""30818"":32,""50613"":32}"
18238,alicdn.com,seq,2016-08-02T04:25:29.177Z,31,5,1,5,"{""50613"":16,""37963"":16,""4134"":16,""30818"":16,""3356"":16}"
18239,alicdn.com,seq,2016-08-09T04:25:29.177Z,31,5,1,5,"{""3356"":16,""4134"":16,""30818"":16,""50613"":16,""58461"":16}"
18240,alicdn.com,seq,2016-08-16T04:25:29.177Z,31,5,1,5,"{""50613"":16,""37963"":16,""4134"":16,""30818"":16,""3356"":16}"
18241,alicdn.com,seq,2016-08-23T04:25:29.177Z,31,5,1,5,"{""3356"":16,""4134"":16,""30818"":16,""50613"":16,""58461"":16}"
18242,alicdn.com,seq,2016-07-19T07:50:35.603Z,29,5,2,5,"{""3327"":16,""2914"":16,""37963"":15,""4134"":16,""58461"":15}"
18243,alicdn.com,seq,2016-07-26T07:50:35.603Z,15,4,1,4,"{""2914"":8,""37963"":8,""4134"":8,""3327"":8}"
18244,alicdn.com,seq,2016-08-02T07:50:35.603Z,15,4,1,4,"{""2914"":8,""37963"":8,""4134"":8,""3327"":8}"
18245,alicdn.com,seq,2016-08-09T07:50:35.603Z,15,4,1,4,"{""2914"":8,""58461"":8,""4134"":8,""3327"":8}"
18246,alicdn.com,seq,2016-08-16T07:50:35.603Z,15,4,1,4,"{""2914"":8,""37963"":8,""4134"":8,""3327"":8}"
18247,alicdn.com,seq,2016-08-23T07:50:35.603Z,15,4,1,4,"{""2914"":8,""37963"":8,""4134"":8,""3327"":8}"
18248,alicdn.com,seq,2016-07-21T08:20:45.053Z,3,6,2,2,"{""58461"":2,""1299"":2}"
18249,alicdn.com,seq,2016-07-28T08:20:45.053Z,15,4,1,4,"{""1299"":8,""4134"":8,""30083"":8,""58461"":8}"
18250,alicdn.com,seq,2016-08-04T08:20:45.053Z,15,4,1,4,"{""37963"":8,""4134"":8,""1299"":8,""30083"":8}"
18251,alicdn.com,seq,2016-08-11T08:20:45.053Z,15,4,1,4,"{""1299"":8,""4134"":8,""30083"":8,""58461"":8}"
18252,alicdn.com,seq,2016-08-18T08:20:45.053Z,15,4,1,4,"{""1299"":8,""4134"":8,""30083"":8,""58461"":8}"
18253,alicdn.com,seq,2016-07-26T02:56:43.049Z,29,5,2,5,"{""58461"":15,""37963"":15,""174"":16,""4134"":16,""8999"":16}"
18254,alicdn.com,seq,2016-08-02T02:56:43.049Z,15,4,1,4,"{""37963"":8,""4134"":8,""1299"":8,""8999"":8}"
18255,alicdn.com,seq,2016-08-09T02:56:43.049Z,15,4,1,4,"{""8999"":8,""4134"":8,""1299"":8,""58461"":8}"
18256,alicdn.com,seq,2016-08-16T02:56:43.049Z,15,4,1,4,"{""37963"":8,""174"":8,""4134"":8,""8999"":8}"
18257,alicdn.com,seq,2016-08-23T02:56:43.049Z,15,4,1,4,"{""58461"":8,""174"":8,""4134"":8,""8999"":8}"
18258,alicdn.com,seq,2016-08-30T02:56:43.049Z,15,4,1,4,"{""37963"":8,""174"":8,""4134"":8,""8999"":8}"
18259,alicdn.com,seq,2016-08-02T00:00:26.926Z,29,5,2,5,"{""174"":16,""37963"":15,""58461"":15,""4134"":16,""20853"":16}"
18260,alicdn.com,seq,2016-08-09T00:00:26.926Z,15,4,1,4,"{""174"":8,""58461"":8,""4134"":8,""20853"":8}"
18261,alicdn.com,seq,2016-08-16T00:00:26.926Z,15,4,1,4,"{""174"":8,""58461"":8,""4134"":8,""20853"":8}"
18262,alicdn.com,seq,2016-08-23T00:00:26.926Z,15,4,1,4,"{""174"":8,""37963"":8,""4134"":8,""20853"":8}"
18263,alicdn.com,seq,2016-08-30T00:00:26.926Z,15,4,1,4,"{""174"":8,""37963"":8,""4134"":8,""20853"":8}"
18264,alicdn.com,seq,2016-09-06T00:00:26.926Z,15,4,1,4,"{""174"":8,""37963"":8,""4134"":8,""20853"":8}"
18265,alicdn.com,seq,2016-09-13T00:00:26.926Z,15,4,1,4,"{""174"":8,""37963"":8,""4134"":8,""20853"":8}"
18266,alicdn.com,seq,2016-08-02T02:25:10.174Z,15,4,1,4,"{""58461"":8,""4134"":8,""8100"":8,""36678"":8}"
18267,alicdn.com,seq,2016-08-09T02:25:10.174Z,15,4,1,4,"{""58461"":8,""4134"":8,""8100"":8,""36678"":8}"
18268,alicdn.com,seq,2016-08-16T02:25:10.174Z,15,4,1,4,"{""58461"":8,""4134"":8,""8100"":8,""36678"":8}"
18269,alicdn.com,seq,2016-08-23T02:25:10.174Z,15,4,1,4,"{""37963"":8,""4134"":8,""8100"":8,""36678"":8}"
18270,alicdn.com,seq,2016-08-30T02:25:10.174Z,15,4,1,4,"{""58461"":8,""4134"":8,""8100"":8,""36678"":8}"
18271,alicdn.com,seq,2016-09-06T02:25:10.174Z,15,4,1,4,"{""58461"":8,""4134"":8,""8100"":8,""36678"":8}"
18272,alicdn.com,seq,2016-09-13T02:25:10.174Z,15,4,1,4,"{""37963"":8,""4134"":8,""8100"":8,""36678"":8}"
18273,alicdn.com,seq,2016-08-02T03:24:44.829Z,1,7,3,2,"{""6461"":1,""58461"":1}"
18274,alicdn.com,seq,2016-08-09T03:24:44.829Z,31,5,1,5,"{""174"":16,""58461"":16,""4134"":16,""20860"":16,""35662"":16}"
18275,alicdn.com,seq,2016-08-16T03:24:44.829Z,31,5,1,5,"{""174"":16,""58461"":16,""4134"":16,""20860"":16,""35662"":16}"
18276,alicdn.com,seq,2016-08-23T03:24:44.829Z,31,5,1,5,"{""174"":16,""37963"":16,""4134"":16,""20860"":16,""35662"":16}"
18277,alicdn.com,seq,2016-08-30T03:24:44.829Z,31,5,1,5,"{""174"":16,""58461"":16,""4134"":16,""20860"":16,""35662"":16}"
18278,alicdn.com,seq,2016-09-06T03:24:44.829Z,31,5,1,5,"{""174"":16,""37963"":16,""4134"":16,""20860"":16,""35662"":16}"
18279,alicdn.com,seq,2016-09-13T03:24:44.829Z,31,5,1,5,"{""174"":16,""37963"":16,""4134"":16,""20860"":16,""35662"":16}"
18280,alicdn.com,seq,2016-09-20T03:24:44.829Z,31,5,1,5,"{""174"":16,""37963"":16,""4134"":16,""20860"":16,""35662"":16}"
18281,alicdn.com,seq,2016-08-09T08:04:20.303Z,29,5,2,5,"{""174"":16,""37963"":15,""4134"":16,""9009"":16,""58461"":15}"
18282,alicdn.com,seq,2016-08-16T08:04:20.303Z,15,4,1,4,"{""174"":8,""37963"":8,""4134"":8,""9009"":8}"
18283,alicdn.com,seq,2016-08-23T08:04:20.303Z,15,4,1,4,"{""174"":8,""4134"":8,""9009"":8,""58461"":8}"
18284,alicdn.com,seq,2016-08-30T08:04:20.303Z,15,4,1,4,"{""174"":8,""4134"":8,""9009"":8,""58461"":8}"
18285,alicdn.com,seq,2016-09-06T08:04:20.303Z,15,4,1,4,"{""174"":8,""4134"":8,""9009"":8,""58461"":8}"
18286,alicdn.com,seq,2016-09-13T08:04:20.303Z,15,4,1,4,"{""174"":8,""4134"":8,""9009"":8,""58461"":8}"
18287,alicdn.com,seq,2016-09-20T08:04:20.303Z,15,4,1,4,"{""174"":8,""37963"":8,""4134"":8,""9009"":8}"
18288,alicdn.com,seq,2016-09-27T08:04:20.303Z,15,4,1,4,"{""58461"":8,""4134"":8,""9009"":8,""3257"":8}"
18289,alicdn.com,seq,2016-08-13T02:39:42.575Z,1,5,2,1,"{""6461"":1}"
18290,alicdn.com,seq,2016-08-20T02:39:42.575Z,15,4,1,4,"{""174"":8,""4134"":8,""20860"":8,""58461"":8}"
18291,alicdn.com,seq,2016-08-27T02:39:42.575Z,15,4,1,4,"{""174"":8,""4134"":8,""20860"":8,""58461"":8}"
18292,alicdn.com,seq,2016-09-03T02:39:42.575Z,15,4,1,4,"{""174"":8,""4134"":8,""20860"":8,""58461"":8}"
18293,alicdn.com,seq,2016-09-10T02:39:42.575Z,15,4,1,4,"{""174"":8,""37963"":8,""4134"":8,""20860"":8}"
18294,alicdn.com,seq,2016-09-17T02:39:42.575Z,15,4,1,4,"{""174"":8,""37963"":8,""4134"":8,""20860"":8}"
18295,alicdn.com,seq,2016-09-24T02:39:42.575Z,15,4,1,4,"{""174"":8,""4134"":8,""20860"":8,""58461"":8}"
18296,alicdn.com,seq,2016-10-01T02:39:42.575Z,15,4,1,4,"{""174"":8,""37963"":8,""4134"":8,""20860"":8}"
18297,alicdn.com,seq,2016-10-08T02:39:42.575Z,15,4,1,4,"{""174"":8,""4134"":8,""20860"":8,""58461"":8}"
18298,alicdn.com,seq,2016-08-20T01:48:02.554Z,29,5,2,5,"{""40676"":16,""3257"":16,""37963"":15,""4134"":16,""58461"":15}"
18299,alicdn.com,seq,2016-08-27T01:48:02.554Z,15,4,1,4,"{""40676"":8,""6461"":8,""37963"":8,""4134"":8}"
18300,alicdn.com,seq,2016-09-03T01:48:02.554Z,15,4,1,4,"{""40676"":8,""6461"":8,""37963"":8,""4134"":8}"
18301,alicdn.com,seq,2016-09-10T01:48:02.554Z,15,4,1,4,"{""40676"":8,""6461"":8,""58461"":8,""4134"":8}"
18302,alicdn.com,seq,2016-09-17T01:48:02.554Z,15,4,1,4,"{""40676"":8,""7922"":8,""58461"":8,""4134"":8}"
18303,alicdn.com,seq,2016-09-24T01:48:02.554Z,15,4,1,4,"{""40676"":8,""6461"":8,""58461"":8,""4134"":8}"
18304,alicdn.com,seq,2016-10-01T01:48:02.554Z,15,4,1,4,"{""40676"":8,""6461"":8,""58461"":8,""4134"":8}"
18305,alicdn.com,seq,2016-10-08T01:48:02.554Z,15,4,1,4,"{""40676"":8,""37963"":8,""4134"":8,""3257"":8}"
18306,alicdn.com,seq,2016-10-15T01:48:02.554Z,29,5,2,5,"{""40676"":16,""3257"":16,""37963"":15,""4134"":16,""58461"":15}"
18307,alicdn.com,seq,2016-08-29T02:24:32.563Z,29,5,2,5,"{""36352"":16,""58461"":15,""4134"":16,""1299"":16,""37963"":15}"
18308,alicdn.com,seq,2016-09-05T02:24:32.563Z,29,5,2,5,"{""36352"":16,""58461"":15,""4134"":16,""1299"":16,""37963"":15}"
18309,alicdn.com,seq,2016-09-12T02:24:32.563Z,15,4,1,4,"{""36352"":8,""1299"":8,""4134"":8,""58461"":8}"
18310,alicdn.com,seq,2016-09-19T02:24:32.563Z,29,5,2,5,"{""36352"":16,""58461"":15,""4134"":16,""1299"":16,""37963"":15}"
18311,alicdn.com,seq,2016-09-26T02:24:32.563Z,29,5,2,5,"{""36352"":16,""58461"":15,""4134"":16,""1299"":16,""37963"":15}"
18312,alicdn.com,seq,2016-10-03T02:24:32.563Z,15,4,1,4,"{""36352"":8,""1299"":8,""4134"":8,""37963"":8}"
18313,alicdn.com,seq,2016-09-06T01:41:52.212Z,29,5,2,5,"{""174"":16,""37963"":15,""4134"":16,""29073"":16,""58461"":15}"
18314,alicdn.com,seq,2016-09-13T01:41:52.212Z,29,5,2,5,"{""174"":16,""37963"":15,""4134"":16,""29073"":16,""58461"":15}"
18315,alicdn.com,seq,2016-09-20T01:41:52.212Z,29,5,2,5,"{""174"":16,""37963"":15,""4134"":16,""29073"":16,""58461"":15}"
18316,alicdn.com,seq,2016-09-27T01:41:52.212Z,29,5,2,5,"{""174"":16,""37963"":15,""4134"":16,""29073"":16,""58461"":15}"
18317,alicdn.com,seq,2016-09-11T09:12:01.872Z,63,6,1,6,"{""19531"":32,""19844"":32,""58461"":32,""4134"":32,""6453"":32,""25780"":32}"
18318,alicdn.com,seq,2016-09-13T04:57:43.552Z,31,5,1,5,"{""174"":16,""4134"":16,""50300"":16,""62217"":16,""58461"":16}"
18319,alicdn.com,seq,2016-09-20T04:57:43.552Z,31,5,1,5,"{""174"":16,""4134"":16,""50300"":16,""62217"":16,""58461"":16}"
18320,alicdn.com,seq,2016-09-27T04:57:43.552Z,121,7,2,7,"{""58461"":62,""2914"":62,""174"":62,""50300"":64,""4134"":64,""62217"":64,""37963"":62}"
18321,alicdn.com,seq,2016-10-04T04:57:43.552Z,31,5,1,5,"{""174"":16,""4134"":16,""50300"":16,""62217"":16,""58461"":16}"
18322,alicdn.com,seq,2016-10-11T04:57:43.552Z,31,5,1,5,"{""174"":16,""4134"":16,""50300"":16,""62217"":16,""58461"":16}"
18323,alicdn.com,seq,2016-09-22T04:06:34.078Z,61,6,2,6,"{""174"":32,""50673"":32,""58461"":31,""4134"":32,""51430"":32,""37963"":31}"
18324,alicdn.com,seq,2016-09-29T04:06:34.078Z,31,5,1,5,"{""174"":16,""50673"":16,""37963"":16,""4134"":16,""51430"":16}"
18325,alicdn.com,seq,2016-10-06T04:06:34.078Z,15,4,1,4,"{""174"":8,""4134"":8,""51430"":8,""58461"":8}"
18326,alicdn.com,seq,2016-10-13T04:06:34.078Z,61,6,2,6,"{""174"":32,""50673"":32,""58461"":31,""4134"":32,""51430"":32,""37963"":31}"
18327,alicdn.com,seq,2016-10-01T18:23:25.703Z,63,6,1,6,"{""13156"":32,""174"":32,""5626"":32,""4134"":32,""9186"":32,""37963"":32}"
18328,alicdn.com,seq,2016-10-01T22:56:54.542Z,15,4,1,4,"{""11990"":8,""174"":8,""4134"":8,""58461"":8}"
18329,alicdn.com,seq,2016-10-03T13:45:36.192Z,2,6,3,2,"{""6453"":2,""58461"":1}"
18330,alicdn.com,seq,2016-10-03T21:04:42.541Z,29,5,2,5,"{""3257"":16,""37963"":15,""4134"":16,""13739"":16,""58461"":15}"
18331,alicdn.com,seq,2016-10-06T03:28:28.235Z,1,6,4,2,"{""174"":1,""58461"":1}"
18332,alicdn.com,seq,2016-10-06T05:36:42.706Z,1,5,2,1,"{""58461"":1}"
18333,alicdn.com,seq,2016-10-09T17:11:07.845Z,1,5,2,1,"{""37963"":1}"
18334,alicdn.com,seq,2016-10-11T01:25:59.722Z,29,5,2,5,"{""174"":16,""7850"":16,""58461"":15,""4134"":16,""37963"":15}"
18335,alicdn.com,seq,2016-10-14T01:20:41.358Z,15,4,1,4,"{""18978"":8,""6939"":8,""4134"":8,""58461"":8}"
18336,alicdn.com,seq,2016-10-22T00:14:54.536Z,58,6,4,6,"{""58461"":30,""4134"":32,""3257"":32,""49597"":29,""53889"":32,""37963"":30}"
18337,alicdn.com,block,2016-05-24T04:56:05.648Z,1,7,2,1,"{""6461"":1}"
18338,alicdn.com,block,2016-05-24T05:20:25.359Z,1,6,2,1,"{""58461"":1}"
18339,alicdn.com,block,2016-05-24T07:47:26.827Z,3,6,2,2,"{""58461"":2,""4134"":2}"
18341,alicdn.com,block,2016-06-13T00:39:50.603Z,31,5,1,5,"{""34274"":16,""8218"":16,""58461"":16,""4134"":16,""6461"":16}"
18343,alicdn.com,block,2016-06-14T04:12:40.712Z,1,8,2,1,"{""6939"":1}"
18344,alicdn.com,block,2016-06-14T04:54:55.270Z,1,5,2,1,"{""58461"":1}"
18345,alicdn.com,block,2016-06-14T10:31:36.017Z,1,8,2,1,"{""58461"":1}"
18346,alicdn.com,block,2016-06-18T03:27:17.148Z,3,6,2,2,"{""37963"":2,""174"":2}"
18347,alicdn.com,block,2016-06-21T04:36:32.199Z,3,6,2,2,"{""37963"":2,""3257"":2}"
18352,alicdn.com,block,2016-06-24T01:26:20.984Z,1,5,2,1,"{""6939"":1}"
18354,alicdn.com,block,2016-06-27T07:17:59.252Z,7,8,2,3,"{""37963"":4,""2914"":4,""9009"":4}"
18358,alicdn.com,block,2016-06-30T02:31:33.125Z,1,5,2,1,"{""3257"":1}"
18362,alicdn.com,block,2016-07-05T06:18:22.657Z,3,6,2,2,"{""37963"":2,""174"":2}"
18363,alicdn.com,block,2016-07-05T11:00:41.808Z,1,6,3,1,"{""37963"":1}"
18364,alicdn.com,block,2016-07-13T03:41:54.646Z,1,5,2,1,"{""37963"":1}"
18367,alicdn.com,block,2016-07-22T01:34:47.696Z,3,5,2,2,"{""3356"":2,""3549"":2}"
18370,alicdn.com,block,2016-07-26T10:50:06.757Z,1,5,2,1,"{""58461"":1}"
18371,alicdn.com,block,2016-07-31T08:00:09.516Z,1,4,2,1,"{""37963"":1}"
18374,alicdn.com,block,2016-08-11T06:14:12.749Z,1,6,2,1,"{""2914"":1}"
18375,alicdn.com,block,2016-08-14T00:30:25.396Z,1,6,2,1,"{""2914"":1}"
18376,alicdn.com,block,2016-08-16T00:39:25.982Z,31,11,2,5,"{""16150"":16,""37963"":16,""3356"":16,""31283"":16,""12552"":16}"
18377,alicdn.com,block,2016-08-25T08:20:45.053Z,3,6,2,2,"{""37963"":2,""174"":2}"
18383,alicdn.com,block,2016-10-01T19:59:31.078Z,15,4,1,4,"{""53597"":8,""37963"":8,""4134"":8,""3356"":8}"
18395,alicdn.com,dns,2016-09-22T05:29:10.905Z,15,4,1,4,"{""1299"":8,""4134"":8,""3223"":8,""58461"":8}"
18402,dictionary.com,ttl,2016-06-21T02:53:00.068Z,7,3,1,3,"{""1299"":4,""15694"":4,""16798"":4}"
18404,dictionary.com,ttl,2016-05-10T03:31:57.670Z,15,4,1,4,"{""9680"":8,""3462"":8,""16798"":8,""6461"":8}"
18405,dictionary.com,ttl,2016-06-07T03:31:57.670Z,15,4,1,4,"{""9680"":8,""3462"":8,""16798"":8,""6461"":8}"
18406,dictionary.com,ttl,2016-05-24T03:36:18.017Z,15,4,1,4,"{""6461"":8,""25653"":8,""16798"":8,""3257"":8}"
18407,dictionary.com,ttl,2016-05-10T03:42:45.232Z,7,3,1,3,"{""6461"":4,""20860"":4,""16798"":4}"
18408,dictionary.com,ttl,2016-06-21T03:42:45.232Z,7,3,1,3,"{""6461"":4,""20860"":4,""16798"":4}"
18410,dictionary.com,ttl,2016-10-11T03:55:53.462Z,7,3,1,3,"{""10026"":4,""36351"":4,""16798"":4}"
18411,dictionary.com,ttl,2016-06-21T05:14:44.659Z,31,5,1,5,"{""59564"":16,""6461"":16,""9002"":16,""16798"":16,""1200"":16}"
18412,dictionary.com,ttl,2016-06-28T06:12:06.247Z,31,5,1,5,"{""34702"":16,""3356"":16,""2914"":16,""16798"":16,""3327"":16}"
18415,dictionary.com,ttl,2016-06-07T00:10:30.321Z,15,4,1,4,"{""53889"":8,""1299"":8,""16798"":8,""3257"":8}"
18416,dictionary.com,ttl,2016-05-31T00:27:32.161Z,3,5,2,2,"{""6461"":2,""3491"":2}"
18417,dictionary.com,ttl,2016-06-07T00:27:32.161Z,3,5,3,2,"{""6461"":2,""3491"":2}"
18419,dictionary.com,ttl,2016-08-16T00:27:32.161Z,15,4,1,4,"{""6461"":8,""38001"":8,""16798"":8,""3491"":8}"
18420,dictionary.com,ttl,2016-09-13T00:27:32.161Z,15,4,1,4,"{""6461"":8,""38001"":8,""16798"":8,""3491"":8}"
18421,dictionary.com,ttl,2016-10-04T00:27:32.161Z,15,4,1,4,"{""6461"":8,""38001"":8,""16798"":8,""3491"":8}"
18422,dictionary.com,ttl,2016-06-07T02:05:36.597Z,63,6,1,6,"{""13156"":32,""5626"":32,""16798"":32,""9186"":32,""6453"":32,""3356"":32}"
18423,dictionary.com,ttl,2016-06-14T02:07:21.021Z,7,3,1,3,"{""3356"":4,""39122"":4,""16798"":4}"
18424,dictionary.com,ttl,2016-05-31T03:02:52.557Z,7,3,1,3,"{""3356"":4,""30693"":4,""16798"":4}"
18425,dictionary.com,ttl,2016-05-31T03:08:24.678Z,15,4,1,4,"{""1421"":8,""174"":8,""1299"":8,""16798"":8}"
18426,dictionary.com,ttl,2016-07-26T03:15:54.157Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""16798"":8}"
18427,dictionary.com,ttl,2016-08-23T03:15:54.157Z,15,4,1,4,"{""50613"":8,""3356"":8,""30818"":8,""16798"":8}"
18429,dictionary.com,ttl,2016-06-21T08:50:04.417Z,7,3,1,3,"{""42708"":4,""1299"":4,""16798"":4}"
18430,dictionary.com,ttl,2016-06-28T04:01:13.088Z,7,3,1,3,"{""1299"":4,""36884"":4,""16798"":4}"
18431,dictionary.com,ttl,2016-10-02T05:09:15.274Z,31,5,2,5,"{""54334"":16,""174"":16,""63008"":16,""16798"":16,""3356"":16}"
18432,dictionary.com,ttl,2016-10-09T05:09:15.274Z,31,5,1,5,"{""54334"":16,""174"":16,""63008"":16,""16798"":16,""3356"":16}"
18434,dictionary.com,ttl,2016-11-20T05:09:15.274Z,31,5,1,5,"{""54334"":16,""174"":16,""63008"":16,""16798"":16,""3356"":16}"
18437,dictionary.com,seq,2016-06-21T02:51:01.673Z,1,8,2,1,"{""5483"":1}"
18441,peixun.tmall.com,ttl,2017-01-27T20:51:07.702Z,31,5,1,5,"{""59564"":16,""4812"":16,""37963"":16,""4134"":16,""9002"":16}"
18443,peixun.tmall.com,ttl,2017-01-23T20:17:34.997Z,63,6,1,6,"{""4812"":32,""29032"":32,""30844"":32,""4134"":32,""37963"":32,""36997"":32}"
18444,peixun.tmall.com,seq,2017-01-30T20:17:34.997Z,63,6,1,6,"{""4812"":32,""29032"":32,""30844"":32,""4134"":32,""37963"":32,""36997"":32}"
18446,peixun.tmall.com,seq,2017-02-07T06:04:39.061Z,15,4,1,4,"{""1299"":8,""37963"":8,""47447"":8,""4837"":8}"
18447,peixun.tmall.com,block,2017-01-21T02:00:58.506Z,63,6,1,6,"{""17621"":32,""4837"":32,""47605"":32,""39324"":32,""1299"":32,""37963"":32}"
18456,porn555.com,seq,2017-02-13T11:26:29.841Z,7,3,1,3,"{""60311"":4,""15576"":4,""13335"":4}"
18458,dictionary.com,block,2016-06-14T04:11:46.454Z,15,4,1,4,"{""6461"":8,""36114"":8,""53340"":8,""16798"":8}"
18459,dictionary.com,block,2016-06-14T04:47:12.648Z,4,8,3,3,"{""6461"":2,""19531"":4,""5580"":2}"
18460,dictionary.com,block,2016-06-14T06:04:25.422Z,3,6,2,2,"{""3356"":2,""3257"":2}"
18462,huaban.com,ttl,2017-02-20T20:17:34.997Z,15,4,1,4,"{""29032"":8,""4134"":8,""36997"":8,""30844"":8}"
18463,huaban.com,seq,2017-02-20T11:08:09.877Z,1,5,3,1,"{""2914"":1}"
18465,dictionary.com,rst,2016-10-18T04:01:13.088Z,7,3,1,3,"{""1299"":4,""36884"":4,""16798"":4}"
18467,dictionary.com,rst,2016-12-06T02:05:36.597Z,3,8,2,2,"{""6453"":2,""3356"":2}"
18468,login.tmall.com,seq,2017-01-31T12:17:38.982Z,7,3,1,3,"{""174"":4,""1273"":4,""9009"":4}"
18469,login.tmall.com,seq,2017-02-21T15:22:18.769Z,15,4,1,4,"{""29032"":8,""36997"":8,""30844"":8,""36994"":8}"
18470,login.tmall.com,block,2017-01-23T10:36:27.649Z,1,5,2,1,"{""1273"":1}"
18471,login.tmall.com,block,2017-01-24T02:27:09.499Z,7,8,2,3,"{""1273"":4,""2914"":4,""9002"":4}"
18472,login.tmall.com,block,2017-01-24T07:16:34.307Z,1,6,3,1,"{""1273"":1}"
18473,login.tmall.com,block,2017-01-24T08:32:57.705Z,7,3,1,3,"{""201011"":4,""1273"":4,""51191"":4}"
18474,login.tmall.com,block,2017-01-25T00:36:51.740Z,53,6,2,6,"{""2914"":28,""6453"":28,""35017"":32,""12389"":30,""174"":30,""45102"":28}"
18476,login.tmall.com,block,2017-01-30T04:48:22.188Z,15,4,1,4,"{""29485"":8,""3356"":8,""1273"":8,""15994"":8}"
18478,login.tmall.com,block,2017-01-31T12:38:25.317Z,3,8,3,2,"{""1273"":2,""1299"":2}"
18479,login.tmall.com,block,2017-01-31T20:36:58.120Z,61,6,2,6,"{""13156"":32,""5626"":32,""1273"":32,""9186"":32,""6453"":31,""174"":31}"
18480,login.tmall.com,block,2017-02-01T19:31:33.110Z,7,3,1,3,"{""42708"":4,""1299"":4,""1273"":4}"
18482,login.tmall.com,block,2017-02-03T12:54:46.799Z,15,4,1,4,"{""174"":8,""20860"":8,""1273"":8,""39451"":8}"
18483,login.tmall.com,block,2017-02-04T08:15:40.370Z,1,10,3,1,"{""12389"":1}"
18485,login.tmall.com,block,2017-02-06T05:44:58.804Z,15,4,1,4,"{""174"":8,""20860"":8,""1273"":8,""35662"":8}"
18486,login.tmall.com,block,2017-02-06T09:32:37.895Z,15,4,2,4,"{""1273"":8,""50300"":8,""5580"":8,""62217"":8}"
18488,login.tmall.com,dns,2017-02-01T01:45:26.228Z,7,3,1,3,"{""7552"":4,""6453"":4,""2914"":4}"
18489,login.tmall.com,rst,2017-02-21T15:22:18.769Z,15,4,1,4,"{""29032"":8,""36997"":8,""30844"":8,""36994"":8}"
18490,login.tmall.com,status,2017-02-21T15:22:18.769Z,15,4,1,4,"{""29032"":8,""36997"":8,""30844"":8,""36994"":8}"
18491,seasonvar.ru,block,2017-01-03T04:28:31.725Z,1,6,2,1,"{""9002"":1}"
18492,rarbg.to,dns,2016-09-05T14:23:03.389Z,31,5,1,5,"{""200097"":16,""6762"":16,""16322"":16,""12880"":16,""3257"":16}"
18493,ntd.tv,seq,2017-02-04T12:50:30.632Z,7,3,1,3,"{""2128"":4,""39122"":4,""13335"":4}"
18494,spankbang.com,seq,2016-12-22T06:34:31.321Z,7,3,1,3,"{""8999"":4,""1299"":4,""13335"":4}"
18495,qiita.com,ttl,2016-10-04T16:31:33.347Z,15,4,1,4,"{""201011"":8,""2516"":8,""3356"":8,""16509"":8}"
18496,spankbang.com,dns,2016-09-22T05:22:32.776Z,29,5,2,5,"{""12880"":16,""6453"":15,""16322"":16,""13335"":16,""6762"":15}"
18497,err.tmall.com,seq,2017-02-02T16:10:18.884Z,1,4,2,1,"{""3257"":1}"
18498,err.tmall.com,seq,2017-02-03T12:54:46.799Z,1,5,2,1,"{""6453"":1}"
18499,err.tmall.com,block,2017-01-28T12:26:09.711Z,7,3,1,3,"{""7552"":4,""6453"":4,""2914"":4}"
18501,err.tmall.com,dns,2017-01-29T13:20:10.615Z,7,3,1,3,"{""3356"":4,""36884"":4,""3257"":4}"
18502,abs-cbn.com,seq,2017-01-19T15:28:26.852Z,1,5,2,1,"{""3257"":1}"
18503,service.tmall.com,ttl,2017-01-23T13:05:28.182Z,31,5,1,5,"{""59564"":16,""4812"":16,""37963"":16,""4134"":16,""9002"":16}"
18507,service.tmall.com,ttl,2017-01-31T23:32:40.775Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
18508,service.tmall.com,seq,2017-01-25T10:54:05.875Z,3,6,2,2,"{""4134"":2,""2914"":2}"
18512,service.tmall.com,rst,2017-02-26T18:21:13.749Z,62,6,2,6,"{""4812"":31,""29032"":32,""30844"":32,""4134"":32,""37963"":32,""36997"":32}"
18513,service.tmall.com,status,2017-02-26T18:21:13.749Z,62,6,2,6,"{""4812"":31,""29032"":32,""30844"":32,""4134"":32,""37963"":32,""36997"":32}"
18514,aliyun.com,ttl,2016-12-13T12:43:12.001Z,15,4,1,4,"{""17621"":8,""37963"":8,""4837"":8,""6830"":8}"
18515,aliyun.com,ttl,2016-12-14T12:10:22.790Z,63,6,1,6,"{""4812"":32,""4323"":32,""4134"":32,""3549"":32,""3356"":32,""37963"":32}"
18516,aliyun.com,ttl,2016-12-28T13:31:51.344Z,15,4,1,4,"{""1299"":8,""37963"":8,""47447"":8,""4837"":8}"
18518,aliyun.com,ttl,2017-01-05T10:44:29.000Z,15,4,1,4,"{""37963"":8,""4134"":8,""38001"":8,""3491"":8}"
18519,aliyun.com,seq,2016-12-21T12:10:22.790Z,1,6,2,1,"{""4812"":1}"
18520,aliyun.com,seq,2017-01-01T08:19:20.492Z,62,6,2,6,"{""4812"":31,""29032"":32,""30844"":32,""4134"":32,""37963"":32,""36997"":32}"
18521,aliyun.com,seq,2017-01-04T13:31:51.344Z,15,4,2,4,"{""1299"":8,""37963"":8,""47447"":8,""4837"":8}"
18522,aliyun.com,block,2016-12-22T02:54:00.105Z,63,6,1,6,"{""17621"":32,""4837"":32,""47605"":32,""39324"":32,""1299"":32,""37963"":32}"
18524,aliyun.com,block,2017-01-03T00:58:26.749Z,15,4,1,4,"{""37963"":8,""4134"":8,""51852"":8,""3356"":8}"
18527,4chan.org,seq,2016-12-18T05:40:24.397Z,7,3,1,3,"{""8999"":4,""1299"":4,""13335"":4}"
18528,4chan.org,seq,2017-01-13T22:56:03.752Z,7,3,1,3,"{""9186"":4,""5626"":4,""13335"":4}"
18531,1111.tmall.com,seq,2016-11-24T13:55:50.354Z,3,5,2,2,"{""6453"":2,""2914"":2}"
18533,1111.tmall.com,block,2016-11-16T02:00:13.609Z,1,6,3,1,"{""3257"":1}"
18534,1111.tmall.com,block,2016-11-16T02:06:17.642Z,7,10,3,3,"{""60330"":4,""12389"":4,""12406"":4}"
18535,1111.tmall.com,block,2016-11-16T07:48:54.075Z,7,9,2,3,"{""16150"":4,""12389"":4,""31283"":4}"
18536,1111.tmall.com,block,2016-11-17T09:34:17.999Z,7,3,1,3,"{""24768"":4,""174"":4,""1273"":4}"
18537,1111.tmall.com,block,2016-11-19T09:42:52.687Z,1,4,2,1,"{""6453"":1}"
18538,1111.tmall.com,block,2016-11-20T00:29:17.007Z,7,3,1,3,"{""174"":4,""59432"":4,""1273"":4}"
18541,poptm.com,seq,2017-02-17T00:50:50.014Z,1,4,2,1,"{""7521"":1}"
18542,clicksgear.com,seq,2016-12-22T13:35:22.389Z,31,5,1,5,"{""27257"":16,""174"":16,""2914"":16,""30818"":16,""50613"":16}"
18543,clicksgear.com,seq,2016-12-30T21:55:51.837Z,15,4,1,4,"{""27257"":8,""1299"":8,""2914"":8,""3223"":8}"
18544,clicksgear.com,seq,2017-01-01T17:54:59.780Z,1,6,2,1,"{""15412"":1}"
18545,clicksgear.com,seq,2017-01-03T10:40:18.825Z,15,4,1,4,"{""27257"":8,""33785"":8,""2914"":8,""3491"":8}"
18546,clicksgear.com,seq,2017-01-05T10:31:58.976Z,1,5,2,1,"{""1299"":1}"
18548,tutorialspoint.com,ttl,2016-10-04T05:50:19.148Z,1,7,4,1,"{""7473"":1}"
18549,newpoptab.com,seq,2016-12-20T02:24:43.315Z,1,5,2,1,"{""174"":1}"
18550,newpoptab.com,seq,2017-01-09T08:25:57.319Z,1,4,2,1,"{""2914"":1}"
18551,newpoptab.com,block,2017-01-09T08:25:57.319Z,1,4,2,1,"{""2914"":1}"
18554,subscene.com,dns,2016-06-09T20:51:08.933Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"
18555,subscene.com,dns,2016-06-16T20:51:08.933Z,15,4,1,4,"{""12880"":8,""6453"":8,""16322"":8,""13335"":8}"

